Performance Analysis of Pinching-Antenna Systems

The sixth generation of wireless networks envisions intelligent and adaptive environments capable of meeting the demands of emerging applications such as immersive extended reality, advanced healthcare, and the metaverse. However, this vision requires overcoming critical challenges, including the limitations of conventional wireless technologies in mitigating path loss and dynamically adapting to diverse user needs. Among the proposed reconfigurable technologies, pinching antenna systems (PASs) offer a novel way to turn path loss into a programmable parameter by using dielectric waveguides to minimize propagation losses at high frequencies. In this paper, we develop a comprehensive analytical framework that derives closed-form expressions for the outage probability and average rate of PASs while incorporating both free-space path loss and waveguide attenuation under realistic conditions. In addition, we characterize the optimal placement of pinching antennas to maximize performance under waveguide losses. Numerical results show the significant impact of waveguide losses on system performance, especially for longer waveguides, emphasizing the importance of accurate loss modeling. Despite these challenges, PASs consistently outperform conventional systems in terms of reliability and data rate, underscoring their potential to enable high-performance programmable wireless environments.

==> Outage_Multiple/out1.dat <==
   8.0000000e+01   1.0000000e+00
   8.0211893e+01   1.0000000e+00
   8.0413927e+01   1.0000000e+00
   8.0606978e+01   1.0000000e+00
   8.0791812e+01   1.0000000e+00
   8.0969100e+01   1.0000000e+00
   8.1139434e+01   1.0000000e+00
   8.1303338e+01   1.0000000e+00
   8.1461280e+01   1.0000000e+00
   8.1613680e+01   1.0000000e+00
   8.1760913e+01   1.0000000e+00
   8.1903317e+01   1.0000000e+00
   8.2041200e+01   1.0000000e+00
   8.2174839e+01   1.0000000e+00
   8.2304489e+01   1.0000000e+00
   8.2430380e+01   1.0000000e+00
   8.2552725e+01   1.0000000e+00
   8.2671717e+01   1.0000000e+00
   8.2787536e+01   1.0000000e+00
   8.2900346e+01   1.0000000e+00
   8.3010300e+01   1.0000000e+00
   8.3117539e+01   1.0000000e+00
   8.3222193e+01   1.0000000e+00
   8.3324385e+01   1.0000000e+00
   8.3424227e+01   1.0000000e+00
   8.3521825e+01   1.0000000e+00
   8.3617278e+01   1.0000000e+00
   8.3710679e+01   1.0000000e+00
   8.3802112e+01   1.0000000e+00
   8.3891661e+01   1.0000000e+00
   8.3979400e+01   1.0000000e+00
   8.4065402e+01   1.0000000e+00
   8.4149733e+01   1.0000000e+00
   8.4232459e+01   1.0000000e+00
   8.4313638e+01   1.0000000e+00
   8.4393327e+01   1.0000000e+00
   8.4471580e+01   1.0000000e+00
   8.4548449e+01   1.0000000e+00
   8.4623980e+01   1.0000000e+00
   8.4698220e+01   1.0000000e+00
   8.4771213e+01   1.0000000e+00
   8.4842998e+01   1.0000000e+00
   8.4913617e+01   1.0000000e+00
   8.4983106e+01   1.0000000e+00
   8.5051500e+01   1.0000000e+00
   8.5118834e+01   1.0000000e+00
   8.5185139e+01   1.0000000e+00
   8.5250448e+01   1.0000000e+00
   8.5314789e+01   1.0000000e+00
   8.5378191e+01   1.0000000e+00
   8.5440680e+01   1.0000000e+00
   8.5502284e+01   1.0000000e+00
   8.5563025e+01   1.0000000e+00
   8.5622929e+01   1.0000000e+00
   8.5682017e+01   1.0000000e+00
   8.5740313e+01   1.0000000e+00
   8.5797836e+01   1.0000000e+00
   8.5854607e+01   1.0000000e+00
   8.5910646e+01   1.0000000e+00
   8.5965971e+01   1.0000000e+00
   8.6020600e+01   1.0000000e+00
   8.6074550e+01   1.0000000e+00
   8.6127839e+01   1.0000000e+00
   8.6180481e+01   1.0000000e+00
   8.6232493e+01   1.0000000e+00
   8.6283889e+01   1.0000000e+00
   8.6334685e+01   1.0000000e+00
   8.6384893e+01   1.0000000e+00
   8.6434527e+01   1.0000000e+00
   8.6483600e+01   1.0000000e+00
   8.6532125e+01   1.0000000e+00
   8.6580114e+01   1.0000000e+00
   8.6627578e+01   1.0000000e+00
   8.6674530e+01   1.0000000e+00
   8.6720979e+01   1.0000000e+00
   8.6766936e+01   1.0000000e+00
   8.6812412e+01   1.0000000e+00
   8.6857417e+01   1.0000000e+00
   8.6901961e+01   1.0000000e+00
   8.6946052e+01   1.0000000e+00
   8.6989700e+01   1.0000000e+00
   8.7032914e+01   1.0000000e+00
   8.7075702e+01   1.0000000e+00
   8.7118072e+01   1.0000000e+00
   8.7160033e+01   1.0000000e+00
   8.7201593e+01   1.0000000e+00
   8.7242759e+01   1.0000000e+00
   8.7283538e+01   1.0000000e+00
   8.7323938e+01   1.0000000e+00
   8.7363965e+01   1.0000000e+00
   8.7403627e+01   1.0000000e+00
   8.7442930e+01   1.0000000e+00
   8.7481880e+01   1.0000000e+00
   8.7520484e+01   1.0000000e+00
   8.7558749e+01   1.0000000e+00
   8.7596678e+01   1.0000000e+00
   8.7634280e+01   1.0000000e+00
   8.7671559e+01   1.0000000e+00
   8.7708520e+01   1.0000000e+00
   8.7745170e+01   1.0000000e+00
   8.7781513e+01   1.0000000e+00
   8.7817554e+01   1.0000000e+00
   8.7853298e+01   1.0000000e+00
   8.7888751e+01   1.0000000e+00
   8.7923917e+01   1.0000000e+00
   8.7958800e+01   1.0000000e+00
   8.7993405e+01   1.0000000e+00
   8.8027737e+01   1.0000000e+00
   8.8061800e+01   1.0000000e+00
   8.8095597e+01   1.0000000e+00
   8.8129134e+01   1.0000000e+00
   8.8162413e+01   1.0000000e+00
   8.8195439e+01   1.0000000e+00
   8.8228216e+01   1.0000000e+00
   8.8260748e+01   1.0000000e+00
   8.8293038e+01   1.0000000e+00
   8.8325089e+01   1.0000000e+00
   8.8356906e+01   1.0000000e+00
   8.8388491e+01   1.0000000e+00
   8.8419848e+01   1.0000000e+00
   8.8450980e+01   1.0000000e+00
   8.8481891e+01   1.0000000e+00
   8.8512583e+01   1.0000000e+00
   8.8543060e+01   1.0000000e+00
   8.8573325e+01   1.0000000e+00
   8.8603380e+01   1.0000000e+00
   8.8633229e+01   1.0000000e+00
   8.8662873e+01   1.0000000e+00
   8.8692317e+01   1.0000000e+00
   8.8721563e+01   1.0000000e+00
   8.8750613e+01   1.0000000e+00
   8.8779470e+01   1.0000000e+00
   8.8808136e+01   1.0000000e+00
   8.8836614e+01   1.0000000e+00
   8.8864907e+01   1.0000000e+00
   8.8893017e+01   1.0000000e+00
   8.8920946e+01   1.0000000e+00
   8.8948697e+01   1.0000000e+00
   8.8976271e+01   1.0000000e+00
   8.9003671e+01   1.0000000e+00
   8.9030900e+01   1.0000000e+00
   8.9057959e+01   1.0000000e+00
   8.9084850e+01   1.0000000e+00
   8.9111576e+01   1.0000000e+00
   8.9138139e+01   1.0000000e+00
   8.9164539e+01   1.0000000e+00
   8.9190781e+01   1.0000000e+00
   8.9216865e+01   1.0000000e+00
   8.9242793e+01   1.0000000e+00
   8.9268567e+01   1.0000000e+00
   8.9294189e+01   1.0000000e+00
   8.9319661e+01   1.0000000e+00
   8.9344985e+01   1.0000000e+00
   8.9370161e+01   1.0000000e+00
   8.9395193e+01   1.0000000e+00
   8.9420081e+01   1.0000000e+00
   8.9444827e+01   1.0000000e+00
   8.9469433e+01   1.0000000e+00
   8.9493900e+01   1.0000000e+00
   8.9518230e+01   1.0000000e+00
   8.9542425e+01   1.0000000e+00
   8.9566486e+01   1.0000000e+00
   8.9590414e+01   1.0000000e+00
   8.9614211e+01   1.0000000e+00
   8.9637878e+01   1.0000000e+00
   8.9661417e+01   1.0000000e+00
   8.9684829e+01   1.0000000e+00
   8.9708116e+01   1.0000000e+00
   8.9731279e+01   1.0000000e+00
   8.9754318e+01   1.0000000e+00
   8.9777236e+01   1.0000000e+00
   8.9800034e+01   1.0000000e+00
   8.9822712e+01   1.0000000e+00
   8.9845273e+01   1.0000000e+00
   8.9867717e+01   1.0000000e+00
   8.9890046e+01   1.0000000e+00
   8.9912261e+01   1.0000000e+00
   8.9934362e+01   1.0000000e+00
   8.9956352e+01   1.0000000e+00
   8.9978231e+01   1.0000000e+00
   9.0000000e+01   1.0000000e+00
   9.0021661e+01   1.0000000e+00
   9.0043214e+01   1.0000000e+00
   9.0064660e+01   1.0000000e+00
   9.0086002e+01   1.0000000e+00
   9.0107239e+01   1.0000000e+00
   9.0128372e+01   1.0000000e+00
   9.0149403e+01   1.0000000e+00
   9.0170333e+01   1.0000000e+00
   9.0191163e+01   1.0000000e+00
   9.0211893e+01   1.0000000e+00
   9.0232525e+01   1.0000000e+00
   9.0253059e+01   1.0000000e+00
   9.0273496e+01   1.0000000e+00
   9.0293838e+01   1.0000000e+00
   9.0314085e+01   1.0000000e+00
   9.0334238e+01   1.0000000e+00
   9.0354297e+01   1.0000000e+00
   9.0374265e+01   1.0000000e+00
   9.0394141e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0433623e+01   1.0000000e+00
   9.0453230e+01   1.0000000e+00
   9.0472749e+01   1.0000000e+00
   9.0492180e+01   1.0000000e+00
   9.0511525e+01   1.0000000e+00
   9.0530784e+01   1.0000000e+00
   9.0549959e+01   1.0000000e+00
   9.0569049e+01   1.0000000e+00
   9.0588055e+01   1.0000000e+00
   9.0606978e+01   1.0000000e+00
   9.0625820e+01   1.0000000e+00
   9.0644580e+01   1.0000000e+00
   9.0663259e+01   1.0000000e+00
   9.0681859e+01   1.0000000e+00
   9.0700379e+01   1.0000000e+00
   9.0718820e+01   1.0000000e+00
   9.0737184e+01   1.0000000e+00
   9.0755470e+01   1.0000000e+00
   9.0773679e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.0809870e+01   1.0000000e+00
   9.0827854e+01   1.0000000e+00
   9.0845763e+01   1.0000000e+00
   9.0863598e+01   1.0000000e+00
   9.0881361e+01   1.0000000e+00
   9.0899051e+01   1.0000000e+00
   9.0916670e+01   1.0000000e+00
   9.0934217e+01   9.9974889e-01
   9.0951694e+01   9.9832076e-01
   9.0969100e+01   9.9622538e-01
   9.0986437e+01   9.9364048e-01
   9.1003705e+01   9.9065191e-01
   9.1020905e+01   9.8731366e-01
   9.1038037e+01   9.8366397e-01
   9.1055102e+01   9.7973184e-01
   9.1072100e+01   9.7554031e-01
   9.1089031e+01   9.7110830e-01
   9.1105897e+01   9.6645173e-01
   9.1122698e+01   9.6158424e-01
   9.1139434e+01   9.5651773e-01
   9.1156105e+01   9.5126266e-01
   9.1172713e+01   9.4582839e-01
   9.1189258e+01   9.4022331e-01
   9.1205739e+01   9.3445503e-01
   9.1222159e+01   9.2853047e-01
   9.1238516e+01   9.2245601e-01
   9.1254813e+01   9.1623749e-01
   9.1271048e+01   9.0988034e-01
   9.1287223e+01   9.0338959e-01
   9.1303338e+01   8.9676996e-01
   9.1319393e+01   8.9002583e-01
   9.1335389e+01   8.8316133e-01
   9.1351327e+01   8.7618035e-01
   9.1367206e+01   8.6926947e-01
   9.1383027e+01   8.6326549e-01
   9.1398791e+01   8.5774130e-01
   9.1414498e+01   8.5254066e-01
   9.1430148e+01   8.4759113e-01
   9.1445742e+01   8.4284846e-01
   9.1461280e+01   8.3828215e-01
   9.1476763e+01   8.3386966e-01
   9.1492191e+01   8.2959354e-01
   9.1507564e+01   8.2543984e-01
   9.1522883e+01   8.2139709e-01
   9.1538149e+01   8.1745572e-01
   9.1553360e+01   8.1360758e-01
   9.1568519e+01   8.0984567e-01
   9.1583625e+01   8.0616388e-01
   9.1598678e+01   8.0255686e-01
   9.1613680e+01   7.9901987e-01
   9.1628630e+01   7.9554869e-01
   9.1643529e+01   7.9213950e-01
   9.1658376e+01   7.8878891e-01
   9.1673173e+01   7.8549381e-01
   9.1687920e+01   7.8225137e-01
   9.1702617e+01   7.7905903e-01
   9.1717265e+01   7.7591441e-01
   9.1731863e+01   7.7281534e-01
   9.1746412e+01   7.6975981e-01
   9.1760913e+01   7.6674595e-01
   9.1775365e+01   7.6377206e-01
   9.1789769e+01   7.6083651e-01
   9.1804126e+01   7.5793781e-01
   9.1818436e+01   7.5507456e-01
   9.1832698e+01   7.5224545e-01
   9.1846914e+01   7.4944925e-01
   9.1861084e+01   7.4668480e-01
   9.1875207e+01   7.4395103e-01
   9.1889285e+01   7.4124689e-01
   9.1903317e+01   7.3857144e-01
   9.1917304e+01   7.3592374e-01
   9.1931246e+01   7.3330293e-01
   9.1945143e+01   7.3070820e-01
   9.1958997e+01   7.2813876e-01
   9.1972806e+01   7.2559388e-01
   9.1986571e+01   7.2307284e-01
   9.2000293e+01   7.2057498e-01
   9.2013971e+01   7.1809965e-01
   9.2027607e+01   7.1564626e-01
   9.2041200e+01   7.1321421e-01
   9.2054750e+01   7.1080295e-01
   9.2068259e+01   7.0841194e-01
   9.2081725e+01   7.0604069e-01
   9.2095150e+01   7.0368868e-01
   9.2108534e+01   7.0135547e-01
   9.2121876e+01   6.9904060e-01
   9.2135178e+01   6.9674364e-01
   9.2148438e+01   6.9446417e-01
   9.2161659e+01   6.9220180e-01
   9.2174839e+01   6.8995613e-01
   9.2187980e+01   6.8772681e-01
   9.2201081e+01   6.8551348e-01
   9.2214142e+01   6.8331579e-01
   9.2227165e+01   6.8113341e-01
   9.2240148e+01   6.7896603e-01
   9.2253093e+01   6.7681333e-01
   9.2265999e+01   6.7467502e-01
   9.2278867e+01   6.7255081e-01
   9.2291697e+01   6.7044042e-01
   9.2304489e+01   6.6834358e-01
   9.2317244e+01   6.6626004e-01
   9.2329961e+01   6.6418954e-01
   9.2342641e+01   6.6213184e-01
   9.2355284e+01   6.6008670e-01
   9.2367891e+01   6.5805389e-01
   9.2380461e+01   6.5603319e-01
   9.2392995e+01   6.5402439e-01
   9.2405492e+01   6.5202727e-01
   9.2417954e+01   6.5004164e-01
   9.2430380e+01   6.4806728e-01
   9.2442771e+01   6.4610402e-01
   9.2455127e+01   6.4415167e-01
   9.2467447e+01   6.4221005e-01
   9.2479733e+01   6.4027897e-01
   9.2491984e+01   6.3835827e-01
   9.2504200e+01   6.3644779e-01
   9.2516382e+01   6.3454735e-01
   9.2528530e+01   6.3265681e-01
   9.2540645e+01   6.3077600e-01
   9.2552725e+01   6.2890479e-01
   9.2564772e+01   6.2704301e-01
   9.2576786e+01   6.2519054e-01
   9.2588766e+01   6.2334723e-01
   9.2600714e+01   6.2151294e-01
   9.2612629e+01   6.1968754e-01
   9.2624511e+01   6.1787092e-01
   9.2636361e+01   6.1606293e-01
   9.2648178e+01   6.1426346e-01
   9.2659964e+01   6.1247238e-01
   9.2671717e+01   6.1068959e-01
   9.2683439e+01   6.0891496e-01
   9.2695129e+01   6.0714838e-01
   9.2706788e+01   6.0538975e-01
   9.2718416e+01   6.0363895e-01
   9.2730013e+01   6.0189589e-01
   9.2741578e+01   6.0016047e-01
   9.2753114e+01   5.9843257e-01
   9.2764618e+01   5.9671211e-01
   9.2776092e+01   5.9499898e-01
   9.2787536e+01   5.9329311e-01
   9.2798950e+01   5.9159438e-01
   9.2810334e+01   5.8990272e-01
   9.2821688e+01   5.8821804e-01
   9.2833012e+01   5.8654024e-01
   9.2844307e+01   5.8486925e-01
   9.2855573e+01   5.8320499e-01
   9.2866810e+01   5.8154737e-01
   9.2878017e+01   5.7989631e-01
   9.2889196e+01   5.7825174e-01
   9.2900346e+01   5.7661358e-01
   9.2911468e+01   5.7498175e-01
   9.2922561e+01   5.7335619e-01
   9.2933626e+01   5.7173681e-01
   9.2944662e+01   5.7012356e-01
   9.2955671e+01   5.6851636e-01
   9.2966652e+01   5.6691514e-01
   9.2977605e+01   5.6531983e-01
   9.2988531e+01   5.6373038e-01
   9.2999429e+01   5.6214672e-01
   9.3010300e+01   5.6056877e-01
   9.3021144e+01   5.5899650e-01
   9.3031961e+01   5.5742982e-01
   9.3042751e+01   5.5586869e-01
   9.3053514e+01   5.5431303e-01
   9.3064250e+01   5.5276281e-01
   9.3074960e+01   5.5121795e-01
   9.3085644e+01   5.4967841e-01
   9.3096302e+01   5.4814413e-01
   9.3106933e+01   5.4661505e-01
   9.3117539e+01   5.4509113e-01
   9.3128118e+01   5.4357231e-01
   9.3138672e+01   5.4205853e-01
   9.3149201e+01   5.4054976e-01
   9.3159703e+01   5.3904594e-01
   9.3170181e+01   5.3754702e-01
   9.3180633e+01   5.3605295e-01
   9.3191061e+01   5.3456369e-01
   9.3201463e+01   5.3307919e-01
   9.3211840e+01   5.3159941e-01
   9.3222193e+01   5.3012430e-01
   9.3232521e+01   5.2865381e-01
   9.3242825e+01   5.2718791e-01
   9.3253104e+01   5.2572655e-01
   9.3263359e+01   5.2426969e-01
   9.3273589e+01   5.2281728e-01
   9.3283796e+01   5.2136929e-01
   9.3293979e+01   5.1992568e-01
   9.3304138e+01   5.1848640e-01
   9.3314273e+01   5.1705143e-01
   9.3324385e+01   5.1562071e-01
   9.3334473e+01   5.1419421e-01
   9.3344538e+01   5.1277190e-01
   9.3354579e+01   5.1135374e-01
   9.3364597e+01   5.0993968e-01
   9.3374593e+01   5.0852971e-01
   9.3384565e+01   5.0712377e-01
   9.3394514e+01   5.0572185e-01
   9.3404441e+01   5.0432389e-01
   9.3414345e+01   5.0292987e-01
   9.3424227e+01   5.0153976e-01
   9.3434086e+01   5.0015352e-01
   9.3443923e+01   4.9877112e-01
   9.3453737e+01   4.9739253e-01
   9.3463530e+01   4.9601772e-01
   9.3473300e+01   4.9464665e-01
   9.3483049e+01   4.9327930e-01
   9.3492775e+01   4.9191564e-01
   9.3502480e+01   4.9055563e-01
   9.3512163e+01   4.8919925e-01
   9.3521825e+01   4.8784647e-01
   9.3531465e+01   4.8649725e-01
   9.3541084e+01   4.8515158e-01
   9.3550682e+01   4.8380942e-01
   9.3560259e+01   4.8247075e-01
   9.3569814e+01   4.8113553e-01
   9.3579348e+01   4.7980375e-01
   9.3588862e+01   4.7847537e-01
   9.3598355e+01   4.7715038e-01
   9.3607827e+01   4.7582874e-01
   9.3617278e+01   4.7451042e-01
   9.3626709e+01   4.7319541e-01
   9.3636120e+01   4.7188368e-01
   9.3645510e+01   4.7057521e-01
   9.3654880e+01   4.6926996e-01
   9.3664230e+01   4.6796792e-01
   9.3673559e+01   4.6666907e-01
   9.3682869e+01   4.6537337e-01
   9.3692159e+01   4.6408081e-01
   9.3701428e+01   4.6279136e-01
   9.3710679e+01   4.6150501e-01
   9.3719909e+01   4.6022173e-01
   9.3729120e+01   4.5894149e-01
   9.3738311e+01   4.5766428e-01
   9.3747483e+01   4.5639007e-01
   9.3756636e+01   4.5511885e-01
   9.3765770e+01   4.5385059e-01
   9.3774884e+01   4.5258527e-01
   9.3783979e+01   4.5132287e-01
   9.3793055e+01   4.5006338e-01
   9.3802112e+01   4.4880676e-01
   9.3811151e+01   4.4755301e-01
   9.3820170e+01   4.4630210e-01
   9.3829171e+01   4.4505401e-01
   9.3838154e+01   4.4380873e-01
   9.3847117e+01   4.4256623e-01
   9.3856063e+01   4.4132650e-01
   9.3864990e+01   4.4008951e-01
   9.3873898e+01   4.3885526e-01
   9.3882789e+01   4.3762372e-01
   9.3891661e+01   4.3639487e-01
   9.3900515e+01   4.3516870e-01
   9.3909351e+01   4.3394518e-01
   9.3918169e+01   4.3272431e-01
   9.3926970e+01   4.3150607e-01
   9.3935752e+01   4.3029043e-01
   9.3944517e+01   4.2907738e-01
   9.3953264e+01   4.2786690e-01
   9.3961993e+01   4.2665899e-01
   9.3970705e+01   4.2545362e-01
   9.3979400e+01   4.2425077e-01
   9.3988077e+01   4.2305043e-01
   9.3996737e+01   4.2185259e-01
   9.4005380e+01   4.2065723e-01
   9.4014005e+01   4.1946433e-01
   9.4022614e+01   4.1827387e-01
   9.4031205e+01   4.1708586e-01
   9.4039780e+01   4.1590026e-01
   9.4048337e+01   4.1471706e-01
   9.4056878e+01   4.1353626e-01
   9.4065402e+01   4.1235782e-01
   9.4073909e+01   4.1118175e-01
   9.4082400e+01   4.1000803e-01
   9.4090874e+01   4.0883664e-01
   9.4099331e+01   4.0766757e-01
   9.4107772e+01   4.0650080e-01
   9.4116197e+01   4.0533632e-01
   9.4124605e+01   4.0417412e-01
   9.4132998e+01   4.0301419e-01
   9.4141374e+01   4.0185650e-01
   9.4149733e+01   4.0070106e-01
   9.4158077e+01   3.9954784e-01
   9.4166405e+01   3.9839683e-01
   9.4174717e+01   3.9724802e-01
   9.4183013e+01   3.9610140e-01
   9.4191293e+01   3.9495696e-01
   9.4199557e+01   3.9381467e-01
   9.4207806e+01   3.9267454e-01
   9.4216039e+01   3.9153655e-01
   9.4224257e+01   3.9040068e-01
   9.4232459e+01   3.8926692e-01
   9.4240645e+01   3.8813527e-01
   9.4248816e+01   3.8700571e-01
   9.4256972e+01   3.8587822e-01
   9.4265113e+01   3.8475281e-01
   9.4273238e+01   3.8362945e-01
   9.4281348e+01   3.8250814e-01
   9.4289443e+01   3.8138886e-01
   9.4297523e+01   3.8027160e-01
   9.4305588e+01   3.7915636e-01
   9.4313638e+01   3.7804312e-01
   9.4321673e+01   3.7693186e-01
   9.4329693e+01   3.7582259e-01
   9.4337698e+01   3.7471529e-01
   9.4345689e+01   3.7360994e-01
   9.4353665e+01   3.7250655e-01
   9.4361626e+01   3.7140509e-01
   9.4369573e+01   3.7030556e-01
   9.4377506e+01   3.6920795e-01
   9.4385423e+01   3.6811225e-01
   9.4393327e+01   3.6701844e-01
   9.4401216e+01   3.6592652e-01
   9.4409091e+01   3.6483648e-01
   9.4416951e+01   3.6374831e-01
   9.4424798e+01   3.6266200e-01
   9.4432630e+01   3.6157754e-01
   9.4440448e+01   3.6049492e-01
   9.4448252e+01   3.5941412e-01
   9.4456042e+01   3.5833516e-01
   9.4463818e+01   3.5725800e-01
   9.4471580e+01   3.5618265e-01
   9.4479329e+01   3.5510909e-01
   9.4487063e+01   3.5403731e-01
   9.4494784e+01   3.5296731e-01
   9.4502491e+01   3.5189908e-01
   9.4510185e+01   3.5083261e-01
   9.4517864e+01   3.4976789e-01
   9.4525531e+01   3.4870491e-01
   9.4533183e+01   3.4764367e-01
   9.4540823e+01   3.4658415e-01
   9.4548449e+01   3.4552634e-01
   9.4556061e+01   3.4447024e-01
   9.4563660e+01   3.4341585e-01
   9.4571246e+01   3.4236314e-01
   9.4578819e+01   3.4131212e-01
   9.4586378e+01   3.4026277e-01
   9.4593925e+01   3.3921509e-01
   9.4601458e+01   3.3816907e-01
   9.4608978e+01   3.3712470e-01
   9.4616486e+01   3.3608198e-01
   9.4623980e+01   3.3504089e-01
   9.4631461e+01   3.3400143e-01
   9.4638930e+01   3.3296359e-01
   9.4646386e+01   3.3192736e-01
   9.4653829e+01   3.3089274e-01
   9.4661259e+01   3.2985971e-01
   9.4668676e+01   3.2882828e-01
   9.4676081e+01   3.2779843e-01
   9.4683473e+01   3.2677016e-01
   9.4690853e+01   3.2574346e-01
   9.4698220e+01   3.2471831e-01
   9.4705575e+01   3.2369473e-01
   9.4712917e+01   3.2267269e-01
   9.4720247e+01   3.2165219e-01
   9.4727564e+01   3.2063322e-01
   9.4734870e+01   3.1961579e-01
   9.4742163e+01   3.1859987e-01
   9.4749443e+01   3.1758546e-01
   9.4756712e+01   3.1657256e-01
   9.4763968e+01   3.1556116e-01
   9.4771213e+01   3.1455126e-01
   9.4778445e+01   3.1354284e-01
   9.4785665e+01   3.1253590e-01
   9.4792873e+01   3.1153043e-01
   9.4800069e+01   3.1052643e-01
   9.4807254e+01   3.0952390e-01
   9.4814426e+01   3.0852281e-01
   9.4821587e+01   3.0752317e-01
   9.4828736e+01   3.0652498e-01
   9.4835873e+01   3.0552822e-01
   9.4842998e+01   3.0453289e-01
   9.4850112e+01   3.0353898e-01
   9.4857214e+01   3.0254649e-01
   9.4864305e+01   3.0155541e-01
   9.4871384e+01   3.0056574e-01
   9.4878451e+01   2.9957747e-01
   9.4885507e+01   2.9859058e-01
   9.4892552e+01   2.9760509e-01
   9.4899585e+01   2.9662098e-01
   9.4906607e+01   2.9563824e-01
   9.4913617e+01   2.9465687e-01
   9.4920616e+01   2.9367687e-01
   9.4927604e+01   2.9269822e-01
   9.4934581e+01   2.9172093e-01
   9.4941546e+01   2.9074498e-01
   9.4948500e+01   2.8977038e-01
   9.4955443e+01   2.8879711e-01
   9.4962375e+01   2.8782517e-01
   9.4969296e+01   2.8685456e-01
   9.4976206e+01   2.8588527e-01
   9.4983106e+01   2.8491729e-01
   9.4989994e+01   2.8395062e-01
   9.4996871e+01   2.8298526e-01
   9.5003737e+01   2.8202119e-01
   9.5010593e+01   2.8105842e-01
   9.5017437e+01   2.8009694e-01
   9.5024271e+01   2.7913673e-01
   9.5031094e+01   2.7817781e-01
   9.5037907e+01   2.7722016e-01
   9.5044709e+01   2.7626377e-01
   9.5051500e+01   2.7530865e-01
   9.5058280e+01   2.7435479e-01
   9.5065050e+01   2.7340218e-01
   9.5071810e+01   2.7245082e-01
   9.5078559e+01   2.7150070e-01
   9.5085297e+01   2.7055181e-01
   9.5092025e+01   2.6960417e-01
   9.5098743e+01   2.6865775e-01
   9.5105450e+01   2.6771255e-01
   9.5112147e+01   2.6676857e-01
   9.5118834e+01   2.6582581e-01
   9.5125510e+01   2.6488425e-01
   9.5132176e+01   2.6394390e-01
   9.5138832e+01   2.6300476e-01
   9.5145478e+01   2.6206680e-01
   9.5152113e+01   2.6113004e-01
   9.5158738e+01   2.6019446e-01
   9.5165354e+01   2.5926007e-01
   9.5171959e+01   2.5832685e-01
   9.5178554e+01   2.5739481e-01
   9.5185139e+01   2.5646394e-01
   9.5191715e+01   2.5553423e-01
   9.5198280e+01   2.5460568e-01
   9.5204835e+01   2.5367828e-01
   9.5211381e+01   2.5275204e-01
   9.5217916e+01   2.5182695e-01
   9.5224442e+01   2.5090299e-01
   9.5230958e+01   2.4998018e-01
   9.5237465e+01   2.4905850e-01
   9.5243961e+01   2.4813795e-01
   9.5250448e+01   2.4721853e-01
   9.5256925e+01   2.4630023e-01
   9.5263393e+01   2.4538304e-01
   9.5269851e+01   2.4446697e-01
   9.5276299e+01   2.4355201e-01
   9.5282738e+01   2.4263816e-01
   9.5289167e+01   2.4172541e-01
   9.5295587e+01   2.4081375e-01
   9.5301997e+01   2.3990319e-01
   9.5308398e+01   2.3899372e-01
   9.5314789e+01   2.3808533e-01
   9.5321171e+01   2.3717803e-01
   9.5327544e+01   2.3627181e-01
   9.5333907e+01   2.3536665e-01
   9.5340261e+01   2.3446258e-01
   9.5346606e+01   2.3355956e-01
   9.5352941e+01   2.3265761e-01
   9.5359267e+01   2.3175672e-01
   9.5365584e+01   2.3085689e-01
   9.5371892e+01   2.2995810e-01
   9.5378191e+01   2.2906037e-01
   9.5384481e+01   2.2816368e-01
   9.5390761e+01   2.2726803e-01
   9.5397032e+01   2.2637341e-01
   9.5403295e+01   2.2547983e-01
   9.5409548e+01   2.2458728e-01
   9.5415792e+01   2.2369576e-01
   9.5422028e+01   2.2280526e-01
   9.5428254e+01   2.2191578e-01
   9.5434472e+01   2.2102732e-01
   9.5440680e+01   2.2013987e-01
   9.5446880e+01   2.1925342e-01
   9.5453071e+01   2.1836799e-01
   9.5459253e+01   2.1748355e-01
   9.5465427e+01   2.1660011e-01
   9.5471591e+01   2.1571767e-01
   9.5477747e+01   2.1483623e-01
   9.5483894e+01   2.1395577e-01
   9.5490033e+01   2.1307629e-01
   9.5496162e+01   2.1219780e-01
   9.5502284e+01   2.1132028e-01
   9.5508396e+01   2.1044375e-01
   9.5514500e+01   2.0956818e-01
   9.5520595e+01   2.0869358e-01
   9.5526682e+01   2.0781995e-01
   9.5532760e+01   2.0694728e-01
   9.5538830e+01   2.0607558e-01
   9.5544892e+01   2.0520482e-01
   9.5550944e+01   2.0433502e-01
   9.5556989e+01   2.0346617e-01
   9.5563025e+01   2.0259827e-01
   9.5569053e+01   2.0173131e-01
   9.5575072e+01   2.0086530e-01
   9.5581083e+01   2.0000022e-01
   9.5587086e+01   1.9913607e-01
   9.5593080e+01   1.9827286e-01
   9.5599066e+01   1.9741057e-01
   9.5605044e+01   1.9654921e-01
   9.5611014e+01   1.9568878e-01
   9.5616975e+01   1.9482926e-01
   9.5622929e+01   1.9397066e-01
   9.5628874e+01   1.9311297e-01
   9.5634811e+01   1.9225620e-01
   9.5640740e+01   1.9140033e-01
   9.5646661e+01   1.9054537e-01
   9.5652573e+01   1.8969131e-01
   9.5658478e+01   1.8883815e-01
   9.5664375e+01   1.8798589e-01
   9.5670264e+01   1.8713452e-01
   9.5676144e+01   1.8628404e-01
   9.5682017e+01   1.8543445e-01
   9.5687882e+01   1.8458574e-01
   9.5693739e+01   1.8373792e-01
   9.5699588e+01   1.8289098e-01
   9.5705429e+01   1.8204491e-01
   9.5711263e+01   1.8119972e-01
   9.5717088e+01   1.8035540e-01
   9.5722906e+01   1.7951195e-01
   9.5728716e+01   1.7866937e-01
   9.5734518e+01   1.7782765e-01
   9.5740313e+01   1.7698679e-01
   9.5746099e+01   1.7614679e-01
   9.5751878e+01   1.7530764e-01
   9.5757650e+01   1.7446935e-01
   9.5763414e+01   1.7363191e-01
   9.5769170e+01   1.7279532e-01
   9.5774918e+01   1.7195957e-01
   9.5780659e+01   1.7112466e-01
   9.5786392e+01   1.7029060e-01
   9.5792118e+01   1.6945737e-01
   9.5797836e+01   1.6862498e-01
   9.5803547e+01   1.6779342e-01
   9.5809250e+01   1.6696269e-01
   9.5814945e+01   1.6613279e-01
   9.5820634e+01   1.6530372e-01
   9.5826314e+01   1.6447547e-01
   9.5831988e+01   1.6364803e-01
   9.5837654e+01   1.6282142e-01
   9.5843312e+01   1.6199562e-01
   9.5848963e+01   1.6117064e-01
   9.5854607e+01   1.6034646e-01
   9.5860244e+01   1.5952309e-01
   9.5865873e+01   1.5870053e-01
   9.5871495e+01   1.5787878e-01
   9.5877110e+01   1.5705782e-01
   9.5882717e+01   1.5623767e-01
   9.5888317e+01   1.5541831e-01
   9.5893910e+01   1.5459974e-01
   9.5899496e+01   1.5378197e-01
   9.5905075e+01   1.5296498e-01
   9.5910646e+01   1.5214879e-01
   9.5916210e+01   1.5133338e-01
   9.5921768e+01   1.5051875e-01
   9.5927318e+01   1.4970490e-01
   9.5932861e+01   1.4889183e-01
   9.5938397e+01   1.4807954e-01
   9.5943926e+01   1.4726802e-01
   9.5949447e+01   1.4645727e-01
   9.5954962e+01   1.4564729e-01
   9.5960470e+01   1.4483808e-01
   9.5965971e+01   1.4402964e-01
   9.5971465e+01   1.4322195e-01
   9.5976952e+01   1.4241503e-01
   9.5982432e+01   1.4160887e-01
   9.5987905e+01   1.4080346e-01
   9.5993371e+01   1.3999881e-01
   9.5998831e+01   1.3919491e-01
   9.6004283e+01   1.3839176e-01
   9.6009729e+01   1.3758936e-01
   9.6015168e+01   1.3678770e-01
   9.6020600e+01   1.3598679e-01
   9.6026025e+01   1.3518662e-01
   9.6031444e+01   1.3438719e-01
   9.6036855e+01   1.3358850e-01
   9.6042261e+01   1.3279054e-01
   9.6047659e+01   1.3199332e-01
   9.6053050e+01   1.3119683e-01
   9.6058435e+01   1.3040107e-01
   9.6063814e+01   1.2960604e-01
   9.6069185e+01   1.2881173e-01
   9.6074550e+01   1.2801814e-01
   9.6079909e+01   1.2722528e-01
   9.6085260e+01   1.2643314e-01
   9.6090605e+01   1.2564171e-01
   9.6095944e+01   1.2485100e-01
   9.6101276e+01   1.2406101e-01
   9.6106602e+01   1.2327173e-01
   9.6111921e+01   1.2248315e-01
   9.6117233e+01   1.2169529e-01
   9.6122539e+01   1.2090813e-01
   9.6127839e+01   1.2012167e-01
   9.6133132e+01   1.1933592e-01
   9.6138418e+01   1.1855087e-01
   9.6143698e+01   1.1776652e-01
   9.6148972e+01   1.1698286e-01
   9.6154240e+01   1.1619990e-01
   9.6159501e+01   1.1541763e-01
   9.6164755e+01   1.1463606e-01
   9.6170003e+01   1.1385517e-01
   9.6175245e+01   1.1307497e-01
   9.6180481e+01   1.1229546e-01
   9.6185710e+01   1.1151663e-01
   9.6190933e+01   1.1073848e-01
   9.6196150e+01   1.0996101e-01
   9.6201361e+01   1.0918422e-01
   9.6206565e+01   1.0840811e-01
   9.6211763e+01   1.0763268e-01
   9.6216955e+01   1.0685791e-01
   9.6222140e+01   1.0608382e-01
   9.6227320e+01   1.0531040e-01
   9.6232493e+01   1.0453765e-01
   9.6237660e+01   1.0376556e-01
   9.6242821e+01   1.0299414e-01
   9.6247976e+01   1.0222338e-01
   9.6253125e+01   1.0145328e-01
   9.6258267e+01   1.0068384e-01
   9.6263404e+01   9.9915062e-02
   9.6268534e+01   9.9146937e-02
   9.6273659e+01   9.8379468e-02
   9.6278777e+01   9.7612650e-02
   9.6283889e+01   9.6846485e-02
   9.6288996e+01   9.6080968e-02
   9.6294096e+01   9.5316100e-02
   9.6299190e+01   9.4551877e-02
   9.6304279e+01   9.3788300e-02
   9.6309361e+01   9.3025365e-02
   9.6314438e+01   9.2263071e-02
   9.6319508e+01   9.1501418e-02
   9.6324573e+01   9.0740402e-02
   9.6329632e+01   8.9980023e-02
   9.6334685e+01   8.9220279e-02
   9.6339732e+01   8.8461168e-02
   9.6344773e+01   8.7702689e-02
   9.6349808e+01   8.6944840e-02
   9.6354837e+01   8.6187619e-02
   9.6359861e+01   8.5431026e-02
   9.6364879e+01   8.4675058e-02
   9.6369891e+01   8.3919714e-02
   9.6374897e+01   8.3164993e-02
   9.6379898e+01   8.2410892e-02
   9.6384893e+01   8.1657411e-02
   9.6389882e+01   8.0904547e-02
   9.6394865e+01   8.0152300e-02
   9.6399842e+01   7.9400668e-02
   9.6404814e+01   7.8649649e-02
   9.6409781e+01   7.7899241e-02
   9.6414741e+01   7.7149444e-02
   9.6419696e+01   7.6400256e-02
   9.6424645e+01   7.5651675e-02
   9.6429589e+01   7.4903700e-02
   9.6434527e+01   7.4156329e-02
   9.6439459e+01   7.3409561e-02
   9.6444386e+01   7.2663394e-02
   9.6449307e+01   7.1917828e-02
   9.6454223e+01   7.1172860e-02
   9.6459133e+01   7.0428489e-02
   9.6464037e+01   6.9684714e-02
   9.6468936e+01   6.8941533e-02
   9.6473830e+01   6.8198945e-02
   9.6478718e+01   6.7456948e-02
   9.6483600e+01   6.6715542e-02
   9.6488477e+01   6.5974724e-02
   9.6493349e+01   6.5234493e-02
   9.6498215e+01   6.4494848e-02
   9.6503075e+01   6.3755787e-02
   9.6507930e+01   6.3017310e-02
   9.6512780e+01   6.2279414e-02
   9.6517624e+01   6.1542098e-02
   9.6522463e+01   6.0805361e-02
   9.6527297e+01   6.0069202e-02
   9.6532125e+01   5.9333619e-02
   9.6536948e+01   5.8598611e-02
   9.6541765e+01   5.7864176e-02
   9.6546578e+01   5.7130313e-02
   9.6551384e+01   5.6397022e-02
   9.6556186e+01   5.5664299e-02
   9.6560982e+01   5.4932145e-02
   9.6565773e+01   5.4200558e-02
   9.6570559e+01   5.3469536e-02
   9.6575339e+01   5.2739079e-02
   9.6580114e+01   5.2009184e-02
   9.6584884e+01   5.1279851e-02
   9.6589648e+01   5.0551079e-02
   9.6594408e+01   4.9822865e-02
   9.6599162e+01   4.9095209e-02
   9.6603911e+01   4.8368110e-02
   9.6608655e+01   4.7641566e-02
   9.6613393e+01   4.6915576e-02
   9.6618127e+01   4.6190138e-02
   9.6622855e+01   4.5465252e-02
   9.6627578e+01   4.4740916e-02
   9.6632296e+01   4.4017129e-02
   9.6637009e+01   4.3293889e-02
   9.6641717e+01   4.2571196e-02
   9.6646420e+01   4.1849048e-02
   9.6651117e+01   4.1127444e-02
   9.6655810e+01   4.0406383e-02
   9.6660497e+01   3.9685863e-02
   9.6665180e+01   3.8965883e-02
   9.6669857e+01   3.8246443e-02
   9.6674530e+01   3.7527540e-02
   9.6679197e+01   3.6809174e-02
   9.6683859e+01   3.6091344e-02
   9.6688516e+01   3.5374047e-02
   9.6693169e+01   3.4657284e-02
   9.6697816e+01   3.3941053e-02
   9.6702459e+01   3.3226702e-02
   9.6707096e+01   3.2519984e-02
   9.6711728e+01   3.1821531e-02
   9.6716356e+01   3.1131320e-02
   9.6720979e+01   3.0449326e-02
   9.6725596e+01   2.9775528e-02
   9.6730209e+01   2.9109901e-02
   9.6734817e+01   2.8452424e-02
   9.6739420e+01   2.7803072e-02
   9.6744018e+01   2.7161825e-02
   9.6748611e+01   2.6528658e-02
   9.6753200e+01   2.5903550e-02
   9.6757783e+01   2.5286477e-02
   9.6762362e+01   2.4677418e-02
   9.6766936e+01   2.4076349e-02
   9.6771505e+01   2.3483250e-02
   9.6776070e+01   2.2898097e-02
   9.6780629e+01   2.2320869e-02
   9.6785184e+01   2.1751543e-02
   9.6789734e+01   2.1190098e-02
   9.6794279e+01   2.0636512e-02
   9.6798819e+01   2.0090763e-02
   9.6803355e+01   1.9552830e-02
   9.6807886e+01   1.9022690e-02
   9.6812412e+01   1.8500322e-02
   9.6816934e+01   1.7985706e-02
   9.6821451e+01   1.7478818e-02
   9.6825963e+01   1.6979639e-02
   9.6830470e+01   1.6488147e-02
   9.6834973e+01   1.6004321e-02
   9.6839471e+01   1.5528139e-02
   9.6843965e+01   1.5059582e-02
   9.6848454e+01   1.4598627e-02
   9.6852938e+01   1.4145254e-02
   9.6857417e+01   1.3699443e-02
   9.6861892e+01   1.3261173e-02
   9.6866363e+01   1.2830422e-02
   9.6870828e+01   1.2407171e-02
   9.6875290e+01   1.1991400e-02
   9.6879746e+01   1.1583087e-02
   9.6884198e+01   1.1182212e-02
   9.6888646e+01   1.0788756e-02
   9.6893089e+01   1.0402697e-02
   9.6897527e+01   1.0024017e-02
   9.6901961e+01   9.6526945e-03
   9.6906390e+01   9.2887101e-03
   9.6910815e+01   8.9320439e-03
   9.6915235e+01   8.5826760e-03
   9.6919651e+01   8.2405867e-03
   9.6924062e+01   7.9057564e-03
   9.6928469e+01   7.5781655e-03
   9.6932872e+01   7.2577945e-03
   9.6937269e+01   6.9446238e-03
   9.6941663e+01   6.6386342e-03
   9.6946052e+01   6.3398064e-03
   9.6950437e+01   6.0481210e-03
   9.6954817e+01   5.7635589e-03
   9.6959193e+01   5.4861011e-03
   9.6963564e+01   5.2157284e-03
   9.6967931e+01   4.9524220e-03
   9.6972293e+01   4.6961628e-03
   9.6976652e+01   4.4469321e-03
   9.6981005e+01   4.2047112e-03
   9.6985355e+01   3.9694812e-03
   9.6989700e+01   3.7412235e-03
   9.6994041e+01   3.5199197e-03
   9.6998377e+01   3.3055511e-03
   9.7002709e+01   3.0980994e-03
   9.7007037e+01   2.8975461e-03
   9.7011361e+01   2.7038729e-03
   9.7015680e+01   2.5170617e-03
   9.7019995e+01   2.3370942e-03
   9.7024305e+01   2.1639522e-03
   9.7028612e+01   1.9976178e-03
   9.7032914e+01   1.8380729e-03
   9.7037212e+01   1.6852996e-03
   9.7041505e+01   1.5392801e-03
   9.7045794e+01   1.3999964e-03
   9.7050080e+01   1.2674310e-03
   9.7054360e+01   1.1415660e-03
   9.7058637e+01   1.0223839e-03
   9.7062910e+01   9.0986705e-04
   9.7067178e+01   8.0399802e-04
   9.7071442e+01   7.0475935e-04
   9.7075702e+01   6.1213365e-04
   9.7079957e+01   5.2610359e-04
   9.7084209e+01   4.4665192e-04
   9.7088456e+01   3.7376143e-04
   9.7092700e+01   3.0741497e-04
   9.7096939e+01   2.4759547e-04
   9.7101174e+01   1.9428590e-04
   9.7105404e+01   1.4746927e-04
   9.7109631e+01   1.0712870e-04
   9.7113854e+01   7.3247315e-05
   9.7118072e+01   4.5808329e-05
   9.7122287e+01   2.4795003e-05
   9.7126497e+01   1.0190656e-05
   9.7130703e+01   1.9786638e-06

==> Outage_Multiple/out2.txt <==
   8.0000000e+01   1.0000000e+00
   8.1760913e+01   1.0000000e+00
   8.3010300e+01   1.0000000e+00
   8.3979400e+01   1.0000000e+00
   8.4771213e+01   1.0000000e+00
   8.5440680e+01   1.0000000e+00
   8.6020600e+01   1.0000000e+00
   8.6532125e+01   1.0000000e+00
   8.6989700e+01   1.0000000e+00
   8.7403627e+01   1.0000000e+00
   8.7781513e+01   1.0000000e+00
   8.8129134e+01   9.5651773e-01
   8.8450980e+01   8.3828215e-01
   8.8750613e+01   7.6674595e-01
   8.9030900e+01   7.1321421e-01
   8.9294189e+01   6.6834358e-01
   8.9542425e+01   6.2890479e-01
   8.9777236e+01   5.9329311e-01
   9.0000000e+01   5.6056877e-01
   9.0211893e+01   5.3012430e-01
   9.0413927e+01   5.0153976e-01
   9.0606978e+01   4.7451042e-01
   9.0791812e+01   4.4880676e-01
   9.0969100e+01   4.2425077e-01
   9.1139434e+01   4.0070106e-01
   9.1303338e+01   3.7804312e-01
   9.1461280e+01   3.5618265e-01
   9.1613680e+01   3.3504089e-01
   9.1760913e+01   3.1455126e-01
   9.1903317e+01   2.9465687e-01
   9.2041200e+01   2.7530865e-01
   9.2174839e+01   2.5646394e-01
   9.2304489e+01   2.3808533e-01
   9.2430380e+01   2.2013987e-01
   9.2552725e+01   2.0259827e-01
   9.2671717e+01   1.8543445e-01
   9.2787536e+01   1.6862498e-01
   9.2900346e+01   1.5214879e-01
   9.3010300e+01   1.3598679e-01
   9.3117539e+01   1.2012167e-01
   9.3222193e+01   1.0453765e-01
   9.3324385e+01   8.9220279e-02
   9.3424227e+01   7.4156329e-02
   9.3521825e+01   5.9333619e-02
   9.3617278e+01   4.4740916e-02
   9.3710679e+01   3.0449326e-02
   9.3802112e+01   1.8500322e-02
   9.3891661e+01   9.6526945e-03
   9.3979400e+01   3.7412235e-03
   9.4065402e+01   6.1213365e-04
   9.4090874e+01   1.9428590e-04
   9.4099331e+01   1.0712870e-04
   9.4107772e+01   4.5808329e-05
   9.4116197e+01   1.0190656e-05
   9.4124605e+01   1.0000000e-06
  

==> Outage_Multiple/out5.dat <==
   8.0000000e+01   1.0000000e+00
   8.0211893e+01   1.0000000e+00
   8.0413927e+01   1.0000000e+00
   8.0606978e+01   1.0000000e+00
   8.0791812e+01   1.0000000e+00
   8.0969100e+01   1.0000000e+00
   8.1139434e+01   1.0000000e+00
   8.1303338e+01   1.0000000e+00
   8.1461280e+01   1.0000000e+00
   8.1613680e+01   1.0000000e+00
   8.1760913e+01   1.0000000e+00
   8.1903317e+01   1.0000000e+00
   8.2041200e+01   1.0000000e+00
   8.2174839e+01   1.0000000e+00
   8.2304489e+01   1.0000000e+00
   8.2430380e+01   1.0000000e+00
   8.2552725e+01   1.0000000e+00
   8.2671717e+01   1.0000000e+00
   8.2787536e+01   1.0000000e+00
   8.2900346e+01   1.0000000e+00
   8.3010300e+01   1.0000000e+00
   8.3117539e+01   1.0000000e+00
   8.3222193e+01   1.0000000e+00
   8.3324385e+01   1.0000000e+00
   8.3424227e+01   1.0000000e+00
   8.3521825e+01   1.0000000e+00
   8.3617278e+01   1.0000000e+00
   8.3710679e+01   1.0000000e+00
   8.3802112e+01   1.0000000e+00
   8.3891661e+01   1.0000000e+00
   8.3979400e+01   9.9622538e-01
   8.4065402e+01   9.7973184e-01
   8.4149733e+01   9.5651773e-01
   8.4232459e+01   9.2853047e-01
   8.4313638e+01   8.9676996e-01
   8.4393327e+01   8.6326549e-01
   8.4471580e+01   8.3828215e-01
   8.4548449e+01   8.1745572e-01
   8.4623980e+01   7.9901987e-01
   8.4698220e+01   7.8225137e-01
   8.4771213e+01   7.6674595e-01
   8.4842998e+01   7.5224545e-01
   8.4913617e+01   7.3857144e-01
   8.4983106e+01   7.2559388e-01
   8.5051500e+01   7.1321421e-01
   8.5118834e+01   7.0135547e-01
   8.5185139e+01   6.8995613e-01
   8.5250448e+01   6.7896603e-01
   8.5314789e+01   6.6834358e-01
   8.5378191e+01   6.5805389e-01
   8.5440680e+01   6.4806728e-01
   8.5502284e+01   6.3835827e-01
   8.5563025e+01   6.2890479e-01
   8.5622929e+01   6.1968754e-01
   8.5682017e+01   6.1068959e-01
   8.5740313e+01   6.0189589e-01
   8.5797836e+01   5.9329311e-01
   8.5854607e+01   5.8486925e-01
   8.5910646e+01   5.7661358e-01
   8.5965971e+01   5.6851636e-01
   8.6020600e+01   5.6056877e-01
   8.6074550e+01   5.5276281e-01
   8.6127839e+01   5.4509113e-01
   8.6180481e+01   5.3754702e-01
   8.6232493e+01   5.3012430e-01
   8.6283889e+01   5.2281728e-01
   8.6334685e+01   5.1562071e-01
   8.6384893e+01   5.0852971e-01
   8.6434527e+01   5.0153976e-01
   8.6483600e+01   4.9464665e-01
   8.6532125e+01   4.8784647e-01
   8.6580114e+01   4.8113553e-01
   8.6627578e+01   4.7451042e-01
   8.6674530e+01   4.6796792e-01
   8.6720979e+01   4.6150501e-01
   8.6766936e+01   4.5511885e-01
   8.6812412e+01   4.4880676e-01
   8.6857417e+01   4.4256623e-01
   8.6901961e+01   4.3639487e-01
   8.6946052e+01   4.3029043e-01
   8.6989700e+01   4.2425077e-01
   8.7032914e+01   4.1827387e-01
   8.7075702e+01   4.1235782e-01
   8.7118072e+01   4.0650080e-01
   8.7160033e+01   4.0070106e-01
   8.7201593e+01   3.9495696e-01
   8.7242759e+01   3.8926692e-01
   8.7283538e+01   3.8362945e-01
   8.7323938e+01   3.7804312e-01
   8.7363965e+01   3.7250655e-01
   8.7403627e+01   3.6701844e-01
   8.7442930e+01   3.6157754e-01
   8.7481880e+01   3.5618265e-01
   8.7520484e+01   3.5083261e-01
   8.7558749e+01   3.4552634e-01
   8.7596678e+01   3.4026277e-01
   8.7634280e+01   3.3504089e-01
   8.7671559e+01   3.2985971e-01
   8.7708520e+01   3.2471831e-01
   8.7745170e+01   3.1961579e-01
   8.7781513e+01   3.1455126e-01
   8.7817554e+01   3.0952390e-01
   8.7853298e+01   3.0453289e-01
   8.7888751e+01   2.9957747e-01
   8.7923917e+01   2.9465687e-01
   8.7958800e+01   2.8977038e-01
   8.7993405e+01   2.8491729e-01
   8.8027737e+01   2.8009694e-01
   8.8061800e+01   2.7530865e-01
   8.8095597e+01   2.7055181e-01
   8.8129134e+01   2.6582581e-01
   8.8162413e+01   2.6113004e-01
   8.8195439e+01   2.5646394e-01
   8.8228216e+01   2.5182695e-01
   8.8260748e+01   2.4721853e-01
   8.8293038e+01   2.4263816e-01
   8.8325089e+01   2.3808533e-01
   8.8356906e+01   2.3355956e-01
   8.8388491e+01   2.2906037e-01
   8.8419848e+01   2.2458728e-01
   8.8450980e+01   2.2013987e-01
   8.8481891e+01   2.1571767e-01
   8.8512583e+01   2.1132028e-01
   8.8543060e+01   2.0694728e-01
   8.8573325e+01   2.0259827e-01
   8.8603380e+01   1.9827286e-01
   8.8633229e+01   1.9397066e-01
   8.8662873e+01   1.8969131e-01
   8.8692317e+01   1.8543445e-01
   8.8721563e+01   1.8119972e-01
   8.8750613e+01   1.7698679e-01
   8.8779470e+01   1.7279532e-01
   8.8808136e+01   1.6862498e-01
   8.8836614e+01   1.6447547e-01
   8.8864907e+01   1.6034646e-01
   8.8893017e+01   1.5623767e-01
   8.8920946e+01   1.5214879e-01
   8.8948697e+01   1.4807954e-01
   8.8976271e+01   1.4402964e-01
   8.9003671e+01   1.3999881e-01
   8.9030900e+01   1.3598679e-01
   8.9057959e+01   1.3199332e-01
   8.9084850e+01   1.2801814e-01
   8.9111576e+01   1.2406101e-01
   8.9138139e+01   1.2012167e-01
   8.9164539e+01   1.1619990e-01
   8.9190781e+01   1.1229546e-01
   8.9216865e+01   1.0840811e-01
   8.9242793e+01   1.0453765e-01
   8.9268567e+01   1.0068384e-01
   8.9294189e+01   9.6846485e-02
   8.9319661e+01   9.3025365e-02
   8.9344985e+01   8.9220279e-02
   8.9370161e+01   8.5431026e-02
   8.9395193e+01   8.1657411e-02
   8.9420081e+01   7.7899241e-02
   8.9444827e+01   7.4156329e-02
   8.9469433e+01   7.0428489e-02
   8.9493900e+01   6.6715542e-02
   8.9518230e+01   6.3017310e-02
   8.9542425e+01   5.9333619e-02
   8.9566486e+01   5.5664299e-02
   8.9590414e+01   5.2009184e-02
   8.9614211e+01   4.8368110e-02
   8.9637878e+01   4.4740916e-02
   8.9661417e+01   4.1127444e-02
   8.9684829e+01   3.7527540e-02
   8.9708116e+01   3.3941053e-02
   8.9731279e+01   3.0449326e-02
   8.9754318e+01   2.7161825e-02
   8.9777236e+01   2.4076349e-02
   8.9800034e+01   2.1190098e-02
   8.9822712e+01   1.8500322e-02
   8.9845273e+01   1.6004321e-02
   8.9867717e+01   1.3699443e-02
   8.9890046e+01   1.1583087e-02
   8.9912261e+01   9.6526945e-03
   8.9934362e+01   7.9057564e-03
   8.9956352e+01   6.3398064e-03
   8.9978231e+01   4.9524220e-03
   9.0000000e+01   3.7412235e-03
   9.0021661e+01   2.7038729e-03
   9.0043214e+01   1.8380729e-03
   9.0064660e+01   1.1415660e-03
   9.0086002e+01   6.1213365e-04
   9.0107239e+01   2.4759547e-04
   9.0128372e+01   4.5808329e-05
   9.0149403e+01   1.0000000e-06


==> Outage_Multiple/outb1.dat <==
   8.0000000e+01   1.0000000e+00
   8.0211893e+01   1.0000000e+00
   8.0413927e+01   1.0000000e+00
   8.0606978e+01   1.0000000e+00
   8.0791812e+01   1.0000000e+00
   8.0969100e+01   1.0000000e+00
   8.1139434e+01   1.0000000e+00
   8.1303338e+01   1.0000000e+00
   8.1461280e+01   1.0000000e+00
   8.1613680e+01   1.0000000e+00
   8.1760913e+01   1.0000000e+00
   8.1903317e+01   1.0000000e+00
   8.2041200e+01   1.0000000e+00
   8.2174839e+01   1.0000000e+00
   8.2304489e+01   1.0000000e+00
   8.2430380e+01   1.0000000e+00
   8.2552725e+01   1.0000000e+00
   8.2671717e+01   1.0000000e+00
   8.2787536e+01   1.0000000e+00
   8.2900346e+01   1.0000000e+00
   8.3010300e+01   1.0000000e+00
   8.3117539e+01   1.0000000e+00
   8.3222193e+01   1.0000000e+00
   8.3324385e+01   1.0000000e+00
   8.3424227e+01   1.0000000e+00
   8.3521825e+01   1.0000000e+00
   8.3617278e+01   1.0000000e+00
   8.3710679e+01   1.0000000e+00
   8.3802112e+01   1.0000000e+00
   8.3891661e+01   1.0000000e+00
   8.3979400e+01   1.0000000e+00
   8.4065402e+01   1.0000000e+00
   8.4149733e+01   1.0000000e+00
   8.4232459e+01   1.0000000e+00
   8.4313638e+01   1.0000000e+00
   8.4393327e+01   1.0000000e+00
   8.4471580e+01   1.0000000e+00
   8.4548449e+01   1.0000000e+00
   8.4623980e+01   1.0000000e+00
   8.4698220e+01   1.0000000e+00
   8.4771213e+01   1.0000000e+00
   8.4842998e+01   1.0000000e+00
   8.4913617e+01   1.0000000e+00
   8.4983106e+01   1.0000000e+00
   8.5051500e+01   1.0000000e+00
   8.5118834e+01   1.0000000e+00
   8.5185139e+01   1.0000000e+00
   8.5250448e+01   1.0000000e+00
   8.5314789e+01   1.0000000e+00
   8.5378191e+01   1.0000000e+00
   8.5440680e+01   1.0000000e+00
   8.5502284e+01   1.0000000e+00
   8.5563025e+01   1.0000000e+00
   8.5622929e+01   1.0000000e+00
   8.5682017e+01   1.0000000e+00
   8.5740313e+01   1.0000000e+00
   8.5797836e+01   1.0000000e+00
   8.5854607e+01   1.0000000e+00
   8.5910646e+01   1.0000000e+00
   8.5965971e+01   1.0000000e+00
   8.6020600e+01   1.0000000e+00
   8.6074550e+01   1.0000000e+00
   8.6127839e+01   1.0000000e+00
   8.6180481e+01   1.0000000e+00
   8.6232493e+01   1.0000000e+00
   8.6283889e+01   1.0000000e+00
   8.6334685e+01   1.0000000e+00
   8.6384893e+01   1.0000000e+00
   8.6434527e+01   1.0000000e+00
   8.6483600e+01   1.0000000e+00
   8.6532125e+01   1.0000000e+00
   8.6580114e+01   1.0000000e+00
   8.6627578e+01   1.0000000e+00
   8.6674530e+01   1.0000000e+00
   8.6720979e+01   1.0000000e+00
   8.6766936e+01   1.0000000e+00
   8.6812412e+01   1.0000000e+00
   8.6857417e+01   1.0000000e+00
   8.6901961e+01   1.0000000e+00
   8.6946052e+01   1.0000000e+00
   8.6989700e+01   1.0000000e+00
   8.7032914e+01   1.0000000e+00
   8.7075702e+01   1.0000000e+00
   8.7118072e+01   1.0000000e+00
   8.7160033e+01   1.0000000e+00
   8.7201593e+01   1.0000000e+00
   8.7242759e+01   1.0000000e+00
   8.7283538e+01   1.0000000e+00
   8.7323938e+01   1.0000000e+00
   8.7363965e+01   1.0000000e+00
   8.7403627e+01   1.0000000e+00
   8.7442930e+01   1.0000000e+00
   8.7481880e+01   1.0000000e+00
   8.7520484e+01   1.0000000e+00
   8.7558749e+01   1.0000000e+00
   8.7596678e+01   1.0000000e+00
   8.7634280e+01   1.0000000e+00
   8.7671559e+01   1.0000000e+00
   8.7708520e+01   1.0000000e+00
   8.7745170e+01   1.0000000e+00
   8.7781513e+01   1.0000000e+00
   8.7817554e+01   1.0000000e+00
   8.7853298e+01   1.0000000e+00
   8.7888751e+01   1.0000000e+00
   8.7923917e+01   1.0000000e+00
   8.7958800e+01   1.0000000e+00
   8.7993405e+01   1.0000000e+00
   8.8027737e+01   1.0000000e+00
   8.8061800e+01   1.0000000e+00
   8.8095597e+01   1.0000000e+00
   8.8129134e+01   1.0000000e+00
   8.8162413e+01   1.0000000e+00
   8.8195439e+01   1.0000000e+00
   8.8228216e+01   1.0000000e+00
   8.8260748e+01   1.0000000e+00
   8.8293038e+01   1.0000000e+00
   8.8325089e+01   1.0000000e+00
   8.8356906e+01   1.0000000e+00
   8.8388491e+01   1.0000000e+00
   8.8419848e+01   1.0000000e+00
   8.8450980e+01   1.0000000e+00
   8.8481891e+01   1.0000000e+00
   8.8512583e+01   1.0000000e+00
   8.8543060e+01   1.0000000e+00
   8.8573325e+01   1.0000000e+00
   8.8603380e+01   1.0000000e+00
   8.8633229e+01   1.0000000e+00
   8.8662873e+01   1.0000000e+00
   8.8692317e+01   1.0000000e+00
   8.8721563e+01   1.0000000e+00
   8.8750613e+01   1.0000000e+00
   8.8779470e+01   1.0000000e+00
   8.8808136e+01   1.0000000e+00
   8.8836614e+01   1.0000000e+00
   8.8864907e+01   1.0000000e+00
   8.8893017e+01   1.0000000e+00
   8.8920946e+01   1.0000000e+00
   8.8948697e+01   1.0000000e+00
   8.8976271e+01   1.0000000e+00
   8.9003671e+01   1.0000000e+00
   8.9030900e+01   1.0000000e+00
   8.9057959e+01   1.0000000e+00
   8.9084850e+01   1.0000000e+00
   8.9111576e+01   1.0000000e+00
   8.9138139e+01   1.0000000e+00
   8.9164539e+01   1.0000000e+00
   8.9190781e+01   1.0000000e+00
   8.9216865e+01   1.0000000e+00
   8.9242793e+01   1.0000000e+00
   8.9268567e+01   1.0000000e+00
   8.9294189e+01   1.0000000e+00
   8.9319661e+01   1.0000000e+00
   8.9344985e+01   1.0000000e+00
   8.9370161e+01   1.0000000e+00
   8.9395193e+01   1.0000000e+00
   8.9420081e+01   1.0000000e+00
   8.9444827e+01   1.0000000e+00
   8.9469433e+01   1.0000000e+00
   8.9493900e+01   1.0000000e+00
   8.9518230e+01   1.0000000e+00
   8.9542425e+01   1.0000000e+00
   8.9566486e+01   1.0000000e+00
   8.9590414e+01   1.0000000e+00
   8.9614211e+01   1.0000000e+00
   8.9637878e+01   1.0000000e+00
   8.9661417e+01   1.0000000e+00
   8.9684829e+01   1.0000000e+00
   8.9708116e+01   1.0000000e+00
   8.9731279e+01   1.0000000e+00
   8.9754318e+01   1.0000000e+00
   8.9777236e+01   1.0000000e+00
   8.9800034e+01   1.0000000e+00
   8.9822712e+01   1.0000000e+00
   8.9845273e+01   1.0000000e+00
   8.9867717e+01   1.0000000e+00
   8.9890046e+01   1.0000000e+00
   8.9912261e+01   1.0000000e+00
   8.9934362e+01   1.0000000e+00
   8.9956352e+01   1.0000000e+00
   8.9978231e+01   1.0000000e+00
   9.0000000e+01   1.0000000e+00
   9.0021661e+01   1.0000000e+00
   9.0043214e+01   1.0000000e+00
   9.0064660e+01   1.0000000e+00
   9.0086002e+01   1.0000000e+00
   9.0107239e+01   1.0000000e+00
   9.0128372e+01   1.0000000e+00
   9.0149403e+01   1.0000000e+00
   9.0170333e+01   1.0000000e+00
   9.0191163e+01   1.0000000e+00
   9.0211893e+01   1.0000000e+00
   9.0232525e+01   1.0000000e+00
   9.0253059e+01   1.0000000e+00
   9.0273496e+01   1.0000000e+00
   9.0293838e+01   1.0000000e+00
   9.0314085e+01   1.0000000e+00
   9.0334238e+01   1.0000000e+00
   9.0354297e+01   1.0000000e+00
   9.0374265e+01   1.0000000e+00
   9.0394141e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0433623e+01   1.0000000e+00
   9.0453230e+01   1.0000000e+00
   9.0472749e+01   1.0000000e+00
   9.0492180e+01   1.0000000e+00
   9.0511525e+01   1.0000000e+00
   9.0530784e+01   1.0000000e+00
   9.0549959e+01   1.0000000e+00
   9.0569049e+01   1.0000000e+00
   9.0588055e+01   1.0000000e+00
   9.0606978e+01   1.0000000e+00
   9.0625820e+01   1.0000000e+00
   9.0644580e+01   1.0000000e+00
   9.0663259e+01   1.0000000e+00
   9.0681859e+01   1.0000000e+00
   9.0700379e+01   1.0000000e+00
   9.0718820e+01   1.0000000e+00
   9.0737184e+01   1.0000000e+00
   9.0755470e+01   1.0000000e+00
   9.0773679e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.0809870e+01   1.0000000e+00
   9.0827854e+01   1.0000000e+00
   9.0845763e+01   1.0000000e+00
   9.0863598e+01   1.0000000e+00
   9.0881361e+01   1.0000000e+00
   9.0899051e+01   1.0000000e+00
   9.0916670e+01   1.0000000e+00
   9.0934217e+01   9.9978600e-01
   9.0951694e+01   9.9921600e-01
   9.0969100e+01   9.9863700e-01
   9.0986437e+01   9.9804700e-01
   9.1003705e+01   9.9749700e-01
   9.1020905e+01   9.9689400e-01
   9.1038037e+01   9.9631400e-01
   9.1055102e+01   9.9573700e-01
   9.1072100e+01   9.9513100e-01
   9.1089031e+01   9.9459000e-01
   9.1105897e+01   9.9405600e-01
   9.1122698e+01   9.9346500e-01
   9.1139434e+01   9.9289900e-01
   9.1156105e+01   9.9231200e-01
   9.1172713e+01   9.9175700e-01
   9.1189258e+01   9.9118800e-01
   9.1205739e+01   9.9063700e-01
   9.1222159e+01   9.9008400e-01
   9.1238516e+01   9.8951400e-01
   9.1254813e+01   9.8897100e-01
   9.1271048e+01   9.8840400e-01
   9.1287223e+01   9.8785100e-01
   9.1303338e+01   9.8729700e-01
   9.1319393e+01   9.8677700e-01
   9.1335389e+01   9.8622200e-01
   9.1351327e+01   9.8564400e-01
   9.1367206e+01   9.8508700e-01
   9.1383027e+01   9.8450300e-01
   9.1398791e+01   9.8390300e-01
   9.1414498e+01   9.8335800e-01
   9.1430148e+01   9.8281200e-01
   9.1445742e+01   9.8224200e-01
   9.1461280e+01   9.8169300e-01
   9.1476763e+01   9.8111900e-01
   9.1492191e+01   9.8056500e-01
   9.1507564e+01   9.8000700e-01
   9.1522883e+01   9.7939800e-01
   9.1538149e+01   9.7883200e-01
   9.1553360e+01   9.7823900e-01
   9.1568519e+01   9.7767800e-01
   9.1583625e+01   9.7711100e-01
   9.1598678e+01   9.7653900e-01
   9.1613680e+01   9.7595900e-01
   9.1628630e+01   9.7540500e-01
   9.1643529e+01   9.7485000e-01
   9.1658376e+01   9.7431500e-01
   9.1673173e+01   9.7375500e-01
   9.1687920e+01   9.7317600e-01
   9.1702617e+01   9.7261100e-01
   9.1717265e+01   9.7201600e-01
   9.1731863e+01   9.7144400e-01
   9.1746412e+01   9.7091300e-01
   9.1760913e+01   9.7035800e-01
   9.1775365e+01   9.6980100e-01
   9.1789769e+01   9.6924700e-01
   9.1804126e+01   9.6867700e-01
   9.1818436e+01   9.6808300e-01
   9.1832698e+01   9.6752700e-01
   9.1846914e+01   9.6693500e-01
   9.1861084e+01   9.6636700e-01
   9.1875207e+01   9.6576600e-01
   9.1889285e+01   9.6521100e-01
   9.1903317e+01   9.6464300e-01
   9.1917304e+01   9.6409900e-01
   9.1931246e+01   9.6350300e-01
   9.1945143e+01   9.6294700e-01
   9.1958997e+01   9.6236000e-01
   9.1972806e+01   9.6179700e-01
   9.1986571e+01   9.6120400e-01
   9.2000293e+01   9.6068500e-01
   9.2013971e+01   9.6014800e-01
   9.2027607e+01   9.5961400e-01
   9.2041200e+01   9.5908000e-01
   9.2054750e+01   9.5852200e-01
   9.2068259e+01   9.5798300e-01
   9.2081725e+01   9.5740500e-01
   9.2095150e+01   9.5684800e-01
   9.2108534e+01   9.5627800e-01
   9.2121876e+01   9.5571600e-01
   9.2135178e+01   9.5514500e-01
   9.2148438e+01   9.5457100e-01
   9.2161659e+01   9.5398800e-01
   9.2174839e+01   9.5346600e-01
   9.2187980e+01   9.5291600e-01
   9.2201081e+01   9.5238200e-01
   9.2214142e+01   9.5176200e-01
   9.2227165e+01   9.5117800e-01
   9.2240148e+01   9.5056600e-01
   9.2253093e+01   9.5001700e-01
   9.2265999e+01   9.4947100e-01
   9.2278867e+01   9.4887800e-01
   9.2291697e+01   9.4832800e-01
   9.2304489e+01   9.4777900e-01
   9.2317244e+01   9.4727300e-01
   9.2329961e+01   9.4671600e-01
   9.2342641e+01   9.4611100e-01
   9.2355284e+01   9.4552800e-01
   9.2367891e+01   9.4497100e-01
   9.2380461e+01   9.4440200e-01
   9.2392995e+01   9.4382000e-01
   9.2405492e+01   9.4322700e-01
   9.2417954e+01   9.4266200e-01
   9.2430380e+01   9.4210500e-01
   9.2442771e+01   9.4157500e-01
   9.2455127e+01   9.4098000e-01
   9.2467447e+01   9.4044900e-01
   9.2479733e+01   9.3989200e-01
   9.2491984e+01   9.3933200e-01
   9.2504200e+01   9.3874900e-01
   9.2516382e+01   9.3818500e-01
   9.2528530e+01   9.3759300e-01
   9.2540645e+01   9.3702400e-01
   9.2552725e+01   9.3648000e-01
   9.2564772e+01   9.3594400e-01
   9.2576786e+01   9.3537600e-01
   9.2588766e+01   9.3483400e-01
   9.2600714e+01   9.3425600e-01
   9.2612629e+01   9.3369700e-01
   9.2624511e+01   9.3310100e-01
   9.2636361e+01   9.3250400e-01
   9.2648178e+01   9.3193500e-01
   9.2659964e+01   9.3137400e-01
   9.2671717e+01   9.3084400e-01
   9.2683439e+01   9.3029300e-01
   9.2695129e+01   9.2972100e-01
   9.2706788e+01   9.2915600e-01
   9.2718416e+01   9.2856200e-01
   9.2730013e+01   9.2799500e-01
   9.2741578e+01   9.2744000e-01
   9.2753114e+01   9.2687000e-01
   9.2764618e+01   9.2628900e-01
   9.2776092e+01   9.2575000e-01
   9.2787536e+01   9.2515500e-01
   9.2798950e+01   9.2455000e-01
   9.2810334e+01   9.2398800e-01
   9.2821688e+01   9.2338200e-01
   9.2833012e+01   9.2282800e-01
   9.2844307e+01   9.2223400e-01
   9.2855573e+01   9.2167500e-01
   9.2866810e+01   9.2112100e-01
   9.2878017e+01   9.2057800e-01
   9.2889196e+01   9.2002300e-01
   9.2900346e+01   9.1945700e-01
   9.2911468e+01   9.1889400e-01
   9.2922561e+01   9.1832500e-01
   9.2933626e+01   9.1773700e-01
   9.2944662e+01   9.1721300e-01
   9.2955671e+01   9.1664600e-01
   9.2966652e+01   9.1609100e-01
   9.2977605e+01   9.1551400e-01
   9.2988531e+01   9.1496100e-01
   9.2999429e+01   9.1437600e-01
   9.3010300e+01   9.1379200e-01
   9.3021144e+01   9.1322100e-01
   9.3031961e+01   9.1265600e-01
   9.3042751e+01   9.1204600e-01
   9.3053514e+01   9.1145700e-01
   9.3064250e+01   9.1078800e-01
   9.3074960e+01   9.1027700e-01
   9.3085644e+01   9.0971700e-01
   9.3096302e+01   9.0916300e-01
   9.3106933e+01   9.0857100e-01
   9.3117539e+01   9.0800500e-01
   9.3128118e+01   9.0742800e-01
   9.3138672e+01   9.0685800e-01
   9.3149201e+01   9.0629800e-01
   9.3159703e+01   9.0573300e-01
   9.3170181e+01   9.0515600e-01
   9.3180633e+01   9.0456900e-01
   9.3191061e+01   9.0400800e-01
   9.3201463e+01   9.0343700e-01
   9.3211840e+01   9.0285600e-01
   9.3222193e+01   9.0229000e-01
   9.3232521e+01   9.0175900e-01
   9.3242825e+01   9.0120100e-01
   9.3253104e+01   9.0063000e-01
   9.3263359e+01   9.0006800e-01
   9.3273589e+01   8.9949600e-01
   9.3283796e+01   8.9893000e-01
   9.3293979e+01   8.9833200e-01
   9.3304138e+01   8.9776300e-01
   9.3314273e+01   8.9718100e-01
   9.3324385e+01   8.9662700e-01
   9.3334473e+01   8.9605700e-01
   9.3344538e+01   8.9550700e-01
   9.3354579e+01   8.9498200e-01
   9.3364597e+01   8.9440500e-01
   9.3374593e+01   8.9383100e-01
   9.3384565e+01   8.9327000e-01
   9.3394514e+01   8.9269500e-01
   9.3404441e+01   8.9209500e-01
   9.3414345e+01   8.9154500e-01
   9.3424227e+01   8.9093200e-01
   9.3434086e+01   8.9033600e-01
   9.3443923e+01   8.8978900e-01
   9.3453737e+01   8.8922500e-01
   9.3463530e+01   8.8865300e-01
   9.3473300e+01   8.8806500e-01
   9.3483049e+01   8.8748000e-01
   9.3492775e+01   8.8693300e-01
   9.3502480e+01   8.8635100e-01
   9.3512163e+01   8.8577500e-01
   9.3521825e+01   8.8516700e-01
   9.3531465e+01   8.8464600e-01
   9.3541084e+01   8.8407400e-01
   9.3550682e+01   8.8345800e-01
   9.3560259e+01   8.8285200e-01
   9.3569814e+01   8.8229800e-01
   9.3579348e+01   8.8173900e-01
   9.3588862e+01   8.8114300e-01
   9.3598355e+01   8.8056500e-01
   9.3607827e+01   8.8000700e-01
   9.3617278e+01   8.7941100e-01
   9.3626709e+01   8.7885100e-01
   9.3636120e+01   8.7829200e-01
   9.3645510e+01   8.7776000e-01
   9.3654880e+01   8.7721200e-01
   9.3664230e+01   8.7663200e-01
   9.3673559e+01   8.7604400e-01
   9.3682869e+01   8.7546700e-01
   9.3692159e+01   8.7491300e-01
   9.3701428e+01   8.7435100e-01
   9.3710679e+01   8.7376400e-01
   9.3719909e+01   8.7318400e-01
   9.3729120e+01   8.7263100e-01
   9.3738311e+01   8.7209200e-01
   9.3747483e+01   8.7157600e-01
   9.3756636e+01   8.7102500e-01
   9.3765770e+01   8.7044200e-01
   9.3774884e+01   8.6986000e-01
   9.3783979e+01   8.6922900e-01
   9.3793055e+01   8.6864300e-01
   9.3802112e+01   8.6805400e-01
   9.3811151e+01   8.6749100e-01
   9.3820170e+01   8.6692400e-01
   9.3829171e+01   8.6632900e-01
   9.3838154e+01   8.6578300e-01
   9.3847117e+01   8.6522200e-01
   9.3856063e+01   8.6466000e-01
   9.3864990e+01   8.6409000e-01
   9.3873898e+01   8.6350800e-01
   9.3882789e+01   8.6294600e-01
   9.3891661e+01   8.6237900e-01
   9.3900515e+01   8.6182100e-01
   9.3909351e+01   8.6125700e-01
   9.3918169e+01   8.6066900e-01
   9.3926970e+01   8.6010200e-01
   9.3935752e+01   8.5953800e-01
   9.3944517e+01   8.5895100e-01
   9.3953264e+01   8.5839600e-01
   9.3961993e+01   8.5784000e-01
   9.3970705e+01   8.5728600e-01
   9.3979400e+01   8.5671700e-01
   9.3988077e+01   8.5616800e-01
   9.3996737e+01   8.5557400e-01
   9.4005380e+01   8.5498800e-01
   9.4014005e+01   8.5444100e-01
   9.4022614e+01   8.5387300e-01
   9.4031205e+01   8.5331400e-01
   9.4039780e+01   8.5274100e-01
   9.4048337e+01   8.5218400e-01
   9.4056878e+01   8.5162400e-01
   9.4065402e+01   8.5105500e-01
   9.4073909e+01   8.5048000e-01
   9.4082400e+01   8.4986800e-01
   9.4090874e+01   8.4931700e-01
   9.4099331e+01   8.4871700e-01
   9.4107772e+01   8.4813600e-01
   9.4116197e+01   8.4751000e-01
   9.4124605e+01   8.4699400e-01
   9.4132998e+01   8.4639900e-01
   9.4141374e+01   8.4581400e-01
   9.4149733e+01   8.4523800e-01
   9.4158077e+01   8.4467600e-01
   9.4166405e+01   8.4412700e-01
   9.4174717e+01   8.4354400e-01
   9.4183013e+01   8.4298000e-01
   9.4191293e+01   8.4242400e-01
   9.4199557e+01   8.4185300e-01
   9.4207806e+01   8.4127600e-01
   9.4216039e+01   8.4069400e-01
   9.4224257e+01   8.4009800e-01
   9.4232459e+01   8.3955600e-01
   9.4240645e+01   8.3895900e-01
   9.4248816e+01   8.3836000e-01
   9.4256972e+01   8.3780900e-01
   9.4265113e+01   8.3729800e-01
   9.4273238e+01   8.3671800e-01
   9.4281348e+01   8.3614000e-01
   9.4289443e+01   8.3557800e-01
   9.4297523e+01   8.3502500e-01
   9.4305588e+01   8.3443500e-01
   9.4313638e+01   8.3385200e-01
   9.4321673e+01   8.3321900e-01
   9.4329693e+01   8.3263800e-01
   9.4337698e+01   8.3206200e-01
   9.4345689e+01   8.3150600e-01
   9.4353665e+01   8.3096700e-01
   9.4361626e+01   8.3039200e-01
   9.4369573e+01   8.2982300e-01
   9.4377506e+01   8.2920400e-01
   9.4385423e+01   8.2863800e-01
   9.4393327e+01   8.2811400e-01
   9.4401216e+01   8.2754000e-01
   9.4409091e+01   8.2699500e-01
   9.4416951e+01   8.2644100e-01
   9.4424798e+01   8.2586700e-01
   9.4432630e+01   8.2532800e-01
   9.4440448e+01   8.2476200e-01
   9.4448252e+01   8.2418000e-01
   9.4456042e+01   8.2360100e-01
   9.4463818e+01   8.2300600e-01
   9.4471580e+01   8.2243300e-01
   9.4479329e+01   8.2185500e-01
   9.4487063e+01   8.2130100e-01
   9.4494784e+01   8.2076400e-01
   9.4502491e+01   8.2022600e-01
   9.4510185e+01   8.1968700e-01
   9.4517864e+01   8.1907800e-01
   9.4525531e+01   8.1851300e-01
   9.4533183e+01   8.1794900e-01
   9.4540823e+01   8.1742300e-01
   9.4548449e+01   8.1681200e-01
   9.4556061e+01   8.1622200e-01
   9.4563660e+01   8.1562600e-01
   9.4571246e+01   8.1504700e-01
   9.4578819e+01   8.1450700e-01
   9.4586378e+01   8.1394400e-01
   9.4593925e+01   8.1337700e-01
   9.4601458e+01   8.1279300e-01
   9.4608978e+01   8.1225400e-01
   9.4616486e+01   8.1167400e-01
   9.4623980e+01   8.1107100e-01
   9.4631461e+01   8.1050200e-01
   9.4638930e+01   8.0993500e-01
   9.4646386e+01   8.0934800e-01
   9.4653829e+01   8.0877000e-01
   9.4661259e+01   8.0819600e-01
   9.4668676e+01   8.0762700e-01
   9.4676081e+01   8.0702300e-01
   9.4683473e+01   8.0646900e-01
   9.4690853e+01   8.0588200e-01
   9.4698220e+01   8.0527200e-01
   9.4705575e+01   8.0469500e-01
   9.4712917e+01   8.0413900e-01
   9.4720247e+01   8.0357600e-01
   9.4727564e+01   8.0300300e-01
   9.4734870e+01   8.0242800e-01
   9.4742163e+01   8.0185800e-01
   9.4749443e+01   8.0128000e-01
   9.4756712e+01   8.0067100e-01
   9.4763968e+01   8.0008800e-01
   9.4771213e+01   7.9950200e-01
   9.4778445e+01   7.9895900e-01
   9.4785665e+01   7.9836800e-01
   9.4792873e+01   7.9780100e-01
   9.4800069e+01   7.9722200e-01
   9.4807254e+01   7.9662800e-01
   9.4814426e+01   7.9606300e-01
   9.4821587e+01   7.9551500e-01
   9.4828736e+01   7.9494700e-01
   9.4835873e+01   7.9435200e-01
   9.4842998e+01   7.9382500e-01
   9.4850112e+01   7.9325800e-01
   9.4857214e+01   7.9267800e-01
   9.4864305e+01   7.9211900e-01
   9.4871384e+01   7.9154500e-01
   9.4878451e+01   7.9098400e-01
   9.4885507e+01   7.9040300e-01
   9.4892552e+01   7.8981200e-01
   9.4899585e+01   7.8923400e-01
   9.4906607e+01   7.8868300e-01
   9.4913617e+01   7.8814300e-01
   9.4920616e+01   7.8757600e-01
   9.4927604e+01   7.8702000e-01
   9.4934581e+01   7.8647200e-01
   9.4941546e+01   7.8589700e-01
   9.4948500e+01   7.8531800e-01
   9.4955443e+01   7.8471900e-01
   9.4962375e+01   7.8419600e-01
   9.4969296e+01   7.8364100e-01
   9.4976206e+01   7.8311500e-01
   9.4983106e+01   7.8254700e-01
   9.4989994e+01   7.8198600e-01
   9.4996871e+01   7.8144200e-01
   9.5003737e+01   7.8087000e-01
   9.5010593e+01   7.8032700e-01
   9.5017437e+01   7.7974100e-01
   9.5024271e+01   7.7914200e-01
   9.5031094e+01   7.7855100e-01
   9.5037907e+01   7.7800100e-01
   9.5044709e+01   7.7746300e-01
   9.5051500e+01   7.7688800e-01
   9.5058280e+01   7.7632600e-01
   9.5065050e+01   7.7574800e-01
   9.5071810e+01   7.7516600e-01
   9.5078559e+01   7.7454200e-01
   9.5085297e+01   7.7398800e-01
   9.5092025e+01   7.7340700e-01
   9.5098743e+01   7.7286600e-01
   9.5105450e+01   7.7228800e-01
   9.5112147e+01   7.7169500e-01
   9.5118834e+01   7.7115800e-01
   9.5125510e+01   7.7058200e-01
   9.5132176e+01   7.7003900e-01
   9.5138832e+01   7.6944600e-01
   9.5145478e+01   7.6887300e-01
   9.5152113e+01   7.6830300e-01
   9.5158738e+01   7.6773700e-01
   9.5165354e+01   7.6716000e-01
   9.5171959e+01   7.6659800e-01
   9.5178554e+01   7.6601400e-01
   9.5185139e+01   7.6543000e-01
   9.5191715e+01   7.6485500e-01
   9.5198280e+01   7.6427500e-01
   9.5204835e+01   7.6368300e-01
   9.5211381e+01   7.6307300e-01
   9.5217916e+01   7.6252300e-01
   9.5224442e+01   7.6195500e-01
   9.5230958e+01   7.6139900e-01
   9.5237465e+01   7.6078900e-01
   9.5243961e+01   7.6021500e-01
   9.5250448e+01   7.5962000e-01
   9.5256925e+01   7.5903600e-01
   9.5263393e+01   7.5845700e-01
   9.5269851e+01   7.5787700e-01
   9.5276299e+01   7.5728300e-01
   9.5282738e+01   7.5671300e-01
   9.5289167e+01   7.5614800e-01
   9.5295587e+01   7.5559000e-01
   9.5301997e+01   7.5498400e-01
   9.5308398e+01   7.5444500e-01
   9.5314789e+01   7.5387000e-01
   9.5321171e+01   7.5330500e-01
   9.5327544e+01   7.5277800e-01
   9.5333907e+01   7.5223900e-01
   9.5340261e+01   7.5166800e-01
   9.5346606e+01   7.5106900e-01
   9.5352941e+01   7.5049700e-01
   9.5359267e+01   7.4998700e-01
   9.5365584e+01   7.4940300e-01
   9.5371892e+01   7.4880000e-01
   9.5378191e+01   7.4824200e-01
   9.5384481e+01   7.4768000e-01
   9.5390761e+01   7.4709800e-01
   9.5397032e+01   7.4653600e-01
   9.5403295e+01   7.4593700e-01
   9.5409548e+01   7.4538100e-01
   9.5415792e+01   7.4484200e-01
   9.5422028e+01   7.4428200e-01
   9.5428254e+01   7.4375600e-01
   9.5434472e+01   7.4318300e-01
   9.5440680e+01   7.4259700e-01
   9.5446880e+01   7.4207200e-01
   9.5453071e+01   7.4150500e-01
   9.5459253e+01   7.4094600e-01
   9.5465427e+01   7.4039000e-01
   9.5471591e+01   7.3979600e-01
   9.5477747e+01   7.3926400e-01
   9.5483894e+01   7.3872000e-01
   9.5490033e+01   7.3811300e-01
   9.5496162e+01   7.3753700e-01
   9.5502284e+01   7.3698400e-01
   9.5508396e+01   7.3642900e-01
   9.5514500e+01   7.3588900e-01
   9.5520595e+01   7.3526800e-01
   9.5526682e+01   7.3471100e-01
   9.5532760e+01   7.3414200e-01
   9.5538830e+01   7.3356400e-01
   9.5544892e+01   7.3296800e-01
   9.5550944e+01   7.3242900e-01
   9.5556989e+01   7.3186500e-01
   9.5563025e+01   7.3126600e-01
   9.5569053e+01   7.3069900e-01
   9.5575072e+01   7.3008800e-01
   9.5581083e+01   7.2949300e-01
   9.5587086e+01   7.2892200e-01
   9.5593080e+01   7.2836900e-01
   9.5599066e+01   7.2781400e-01
   9.5605044e+01   7.2722200e-01
   9.5611014e+01   7.2666600e-01
   9.5616975e+01   7.2608700e-01
   9.5622929e+01   7.2552100e-01
   9.5628874e+01   7.2491900e-01
   9.5634811e+01   7.2436400e-01
   9.5640740e+01   7.2385500e-01
   9.5646661e+01   7.2325800e-01
   9.5652573e+01   7.2271300e-01
   9.5658478e+01   7.2211500e-01
   9.5664375e+01   7.2155000e-01
   9.5670264e+01   7.2102600e-01
   9.5676144e+01   7.2045500e-01
   9.5682017e+01   7.1986000e-01
   9.5687882e+01   7.1927200e-01
   9.5693739e+01   7.1864700e-01
   9.5699588e+01   7.1802000e-01
   9.5705429e+01   7.1747100e-01
   9.5711263e+01   7.1686800e-01
   9.5717088e+01   7.1633600e-01
   9.5722906e+01   7.1573000e-01
   9.5728716e+01   7.1516800e-01
   9.5734518e+01   7.1458700e-01
   9.5740313e+01   7.1400500e-01
   9.5746099e+01   7.1344800e-01
   9.5751878e+01   7.1288200e-01
   9.5757650e+01   7.1230500e-01
   9.5763414e+01   7.1174300e-01
   9.5769170e+01   7.1120400e-01
   9.5774918e+01   7.1064300e-01
   9.5780659e+01   7.1004900e-01
   9.5786392e+01   7.0947400e-01
   9.5792118e+01   7.0890700e-01
   9.5797836e+01   7.0840700e-01
   9.5803547e+01   7.0781800e-01
   9.5809250e+01   7.0725100e-01
   9.5814945e+01   7.0664900e-01
   9.5820634e+01   7.0611800e-01
   9.5826314e+01   7.0552000e-01
   9.5831988e+01   7.0494600e-01
   9.5837654e+01   7.0437400e-01
   9.5843312e+01   7.0380400e-01
   9.5848963e+01   7.0324900e-01
   9.5854607e+01   7.0269800e-01
   9.5860244e+01   7.0215500e-01
   9.5865873e+01   7.0163000e-01
   9.5871495e+01   7.0104200e-01
   9.5877110e+01   7.0044700e-01
   9.5882717e+01   6.9985500e-01
   9.5888317e+01   6.9933600e-01
   9.5893910e+01   6.9876800e-01
   9.5899496e+01   6.9823300e-01
   9.5905075e+01   6.9769200e-01
   9.5910646e+01   6.9712400e-01
   9.5916210e+01   6.9654300e-01
   9.5921768e+01   6.9594100e-01
   9.5927318e+01   6.9539700e-01
   9.5932861e+01   6.9484100e-01
   9.5938397e+01   6.9427200e-01
   9.5943926e+01   6.9367900e-01
   9.5949447e+01   6.9309800e-01
   9.5954962e+01   6.9250700e-01
   9.5960470e+01   6.9199300e-01
   9.5965971e+01   6.9142800e-01
   9.5971465e+01   6.9084400e-01
   9.5976952e+01   6.9027400e-01
   9.5982432e+01   6.8969600e-01
   9.5987905e+01   6.8911800e-01
   9.5993371e+01   6.8853800e-01
   9.5998831e+01   6.8797500e-01
   9.6004283e+01   6.8739200e-01
   9.6009729e+01   6.8680200e-01
   9.6015168e+01   6.8620800e-01
   9.6020600e+01   6.8563700e-01
   9.6026025e+01   6.8508100e-01
   9.6031444e+01   6.8449800e-01
   9.6036855e+01   6.8390000e-01
   9.6042261e+01   6.8331200e-01
   9.6047659e+01   6.8272300e-01
   9.6053050e+01   6.8218600e-01
   9.6058435e+01   6.8163800e-01
   9.6063814e+01   6.8103500e-01
   9.6069185e+01   6.8046800e-01
   9.6074550e+01   6.7987300e-01
   9.6079909e+01   6.7927800e-01
   9.6085260e+01   6.7871000e-01
   9.6090605e+01   6.7812900e-01
   9.6095944e+01   6.7756300e-01
   9.6101276e+01   6.7702100e-01
   9.6106602e+01   6.7644700e-01
   9.6111921e+01   6.7588200e-01
   9.6117233e+01   6.7525500e-01
   9.6122539e+01   6.7470000e-01
   9.6127839e+01   6.7414800e-01
   9.6133132e+01   6.7360300e-01
   9.6138418e+01   6.7301900e-01
   9.6143698e+01   6.7243700e-01
   9.6148972e+01   6.7184800e-01
   9.6154240e+01   6.7126500e-01
   9.6159501e+01   6.7069000e-01
   9.6164755e+01   6.7010100e-01
   9.6170003e+01   6.6952400e-01
   9.6175245e+01   6.6893700e-01
   9.6180481e+01   6.6836900e-01
   9.6185710e+01   6.6780200e-01
   9.6190933e+01   6.6725800e-01
   9.6196150e+01   6.6671700e-01
   9.6201361e+01   6.6616500e-01
   9.6206565e+01   6.6564200e-01
   9.6211763e+01   6.6508800e-01
   9.6216955e+01   6.6454500e-01
   9.6222140e+01   6.6394700e-01
   9.6227320e+01   6.6339400e-01
   9.6232493e+01   6.6283500e-01
   9.6237660e+01   6.6226000e-01
   9.6242821e+01   6.6167300e-01
   9.6247976e+01   6.6116000e-01
   9.6253125e+01   6.6057200e-01
   9.6258267e+01   6.5999600e-01
   9.6263404e+01   6.5942300e-01
   9.6268534e+01   6.5881500e-01
   9.6273659e+01   6.5825900e-01
   9.6278777e+01   6.5768200e-01
   9.6283889e+01   6.5715200e-01
   9.6288996e+01   6.5654400e-01
   9.6294096e+01   6.5599200e-01
   9.6299190e+01   6.5540300e-01
   9.6304279e+01   6.5479900e-01
   9.6309361e+01   6.5424700e-01
   9.6314438e+01   6.5369300e-01
   9.6319508e+01   6.5314100e-01
   9.6324573e+01   6.5260400e-01
   9.6329632e+01   6.5205800e-01
   9.6334685e+01   6.5148400e-01
   9.6339732e+01   6.5088600e-01
   9.6344773e+01   6.5031800e-01
   9.6349808e+01   6.4976800e-01
   9.6354837e+01   6.4917600e-01
   9.6359861e+01   6.4857300e-01
   9.6364879e+01   6.4801500e-01
   9.6369891e+01   6.4744100e-01
   9.6374897e+01   6.4691700e-01
   9.6379898e+01   6.4631800e-01
   9.6384893e+01   6.4574100e-01
   9.6389882e+01   6.4515200e-01
   9.6394865e+01   6.4459600e-01
   9.6399842e+01   6.4401800e-01
   9.6404814e+01   6.4348000e-01
   9.6409781e+01   6.4291800e-01
   9.6414741e+01   6.4238000e-01
   9.6419696e+01   6.4179800e-01
   9.6424645e+01   6.4121900e-01
   9.6429589e+01   6.4061600e-01
   9.6434527e+01   6.4003100e-01
   9.6439459e+01   6.3946900e-01
   9.6444386e+01   6.3891500e-01
   9.6449307e+01   6.3835200e-01
   9.6454223e+01   6.3775900e-01
   9.6459133e+01   6.3720900e-01
   9.6464037e+01   6.3662800e-01
   9.6468936e+01   6.3603600e-01
   9.6473830e+01   6.3546800e-01
   9.6478718e+01   6.3491800e-01
   9.6483600e+01   6.3431300e-01
   9.6488477e+01   6.3373500e-01
   9.6493349e+01   6.3317900e-01
   9.6498215e+01   6.3260400e-01
   9.6503075e+01   6.3202300e-01
   9.6507930e+01   6.3145200e-01
   9.6512780e+01   6.3086100e-01
   9.6517624e+01   6.3029300e-01
   9.6522463e+01   6.2974000e-01
   9.6527297e+01   6.2916100e-01
   9.6532125e+01   6.2853900e-01
   9.6536948e+01   6.2796700e-01
   9.6541765e+01   6.2739200e-01
   9.6546578e+01   6.2685400e-01
   9.6551384e+01   6.2624600e-01
   9.6556186e+01   6.2561300e-01
   9.6560982e+01   6.2501700e-01
   9.6565773e+01   6.2442300e-01
   9.6570559e+01   6.2383700e-01
   9.6575339e+01   6.2323700e-01
   9.6580114e+01   6.2264300e-01
   9.6584884e+01   6.2206500e-01
   9.6589648e+01   6.2149300e-01
   9.6594408e+01   6.2092400e-01
   9.6599162e+01   6.2038600e-01
   9.6603911e+01   6.1978800e-01
   9.6608655e+01   6.1924500e-01
   9.6613393e+01   6.1866700e-01
   9.6618127e+01   6.1811200e-01
   9.6622855e+01   6.1756700e-01
   9.6627578e+01   6.1700600e-01
   9.6632296e+01   6.1644200e-01
   9.6637009e+01   6.1590500e-01
   9.6641717e+01   6.1536900e-01
   9.6646420e+01   6.1477000e-01
   9.6651117e+01   6.1420800e-01
   9.6655810e+01   6.1361500e-01
   9.6660497e+01   6.1304600e-01
   9.6665180e+01   6.1246300e-01
   9.6669857e+01   6.1186600e-01
   9.6674530e+01   6.1129200e-01
   9.6679197e+01   6.1070600e-01
   9.6683859e+01   6.1010400e-01
   9.6688516e+01   6.0954000e-01
   9.6693169e+01   6.0897600e-01
   9.6697816e+01   6.0839800e-01
   9.6702459e+01   6.0781900e-01
   9.6707096e+01   6.0726600e-01
   9.6711728e+01   6.0673800e-01
   9.6716356e+01   6.0620500e-01
   9.6720979e+01   6.0566100e-01
   9.6725596e+01   6.0512900e-01
   9.6730209e+01   6.0460200e-01
   9.6734817e+01   6.0409100e-01
   9.6739420e+01   6.0357700e-01
   9.6744018e+01   6.0303900e-01
   9.6748611e+01   6.0250800e-01
   9.6753200e+01   6.0198400e-01
   9.6757783e+01   6.0146600e-01
   9.6762362e+01   6.0095400e-01
   9.6766936e+01   6.0041300e-01
   9.6771505e+01   5.9990100e-01
   9.6776070e+01   5.9938100e-01
   9.6780629e+01   5.9887900e-01
   9.6785184e+01   5.9834900e-01
   9.6789734e+01   5.9790000e-01
   9.6794279e+01   5.9736300e-01
   9.6798819e+01   5.9687900e-01
   9.6803355e+01   5.9636400e-01
   9.6807886e+01   5.9587500e-01
   9.6812412e+01   5.9535300e-01
   9.6816934e+01   5.9486300e-01
   9.6821451e+01   5.9436600e-01
   9.6825963e+01   5.9387100e-01
   9.6830470e+01   5.9338800e-01
   9.6834973e+01   5.9289100e-01
   9.6839471e+01   5.9237300e-01
   9.6843965e+01   5.9189100e-01
   9.6848454e+01   5.9141600e-01
   9.6852938e+01   5.9092600e-01
   9.6857417e+01   5.9039600e-01
   9.6861892e+01   5.8988400e-01
   9.6866363e+01   5.8939500e-01
   9.6870828e+01   5.8892300e-01
   9.6875290e+01   5.8843400e-01
   9.6879746e+01   5.8793200e-01
   9.6884198e+01   5.8745000e-01
   9.6888646e+01   5.8696300e-01
   9.6893089e+01   5.8646700e-01
   9.6897527e+01   5.8597800e-01
   9.6901961e+01   5.8548800e-01
   9.6906390e+01   5.8500400e-01
   9.6910815e+01   5.8452200e-01
   9.6915235e+01   5.8406300e-01
   9.6919651e+01   5.8357000e-01
   9.6924062e+01   5.8306800e-01
   9.6928469e+01   5.8262700e-01
   9.6932872e+01   5.8215600e-01
   9.6937269e+01   5.8171000e-01
   9.6941663e+01   5.8126200e-01
   9.6946052e+01   5.8079200e-01
   9.6950437e+01   5.8034900e-01
   9.6954817e+01   5.7986100e-01
   9.6959193e+01   5.7937000e-01
   9.6963564e+01   5.7890200e-01
   9.6967931e+01   5.7843700e-01
   9.6972293e+01   5.7796900e-01
   9.6976652e+01   5.7747700e-01
   9.6981005e+01   5.7704700e-01
   9.6985355e+01   5.7659300e-01
   9.6989700e+01   5.7615800e-01
   9.6994041e+01   5.7566100e-01
   9.6998377e+01   5.7521700e-01
   9.7002709e+01   5.7473700e-01
   9.7007037e+01   5.7430500e-01
   9.7011361e+01   5.7384200e-01
   9.7015680e+01   5.7340100e-01
   9.7019995e+01   5.7295000e-01
   9.7024305e+01   5.7250800e-01
   9.7028612e+01   5.7203400e-01
   9.7032914e+01   5.7158600e-01
   9.7037212e+01   5.7115100e-01
   9.7041505e+01   5.7067400e-01
   9.7045794e+01   5.7020400e-01
   9.7050080e+01   5.6973000e-01
   9.7054360e+01   5.6930000e-01
   9.7058637e+01   5.6885000e-01
   9.7062910e+01   5.6837800e-01
   9.7067178e+01   5.6791500e-01
   9.7071442e+01   5.6747800e-01
   9.7075702e+01   5.6705100e-01
   9.7079957e+01   5.6658900e-01
   9.7084209e+01   5.6614300e-01
   9.7088456e+01   5.6568400e-01
   9.7092700e+01   5.6524500e-01
   9.7096939e+01   5.6479500e-01
   9.7101174e+01   5.6435400e-01
   9.7105404e+01   5.6394200e-01
   9.7109631e+01   5.6348000e-01
   9.7113854e+01   5.6302000e-01
   9.7118072e+01   5.6258300e-01
   9.7122287e+01   5.6213200e-01
   9.7126497e+01   5.6169700e-01
   9.7130703e+01   5.6126700e-01
   9.7134905e+01   5.6083000e-01
   9.7139104e+01   5.6039800e-01
   9.7143298e+01   5.5992800e-01
   9.7147488e+01   5.5948700e-01
   9.7151674e+01   5.5903400e-01
   9.7155856e+01   5.5862100e-01
   9.7160033e+01   5.5818500e-01
   9.7164207e+01   5.5776800e-01
   9.7168377e+01   5.5733900e-01
   9.7172543e+01   5.5690400e-01
   9.7176705e+01   5.5650500e-01
   9.7180863e+01   5.5605000e-01
   9.7185017e+01   5.5560400e-01
   9.7189167e+01   5.5519600e-01
   9.7193313e+01   5.5476300e-01
   9.7197455e+01   5.5431800e-01
   9.7201593e+01   5.5385000e-01
   9.7205727e+01   5.5338000e-01
   9.7209857e+01   5.5296700e-01
   9.7213984e+01   5.5253100e-01
   9.7218106e+01   5.5205200e-01
   9.7222225e+01   5.5161500e-01
   9.7226339e+01   5.5116900e-01
   9.7230450e+01   5.5073600e-01
   9.7234557e+01   5.5029100e-01
   9.7238660e+01   5.4987200e-01
   9.7242759e+01   5.4942400e-01
   9.7246854e+01   5.4897400e-01
   9.7250945e+01   5.4855200e-01
   9.7255033e+01   5.4813100e-01
   9.7259116e+01   5.4770200e-01
   9.7263196e+01   5.4729900e-01
   9.7267272e+01   5.4685800e-01
   9.7271344e+01   5.4641400e-01
   9.7275413e+01   5.4600900e-01
   9.7279477e+01   5.4555600e-01
   9.7283538e+01   5.4512300e-01
   9.7287595e+01   5.4470400e-01
   9.7291648e+01   5.4431300e-01
   9.7295697e+01   5.4389800e-01
   9.7299743e+01   5.4346900e-01
   9.7303785e+01   5.4305100e-01
   9.7307823e+01   5.4261900e-01
   9.7311857e+01   5.4219200e-01
   9.7315888e+01   5.4177200e-01
   9.7319914e+01   5.4136800e-01
   9.7323938e+01   5.4092800e-01
   9.7327957e+01   5.4053800e-01
   9.7331973e+01   5.4011300e-01
   9.7335985e+01   5.3971400e-01
   9.7339993e+01   5.3927800e-01
   9.7343997e+01   5.3884900e-01
   9.7347998e+01   5.3845600e-01
   9.7351995e+01   5.3803800e-01
   9.7355989e+01   5.3762900e-01
   9.7359979e+01   5.3724200e-01
   9.7363965e+01   5.3685400e-01
   9.7367948e+01   5.3644700e-01
   9.7371926e+01   5.3602300e-01
   9.7375902e+01   5.3561700e-01
   9.7379873e+01   5.3519800e-01
   9.7383841e+01   5.3477900e-01
   9.7387806e+01   5.3436100e-01
   9.7391766e+01   5.3395700e-01
   9.7395723e+01   5.3353800e-01
   9.7399677e+01   5.3315300e-01
   9.7403627e+01   5.3272700e-01
   9.7407573e+01   5.3230300e-01
   9.7411516e+01   5.3191200e-01
   9.7415455e+01   5.3148700e-01
   9.7419391e+01   5.3108500e-01
   9.7423323e+01   5.3070800e-01
   9.7427251e+01   5.3028700e-01
   9.7431176e+01   5.2989500e-01
   9.7435098e+01   5.2950600e-01
   9.7439016e+01   5.2912000e-01
   9.7442930e+01   5.2865500e-01
   9.7446841e+01   5.2823400e-01
   9.7450748e+01   5.2785600e-01
   9.7454652e+01   5.2745000e-01
   9.7458552e+01   5.2703900e-01
   9.7462449e+01   5.2665200e-01
   9.7466342e+01   5.2625600e-01
   9.7470232e+01   5.2586200e-01
   9.7474118e+01   5.2546200e-01
   9.7478001e+01   5.2505100e-01
   9.7481880e+01   5.2462100e-01
   9.7485756e+01   5.2422600e-01
   9.7489629e+01   5.2386400e-01
   9.7493498e+01   5.2342800e-01
   9.7497363e+01   5.2301600e-01
   9.7501225e+01   5.2262000e-01
   9.7505084e+01   5.2221600e-01
   9.7508939e+01   5.2183300e-01
   9.7512791e+01   5.2143700e-01
   9.7516639e+01   5.2105600e-01
   9.7520484e+01   5.2063600e-01
   9.7524326e+01   5.2024100e-01
   9.7528164e+01   5.1983500e-01
   9.7531999e+01   5.1944100e-01
   9.7535831e+01   5.1903600e-01
   9.7539659e+01   5.1862600e-01
   9.7543483e+01   5.1823900e-01
   9.7547305e+01   5.1788600e-01
   9.7551123e+01   5.1743600e-01
   9.7554937e+01   5.1705600e-01
   9.7558749e+01   5.1664800e-01
   9.7562556e+01   5.1627600e-01
   9.7566361e+01   5.1594600e-01
   9.7570162e+01   5.1554400e-01
   9.7573960e+01   5.1513500e-01
   9.7577755e+01   5.1475300e-01
   9.7581546e+01   5.1437500e-01
   9.7585334e+01   5.1400200e-01
   9.7589119e+01   5.1361400e-01
   9.7592900e+01   5.1324600e-01
   9.7596678e+01   5.1285900e-01
   9.7600453e+01   5.1243900e-01
   9.7604225e+01   5.1205900e-01
   9.7607993e+01   5.1165600e-01
   9.7611758e+01   5.1127600e-01
   9.7615520e+01   5.1090400e-01
   9.7619278e+01   5.1050700e-01
   9.7623034e+01   5.1011700e-01
   9.7626786e+01   5.0972200e-01
   9.7630534e+01   5.0932800e-01
   9.7634280e+01   5.0889800e-01
   9.7638022e+01   5.0850000e-01
   9.7641761e+01   5.0809600e-01
   9.7645497e+01   5.0771300e-01
   9.7649230e+01   5.0729100e-01
   9.7652959e+01   5.0693300e-01
   9.7656686e+01   5.0657900e-01
   9.7660409e+01   5.0622200e-01
   9.7664128e+01   5.0583500e-01
   9.7667845e+01   5.0546200e-01
   9.7671559e+01   5.0509200e-01
   9.7675269e+01   5.0471600e-01
   9.7678976e+01   5.0432800e-01
   9.7682680e+01   5.0398100e-01
   9.7686381e+01   5.0361500e-01
   9.7690079e+01   5.0324400e-01
   9.7693773e+01   5.0287000e-01
   9.7697465e+01   5.0249100e-01
   9.7701153e+01   5.0207800e-01
   9.7704838e+01   5.0174100e-01
   9.7708520e+01   5.0135000e-01
   9.7712199e+01   5.0098900e-01
   9.7715875e+01   5.0059500e-01
   9.7719547e+01   5.0020500e-01
   9.7723217e+01   4.9979600e-01
   9.7726884e+01   4.9944500e-01
   9.7730547e+01   4.9906400e-01
   9.7734207e+01   4.9868300e-01
   9.7737864e+01   4.9834600e-01
   9.7741519e+01   4.9798100e-01
   9.7745170e+01   4.9763100e-01
   9.7748818e+01   4.9724300e-01
   9.7752463e+01   4.9685200e-01
   9.7756104e+01   4.9645800e-01
   9.7759743e+01   4.9609900e-01
   9.7763379e+01   4.9571500e-01
   9.7767012e+01   4.9531100e-01
   9.7770642e+01   4.9496300e-01
   9.7774268e+01   4.9459900e-01
   9.7777892e+01   4.9423000e-01
   9.7781513e+01   4.9387600e-01
   9.7785130e+01   4.9350300e-01
   9.7788745e+01   4.9314700e-01
   9.7792356e+01   4.9277500e-01
   9.7795965e+01   4.9239600e-01
   9.7799571e+01   4.9203200e-01
   9.7803173e+01   4.9167600e-01
   9.7806773e+01   4.9129300e-01
   9.7810369e+01   4.9092600e-01
   9.7813963e+01   4.9055500e-01
   9.7817554e+01   4.9019000e-01
   9.7821141e+01   4.8980100e-01
   9.7824726e+01   4.8943800e-01
   9.7828308e+01   4.8907300e-01
   9.7831887e+01   4.8869800e-01
   9.7835463e+01   4.8836500e-01
   9.7839036e+01   4.8801300e-01
   9.7842606e+01   4.8762100e-01
   9.7846173e+01   4.8725100e-01
   9.7849737e+01   4.8688900e-01
   9.7853298e+01   4.8651500e-01
   9.7856857e+01   4.8617000e-01
   9.7860412e+01   4.8580700e-01
   9.7863965e+01   4.8542500e-01
   9.7867514e+01   4.8505600e-01
   9.7871061e+01   4.8472100e-01
   9.7874605e+01   4.8437000e-01
   9.7878146e+01   4.8398800e-01
   9.7881684e+01   4.8360400e-01
   9.7885219e+01   4.8325600e-01
   9.7888751e+01   4.8287900e-01
   9.7892281e+01   4.8251300e-01
   9.7895807e+01   4.8216200e-01
   9.7899331e+01   4.8178100e-01
   9.7902852e+01   4.8141400e-01
   9.7906370e+01   4.8103400e-01
   9.7909885e+01   4.8067100e-01
   9.7913397e+01   4.8031600e-01
   9.7916906e+01   4.7993500e-01
   9.7920413e+01   4.7956600e-01
   9.7923917e+01   4.7922400e-01
   9.7927418e+01   4.7888600e-01
   9.7930916e+01   4.7853900e-01
   9.7934411e+01   4.7819200e-01
   9.7937904e+01   4.7786500e-01
   9.7941394e+01   4.7750000e-01
   9.7944880e+01   4.7711800e-01
   9.7948365e+01   4.7670400e-01
   9.7951846e+01   4.7634900e-01
   9.7955324e+01   4.7599300e-01
   9.7958800e+01   4.7566100e-01
   9.7962273e+01   4.7531100e-01
   9.7965743e+01   4.7497400e-01
   9.7969211e+01   4.7461600e-01
   9.7972675e+01   4.7425400e-01
   9.7976137e+01   4.7391300e-01
   9.7979596e+01   4.7357400e-01
   9.7983053e+01   4.7323700e-01
   9.7986506e+01   4.7285200e-01
   9.7989957e+01   4.7253500e-01
   9.7993405e+01   4.7219900e-01
   9.7996851e+01   4.7186400e-01
   9.8000294e+01   4.7151300e-01
   9.8003734e+01   4.7118800e-01
   9.8007171e+01   4.7085000e-01
   9.8010605e+01   4.7048500e-01
   9.8014037e+01   4.7012000e-01
   9.8017466e+01   4.6975400e-01
   9.8020893e+01   4.6941200e-01
   9.8024316e+01   4.6905700e-01
   9.8027737e+01   4.6868400e-01
   9.8031156e+01   4.6834900e-01
   9.8034571e+01   4.6800700e-01
   9.8037984e+01   4.6766600e-01
   9.8041394e+01   4.6730200e-01
   9.8044802e+01   4.6693500e-01
   9.8048207e+01   4.6659100e-01
   9.8051609e+01   4.6625200e-01
   9.8055009e+01   4.6593000e-01
   9.8058405e+01   4.6560900e-01
   9.8061800e+01   4.6524800e-01
   9.8065191e+01   4.6486800e-01
   9.8068580e+01   4.6451200e-01
   9.8071967e+01   4.6416700e-01
   9.8075350e+01   4.6381000e-01
   9.8078731e+01   4.6344500e-01
   9.8082110e+01   4.6311400e-01
   9.8085486e+01   4.6276900e-01
   9.8088859e+01   4.6242400e-01
   9.8092229e+01   4.6207500e-01
   9.8095597e+01   4.6173800e-01
   9.8098962e+01   4.6138400e-01
   9.8102325e+01   4.6102800e-01
   9.8105685e+01   4.6068100e-01
   9.8109043e+01   4.6030200e-01
   9.8112398e+01   4.5997700e-01
   9.8115750e+01   4.5961600e-01
   9.8119100e+01   4.5926400e-01
   9.8122447e+01   4.5892000e-01
   9.8125792e+01   4.5855400e-01
   9.8129134e+01   4.5822600e-01
   9.8132473e+01   4.5791100e-01
   9.8135810e+01   4.5760900e-01
   9.8139144e+01   4.5722000e-01
   9.8142476e+01   4.5690500e-01
   9.8145805e+01   4.5658800e-01
   9.8149132e+01   4.5621100e-01
   9.8152456e+01   4.5587500e-01
   9.8155777e+01   4.5551200e-01
   9.8159097e+01   4.5515400e-01
   9.8162413e+01   4.5482200e-01
   9.8165727e+01   4.5447500e-01
   9.8169038e+01   4.5414600e-01
   9.8172347e+01   4.5379000e-01
   9.8175654e+01   4.5344000e-01
   9.8178958e+01   4.5310800e-01
   9.8182259e+01   4.5276100e-01
   9.8185558e+01   4.5242400e-01
   9.8188854e+01   4.5208500e-01
   9.8192148e+01   4.5175000e-01
   9.8195439e+01   4.5142500e-01
   9.8198728e+01   4.5109300e-01
   9.8202015e+01   4.5073900e-01
   9.8205298e+01   4.5043100e-01
   9.8208580e+01   4.5008600e-01
   9.8211859e+01   4.4973600e-01
   9.8215135e+01   4.4943600e-01
   9.8218409e+01   4.4910000e-01
   9.8221681e+01   4.4876900e-01
   9.8224950e+01   4.4841700e-01
   9.8228216e+01   4.4809400e-01
   9.8231481e+01   4.4777600e-01
   9.8234742e+01   4.4745800e-01
   9.8238002e+01   4.4709300e-01
   9.8241258e+01   4.4676400e-01
   9.8244513e+01   4.4642600e-01
   9.8247765e+01   4.4605000e-01
   9.8251014e+01   4.4569300e-01
   9.8254261e+01   4.4537300e-01
   9.8257506e+01   4.4501900e-01
   9.8260748e+01   4.4468600e-01
   9.8263988e+01   4.4435400e-01
   9.8267225e+01   4.4401300e-01
   9.8270460e+01   4.4367200e-01
   9.8273693e+01   4.4335100e-01
   9.8276923e+01   4.4299200e-01
   9.8280151e+01   4.4267600e-01
   9.8283376e+01   4.4235700e-01
   9.8286599e+01   4.4201000e-01
   9.8289820e+01   4.4170400e-01
   9.8293038e+01   4.4138800e-01
   9.8296254e+01   4.4109000e-01
   9.8299467e+01   4.4075800e-01
   9.8302678e+01   4.4040900e-01
   9.8305887e+01   4.4009200e-01
   9.8309093e+01   4.3976400e-01
   9.8312297e+01   4.3943400e-01
   9.8315499e+01   4.3913200e-01
   9.8318698e+01   4.3876700e-01
   9.8321895e+01   4.3842200e-01
   9.8325089e+01   4.3807300e-01
   9.8328281e+01   4.3773300e-01
   9.8331471e+01   4.3741900e-01
   9.8334659e+01   4.3706500e-01
   9.8337844e+01   4.3673400e-01
   9.8341027e+01   4.3640300e-01
   9.8344207e+01   4.3609400e-01
   9.8347385e+01   4.3578900e-01
   9.8350561e+01   4.3546300e-01
   9.8353735e+01   4.3513400e-01
   9.8356906e+01   4.3477700e-01
   9.8360075e+01   4.3447600e-01
   9.8363241e+01   4.3416700e-01
   9.8366405e+01   4.3378900e-01
   9.8369567e+01   4.3346200e-01
   9.8372727e+01   4.3315100e-01
   9.8375884e+01   4.3282200e-01
   9.8379039e+01   4.3250400e-01
   9.8382192e+01   4.3219300e-01
   9.8385343e+01   4.3191400e-01
   9.8388491e+01   4.3162500e-01
   9.8391637e+01   4.3130400e-01
   9.8394780e+01   4.3098200e-01
   9.8397922e+01   4.3068000e-01
   9.8401061e+01   4.3037600e-01
   9.8404198e+01   4.3001400e-01
   9.8407332e+01   4.2969500e-01
   9.8410465e+01   4.2940100e-01
   9.8413595e+01   4.2907100e-01
   9.8416723e+01   4.2873900e-01
   9.8419848e+01   4.2840800e-01
   9.8422971e+01   4.2808800e-01
   9.8426092e+01   4.2778600e-01
   9.8429211e+01   4.2746000e-01
   9.8432328e+01   4.2715800e-01
   9.8435442e+01   4.2685400e-01
   9.8438554e+01   4.2651900e-01
   9.8441664e+01   4.2620900e-01
   9.8444772e+01   4.2585700e-01
   9.8447877e+01   4.2559500e-01
   9.8450980e+01   4.2527000e-01
   9.8454081e+01   4.2495200e-01
   9.8457180e+01   4.2463400e-01
   9.8460277e+01   4.2431900e-01
   9.8463371e+01   4.2401000e-01
   9.8466463e+01   4.2367400e-01
   9.8469553e+01   4.2334600e-01
   9.8472641e+01   4.2301200e-01
   9.8475727e+01   4.2271000e-01
   9.8478810e+01   4.2237100e-01
   9.8481891e+01   4.2204800e-01
   9.8484970e+01   4.2167100e-01
   9.8488047e+01   4.2135500e-01
   9.8491122e+01   4.2104200e-01
   9.8494194e+01   4.2073100e-01
   9.8497264e+01   4.2040000e-01
   9.8500333e+01   4.2005300e-01
   9.8503399e+01   4.1974700e-01
   9.8506462e+01   4.1940900e-01
   9.8509524e+01   4.1910200e-01
   9.8512583e+01   4.1876400e-01
   9.8515641e+01   4.1840500e-01
   9.8518696e+01   4.1807500e-01
   9.8521749e+01   4.1776700e-01
   9.8524800e+01   4.1748000e-01
   9.8527849e+01   4.1715100e-01
   9.8530895e+01   4.1686100e-01
   9.8533940e+01   4.1657900e-01
   9.8536982e+01   4.1626600e-01
   9.8540022e+01   4.1596200e-01
   9.8543060e+01   4.1565600e-01
   9.8546096e+01   4.1533200e-01
   9.8549130e+01   4.1500400e-01
   9.8552162e+01   4.1468800e-01
   9.8555192e+01   4.1436500e-01
   9.8558219e+01   4.1404400e-01
   9.8561244e+01   4.1370900e-01
   9.8564268e+01   4.1336400e-01
   9.8567289e+01   4.1304100e-01
   9.8570308e+01   4.1275000e-01
   9.8573325e+01   4.1242100e-01
   9.8576340e+01   4.1209500e-01
   9.8579353e+01   4.1176800e-01
   9.8582363e+01   4.1145300e-01
   9.8585372e+01   4.1114600e-01
   9.8588379e+01   4.1083100e-01
   9.8591383e+01   4.1050300e-01
   9.8594385e+01   4.1014600e-01
   9.8597386e+01   4.0983200e-01
   9.8600384e+01   4.0951400e-01
   9.8603380e+01   4.0921300e-01
   9.8606374e+01   4.0890500e-01
   9.8609366e+01   4.0861900e-01
   9.8612356e+01   4.0832700e-01
   9.8615344e+01   4.0801300e-01
   9.8618330e+01   4.0768700e-01
   9.8621314e+01   4.0735700e-01
   9.8624296e+01   4.0703300e-01
   9.8627275e+01   4.0669600e-01
   9.8630253e+01   4.0640600e-01
   9.8633229e+01   4.0609600e-01
   9.8636202e+01   4.0578500e-01
   9.8639174e+01   4.0549100e-01
   9.8642143e+01   4.0517700e-01
   9.8645111e+01   4.0485500e-01
   9.8648076e+01   4.0454700e-01
   9.8651040e+01   4.0426000e-01
   9.8654001e+01   4.0397200e-01
   9.8656961e+01   4.0370600e-01
   9.8659918e+01   4.0336600e-01
   9.8662873e+01   4.0305300e-01
   9.8665827e+01   4.0273400e-01
   9.8668778e+01   4.0244000e-01
   9.8671728e+01   4.0212000e-01
   9.8674675e+01   4.0177900e-01
   9.8677620e+01   4.0145700e-01
   9.8680564e+01   4.0114200e-01
   9.8683505e+01   4.0083100e-01
   9.8686444e+01   4.0053900e-01
   9.8689382e+01   4.0022500e-01
   9.8692317e+01   3.9987000e-01
   9.8695251e+01   3.9958900e-01
   9.8698182e+01   3.9929300e-01
   9.8701112e+01   3.9897000e-01
   9.8704039e+01   3.9866700e-01
   9.8706965e+01   3.9837600e-01
   9.8709888e+01   3.9808300e-01
   9.8712810e+01   3.9778600e-01
   9.8715729e+01   3.9748700e-01
   9.8718647e+01   3.9716000e-01
   9.8721563e+01   3.9688100e-01
   9.8724476e+01   3.9653700e-01
   9.8727388e+01   3.9624400e-01
   9.8730298e+01   3.9594100e-01
   9.8733206e+01   3.9563600e-01
   9.8736112e+01   3.9536900e-01
   9.8739016e+01   3.9510600e-01
   9.8741918e+01   3.9479300e-01
   9.8744818e+01   3.9448600e-01
   9.8747716e+01   3.9420500e-01
   9.8750613e+01   3.9392900e-01
   9.8753507e+01   3.9363400e-01
   9.8756399e+01   3.9330300e-01
   9.8759290e+01   3.9301100e-01
   9.8762178e+01   3.9272900e-01
   9.8765065e+01   3.9242200e-01
   9.8767950e+01   3.9209500e-01
   9.8770833e+01   3.9179300e-01
   9.8773713e+01   3.9148900e-01
   9.8776592e+01   3.9118100e-01
   9.8779470e+01   3.9089200e-01
   9.8782345e+01   3.9058600e-01
   9.8785218e+01   3.9027400e-01
   9.8788089e+01   3.8997100e-01
   9.8790959e+01   3.8969300e-01
   9.8793826e+01   3.8939200e-01
   9.8796692e+01   3.8909600e-01
   9.8799556e+01   3.8880800e-01
   9.8802418e+01   3.8848800e-01
   9.8805278e+01   3.8819700e-01
   9.8808136e+01   3.8789600e-01
   9.8810992e+01   3.8759800e-01
   9.8813847e+01   3.8731200e-01
   9.8816699e+01   3.8700500e-01
   9.8819550e+01   3.8670200e-01
   9.8822398e+01   3.8642700e-01
   9.8825245e+01   3.8613500e-01
   9.8828090e+01   3.8581800e-01
   9.8830934e+01   3.8552600e-01
   9.8833775e+01   3.8524300e-01
   9.8836614e+01   3.8496000e-01
   9.8839452e+01   3.8468200e-01
   9.8842288e+01   3.8435400e-01
   9.8845122e+01   3.8406500e-01
   9.8847954e+01   3.8375300e-01
   9.8850784e+01   3.8345400e-01
   9.8853612e+01   3.8313400e-01
   9.8856439e+01   3.8281500e-01
   9.8859263e+01   3.8250200e-01
   9.8862086e+01   3.8222000e-01
   9.8864907e+01   3.8187600e-01
   9.8867726e+01   3.8159500e-01
   9.8870544e+01   3.8131500e-01
   9.8873359e+01   3.8102600e-01
   9.8876173e+01   3.8070900e-01
   9.8878985e+01   3.8039300e-01
   9.8881795e+01   3.8011400e-01
   9.8884603e+01   3.7981200e-01
   9.8887410e+01   3.7950000e-01
   9.8890214e+01   3.7919900e-01
   9.8893017e+01   3.7890300e-01
   9.8895818e+01   3.7862200e-01
   9.8898617e+01   3.7831100e-01
   9.8901415e+01   3.7802400e-01
   9.8904210e+01   3.7769500e-01
   9.8907004e+01   3.7743600e-01
   9.8909796e+01   3.7713200e-01
   9.8912586e+01   3.7685400e-01
   9.8915375e+01   3.7655200e-01
   9.8918161e+01   3.7625800e-01
   9.8920946e+01   3.7598200e-01
   9.8923729e+01   3.7570700e-01
   9.8926510e+01   3.7541200e-01
   9.8929290e+01   3.7511500e-01
   9.8932068e+01   3.7479900e-01
   9.8934843e+01   3.7451400e-01
   9.8937618e+01   3.7420300e-01
   9.8940390e+01   3.7392200e-01
   9.8943161e+01   3.7362900e-01
   9.8945929e+01   3.7331300e-01
   9.8948697e+01   3.7302500e-01
   9.8951462e+01   3.7272600e-01
   9.8954225e+01   3.7245500e-01
   9.8956987e+01   3.7217200e-01
   9.8959747e+01   3.7188900e-01
   9.8962506e+01   3.7159600e-01
   9.8965262e+01   3.7130600e-01
   9.8968017e+01   3.7104500e-01
   9.8970770e+01   3.7073400e-01
   9.8973521e+01   3.7046200e-01
   9.8976271e+01   3.7016400e-01
   9.8979019e+01   3.6987500e-01
   9.8981765e+01   3.6957900e-01
   9.8984509e+01   3.6931800e-01
   9.8987252e+01   3.6902500e-01
   9.8989993e+01   3.6873300e-01
   9.8992732e+01   3.6844800e-01
   9.8995469e+01   3.6814600e-01
   9.8998205e+01   3.6788100e-01
   9.9000939e+01   3.6757700e-01
   9.9003671e+01   3.6731300e-01
   9.9006402e+01   3.6702700e-01
   9.9009131e+01   3.6670500e-01
   9.9011858e+01   3.6644900e-01
   9.9014583e+01   3.6616800e-01
   9.9017307e+01   3.6589200e-01
   9.9020029e+01   3.6560700e-01
   9.9022749e+01   3.6530900e-01
   9.9025468e+01   3.6502700e-01
   9.9028185e+01   3.6473900e-01
   9.9030900e+01   3.6444200e-01
   9.9033613e+01   3.6413500e-01
   9.9036325e+01   3.6382900e-01
   9.9039035e+01   3.6354100e-01
   9.9041744e+01   3.6326900e-01
   9.9044450e+01   3.6298400e-01
   9.9047155e+01   3.6271700e-01
   9.9049859e+01   3.6241400e-01
   9.9052560e+01   3.6212200e-01
   9.9055260e+01   3.6181800e-01
   9.9057959e+01   3.6152800e-01
   9.9060655e+01   3.6124800e-01
   9.9063350e+01   3.6097300e-01
   9.9066044e+01   3.6067300e-01
   9.9068735e+01   3.6039500e-01
   9.9071425e+01   3.6011500e-01
   9.9074114e+01   3.5982200e-01
   9.9076800e+01   3.5953100e-01
   9.9079485e+01   3.5924300e-01
   9.9082169e+01   3.5893400e-01
   9.9084850e+01   3.5865400e-01
   9.9087530e+01   3.5836500e-01
   9.9090209e+01   3.5807700e-01
   9.9092885e+01   3.5780100e-01
   9.9095560e+01   3.5750700e-01
   9.9098234e+01   3.5718900e-01
   9.9100905e+01   3.5685900e-01
   9.9103576e+01   3.5657700e-01
   9.9106244e+01   3.5629200e-01
   9.9108911e+01   3.5598900e-01
   9.9111576e+01   3.5571900e-01
   9.9114240e+01   3.5542600e-01
   9.9116902e+01   3.5510000e-01
   9.9119562e+01   3.5479500e-01
   9.9122221e+01   3.5453200e-01
   9.9124878e+01   3.5427400e-01
   9.9127533e+01   3.5400500e-01
   9.9130187e+01   3.5369100e-01
   9.9132839e+01   3.5342500e-01
   9.9135490e+01   3.5314200e-01
   9.9138139e+01   3.5285900e-01
   9.9140786e+01   3.5259000e-01
   9.9143432e+01   3.5230000e-01
   9.9146076e+01   3.5204000e-01
   9.9148718e+01   3.5176200e-01
   9.9151359e+01   3.5146000e-01
   9.9153998e+01   3.5118700e-01
   9.9156636e+01   3.5093000e-01
   9.9159272e+01   3.5064600e-01
   9.9161907e+01   3.5032800e-01
   9.9164539e+01   3.5000400e-01
   9.9167171e+01   3.4971400e-01
   9.9169800e+01   3.4938100e-01
   9.9172429e+01   3.4909700e-01
   9.9175055e+01   3.4879700e-01
   9.9177680e+01   3.4853800e-01
   9.9180303e+01   3.4823400e-01
   9.9182925e+01   3.4798100e-01
   9.9185545e+01   3.4770700e-01
   9.9188164e+01   3.4744000e-01
   9.9190781e+01   3.4716800e-01
   9.9193396e+01   3.4689500e-01
   9.9196010e+01   3.4663200e-01
   9.9198623e+01   3.4636400e-01
   9.9201233e+01   3.4606900e-01
   9.9203842e+01   3.4578900e-01
   9.9206450e+01   3.4551500e-01
   9.9209056e+01   3.4525000e-01
   9.9211661e+01   3.4495100e-01
   9.9214263e+01   3.4467500e-01
   9.9216865e+01   3.4440000e-01
   9.9219465e+01   3.4413800e-01
   9.9222063e+01   3.4387200e-01
   9.9224659e+01   3.4359300e-01
   9.9227255e+01   3.4330200e-01
   9.9229848e+01   3.4302700e-01
   9.9232440e+01   3.4273500e-01
   9.9235031e+01   3.4244800e-01
   9.9237620e+01   3.4216300e-01
   9.9240207e+01   3.4185800e-01
   9.9242793e+01   3.4159200e-01
   9.9245377e+01   3.4132200e-01
   9.9247960e+01   3.4104000e-01
   9.9250541e+01   3.4076200e-01
   9.9253121e+01   3.4048100e-01
   9.9255699e+01   3.4022900e-01
   9.9258276e+01   3.3997200e-01
   9.9260851e+01   3.3968600e-01
   9.9263424e+01   3.3938500e-01
   9.9265997e+01   3.3910400e-01
   9.9268567e+01   3.3881100e-01
   9.9271136e+01   3.3850500e-01
   9.9273704e+01   3.3825500e-01
   9.9276270e+01   3.3798400e-01
   9.9278834e+01   3.3770200e-01
   9.9281397e+01   3.3743400e-01
   9.9283959e+01   3.3713200e-01
   9.9286518e+01   3.3685200e-01
   9.9289077e+01   3.3657600e-01
   9.9291634e+01   3.3629400e-01
   9.9294189e+01   3.3600000e-01
   9.9296743e+01   3.3576500e-01
   9.9299296e+01   3.3550400e-01
   9.9301847e+01   3.3523700e-01
   9.9304396e+01   3.3499000e-01
   9.9306944e+01   3.3469700e-01
   9.9309490e+01   3.3441900e-01
   9.9312035e+01   3.3415700e-01
   9.9314579e+01   3.3387600e-01
   9.9317121e+01   3.3358200e-01
   9.9319661e+01   3.3329600e-01
   9.9322200e+01   3.3301400e-01
   9.9324738e+01   3.3273700e-01
   9.9327274e+01   3.3246400e-01
   9.9329808e+01   3.3218100e-01
   9.9332341e+01   3.3190500e-01
   9.9334873e+01   3.3166000e-01
   9.9337403e+01   3.3139100e-01
   9.9339932e+01   3.3116000e-01
   9.9342459e+01   3.3088800e-01
   9.9344985e+01   3.3059400e-01
   9.9347509e+01   3.3032600e-01
   9.9350032e+01   3.3003800e-01
   9.9352553e+01   3.2975900e-01
   9.9355073e+01   3.2948200e-01
   9.9357591e+01   3.2921700e-01
   9.9360108e+01   3.2893600e-01
   9.9362623e+01   3.2866900e-01
   9.9365137e+01   3.2843700e-01
   9.9367650e+01   3.2814000e-01
   9.9370161e+01   3.2788600e-01
   9.9372671e+01   3.2763800e-01
   9.9375179e+01   3.2734600e-01
   9.9377686e+01   3.2708700e-01
   9.9380191e+01   3.2681700e-01
   9.9382695e+01   3.2652700e-01
   9.9385197e+01   3.2622100e-01
   9.9387698e+01   3.2597000e-01
   9.9390198e+01   3.2571000e-01
   9.9392696e+01   3.2544800e-01
   9.9395193e+01   3.2516200e-01
   9.9397688e+01   3.2488900e-01
   9.9400182e+01   3.2459200e-01
   9.9402674e+01   3.2433800e-01
   9.9405165e+01   3.2405900e-01
   9.9407654e+01   3.2381400e-01
   9.9410142e+01   3.2355200e-01
   9.9412629e+01   3.2326900e-01
   9.9415114e+01   3.2299400e-01
   9.9417598e+01   3.2272900e-01
   9.9420081e+01   3.2247100e-01
   9.9422562e+01   3.2219600e-01
   9.9425041e+01   3.2194000e-01
   9.9427519e+01   3.2165800e-01
   9.9429996e+01   3.2138700e-01
   9.9432471e+01   3.2110800e-01
   9.9434945e+01   3.2086700e-01
   9.9437418e+01   3.2059200e-01
   9.9439889e+01   3.2030800e-01
   9.9442358e+01   3.2003300e-01
   9.9444827e+01   3.1973400e-01
   9.9447294e+01   3.1947700e-01
   9.9449759e+01   3.1919700e-01
   9.9452223e+01   3.1893000e-01
   9.9454686e+01   3.1866800e-01
   9.9457147e+01   3.1840000e-01
   9.9459607e+01   3.1811800e-01
   9.9462066e+01   3.1785000e-01
   9.9464523e+01   3.1757300e-01
   9.9466978e+01   3.1730500e-01
   9.9469433e+01   3.1703500e-01
   9.9471886e+01   3.1678000e-01
   9.9474337e+01   3.1650900e-01
   9.9476787e+01   3.1622400e-01
   9.9479236e+01   3.1596900e-01
   9.9481684e+01   3.1571900e-01
   9.9484130e+01   3.1545800e-01
   9.9486574e+01   3.1519000e-01
   9.9489018e+01   3.1491700e-01
   9.9491460e+01   3.1465500e-01
   9.9493900e+01   3.1436600e-01
   9.9496339e+01   3.1409500e-01
   9.9498777e+01   3.1385700e-01
   9.9501213e+01   3.1361200e-01
   9.9503649e+01   3.1334200e-01
   9.9506082e+01   3.1305700e-01
   9.9508515e+01   3.1281700e-01
   9.9510946e+01   3.1253800e-01
   9.9513375e+01   3.1225600e-01
   9.9515803e+01   3.1199200e-01
   9.9518230e+01   3.1173400e-01
   9.9520656e+01   3.1144200e-01
   9.9523080e+01   3.1117700e-01
   9.9525503e+01   3.1092500e-01
   9.9527924e+01   3.1066900e-01
   9.9530345e+01   3.1041200e-01
   9.9532763e+01   3.1017100e-01
   9.9535181e+01   3.0990100e-01
   9.9537597e+01   3.0963400e-01
   9.9540012e+01   3.0932600e-01
   9.9542425e+01   3.0904400e-01
   9.9544837e+01   3.0878300e-01
   9.9547248e+01   3.0854500e-01
   9.9549657e+01   3.0829100e-01
   9.9552065e+01   3.0802200e-01
   9.9554472e+01   3.0777600e-01
   9.9556878e+01   3.0751000e-01
   9.9559282e+01   3.0723600e-01
   9.9561684e+01   3.0696700e-01
   9.9564086e+01   3.0672000e-01
   9.9566486e+01   3.0649500e-01
   9.9568885e+01   3.0623100e-01
   9.9571282e+01   3.0596600e-01
   9.9573678e+01   3.0571900e-01
   9.9576073e+01   3.0545300e-01
   9.9578466e+01   3.0517300e-01
   9.9580858e+01   3.0489100e-01
   9.9583249e+01   3.0463100e-01
   9.9585639e+01   3.0437700e-01
   9.9588027e+01   3.0413100e-01
   9.9590414e+01   3.0386600e-01
   9.9592800e+01   3.0360500e-01
   9.9595184e+01   3.0333600e-01
   9.9597567e+01   3.0309700e-01
   9.9599948e+01   3.0280200e-01
   9.9602329e+01   3.0252300e-01
   9.9604708e+01   3.0223200e-01
   9.9607086e+01   3.0196800e-01
   9.9609462e+01   3.0170500e-01
   9.9611837e+01   3.0141200e-01
   9.9614211e+01   3.0114800e-01
   9.9616583e+01   3.0089500e-01
   9.9618955e+01   3.0062100e-01
   9.9621325e+01   3.0033900e-01
   9.9623693e+01   3.0008000e-01
   9.9626061e+01   2.9978700e-01
   9.9628427e+01   2.9954700e-01
   9.9630792e+01   2.9928100e-01
   9.9633155e+01   2.9903800e-01
   9.9635517e+01   2.9880400e-01
   9.9637878e+01   2.9853600e-01
   9.9640238e+01   2.9826100e-01
   9.9642596e+01   2.9798100e-01
   9.9644953e+01   2.9773200e-01
   9.9647309e+01   2.9748800e-01
   9.9649664e+01   2.9721500e-01
   9.9652017e+01   2.9695700e-01
   9.9654369e+01   2.9667300e-01
   9.9656720e+01   2.9638700e-01
   9.9659069e+01   2.9611100e-01
   9.9661417e+01   2.9584500e-01
   9.9663764e+01   2.9558600e-01
   9.9666110e+01   2.9533100e-01
   9.9668454e+01   2.9507100e-01
   9.9670797e+01   2.9480100e-01
   9.9673139e+01   2.9453700e-01
   9.9675480e+01   2.9428100e-01
   9.9677819e+01   2.9401300e-01
   9.9680157e+01   2.9376200e-01
   9.9682494e+01   2.9349200e-01
   9.9684829e+01   2.9324200e-01
   9.9687164e+01   2.9298100e-01
   9.9689497e+01   2.9272200e-01
   9.9691829e+01   2.9246700e-01
   9.9694159e+01   2.9222200e-01
   9.9696488e+01   2.9195500e-01
   9.9698816e+01   2.9168700e-01
   9.9701143e+01   2.9142400e-01
   9.9703469e+01   2.9118700e-01
   9.9705793e+01   2.9093700e-01
   9.9708116e+01   2.9068900e-01
   9.9710438e+01   2.9043000e-01
   9.9712758e+01   2.9017800e-01
   9.9715078e+01   2.8991900e-01
   9.9717396e+01   2.8969100e-01
   9.9719713e+01   2.8945000e-01
   9.9722028e+01   2.8922200e-01
   9.9724343e+01   2.8896300e-01
   9.9726656e+01   2.8871000e-01
   9.9728968e+01   2.8846300e-01
   9.9731279e+01   2.8821200e-01
   9.9733588e+01   2.8795200e-01
   9.9735896e+01   2.8767900e-01
   9.9738203e+01   2.8744000e-01
   9.9740509e+01   2.8718900e-01
   9.9742814e+01   2.8693000e-01
   9.9745117e+01   2.8665300e-01
   9.9747419e+01   2.8640600e-01
   9.9749720e+01   2.8616300e-01
   9.9752020e+01   2.8590800e-01
   9.9754318e+01   2.8563500e-01
   9.9756615e+01   2.8538300e-01
   9.9758911e+01   2.8512100e-01
   9.9761206e+01   2.8485500e-01
   9.9763500e+01   2.8459700e-01
   9.9765792e+01   2.8435300e-01
   9.9768083e+01   2.8410400e-01
   9.9770373e+01   2.8385000e-01
   9.9772662e+01   2.8358900e-01
   9.9774950e+01   2.8334500e-01
   9.9777236e+01   2.8309500e-01
   9.9779521e+01   2.8281900e-01
   9.9781805e+01   2.8256600e-01
   9.9784088e+01   2.8231500e-01
   9.9786369e+01   2.8207000e-01
   9.9788650e+01   2.8185600e-01
   9.9790929e+01   2.8160300e-01
   9.9793207e+01   2.8136300e-01
   9.9795484e+01   2.8108100e-01
   9.9797759e+01   2.8083900e-01
   9.9800034e+01   2.8060900e-01
   9.9802307e+01   2.8038700e-01
   9.9804579e+01   2.8011600e-01
   9.9806850e+01   2.7988600e-01
   9.9809119e+01   2.7964500e-01
   9.9811388e+01   2.7938500e-01
   9.9813655e+01   2.7910600e-01
   9.9815921e+01   2.7883000e-01
   9.9818186e+01   2.7859000e-01
   9.9820450e+01   2.7830000e-01
   9.9822712e+01   2.7804000e-01
   9.9824974e+01   2.7777700e-01
   9.9827234e+01   2.7750300e-01
   9.9829493e+01   2.7722800e-01
   9.9831751e+01   2.7697100e-01
   9.9834007e+01   2.7670900e-01
   9.9836263e+01   2.7646700e-01
   9.9838517e+01   2.7621100e-01
   9.9840770e+01   2.7594300e-01
   9.9843022e+01   2.7570300e-01
   9.9845273e+01   2.7542700e-01
   9.9847523e+01   2.7515500e-01
   9.9849771e+01   2.7491700e-01
   9.9852019e+01   2.7466300e-01
   9.9854265e+01   2.7441400e-01
   9.9856510e+01   2.7415800e-01
   9.9858754e+01   2.7389900e-01
   9.9860996e+01   2.7362800e-01
   9.9863238e+01   2.7336700e-01
   9.9865478e+01   2.7310100e-01
   9.9867717e+01   2.7282200e-01
   9.9869955e+01   2.7259600e-01
   9.9872192e+01   2.7234500e-01
   9.9874428e+01   2.7209700e-01
   9.9876663e+01   2.7185300e-01
   9.9878896e+01   2.7162900e-01
   9.9881128e+01   2.7139200e-01
   9.9883360e+01   2.7113400e-01
   9.9885590e+01   2.7089800e-01
   9.9887818e+01   2.7063600e-01
   9.9890046e+01   2.7038000e-01
   9.9892273e+01   2.7015800e-01
   9.9894498e+01   2.6992600e-01
   9.9896722e+01   2.6964300e-01
   9.9898946e+01   2.6938200e-01
   9.9901168e+01   2.6917100e-01
   9.9903389e+01   2.6889800e-01
   9.9905608e+01   2.6866100e-01
   9.9907827e+01   2.6842800e-01
   9.9910044e+01   2.6819700e-01
   9.9912261e+01   2.6793600e-01
   9.9914476e+01   2.6767800e-01
   9.9916690e+01   2.6743200e-01
   9.9918903e+01   2.6717700e-01
   9.9921115e+01   2.6691900e-01
   9.9923326e+01   2.6666300e-01
   9.9925535e+01   2.6640000e-01
   9.9927744e+01   2.6613000e-01
   9.9929951e+01   2.6589500e-01
   9.9932157e+01   2.6563600e-01
   9.9934362e+01   2.6540000e-01
   9.9936566e+01   2.6518500e-01
   9.9938769e+01   2.6494400e-01
   9.9940971e+01   2.6471900e-01
   9.9943172e+01   2.6446000e-01
   9.9945371e+01   2.6419800e-01
   9.9947569e+01   2.6396500e-01
   9.9949767e+01   2.6369900e-01
   9.9951963e+01   2.6342300e-01
   9.9954158e+01   2.6317700e-01
   9.9956352e+01   2.6292300e-01
   9.9958545e+01   2.6268700e-01
   9.9960737e+01   2.6241400e-01
   9.9962927e+01   2.6215000e-01
   9.9965117e+01   2.6191400e-01
   9.9967305e+01   2.6165800e-01
   9.9969492e+01   2.6140800e-01
   9.9971679e+01   2.6115400e-01
   9.9973864e+01   2.6091200e-01
   9.9976048e+01   2.6068300e-01
   9.9978231e+01   2.6042700e-01
   9.9980413e+01   2.6017500e-01
   9.9982593e+01   2.5992700e-01
   9.9984773e+01   2.5967000e-01
   9.9986952e+01   2.5944500e-01
   9.9989129e+01   2.5919900e-01
   9.9991305e+01   2.5896400e-01
   9.9993481e+01   2.5871700e-01
   9.9995655e+01   2.5848200e-01
   9.9997828e+01   2.5821600e-01
   1.0000000e+02   2.5798600e-01
   1.0000217e+02   2.5774700e-01
   1.0000434e+02   2.5750100e-01
   1.0000651e+02   2.5724700e-01
   1.0000868e+02   2.5697700e-01
   1.0001084e+02   2.5671700e-01
   1.0001301e+02   2.5647000e-01
   1.0001517e+02   2.5623400e-01
   1.0001734e+02   2.5596800e-01
   1.0001950e+02   2.5576000e-01
   1.0002166e+02   2.5550400e-01
   1.0002382e+02   2.5527700e-01
   1.0002598e+02   2.5500800e-01
   1.0002814e+02   2.5477400e-01
   1.0003029e+02   2.5453900e-01
   1.0003245e+02   2.5428400e-01
   1.0003461e+02   2.5402600e-01
   1.0003676e+02   2.5380700e-01
   1.0003891e+02   2.5355900e-01
   1.0004106e+02   2.5332400e-01
   1.0004321e+02   2.5305700e-01
   1.0004536e+02   2.5281800e-01
   1.0004751e+02   2.5255300e-01
   1.0004966e+02   2.5231900e-01
   1.0005181e+02   2.5207300e-01
   1.0005395e+02   2.5184500e-01
   1.0005609e+02   2.5162200e-01
   1.0005824e+02   2.5136800e-01
   1.0006038e+02   2.5112400e-01
   1.0006252e+02   2.5087800e-01
   1.0006466e+02   2.5060400e-01
   1.0006680e+02   2.5031600e-01
   1.0006894e+02   2.5009000e-01
   1.0007107e+02   2.4986300e-01
   1.0007321e+02   2.4965300e-01
   1.0007534e+02   2.4939000e-01
   1.0007748e+02   2.4914300e-01
   1.0007961e+02   2.4888900e-01
   1.0008174e+02   2.4862900e-01
   1.0008387e+02   2.4838200e-01
   1.0008600e+02   2.4814100e-01
   1.0008813e+02   2.4790400e-01
   1.0009026e+02   2.4765700e-01
   1.0009238e+02   2.4741700e-01
   1.0009451e+02   2.4717500e-01
   1.0009663e+02   2.4693300e-01
   1.0009876e+02   2.4665900e-01
   1.0010088e+02   2.4644300e-01
   1.0010300e+02   2.4619100e-01
   1.0010512e+02   2.4596200e-01
   1.0010724e+02   2.4571400e-01
   1.0010936e+02   2.4549200e-01
   1.0011147e+02   2.4525300e-01
   1.0011359e+02   2.4499500e-01
   1.0011570e+02   2.4475100e-01
   1.0011782e+02   2.4450800e-01
   1.0011993e+02   2.4422800e-01
   1.0012204e+02   2.4399900e-01
   1.0012415e+02   2.4378500e-01
   1.0012626e+02   2.4351800e-01
   1.0012837e+02   2.4325000e-01
   1.0013048e+02   2.4301600e-01
   1.0013259e+02   2.4277200e-01
   1.0013469e+02   2.4251700e-01
   1.0013680e+02   2.4227200e-01
   1.0013890e+02   2.4200300e-01
   1.0014100e+02   2.4177900e-01
   1.0014310e+02   2.4155200e-01
   1.0014521e+02   2.4131100e-01
   1.0014730e+02   2.4108000e-01
   1.0014940e+02   2.4084400e-01
   1.0015150e+02   2.4063200e-01
   1.0015360e+02   2.4040100e-01
   1.0015569e+02   2.4017100e-01
   1.0015779e+02   2.3996300e-01
   1.0015988e+02   2.3972500e-01
   1.0016197e+02   2.3947400e-01
   1.0016407e+02   2.3920900e-01
   1.0016616e+02   2.3895400e-01
   1.0016824e+02   2.3868300e-01
   1.0017033e+02   2.3843700e-01
   1.0017242e+02   2.3822300e-01
   1.0017451e+02   2.3800200e-01
   1.0017659e+02   2.3776700e-01
   1.0017868e+02   2.3753000e-01
   1.0018076e+02   2.3727900e-01
   1.0018284e+02   2.3701100e-01
   1.0018492e+02   2.3676700e-01
   1.0018700e+02   2.3654600e-01
   1.0018908e+02   2.3631100e-01
   1.0019116e+02   2.3606800e-01
   1.0019324e+02   2.3581100e-01
   1.0019532e+02   2.3555500e-01
   1.0019739e+02   2.3532700e-01
   1.0019947e+02   2.3508000e-01
   1.0020154e+02   2.3482700e-01
   1.0020361e+02   2.3458400e-01
   1.0020568e+02   2.3435100e-01
   1.0020775e+02   2.3410600e-01
   1.0020982e+02   2.3385300e-01
   1.0021189e+02   2.3362500e-01
   1.0021396e+02   2.3336200e-01
   1.0021603e+02   2.3313000e-01
   1.0021809e+02   2.3290300e-01
   1.0022016e+02   2.3265800e-01
   1.0022222e+02   2.3242300e-01
   1.0022428e+02   2.3218400e-01
   1.0022635e+02   2.3195300e-01
   1.0022841e+02   2.3173000e-01
   1.0023047e+02   2.3148400e-01
   1.0023252e+02   2.3126800e-01
   1.0023458e+02   2.3103400e-01
   1.0023664e+02   2.3078500e-01
   1.0023870e+02   2.3055800e-01
   1.0024075e+02   2.3033400e-01
   1.0024280e+02   2.3010000e-01
   1.0024486e+02   2.2986100e-01
   1.0024691e+02   2.2964700e-01
   1.0024896e+02   2.2939700e-01
   1.0025101e+02   2.2914100e-01
   1.0025306e+02   2.2891100e-01
   1.0025511e+02   2.2864900e-01
   1.0025715e+02   2.2843700e-01
   1.0025920e+02   2.2818000e-01
   1.0026125e+02   2.2794500e-01
   1.0026329e+02   2.2772700e-01
   1.0026533e+02   2.2747700e-01
   1.0026737e+02   2.2725800e-01
   1.0026942e+02   2.2700900e-01
   1.0027146e+02   2.2677000e-01
   1.0027350e+02   2.2653600e-01
   1.0027553e+02   2.2630300e-01
   1.0027757e+02   2.2607400e-01
   1.0027961e+02   2.2585100e-01
   1.0028164e+02   2.2561000e-01
   1.0028368e+02   2.2537100e-01
   1.0028571e+02   2.2514700e-01
   1.0028775e+02   2.2491300e-01
   1.0028978e+02   2.2466400e-01
   1.0029181e+02   2.2441600e-01
   1.0029384e+02   2.2418700e-01
   1.0029587e+02   2.2394700e-01
   1.0029789e+02   2.2373200e-01
   1.0029992e+02   2.2350500e-01
   1.0030195e+02   2.2329400e-01
   1.0030397e+02   2.2307500e-01
   1.0030600e+02   2.2284700e-01
   1.0030802e+02   2.2260700e-01
   1.0031004e+02   2.2239700e-01
   1.0031206e+02   2.2212600e-01
   1.0031408e+02   2.2191600e-01
   1.0031610e+02   2.2167900e-01
   1.0031812e+02   2.2145300e-01
   1.0032014e+02   2.2121600e-01
   1.0032216e+02   2.2098500e-01
   1.0032417e+02   2.2074600e-01
   1.0032619e+02   2.2048800e-01
   1.0032820e+02   2.2024800e-01
   1.0033021e+02   2.2001200e-01
   1.0033223e+02   2.1977300e-01
   1.0033424e+02   2.1951900e-01
   1.0033625e+02   2.1927700e-01
   1.0033826e+02   2.1904000e-01
   1.0034027e+02   2.1882200e-01
   1.0034227e+02   2.1857600e-01
   1.0034428e+02   2.1834600e-01
   1.0034628e+02   2.1814400e-01
   1.0034829e+02   2.1789100e-01
   1.0035029e+02   2.1766800e-01
   1.0035230e+02   2.1743400e-01
   1.0035430e+02   2.1720900e-01
   1.0035630e+02   2.1698600e-01
   1.0035830e+02   2.1676400e-01
   1.0036030e+02   2.1653000e-01
   1.0036230e+02   2.1629700e-01
   1.0036429e+02   2.1607100e-01
   1.0036629e+02   2.1581700e-01
   1.0036828e+02   2.1560900e-01
   1.0037028e+02   2.1538300e-01
   1.0037227e+02   2.1515000e-01
   1.0037426e+02   2.1492000e-01
   1.0037626e+02   2.1469400e-01
   1.0037825e+02   2.1445800e-01
   1.0038024e+02   2.1422000e-01
   1.0038223e+02   2.1400500e-01
   1.0038421e+02   2.1378300e-01
   1.0038620e+02   2.1355900e-01
   1.0038819e+02   2.1330600e-01
   1.0039017e+02   2.1306000e-01
   1.0039216e+02   2.1281400e-01
   1.0039414e+02   2.1258400e-01
   1.0039612e+02   2.1235900e-01
   1.0039811e+02   2.1213700e-01
   1.0040009e+02   2.1190500e-01
   1.0040207e+02   2.1167900e-01
   1.0040405e+02   2.1143300e-01
   1.0040602e+02   2.1118600e-01
   1.0040800e+02   2.1094300e-01
   1.0040998e+02   2.1069400e-01
   1.0041195e+02   2.1047700e-01
   1.0041393e+02   2.1025600e-01
   1.0041590e+02   2.1001100e-01
   1.0041787e+02   2.0977000e-01
   1.0041985e+02   2.0954100e-01
   1.0042182e+02   2.0931900e-01
   1.0042379e+02   2.0907300e-01
   1.0042576e+02   2.0883600e-01
   1.0042772e+02   2.0860000e-01
   1.0042969e+02   2.0836900e-01
   1.0043166e+02   2.0813600e-01
   1.0043362e+02   2.0792600e-01
   1.0043559e+02   2.0769400e-01
   1.0043755e+02   2.0745000e-01
   1.0043951e+02   2.0721200e-01
   1.0044148e+02   2.0698100e-01
   1.0044344e+02   2.0676900e-01
   1.0044540e+02   2.0654300e-01
   1.0044736e+02   2.0632100e-01
   1.0044932e+02   2.0606500e-01
   1.0045127e+02   2.0586000e-01
   1.0045323e+02   2.0564300e-01
   1.0045519e+02   2.0542800e-01
   1.0045714e+02   2.0521900e-01
   1.0045909e+02   2.0498800e-01
   1.0046105e+02   2.0477800e-01
   1.0046300e+02   2.0455600e-01
   1.0046495e+02   2.0432100e-01
   1.0046690e+02   2.0410100e-01
   1.0046885e+02   2.0388700e-01
   1.0047080e+02   2.0368500e-01
   1.0047275e+02   2.0346800e-01
   1.0047470e+02   2.0324700e-01
   1.0047664e+02   2.0301700e-01
   1.0047859e+02   2.0280800e-01
   1.0048053e+02   2.0256700e-01
   1.0048248e+02   2.0234500e-01
   1.0048442e+02   2.0209500e-01
   1.0048636e+02   2.0185800e-01
   1.0048830e+02   2.0160700e-01
   1.0049024e+02   2.0136400e-01
   1.0049218e+02   2.0114200e-01
   1.0049412e+02   2.0091800e-01
   1.0049606e+02   2.0069900e-01
   1.0049799e+02   2.0046900e-01
   1.0049993e+02   2.0024700e-01
   1.0050186e+02   2.0000900e-01
   1.0050380e+02   1.9975800e-01
   1.0050573e+02   1.9948900e-01
   1.0050766e+02   1.9928000e-01
   1.0050959e+02   1.9907800e-01
   1.0051153e+02   1.9883300e-01
   1.0051345e+02   1.9861200e-01
   1.0051538e+02   1.9838800e-01
   1.0051731e+02   1.9816000e-01
   1.0051924e+02   1.9791400e-01
   1.0052117e+02   1.9769100e-01
   1.0052309e+02   1.9748900e-01
   1.0052502e+02   1.9724100e-01
   1.0052694e+02   1.9700600e-01
   1.0052886e+02   1.9678900e-01
   1.0053078e+02   1.9658400e-01
   1.0053271e+02   1.9637300e-01
   1.0053463e+02   1.9615500e-01
   1.0053655e+02   1.9594700e-01
   1.0053846e+02   1.9571800e-01
   1.0054038e+02   1.9548500e-01
   1.0054230e+02   1.9526000e-01
   1.0054422e+02   1.9502600e-01
   1.0054613e+02   1.9479900e-01
   1.0054805e+02   1.9457800e-01
   1.0054996e+02   1.9434300e-01
   1.0055187e+02   1.9409600e-01
   1.0055378e+02   1.9385200e-01
   1.0055569e+02   1.9363700e-01
   1.0055760e+02   1.9341300e-01
   1.0055951e+02   1.9320200e-01
   1.0056142e+02   1.9298200e-01
   1.0056333e+02   1.9274100e-01
   1.0056524e+02   1.9251800e-01
   1.0056714e+02   1.9227200e-01
   1.0056905e+02   1.9204000e-01
   1.0057095e+02   1.9182400e-01
   1.0057286e+02   1.9158400e-01
   1.0057476e+02   1.9133200e-01
   1.0057666e+02   1.9110500e-01
   1.0057856e+02   1.9089700e-01
   1.0058046e+02   1.9065400e-01
   1.0058236e+02   1.9044300e-01
   1.0058426e+02   1.9023800e-01
   1.0058616e+02   1.9002400e-01
   1.0058805e+02   1.8980600e-01
   1.0058995e+02   1.8959400e-01
   1.0059185e+02   1.8937600e-01
   1.0059374e+02   1.8914700e-01
   1.0059563e+02   1.8890500e-01
   1.0059753e+02   1.8866500e-01
   1.0059942e+02   1.8844500e-01
   1.0060131e+02   1.8824100e-01
   1.0060320e+02   1.8801200e-01
   1.0060509e+02   1.8779200e-01
   1.0060698e+02   1.8755700e-01
   1.0060887e+02   1.8729300e-01
   1.0061075e+02   1.8706000e-01
   1.0061264e+02   1.8681600e-01
   1.0061452e+02   1.8659000e-01
   1.0061641e+02   1.8638700e-01
   1.0061829e+02   1.8618200e-01
   1.0062018e+02   1.8595400e-01
   1.0062206e+02   1.8571200e-01
   1.0062394e+02   1.8550200e-01
   1.0062582e+02   1.8524700e-01
   1.0062770e+02   1.8504200e-01
   1.0062958e+02   1.8481600e-01
   1.0063146e+02   1.8459100e-01
   1.0063333e+02   1.8436400e-01
   1.0063521e+02   1.8411300e-01
   1.0063709e+02   1.8389200e-01
   1.0063896e+02   1.8364900e-01
   1.0064083e+02   1.8340700e-01
   1.0064271e+02   1.8317900e-01
   1.0064458e+02   1.8297800e-01
   1.0064645e+02   1.8274400e-01
   1.0064832e+02   1.8253000e-01
   1.0065019e+02   1.8231600e-01
   1.0065206e+02   1.8209300e-01
   1.0065393e+02   1.8188100e-01
   1.0065580e+02   1.8165200e-01
   1.0065766e+02   1.8141400e-01
   1.0065953e+02   1.8120700e-01
   1.0066139e+02   1.8099500e-01
   1.0066326e+02   1.8078800e-01
   1.0066512e+02   1.8057100e-01
   1.0066699e+02   1.8035000e-01
   1.0066885e+02   1.8010500e-01
   1.0067071e+02   1.7989000e-01
   1.0067257e+02   1.7965900e-01
   1.0067443e+02   1.7944100e-01
   1.0067629e+02   1.7923500e-01
   1.0067815e+02   1.7903100e-01
   1.0068000e+02   1.7881600e-01
   1.0068186e+02   1.7858300e-01
   1.0068371e+02   1.7836600e-01
   1.0068557e+02   1.7814400e-01
   1.0068742e+02   1.7793100e-01
   1.0068928e+02   1.7771700e-01
   1.0069113e+02   1.7751600e-01
   1.0069298e+02   1.7727100e-01
   1.0069483e+02   1.7707200e-01
   1.0069668e+02   1.7685800e-01
   1.0069853e+02   1.7664200e-01
   1.0070038e+02   1.7642600e-01
   1.0070223e+02   1.7621200e-01
   1.0070407e+02   1.7597700e-01
   1.0070592e+02   1.7575700e-01
   1.0070776e+02   1.7556800e-01
   1.0070961e+02   1.7536000e-01
   1.0071145e+02   1.7513400e-01
   1.0071330e+02   1.7490500e-01
   1.0071514e+02   1.7466000e-01
   1.0071698e+02   1.7440800e-01
   1.0071882e+02   1.7419600e-01
   1.0072066e+02   1.7396800e-01
   1.0072250e+02   1.7377700e-01
   1.0072434e+02   1.7355500e-01
   1.0072617e+02   1.7335300e-01
   1.0072801e+02   1.7313400e-01
   1.0072985e+02   1.7290300e-01
   1.0073168e+02   1.7268900e-01
   1.0073352e+02   1.7247300e-01
   1.0073535e+02   1.7224100e-01
   1.0073718e+02   1.7201800e-01
   1.0073902e+02   1.7179400e-01
   1.0074085e+02   1.7159000e-01
   1.0074268e+02   1.7136600e-01
   1.0074451e+02   1.7117200e-01
   1.0074634e+02   1.7093400e-01
   1.0074816e+02   1.7073700e-01
   1.0074999e+02   1.7051500e-01
   1.0075182e+02   1.7027800e-01
   1.0075364e+02   1.7006900e-01
   1.0075547e+02   1.6986100e-01
   1.0075729e+02   1.6960600e-01
   1.0075912e+02   1.6941800e-01
   1.0076094e+02   1.6918700e-01
   1.0076276e+02   1.6896600e-01
   1.0076458e+02   1.6871100e-01
   1.0076640e+02   1.6850600e-01
   1.0076822e+02   1.6829800e-01
   1.0077004e+02   1.6808900e-01
   1.0077186e+02   1.6785600e-01
   1.0077368e+02   1.6763300e-01
   1.0077550e+02   1.6741400e-01
   1.0077731e+02   1.6719900e-01
   1.0077913e+02   1.6696300e-01
   1.0078094e+02   1.6673800e-01
   1.0078276e+02   1.6651800e-01
   1.0078457e+02   1.6628900e-01
   1.0078638e+02   1.6605900e-01
   1.0078819e+02   1.6580400e-01
   1.0079000e+02   1.6559200e-01
   1.0079181e+02   1.6537600e-01
   1.0079362e+02   1.6513600e-01
   1.0079543e+02   1.6491800e-01
   1.0079724e+02   1.6466900e-01
   1.0079904e+02   1.6446200e-01
   1.0080085e+02   1.6424400e-01
   1.0080266e+02   1.6402700e-01
   1.0080446e+02   1.6382400e-01
   1.0080626e+02   1.6359800e-01
   1.0080807e+02   1.6338200e-01
   1.0080987e+02   1.6315900e-01
   1.0081167e+02   1.6291700e-01
   1.0081347e+02   1.6269400e-01
   1.0081527e+02   1.6245500e-01
   1.0081707e+02   1.6225200e-01
   1.0081887e+02   1.6202600e-01
   1.0082067e+02   1.6182600e-01
   1.0082247e+02   1.6158500e-01
   1.0082426e+02   1.6135600e-01
   1.0082606e+02   1.6115300e-01
   1.0082785e+02   1.6093100e-01
   1.0082965e+02   1.6070100e-01
   1.0083144e+02   1.6048900e-01
   1.0083323e+02   1.6030500e-01
   1.0083503e+02   1.6007700e-01
   1.0083682e+02   1.5983900e-01
   1.0083861e+02   1.5962200e-01
   1.0084040e+02   1.5941600e-01
   1.0084219e+02   1.5918400e-01
   1.0084398e+02   1.5898200e-01
   1.0084576e+02   1.5875900e-01
   1.0084755e+02   1.5856600e-01
   1.0084934e+02   1.5834100e-01
   1.0085112e+02   1.5810200e-01
   1.0085291e+02   1.5789100e-01
   1.0085469e+02   1.5768400e-01
   1.0085647e+02   1.5745100e-01
   1.0085826e+02   1.5721300e-01
   1.0086004e+02   1.5703500e-01
   1.0086182e+02   1.5682500e-01
   1.0086360e+02   1.5660500e-01
   1.0086538e+02   1.5635900e-01
   1.0086716e+02   1.5614500e-01
   1.0086893e+02   1.5592800e-01
   1.0087071e+02   1.5570900e-01
   1.0087249e+02   1.5546600e-01
   1.0087426e+02   1.5524000e-01
   1.0087604e+02   1.5501500e-01
   1.0087781e+02   1.5480400e-01
   1.0087959e+02   1.5461100e-01
   1.0088136e+02   1.5436900e-01
   1.0088313e+02   1.5414700e-01
   1.0088490e+02   1.5393100e-01
   1.0088668e+02   1.5370200e-01
   1.0088845e+02   1.5348500e-01
   1.0089022e+02   1.5329000e-01
   1.0089198e+02   1.5306100e-01
   1.0089375e+02   1.5287000e-01
   1.0089552e+02   1.5266300e-01
   1.0089729e+02   1.5243800e-01
   1.0089905e+02   1.5220000e-01
   1.0090082e+02   1.5200100e-01
   1.0090258e+02   1.5177400e-01
   1.0090434e+02   1.5158300e-01
   1.0090611e+02   1.5136700e-01
   1.0090787e+02   1.5113500e-01
   1.0090963e+02   1.5091400e-01
   1.0091139e+02   1.5073100e-01
   1.0091315e+02   1.5050500e-01
   1.0091491e+02   1.5029800e-01
   1.0091667e+02   1.5008200e-01
   1.0091843e+02   1.4986900e-01
   1.0092018e+02   1.4966500e-01
   1.0092194e+02   1.4947000e-01
   1.0092370e+02   1.4926700e-01
   1.0092545e+02   1.4907300e-01
   1.0092721e+02   1.4885500e-01
   1.0092896e+02   1.4863200e-01
   1.0093071e+02   1.4841000e-01
   1.0093247e+02   1.4819400e-01
   1.0093422e+02   1.4797900e-01
   1.0093597e+02   1.4777200e-01
   1.0093772e+02   1.4756900e-01
   1.0093947e+02   1.4734900e-01
   1.0094122e+02   1.4713300e-01
   1.0094296e+02   1.4693000e-01
   1.0094471e+02   1.4671700e-01
   1.0094646e+02   1.4648300e-01
   1.0094820e+02   1.4625800e-01
   1.0094995e+02   1.4602800e-01
   1.0095169e+02   1.4580900e-01
   1.0095344e+02   1.4558200e-01
   1.0095518e+02   1.4539000e-01
   1.0095692e+02   1.4519100e-01
   1.0095866e+02   1.4498300e-01
   1.0096041e+02   1.4476000e-01
   1.0096215e+02   1.4454800e-01
   1.0096389e+02   1.4434000e-01
   1.0096562e+02   1.4410900e-01
   1.0096736e+02   1.4388200e-01
   1.0096910e+02   1.4367100e-01
   1.0097084e+02   1.4344200e-01
   1.0097257e+02   1.4319600e-01
   1.0097431e+02   1.4297400e-01
   1.0097604e+02   1.4277400e-01
   1.0097778e+02   1.4256200e-01
   1.0097951e+02   1.4233000e-01
   1.0098124e+02   1.4212600e-01
   1.0098298e+02   1.4193100e-01
   1.0098471e+02   1.4173400e-01
   1.0098644e+02   1.4151200e-01
   1.0098817e+02   1.4131200e-01
   1.0098990e+02   1.4109300e-01
   1.0099162e+02   1.4088200e-01
   1.0099335e+02   1.4067000e-01
   1.0099508e+02   1.4046400e-01
   1.0099681e+02   1.4023500e-01
   1.0099853e+02   1.4004300e-01
   1.0100026e+02   1.3982800e-01
   1.0100198e+02   1.3959600e-01
   1.0100371e+02   1.3937800e-01
   1.0100543e+02   1.3916300e-01
   1.0100715e+02   1.3895000e-01
   1.0100887e+02   1.3876100e-01
   1.0101059e+02   1.3854800e-01
   1.0101231e+02   1.3832300e-01
   1.0101403e+02   1.3812300e-01
   1.0101575e+02   1.3791500e-01
   1.0101747e+02   1.3771700e-01
   1.0101919e+02   1.3749800e-01
   1.0102091e+02   1.3728700e-01
   1.0102262e+02   1.3704400e-01
   1.0102434e+02   1.3685000e-01
   1.0102605e+02   1.3664300e-01
   1.0102777e+02   1.3644500e-01
   1.0102948e+02   1.3621100e-01
   1.0103119e+02   1.3598100e-01
   1.0103290e+02   1.3576400e-01
   1.0103462e+02   1.3553400e-01
   1.0103633e+02   1.3530200e-01
   1.0103804e+02   1.3507700e-01
   1.0103975e+02   1.3485800e-01
   1.0104146e+02   1.3467100e-01
   1.0104316e+02   1.3446200e-01
   1.0104487e+02   1.3427400e-01
   1.0104658e+02   1.3405500e-01
   1.0104828e+02   1.3383500e-01
   1.0104999e+02   1.3359700e-01
   1.0105169e+02   1.3338100e-01
   1.0105340e+02   1.3317600e-01
   1.0105510e+02   1.3294900e-01
   1.0105680e+02   1.3276400e-01
   1.0105851e+02   1.3255100e-01
   1.0106021e+02   1.3234900e-01
   1.0106191e+02   1.3214500e-01
   1.0106361e+02   1.3194000e-01
   1.0106531e+02   1.3171200e-01
   1.0106701e+02   1.3149800e-01
   1.0106871e+02   1.3129300e-01
   1.0107040e+02   1.3108500e-01
   1.0107210e+02   1.3086600e-01
   1.0107380e+02   1.3066400e-01
   1.0107549e+02   1.3044400e-01
   1.0107719e+02   1.3022900e-01
   1.0107888e+02   1.3000100e-01
   1.0108057e+02   1.2978200e-01
   1.0108227e+02   1.2959900e-01
   1.0108396e+02   1.2939800e-01
   1.0108565e+02   1.2917900e-01
   1.0108734e+02   1.2897100e-01
   1.0108903e+02   1.2877700e-01
   1.0109072e+02   1.2858000e-01
   1.0109241e+02   1.2835700e-01
   1.0109410e+02   1.2817200e-01
   1.0109579e+02   1.2797400e-01
   1.0109747e+02   1.2774700e-01
   1.0109916e+02   1.2751900e-01
   1.0110084e+02   1.2731900e-01
   1.0110253e+02   1.2712500e-01
   1.0110421e+02   1.2693100e-01
   1.0110590e+02   1.2670400e-01
   1.0110758e+02   1.2648100e-01
   1.0110926e+02   1.2626700e-01
   1.0111094e+02   1.2606000e-01
   1.0111263e+02   1.2585600e-01
   1.0111431e+02   1.2562000e-01
   1.0111599e+02   1.2541100e-01
   1.0111766e+02   1.2517900e-01
   1.0111934e+02   1.2496700e-01
   1.0112102e+02   1.2475000e-01
   1.0112270e+02   1.2453900e-01
   1.0112437e+02   1.2434800e-01
   1.0112605e+02   1.2417300e-01
   1.0112773e+02   1.2394900e-01
   1.0112940e+02   1.2372900e-01
   1.0113107e+02   1.2353700e-01
   1.0113275e+02   1.2331300e-01
   1.0113442e+02   1.2307700e-01
   1.0113609e+02   1.2289800e-01
   1.0113776e+02   1.2268700e-01
   1.0113943e+02   1.2247000e-01
   1.0114110e+02   1.2225200e-01
   1.0114277e+02   1.2207200e-01
   1.0114444e+02   1.2186100e-01
   1.0114611e+02   1.2163800e-01
   1.0114778e+02   1.2142300e-01
   1.0114944e+02   1.2120200e-01
   1.0115111e+02   1.2101700e-01
   1.0115278e+02   1.2081900e-01
   1.0115444e+02   1.2061100e-01
   1.0115611e+02   1.2041100e-01
   1.0115777e+02   1.2019900e-01
   1.0115943e+02   1.2000700e-01
   1.0116109e+02   1.1980400e-01
   1.0116276e+02   1.1958400e-01
   1.0116442e+02   1.1938700e-01
   1.0116608e+02   1.1919900e-01
   1.0116774e+02   1.1899100e-01
   1.0116940e+02   1.1878000e-01
   1.0117106e+02   1.1856700e-01
   1.0117271e+02   1.1834200e-01
   1.0117437e+02   1.1813900e-01
   1.0117603e+02   1.1791900e-01
   1.0117768e+02   1.1771800e-01
   1.0117934e+02   1.1750400e-01
   1.0118099e+02   1.1730100e-01
   1.0118265e+02   1.1710900e-01
   1.0118430e+02   1.1690100e-01
   1.0118595e+02   1.1667200e-01
   1.0118761e+02   1.1646000e-01
   1.0118926e+02   1.1624700e-01
   1.0119091e+02   1.1604700e-01
   1.0119256e+02   1.1583900e-01
   1.0119421e+02   1.1563800e-01
   1.0119586e+02   1.1544700e-01
   1.0119751e+02   1.1524900e-01
   1.0119915e+02   1.1504400e-01
   1.0120080e+02   1.1480700e-01
   1.0120245e+02   1.1458800e-01
   1.0120409e+02   1.1438600e-01
   1.0120574e+02   1.1420400e-01
   1.0120738e+02   1.1399800e-01
   1.0120903e+02   1.1378900e-01
   1.0121067e+02   1.1358000e-01
   1.0121231e+02   1.1336500e-01
   1.0121396e+02   1.1312900e-01
   1.0121560e+02   1.1293400e-01
   1.0121724e+02   1.1273300e-01
   1.0121888e+02   1.1250000e-01
   1.0122052e+02   1.1227500e-01
   1.0122216e+02   1.1208600e-01
   1.0122380e+02   1.1189200e-01
   1.0122544e+02   1.1171000e-01
   1.0122707e+02   1.1149400e-01
   1.0122871e+02   1.1129600e-01
   1.0123035e+02   1.1107400e-01
   1.0123198e+02   1.1087900e-01
   1.0123362e+02   1.1069100e-01
   1.0123525e+02   1.1050000e-01
   1.0123688e+02   1.1030500e-01
   1.0123852e+02   1.1010600e-01
   1.0124015e+02   1.0989400e-01
   1.0124178e+02   1.0969200e-01
   1.0124341e+02   1.0948100e-01
   1.0124504e+02   1.0928500e-01
   1.0124667e+02   1.0907200e-01
   1.0124830e+02   1.0885900e-01
   1.0124993e+02   1.0865400e-01
   1.0125156e+02   1.0845300e-01
   1.0125319e+02   1.0825600e-01
   1.0125481e+02   1.0805800e-01
   1.0125644e+02   1.0787100e-01
   1.0125806e+02   1.0766400e-01
   1.0125969e+02   1.0742200e-01
   1.0126131e+02   1.0721000e-01
   1.0126294e+02   1.0700400e-01
   1.0126456e+02   1.0681200e-01
   1.0126618e+02   1.0660000e-01
   1.0126781e+02   1.0641400e-01
   1.0126943e+02   1.0623100e-01
   1.0127105e+02   1.0604200e-01
   1.0127267e+02   1.0582800e-01
   1.0127429e+02   1.0562900e-01
   1.0127591e+02   1.0541900e-01
   1.0127753e+02   1.0520200e-01
   1.0127914e+02   1.0500300e-01
   1.0128076e+02   1.0478100e-01
   1.0128238e+02   1.0458700e-01
   1.0128399e+02   1.0439700e-01
   1.0128561e+02   1.0417900e-01
   1.0128722e+02   1.0396700e-01
   1.0128884e+02   1.0376300e-01
   1.0129045e+02   1.0355600e-01
   1.0129206e+02   1.0337200e-01
   1.0129368e+02   1.0316900e-01
   1.0129529e+02   1.0296500e-01
   1.0129690e+02   1.0276800e-01
   1.0129851e+02   1.0257600e-01
   1.0130012e+02   1.0238000e-01
   1.0130173e+02   1.0218100e-01
   1.0130334e+02   1.0199800e-01
   1.0130495e+02   1.0180300e-01
   1.0130655e+02   1.0157600e-01
   1.0130816e+02   1.0134700e-01
   1.0130977e+02   1.0114300e-01
   1.0131137e+02   1.0093500e-01
   1.0131298e+02   1.0072700e-01
   1.0131458e+02   1.0053300e-01
   1.0131619e+02   1.0032600e-01
   1.0131779e+02   1.0011400e-01
   1.0131939e+02   9.9899000e-02
   1.0132100e+02   9.9693000e-02
   1.0132260e+02   9.9467000e-02
   1.0132420e+02   9.9230000e-02
   1.0132580e+02   9.9037000e-02
   1.0132740e+02   9.8804000e-02
   1.0132900e+02   9.8617000e-02
   1.0133060e+02   9.8432000e-02
   1.0133219e+02   9.8236000e-02
   1.0133379e+02   9.8025000e-02
   1.0133539e+02   9.7832000e-02
   1.0133699e+02   9.7596000e-02
   1.0133858e+02   9.7414000e-02
   1.0134018e+02   9.7184000e-02
   1.0134177e+02   9.6991000e-02
   1.0134337e+02   9.6775000e-02
   1.0134496e+02   9.6600000e-02
   1.0134655e+02   9.6385000e-02
   1.0134814e+02   9.6202000e-02
   1.0134974e+02   9.6003000e-02
   1.0135133e+02   9.5811000e-02
   1.0135292e+02   9.5624000e-02
   1.0135451e+02   9.5425000e-02
   1.0135610e+02   9.5237000e-02
   1.0135769e+02   9.5007000e-02
   1.0135927e+02   9.4827000e-02
   1.0136086e+02   9.4631000e-02
   1.0136245e+02   9.4457000e-02
   1.0136403e+02   9.4241000e-02
   1.0136562e+02   9.4066000e-02
   1.0136721e+02   9.3878000e-02
   1.0136879e+02   9.3665000e-02
   1.0137037e+02   9.3464000e-02
   1.0137196e+02   9.3263000e-02
   1.0137354e+02   9.3077000e-02
   1.0137512e+02   9.2870000e-02
   1.0137671e+02   9.2667000e-02
   1.0137829e+02   9.2436000e-02
   1.0137987e+02   9.2249000e-02
   1.0138145e+02   9.2058000e-02
   1.0138303e+02   9.1851000e-02
   1.0138461e+02   9.1654000e-02
   1.0138618e+02   9.1460000e-02
   1.0138776e+02   9.1263000e-02
   1.0138934e+02   9.1064000e-02
   1.0139092e+02   9.0842000e-02
   1.0139249e+02   9.0637000e-02
   1.0139407e+02   9.0429000e-02
   1.0139564e+02   9.0225000e-02
   1.0139722e+02   9.0049000e-02
   1.0139879e+02   8.9840000e-02
   1.0140036e+02   8.9650000e-02
   1.0140194e+02   8.9449000e-02
   1.0140351e+02   8.9244000e-02
   1.0140508e+02   8.9058000e-02
   1.0140665e+02   8.8849000e-02
   1.0140822e+02   8.8648000e-02
   1.0140979e+02   8.8445000e-02
   1.0141136e+02   8.8237000e-02
   1.0141293e+02   8.8060000e-02
   1.0141450e+02   8.7868000e-02
   1.0141607e+02   8.7654000e-02
   1.0141763e+02   8.7453000e-02
   1.0141920e+02   8.7254000e-02
   1.0142076e+02   8.7058000e-02
   1.0142233e+02   8.6874000e-02
   1.0142389e+02   8.6665000e-02
   1.0142546e+02   8.6453000e-02
   1.0142702e+02   8.6267000e-02
   1.0142859e+02   8.6073000e-02
   1.0143015e+02   8.5850000e-02
   1.0143171e+02   8.5620000e-02
   1.0143327e+02   8.5416000e-02
   1.0143483e+02   8.5215000e-02
   1.0143639e+02   8.5014000e-02
   1.0143795e+02   8.4813000e-02
   1.0143951e+02   8.4618000e-02
   1.0144107e+02   8.4424000e-02
   1.0144263e+02   8.4238000e-02
   1.0144419e+02   8.4033000e-02
   1.0144574e+02   8.3843000e-02
   1.0144730e+02   8.3636000e-02
   1.0144885e+02   8.3420000e-02
   1.0145041e+02   8.3228000e-02
   1.0145196e+02   8.3044000e-02
   1.0145352e+02   8.2845000e-02
   1.0145507e+02   8.2662000e-02
   1.0145662e+02   8.2467000e-02
   1.0145818e+02   8.2273000e-02
   1.0145973e+02   8.2112000e-02
   1.0146128e+02   8.1880000e-02
   1.0146283e+02   8.1669000e-02
   1.0146438e+02   8.1461000e-02
   1.0146593e+02   8.1245000e-02
   1.0146748e+02   8.1014000e-02
   1.0146903e+02   8.0813000e-02
   1.0147058e+02   8.0622000e-02
   1.0147212e+02   8.0433000e-02
   1.0147367e+02   8.0230000e-02
   1.0147522e+02   8.0011000e-02
   1.0147676e+02   7.9820000e-02
   1.0147831e+02   7.9614000e-02
   1.0147985e+02   7.9430000e-02
   1.0148140e+02   7.9244000e-02
   1.0148294e+02   7.9048000e-02
   1.0148448e+02   7.8823000e-02
   1.0148603e+02   7.8626000e-02
   1.0148757e+02   7.8442000e-02
   1.0148911e+02   7.8241000e-02
   1.0149065e+02   7.8037000e-02
   1.0149219e+02   7.7829000e-02
   1.0149373e+02   7.7635000e-02
   1.0149527e+02   7.7426000e-02
   1.0149681e+02   7.7221000e-02
   1.0149835e+02   7.7025000e-02
   1.0149988e+02   7.6833000e-02
   1.0150142e+02   7.6643000e-02
   1.0150296e+02   7.6455000e-02
   1.0150449e+02   7.6282000e-02
   1.0150603e+02   7.6107000e-02
   1.0150756e+02   7.5894000e-02
   1.0150910e+02   7.5707000e-02
   1.0151063e+02   7.5505000e-02
   1.0151217e+02   7.5301000e-02
   1.0151370e+02   7.5110000e-02
   1.0151523e+02   7.4933000e-02
   1.0151676e+02   7.4732000e-02
   1.0151829e+02   7.4555000e-02
   1.0151982e+02   7.4350000e-02
   1.0152135e+02   7.4159000e-02
   1.0152288e+02   7.3964000e-02
   1.0152441e+02   7.3773000e-02
   1.0152594e+02   7.3591000e-02
   1.0152747e+02   7.3395000e-02
   1.0152900e+02   7.3201000e-02
   1.0153052e+02   7.2994000e-02
   1.0153205e+02   7.2767000e-02
   1.0153357e+02   7.2563000e-02
   1.0153510e+02   7.2378000e-02
   1.0153662e+02   7.2181000e-02
   1.0153815e+02   7.1989000e-02
   1.0153967e+02   7.1777000e-02
   1.0154120e+02   7.1577000e-02
   1.0154272e+02   7.1370000e-02
   1.0154424e+02   7.1191000e-02
   1.0154576e+02   7.0998000e-02
   1.0154728e+02   7.0786000e-02
   1.0154880e+02   7.0592000e-02
   1.0155032e+02   7.0377000e-02
   1.0155184e+02   7.0161000e-02
   1.0155336e+02   6.9951000e-02
   1.0155488e+02   6.9747000e-02
   1.0155640e+02   6.9564000e-02
   1.0155791e+02   6.9382000e-02
   1.0155943e+02   6.9165000e-02
   1.0156095e+02   6.8991000e-02
   1.0156246e+02   6.8787000e-02
   1.0156398e+02   6.8583000e-02
   1.0156549e+02   6.8380000e-02
   1.0156701e+02   6.8180000e-02
   1.0156852e+02   6.8002000e-02
   1.0157003e+02   6.7816000e-02
   1.0157154e+02   6.7619000e-02
   1.0157306e+02   6.7437000e-02
   1.0157457e+02   6.7268000e-02
   1.0157608e+02   6.7070000e-02
   1.0157759e+02   6.6866000e-02
   1.0157910e+02   6.6672000e-02
   1.0158061e+02   6.6497000e-02
   1.0158212e+02   6.6293000e-02
   1.0158362e+02   6.6093000e-02
   1.0158513e+02   6.5911000e-02
   1.0158664e+02   6.5699000e-02
   1.0158815e+02   6.5521000e-02
   1.0158965e+02   6.5310000e-02
   1.0159116e+02   6.5107000e-02
   1.0159266e+02   6.4911000e-02
   1.0159417e+02   6.4731000e-02
   1.0159567e+02   6.4519000e-02
   1.0159718e+02   6.4320000e-02
   1.0159868e+02   6.4111000e-02
   1.0160018e+02   6.3918000e-02
   1.0160168e+02   6.3706000e-02
   1.0160318e+02   6.3505000e-02
   1.0160469e+02   6.3329000e-02
   1.0160619e+02   6.3104000e-02
   1.0160769e+02   6.2909000e-02
   1.0160918e+02   6.2720000e-02
   1.0161068e+02   6.2542000e-02
   1.0161218e+02   6.2354000e-02
   1.0161368e+02   6.2167000e-02
   1.0161518e+02   6.1972000e-02
   1.0161667e+02   6.1766000e-02
   1.0161817e+02   6.1586000e-02
   1.0161967e+02   6.1411000e-02
   1.0162116e+02   6.1197000e-02
   1.0162266e+02   6.1037000e-02
   1.0162415e+02   6.0847000e-02
   1.0162564e+02   6.0637000e-02
   1.0162714e+02   6.0449000e-02
   1.0162863e+02   6.0256000e-02
   1.0163012e+02   6.0038000e-02
   1.0163161e+02   5.9887000e-02
   1.0163310e+02   5.9692000e-02
   1.0163460e+02   5.9510000e-02
   1.0163609e+02   5.9291000e-02
   1.0163758e+02   5.9064000e-02
   1.0163906e+02   5.8883000e-02
   1.0164055e+02   5.8673000e-02
   1.0164204e+02   5.8456000e-02
   1.0164353e+02   5.8248000e-02
   1.0164502e+02   5.8058000e-02
   1.0164650e+02   5.7884000e-02
   1.0164799e+02   5.7680000e-02
   1.0164947e+02   5.7480000e-02
   1.0165096e+02   5.7269000e-02
   1.0165244e+02   5.7085000e-02
   1.0165393e+02   5.6880000e-02
   1.0165541e+02   5.6688000e-02
   1.0165689e+02   5.6514000e-02
   1.0165838e+02   5.6324000e-02
   1.0165986e+02   5.6136000e-02
   1.0166134e+02   5.5917000e-02
   1.0166282e+02   5.5701000e-02
   1.0166430e+02   5.5497000e-02
   1.0166578e+02   5.5298000e-02
   1.0166726e+02   5.5099000e-02
   1.0166874e+02   5.4923000e-02
   1.0167022e+02   5.4752000e-02
   1.0167170e+02   5.4548000e-02
   1.0167317e+02   5.4364000e-02
   1.0167465e+02   5.4158000e-02
   1.0167613e+02   5.3969000e-02
   1.0167760e+02   5.3767000e-02
   1.0167908e+02   5.3590000e-02
   1.0168055e+02   5.3404000e-02
   1.0168203e+02   5.3200000e-02
   1.0168350e+02   5.3027000e-02
   1.0168497e+02   5.2830000e-02
   1.0168645e+02   5.2638000e-02
   1.0168792e+02   5.2435000e-02
   1.0168939e+02   5.2251000e-02
   1.0169086e+02   5.2064000e-02
   1.0169233e+02   5.1865000e-02
   1.0169380e+02   5.1655000e-02
   1.0169527e+02   5.1455000e-02
   1.0169674e+02   5.1260000e-02
   1.0169821e+02   5.1062000e-02
   1.0169968e+02   5.0862000e-02
   1.0170115e+02   5.0667000e-02
   1.0170262e+02   5.0496000e-02
   1.0170408e+02   5.0304000e-02
   1.0170555e+02   5.0094000e-02
   1.0170702e+02   4.9902000e-02
   1.0170848e+02   4.9733000e-02
   1.0170995e+02   4.9553000e-02
   1.0171141e+02   4.9363000e-02
   1.0171288e+02   4.9183000e-02
   1.0171434e+02   4.8979000e-02
   1.0171580e+02   4.8810000e-02
   1.0171726e+02   4.8628000e-02
   1.0171873e+02   4.8438000e-02
   1.0172019e+02   4.8237000e-02
   1.0172165e+02   4.8071000e-02
   1.0172311e+02   4.7884000e-02
   1.0172457e+02   4.7691000e-02
   1.0172603e+02   4.7488000e-02
   1.0172749e+02   4.7303000e-02
   1.0172895e+02   4.7117000e-02
   1.0173041e+02   4.6929000e-02
   1.0173186e+02   4.6733000e-02
   1.0173332e+02   4.6555000e-02
   1.0173478e+02   4.6356000e-02
   1.0173623e+02   4.6143000e-02
   1.0173769e+02   4.5957000e-02
   1.0173914e+02   4.5767000e-02
   1.0174060e+02   4.5574000e-02
   1.0174205e+02   4.5389000e-02
   1.0174351e+02   4.5201000e-02
   1.0174496e+02   4.4999000e-02
   1.0174641e+02   4.4798000e-02
   1.0174786e+02   4.4592000e-02
   1.0174932e+02   4.4388000e-02
   1.0175077e+02   4.4185000e-02
   1.0175222e+02   4.4008000e-02
   1.0175367e+02   4.3816000e-02
   1.0175512e+02   4.3649000e-02
   1.0175657e+02   4.3456000e-02
   1.0175802e+02   4.3267000e-02
   1.0175946e+02   4.3076000e-02
   1.0176091e+02   4.2914000e-02
   1.0176236e+02   4.2725000e-02
   1.0176381e+02   4.2564000e-02
   1.0176525e+02   4.2415000e-02
   1.0176670e+02   4.2241000e-02
   1.0176814e+02   4.2057000e-02
   1.0176959e+02   4.1888000e-02
   1.0177103e+02   4.1696000e-02
   1.0177248e+02   4.1520000e-02
   1.0177392e+02   4.1351000e-02
   1.0177536e+02   4.1187000e-02
   1.0177681e+02   4.1028000e-02
   1.0177825e+02   4.0875000e-02
   1.0177969e+02   4.0697000e-02
   1.0178113e+02   4.0541000e-02
   1.0178257e+02   4.0389000e-02
   1.0178401e+02   4.0214000e-02
   1.0178545e+02   4.0041000e-02
   1.0178689e+02   3.9885000e-02
   1.0178833e+02   3.9719000e-02
   1.0178977e+02   3.9550000e-02
   1.0179121e+02   3.9418000e-02
   1.0179264e+02   3.9250000e-02
   1.0179408e+02   3.9082000e-02
   1.0179552e+02   3.8919000e-02
   1.0179695e+02   3.8756000e-02
   1.0179839e+02   3.8613000e-02
   1.0179982e+02   3.8457000e-02
   1.0180126e+02   3.8317000e-02
   1.0180269e+02   3.8170000e-02
   1.0180413e+02   3.8018000e-02
   1.0180556e+02   3.7878000e-02
   1.0180699e+02   3.7725000e-02
   1.0180842e+02   3.7600000e-02
   1.0180986e+02   3.7457000e-02
   1.0181129e+02   3.7309000e-02
   1.0181272e+02   3.7159000e-02
   1.0181415e+02   3.7001000e-02
   1.0181558e+02   3.6844000e-02
   1.0181701e+02   3.6710000e-02
   1.0181844e+02   3.6578000e-02
   1.0181986e+02   3.6412000e-02
   1.0182129e+02   3.6258000e-02
   1.0182272e+02   3.6110000e-02
   1.0182415e+02   3.5945000e-02
   1.0182557e+02   3.5799000e-02
   1.0182700e+02   3.5649000e-02
   1.0182842e+02   3.5524000e-02
   1.0182985e+02   3.5381000e-02
   1.0183127e+02   3.5263000e-02
   1.0183270e+02   3.5119000e-02
   1.0183412e+02   3.4968000e-02
   1.0183555e+02   3.4826000e-02
   1.0183697e+02   3.4687000e-02
   1.0183839e+02   3.4539000e-02
   1.0183981e+02   3.4395000e-02
   1.0184123e+02   3.4260000e-02
   1.0184265e+02   3.4125000e-02
   1.0184407e+02   3.3991000e-02
   1.0184549e+02   3.3858000e-02
   1.0184691e+02   3.3717000e-02
   1.0184833e+02   3.3578000e-02
   1.0184975e+02   3.3439000e-02
   1.0185117e+02   3.3300000e-02
   1.0185259e+02   3.3171000e-02
   1.0185400e+02   3.3030000e-02
   1.0185542e+02   3.2905000e-02
   1.0185684e+02   3.2772000e-02
   1.0185825e+02   3.2638000e-02
   1.0185967e+02   3.2499000e-02
   1.0186108e+02   3.2378000e-02
   1.0186250e+02   3.2248000e-02
   1.0186391e+02   3.2113000e-02
   1.0186533e+02   3.1993000e-02
   1.0186674e+02   3.1865000e-02
   1.0186815e+02   3.1715000e-02
   1.0186956e+02   3.1600000e-02
   1.0187098e+02   3.1455000e-02
   1.0187239e+02   3.1333000e-02
   1.0187380e+02   3.1224000e-02
   1.0187521e+02   3.1115000e-02
   1.0187662e+02   3.0971000e-02
   1.0187803e+02   3.0855000e-02
   1.0187944e+02   3.0733000e-02
   1.0188084e+02   3.0595000e-02
   1.0188225e+02   3.0468000e-02
   1.0188366e+02   3.0333000e-02
   1.0188507e+02   3.0227000e-02
   1.0188647e+02   3.0109000e-02
   1.0188788e+02   2.9978000e-02
   1.0188928e+02   2.9843000e-02
   1.0189069e+02   2.9731000e-02
   1.0189209e+02   2.9614000e-02
   1.0189350e+02   2.9510000e-02
   1.0189490e+02   2.9391000e-02
   1.0189631e+02   2.9275000e-02
   1.0189771e+02   2.9154000e-02
   1.0189911e+02   2.9047000e-02
   1.0190051e+02   2.8940000e-02
   1.0190192e+02   2.8823000e-02
   1.0190332e+02   2.8712000e-02
   1.0190472e+02   2.8625000e-02
   1.0190612e+02   2.8509000e-02
   1.0190752e+02   2.8380000e-02
   1.0190892e+02   2.8245000e-02
   1.0191032e+02   2.8137000e-02
   1.0191171e+02   2.8017000e-02
   1.0191311e+02   2.7905000e-02
   1.0191451e+02   2.7781000e-02
   1.0191591e+02   2.7673000e-02
   1.0191730e+02   2.7544000e-02
   1.0191870e+02   2.7460000e-02
   1.0192010e+02   2.7324000e-02
   1.0192149e+02   2.7222000e-02
   1.0192289e+02   2.7107000e-02
   1.0192428e+02   2.7000000e-02
   1.0192567e+02   2.6888000e-02
   1.0192707e+02   2.6772000e-02
   1.0192846e+02   2.6658000e-02
   1.0192985e+02   2.6553000e-02
   1.0193125e+02   2.6432000e-02
   1.0193264e+02   2.6301000e-02
   1.0193403e+02   2.6193000e-02
   1.0193542e+02   2.6094000e-02
   1.0193681e+02   2.5977000e-02
   1.0193820e+02   2.5851000e-02
   1.0193959e+02   2.5741000e-02
   1.0194098e+02   2.5647000e-02
   1.0194237e+02   2.5548000e-02
   1.0194376e+02   2.5435000e-02
   1.0194514e+02   2.5317000e-02
   1.0194653e+02   2.5194000e-02
   1.0194792e+02   2.5094000e-02
   1.0194930e+02   2.4986000e-02
   1.0195069e+02   2.4876000e-02
   1.0195208e+02   2.4770000e-02
   1.0195346e+02   2.4679000e-02
   1.0195485e+02   2.4579000e-02
   1.0195623e+02   2.4464000e-02
   1.0195761e+02   2.4357000e-02
   1.0195900e+02   2.4261000e-02
   1.0196038e+02   2.4164000e-02
   1.0196176e+02   2.4066000e-02
   1.0196314e+02   2.3968000e-02
   1.0196453e+02   2.3868000e-02
   1.0196591e+02   2.3772000e-02
   1.0196729e+02   2.3647000e-02
   1.0196867e+02   2.3545000e-02
   1.0197005e+02   2.3442000e-02
   1.0197143e+02   2.3349000e-02
   1.0197281e+02   2.3253000e-02
   1.0197418e+02   2.3151000e-02
   1.0197556e+02   2.3033000e-02
   1.0197694e+02   2.2910000e-02
   1.0197832e+02   2.2811000e-02
   1.0197969e+02   2.2712000e-02
   1.0198107e+02   2.2610000e-02
   1.0198245e+02   2.2528000e-02
   1.0198382e+02   2.2433000e-02
   1.0198520e+02   2.2325000e-02
   1.0198657e+02   2.2234000e-02
   1.0198795e+02   2.2154000e-02
   1.0198932e+02   2.2063000e-02
   1.0199069e+02   2.1961000e-02
   1.0199206e+02   2.1885000e-02
   1.0199344e+02   2.1801000e-02
   1.0199481e+02   2.1709000e-02
   1.0199618e+02   2.1618000e-02
   1.0199755e+02   2.1509000e-02
   1.0199892e+02   2.1424000e-02
   1.0200029e+02   2.1318000e-02
   1.0200166e+02   2.1235000e-02
   1.0200303e+02   2.1141000e-02
   1.0200440e+02   2.1040000e-02
   1.0200577e+02   2.0940000e-02
   1.0200714e+02   2.0853000e-02
   1.0200850e+02   2.0750000e-02
   1.0200987e+02   2.0646000e-02
   1.0201124e+02   2.0560000e-02
   1.0201261e+02   2.0478000e-02
   1.0201397e+02   2.0397000e-02
   1.0201534e+02   2.0302000e-02
   1.0201670e+02   2.0221000e-02
   1.0201807e+02   2.0123000e-02
   1.0201943e+02   2.0021000e-02
   1.0202079e+02   1.9924000e-02
   1.0202216e+02   1.9836000e-02
   1.0202352e+02   1.9741000e-02
   1.0202488e+02   1.9667000e-02
   1.0202625e+02   1.9580000e-02
   1.0202761e+02   1.9517000e-02
   1.0202897e+02   1.9436000e-02
   1.0203033e+02   1.9323000e-02
   1.0203169e+02   1.9218000e-02
   1.0203305e+02   1.9136000e-02
   1.0203441e+02   1.9046000e-02
   1.0203577e+02   1.8959000e-02
   1.0203713e+02   1.8865000e-02
   1.0203848e+02   1.8787000e-02
   1.0203984e+02   1.8705000e-02
   1.0204120e+02   1.8621000e-02
   1.0204256e+02   1.8536000e-02
   1.0204391e+02   1.8449000e-02
   1.0204527e+02   1.8367000e-02
   1.0204663e+02   1.8301000e-02
   1.0204798e+02   1.8228000e-02
   1.0204934e+02   1.8152000e-02
   1.0205069e+02   1.8061000e-02
   1.0205204e+02   1.7973000e-02
   1.0205340e+02   1.7867000e-02
   1.0205475e+02   1.7786000e-02
   1.0205610e+02   1.7713000e-02
   1.0205746e+02   1.7631000e-02
   1.0205881e+02   1.7544000e-02
   1.0206016e+02   1.7466000e-02
   1.0206151e+02   1.7375000e-02
   1.0206286e+02   1.7282000e-02
   1.0206421e+02   1.7197000e-02
   1.0206556e+02   1.7117000e-02
   1.0206691e+02   1.7034000e-02
   1.0206826e+02   1.6953000e-02
   1.0206961e+02   1.6880000e-02
   1.0207096e+02   1.6813000e-02
   1.0207230e+02   1.6730000e-02
   1.0207365e+02   1.6665000e-02
   1.0207500e+02   1.6581000e-02
   1.0207634e+02   1.6499000e-02
   1.0207769e+02   1.6421000e-02
   1.0207904e+02   1.6332000e-02
   1.0208038e+02   1.6253000e-02
   1.0208173e+02   1.6173000e-02
   1.0208307e+02   1.6081000e-02
   1.0208441e+02   1.6002000e-02
   1.0208576e+02   1.5928000e-02
   1.0208710e+02   1.5828000e-02
   1.0208844e+02   1.5749000e-02
   1.0208979e+02   1.5679000e-02
   1.0209113e+02   1.5600000e-02
   1.0209247e+02   1.5536000e-02
   1.0209381e+02   1.5458000e-02
   1.0209515e+02   1.5386000e-02
   1.0209649e+02   1.5318000e-02
   1.0209783e+02   1.5238000e-02
   1.0209917e+02   1.5143000e-02
   1.0210051e+02   1.5066000e-02
   1.0210185e+02   1.4993000e-02
   1.0210319e+02   1.4912000e-02
   1.0210452e+02   1.4831000e-02
   1.0210586e+02   1.4756000e-02
   1.0210720e+02   1.4666000e-02
   1.0210853e+02   1.4601000e-02
   1.0210987e+02   1.4517000e-02
   1.0211121e+02   1.4446000e-02
   1.0211254e+02   1.4377000e-02
   1.0211388e+02   1.4293000e-02
   1.0211521e+02   1.4207000e-02
   1.0211654e+02   1.4140000e-02
   1.0211788e+02   1.4055000e-02
   1.0211921e+02   1.3990000e-02
   1.0212054e+02   1.3917000e-02
   1.0212188e+02   1.3845000e-02
   1.0212321e+02   1.3765000e-02
   1.0212454e+02   1.3699000e-02
   1.0212587e+02   1.3629000e-02
   1.0212720e+02   1.3564000e-02
   1.0212853e+02   1.3486000e-02
   1.0212986e+02   1.3431000e-02
   1.0213119e+02   1.3356000e-02
   1.0213252e+02   1.3291000e-02
   1.0213385e+02   1.3216000e-02
   1.0213518e+02   1.3148000e-02
   1.0213651e+02   1.3092000e-02
   1.0213783e+02   1.3009000e-02
   1.0213916e+02   1.2937000e-02
   1.0214049e+02   1.2882000e-02
   1.0214181e+02   1.2804000e-02
   1.0214314e+02   1.2735000e-02
   1.0214446e+02   1.2659000e-02
   1.0214579e+02   1.2588000e-02
   1.0214711e+02   1.2523000e-02
   1.0214844e+02   1.2455000e-02
   1.0214976e+02   1.2388000e-02
   1.0215109e+02   1.2311000e-02
   1.0215241e+02   1.2249000e-02
   1.0215373e+02   1.2185000e-02
   1.0215505e+02   1.2112000e-02
   1.0215638e+02   1.2052000e-02
   1.0215770e+02   1.1977000e-02
   1.0215902e+02   1.1903000e-02
   1.0216034e+02   1.1826000e-02
   1.0216166e+02   1.1759000e-02
   1.0216298e+02   1.1692000e-02
   1.0216430e+02   1.1619000e-02
   1.0216562e+02   1.1538000e-02
   1.0216694e+02   1.1477000e-02
   1.0216825e+02   1.1417000e-02
   1.0216957e+02   1.1352000e-02
   1.0217089e+02   1.1277000e-02
   1.0217221e+02   1.1202000e-02
   1.0217352e+02   1.1132000e-02
   1.0217484e+02   1.1066000e-02
   1.0217616e+02   1.1015000e-02
   1.0217747e+02   1.0952000e-02
   1.0217879e+02   1.0890000e-02
   1.0218010e+02   1.0834000e-02
   1.0218141e+02   1.0767000e-02
   1.0218273e+02   1.0715000e-02
   1.0218404e+02   1.0651000e-02
   1.0218536e+02   1.0605000e-02
   1.0218667e+02   1.0533000e-02
   1.0218798e+02   1.0480000e-02
   1.0218929e+02   1.0417000e-02
   1.0219060e+02   1.0361000e-02
   1.0219191e+02   1.0309000e-02
   1.0219323e+02   1.0241000e-02
   1.0219454e+02   1.0167000e-02
   1.0219585e+02   1.0113000e-02
   1.0219715e+02   1.0043000e-02
   1.0219846e+02   9.9870000e-03
   1.0219977e+02   9.9130000e-03
   1.0220108e+02   9.8580000e-03
   1.0220239e+02   9.7980000e-03
   1.0220370e+02   9.7390000e-03
   1.0220500e+02   9.6780000e-03
   1.0220631e+02   9.6160000e-03
   1.0220762e+02   9.5570000e-03
   1.0220892e+02   9.5010000e-03
   1.0221023e+02   9.4410000e-03
   1.0221153e+02   9.3850000e-03
   1.0221284e+02   9.3230000e-03
   1.0221414e+02   9.2680000e-03
   1.0221545e+02   9.2210000e-03
   1.0221675e+02   9.1700000e-03
   1.0221805e+02   9.1160000e-03
   1.0221936e+02   9.0780000e-03
   1.0222066e+02   9.0260000e-03
   1.0222196e+02   8.9750000e-03
   1.0222326e+02   8.9070000e-03
   1.0222456e+02   8.8520000e-03
   1.0222586e+02   8.7920000e-03
   1.0222716e+02   8.7450000e-03
   1.0222846e+02   8.6940000e-03
   1.0222976e+02   8.6300000e-03
   1.0223106e+02   8.5790000e-03
   1.0223236e+02   8.5210000e-03
   1.0223366e+02   8.4580000e-03
   1.0223496e+02   8.4100000e-03
   1.0223626e+02   8.3560000e-03
   1.0223755e+02   8.3130000e-03
   1.0223885e+02   8.2640000e-03
   1.0224015e+02   8.2080000e-03
   1.0224144e+02   8.1480000e-03
   1.0224274e+02   8.0940000e-03
   1.0224404e+02   8.0390000e-03
   1.0224533e+02   7.9810000e-03
   1.0224663e+02   7.9320000e-03
   1.0224792e+02   7.8790000e-03
   1.0224921e+02   7.8290000e-03
   1.0225051e+02   7.7810000e-03
   1.0225180e+02   7.7350000e-03
   1.0225309e+02   7.6910000e-03
   1.0225439e+02   7.6400000e-03
   1.0225568e+02   7.5920000e-03
   1.0225697e+02   7.5440000e-03
   1.0225826e+02   7.4850000e-03
   1.0225955e+02   7.4450000e-03
   1.0226084e+02   7.4090000e-03
   1.0226213e+02   7.3570000e-03
   1.0226342e+02   7.3110000e-03
   1.0226471e+02   7.2610000e-03
   1.0226600e+02   7.2130000e-03
   1.0226729e+02   7.1650000e-03
   1.0226858e+02   7.1200000e-03
   1.0226986e+02   7.0710000e-03
   1.0227115e+02   7.0260000e-03
   1.0227244e+02   6.9720000e-03
   1.0227372e+02   6.9230000e-03
   1.0227501e+02   6.8740000e-03
   1.0227630e+02   6.8270000e-03
   1.0227758e+02   6.7790000e-03
   1.0227887e+02   6.7340000e-03
   1.0228015e+02   6.6820000e-03
   1.0228144e+02   6.6370000e-03
   1.0228272e+02   6.5850000e-03
   1.0228400e+02   6.5440000e-03
   1.0228529e+02   6.5050000e-03
   1.0228657e+02   6.4640000e-03
   1.0228785e+02   6.4050000e-03
   1.0228913e+02   6.3630000e-03
   1.0229042e+02   6.3120000e-03
   1.0229170e+02   6.2770000e-03
   1.0229298e+02   6.2310000e-03
   1.0229426e+02   6.1870000e-03
   1.0229554e+02   6.1500000e-03
   1.0229682e+02   6.1090000e-03
   1.0229810e+02   6.0660000e-03
   1.0229938e+02   6.0080000e-03
   1.0230066e+02   5.9720000e-03
   1.0230193e+02   5.9170000e-03
   1.0230321e+02   5.8690000e-03
   1.0230449e+02   5.8290000e-03
   1.0230577e+02   5.7890000e-03
   1.0230704e+02   5.7640000e-03
   1.0230832e+02   5.7290000e-03
   1.0230960e+02   5.6820000e-03
   1.0231087e+02   5.6280000e-03
   1.0231215e+02   5.5860000e-03
   1.0231342e+02   5.5460000e-03
   1.0231470e+02   5.5040000e-03
   1.0231597e+02   5.4660000e-03
   1.0231724e+02   5.4220000e-03
   1.0231852e+02   5.3770000e-03
   1.0231979e+02   5.3420000e-03
   1.0232106e+02   5.3130000e-03
   1.0232234e+02   5.2670000e-03
   1.0232361e+02   5.2160000e-03
   1.0232488e+02   5.1920000e-03
   1.0232615e+02   5.1590000e-03
   1.0232742e+02   5.1200000e-03
   1.0232869e+02   5.0870000e-03
   1.0232996e+02   5.0500000e-03
   1.0233123e+02   5.0080000e-03
   1.0233250e+02   4.9600000e-03
   1.0233377e+02   4.9270000e-03
   1.0233504e+02   4.8970000e-03
   1.0233631e+02   4.8730000e-03
   1.0233757e+02   4.8350000e-03
   1.0233884e+02   4.7990000e-03
   1.0234011e+02   4.7480000e-03
   1.0234137e+02   4.7190000e-03
   1.0234264e+02   4.6900000e-03
   1.0234391e+02   4.6470000e-03
   1.0234517e+02   4.6140000e-03
   1.0234644e+02   4.5760000e-03
   1.0234770e+02   4.5420000e-03
   1.0234897e+02   4.5180000e-03
   1.0235023e+02   4.4710000e-03
   1.0235150e+02   4.4400000e-03
   1.0235276e+02   4.4000000e-03
   1.0235402e+02   4.3710000e-03
   1.0235528e+02   4.3300000e-03
   1.0235655e+02   4.2930000e-03
   1.0235781e+02   4.2490000e-03
   1.0235907e+02   4.2130000e-03
   1.0236033e+02   4.1860000e-03
   1.0236159e+02   4.1520000e-03
   1.0236285e+02   4.1090000e-03
   1.0236411e+02   4.0660000e-03
   1.0236537e+02   4.0320000e-03
   1.0236663e+02   3.9830000e-03
   1.0236789e+02   3.9410000e-03
   1.0236915e+02   3.9110000e-03
   1.0237041e+02   3.8730000e-03
   1.0237167e+02   3.8330000e-03
   1.0237292e+02   3.8030000e-03
   1.0237418e+02   3.7590000e-03
   1.0237544e+02   3.7320000e-03
   1.0237669e+02   3.6920000e-03
   1.0237795e+02   3.6580000e-03
   1.0237921e+02   3.6210000e-03
   1.0238046e+02   3.5940000e-03
   1.0238172e+02   3.5570000e-03
   1.0238297e+02   3.5240000e-03
   1.0238422e+02   3.4920000e-03
   1.0238548e+02   3.4570000e-03
   1.0238673e+02   3.4170000e-03
   1.0238799e+02   3.3840000e-03
   1.0238924e+02   3.3470000e-03
   1.0239049e+02   3.3190000e-03
   1.0239174e+02   3.2910000e-03
   1.0239299e+02   3.2680000e-03
   1.0239425e+02   3.2500000e-03
   1.0239550e+02   3.2180000e-03
   1.0239675e+02   3.1770000e-03
   1.0239800e+02   3.1430000e-03
   1.0239925e+02   3.1190000e-03
   1.0240050e+02   3.0910000e-03
   1.0240175e+02   3.0600000e-03
   1.0240300e+02   3.0320000e-03
   1.0240424e+02   3.0010000e-03
   1.0240549e+02   2.9670000e-03
   1.0240674e+02   2.9310000e-03
   1.0240799e+02   2.9000000e-03
   1.0240923e+02   2.8760000e-03
   1.0241048e+02   2.8440000e-03
   1.0241173e+02   2.8130000e-03
   1.0241297e+02   2.7840000e-03
   1.0241422e+02   2.7520000e-03
   1.0241546e+02   2.7180000e-03
   1.0241671e+02   2.6900000e-03
   1.0241795e+02   2.6660000e-03
   1.0241920e+02   2.6370000e-03
   1.0242044e+02   2.6100000e-03
   1.0242169e+02   2.5820000e-03
   1.0242293e+02   2.5620000e-03
   1.0242417e+02   2.5380000e-03
   1.0242541e+02   2.5130000e-03
   1.0242666e+02   2.4910000e-03
   1.0242790e+02   2.4660000e-03
   1.0242914e+02   2.4340000e-03
   1.0243038e+02   2.4010000e-03
   1.0243162e+02   2.3750000e-03
   1.0243286e+02   2.3490000e-03
   1.0243410e+02   2.3200000e-03
   1.0243534e+02   2.2970000e-03
   1.0243658e+02   2.2630000e-03
   1.0243782e+02   2.2390000e-03
   1.0243906e+02   2.2120000e-03
   1.0244030e+02   2.1860000e-03
   1.0244153e+02   2.1580000e-03
   1.0244277e+02   2.1330000e-03
   1.0244401e+02   2.1090000e-03
   1.0244525e+02   2.0800000e-03
   1.0244648e+02   2.0640000e-03
   1.0244772e+02   2.0460000e-03
   1.0244895e+02   2.0270000e-03
   1.0245019e+02   2.0000000e-03
   1.0245142e+02   1.9830000e-03
   1.0245266e+02   1.9620000e-03
   1.0245389e+02   1.9380000e-03
   1.0245513e+02   1.9120000e-03
   1.0245636e+02   1.8920000e-03
   1.0245759e+02   1.8670000e-03
   1.0245883e+02   1.8380000e-03
   1.0246006e+02   1.8060000e-03
   1.0246129e+02   1.7870000e-03
   1.0246252e+02   1.7660000e-03
   1.0246375e+02   1.7390000e-03
   1.0246499e+02   1.7190000e-03
   1.0246622e+02   1.6980000e-03
   1.0246745e+02   1.6710000e-03
   1.0246868e+02   1.6460000e-03
   1.0246991e+02   1.6240000e-03
   1.0247114e+02   1.6020000e-03
   1.0247237e+02   1.5760000e-03
   1.0247359e+02   1.5530000e-03
   1.0247482e+02   1.5320000e-03
   1.0247605e+02   1.5060000e-03
   1.0247728e+02   1.4880000e-03
   1.0247851e+02   1.4680000e-03
   1.0247973e+02   1.4460000e-03
   1.0248096e+02   1.4280000e-03
   1.0248219e+02   1.4010000e-03
   1.0248341e+02   1.3800000e-03
   1.0248464e+02   1.3650000e-03
   1.0248586e+02   1.3450000e-03
   1.0248709e+02   1.3260000e-03
   1.0248831e+02   1.3080000e-03
   1.0248954e+02   1.2960000e-03
   1.0249076e+02   1.2760000e-03
   1.0249198e+02   1.2560000e-03
   1.0249321e+02   1.2260000e-03
   1.0249443e+02   1.1980000e-03
   1.0249565e+02   1.1780000e-03
   1.0249687e+02   1.1630000e-03
   1.0249810e+02   1.1500000e-03
   1.0249932e+02   1.1370000e-03
   1.0250054e+02   1.1250000e-03
   1.0250176e+02   1.0980000e-03
   1.0250298e+02   1.0790000e-03
   1.0250420e+02   1.0630000e-03
   1.0250542e+02   1.0420000e-03
   1.0250664e+02   1.0300000e-03
   1.0250786e+02   1.0150000e-03
   1.0250908e+02   9.9600000e-04
   1.0251030e+02   9.8000000e-04
   1.0251151e+02   9.7100000e-04
   1.0251273e+02   9.5700000e-04
   1.0251395e+02   9.4500000e-04
   1.0251517e+02   9.3100000e-04
   1.0251638e+02   9.1300000e-04
   1.0251760e+02   8.9700000e-04
   1.0251881e+02   8.8200000e-04
   1.0252003e+02   8.6400000e-04
   1.0252125e+02   8.4500000e-04
   1.0252246e+02   8.2300000e-04
   1.0252368e+02   8.0800000e-04
   1.0252489e+02   7.8900000e-04
   1.0252610e+02   7.7700000e-04
   1.0252732e+02   7.6700000e-04
   1.0252853e+02   7.5300000e-04
   1.0252974e+02   7.4100000e-04
   1.0253096e+02   7.2500000e-04
   1.0253217e+02   7.1500000e-04
   1.0253338e+02   6.9900000e-04
   1.0253459e+02   6.7800000e-04
   1.0253580e+02   6.6600000e-04
   1.0253701e+02   6.5300000e-04
   1.0253822e+02   6.4300000e-04
   1.0253943e+02   6.2800000e-04
   1.0254064e+02   6.0700000e-04
   1.0254185e+02   5.9800000e-04
   1.0254306e+02   5.8000000e-04
   1.0254427e+02   5.6400000e-04
   1.0254548e+02   5.5500000e-04
   1.0254669e+02   5.4400000e-04
   1.0254790e+02   5.2900000e-04
   1.0254910e+02   5.1700000e-04
   1.0255031e+02   5.0800000e-04
   1.0255152e+02   4.9400000e-04
   1.0255273e+02   4.8000000e-04
   1.0255393e+02   4.6800000e-04
   1.0255514e+02   4.5600000e-04
   1.0255634e+02   4.4700000e-04
   1.0255755e+02   4.3700000e-04
   1.0255875e+02   4.2900000e-04
   1.0255996e+02   4.1800000e-04
   1.0256116e+02   4.1100000e-04
   1.0256237e+02   3.9000000e-04
   1.0256357e+02   3.8200000e-04
   1.0256477e+02   3.7000000e-04
   1.0256597e+02   3.6200000e-04
   1.0256718e+02   3.5600000e-04
   1.0256838e+02   3.4200000e-04
   1.0256958e+02   3.3300000e-04
   1.0257078e+02   3.2400000e-04
   1.0257198e+02   3.1800000e-04
   1.0257319e+02   3.1100000e-04
   1.0257439e+02   3.0300000e-04
   1.0257559e+02   2.9600000e-04
   1.0257679e+02   2.8700000e-04
   1.0257799e+02   2.7700000e-04
   1.0257918e+02   2.6800000e-04
   1.0258038e+02   2.5700000e-04
   1.0258158e+02   2.5200000e-04
   1.0258278e+02   2.4200000e-04
   1.0258398e+02   2.3500000e-04
   1.0258518e+02   2.3100000e-04
   1.0258637e+02   2.2500000e-04
   1.0258757e+02   2.1900000e-04
   1.0258877e+02   2.1200000e-04
   1.0258996e+02   2.1000000e-04
   1.0259116e+02   2.0800000e-04
   1.0259235e+02   2.0100000e-04
   1.0259355e+02   1.9700000e-04
   1.0259474e+02   1.8700000e-04
   1.0259594e+02   1.7800000e-04
   1.0259713e+02   1.7400000e-04
   1.0259833e+02   1.6700000e-04
   1.0259952e+02   1.6000000e-04
   1.0260071e+02   1.5100000e-04
   1.0260191e+02   1.4300000e-04
   1.0260310e+02   1.4000000e-04
   1.0260429e+02   1.3200000e-04
   1.0260548e+02   1.2800000e-04
   1.0260668e+02   1.2100000e-04
   1.0260787e+02   1.1300000e-04
   1.0260906e+02   1.0500000e-04
   1.0261025e+02   1.0400000e-04
   1.0261144e+02   9.8000000e-05
   1.0261263e+02   9.5000000e-05
   1.0261382e+02   8.9000000e-05
   1.0261501e+02   8.4000000e-05
   1.0261620e+02   7.7000000e-05
   1.0261739e+02   7.5000000e-05
   1.0261857e+02   6.8000000e-05
   1.0261976e+02   6.3000000e-05
   1.0262095e+02   5.8000000e-05
   1.0262214e+02   5.5000000e-05
   1.0262332e+02   5.4000000e-05
   1.0262451e+02   4.8000000e-05
   1.0262570e+02   4.5000000e-05
   1.0262688e+02   4.1000000e-05
   1.0262807e+02   3.6000000e-05
   1.0262925e+02   3.3000000e-05
   1.0263044e+02   3.0000000e-05
   1.0263162e+02   2.8000000e-05
   1.0263281e+02   2.4000000e-05
   1.0263399e+02   2.3000000e-05
   1.0263518e+02   2.3000000e-05
   1.0263636e+02   2.1000000e-05
   1.0263754e+02   1.9000000e-05
   1.0263873e+02   1.6000000e-05
   1.0263991e+02   1.5000000e-05
   1.0264109e+02   1.3000000e-05
   1.0264227e+02   1.1000000e-05
   1.0264346e+02   1.0000000e-05
   1.0264464e+02   9.0000000e-06
   1.0264582e+02   9.0000000e-06
   1.0264700e+02   9.0000000e-06
   1.0264818e+02   7.0000000e-06
   1.0264936e+02   5.0000000e-06
   1.0265054e+02   4.0000000e-06
   1.0265172e+02   2.0000000e-06
   1.0265290e+02   1.0000000e-06
   1.0265407e+02   0.0000000e+00
   1.0265525e+02   0.0000000e+00
   1.0265643e+02   0.0000000e+00
   1.0265761e+02   0.0000000e+00
   1.0265879e+02   0.0000000e+00
   1.0265996e+02   0.0000000e+00
   1.0266114e+02   0.0000000e+00
   1.0266232e+02   0.0000000e+00
   1.0266349e+02   0.0000000e+00
   1.0266467e+02   0.0000000e+00
   1.0266584e+02   0.0000000e+00
   1.0266702e+02   0.0000000e+00
   1.0266819e+02   0.0000000e+00
   1.0266937e+02   0.0000000e+00
   1.0267054e+02   0.0000000e+00
   1.0267172e+02   0.0000000e+00
   1.0267289e+02   0.0000000e+00
   1.0267406e+02   0.0000000e+00
   1.0267524e+02   0.0000000e+00
   1.0267641e+02   0.0000000e+00
   1.0267758e+02   0.0000000e+00
   1.0267875e+02   0.0000000e+00
   1.0267993e+02   0.0000000e+00
   1.0268110e+02   0.0000000e+00
   1.0268227e+02   0.0000000e+00
   1.0268344e+02   0.0000000e+00
   1.0268461e+02   0.0000000e+00
   1.0268578e+02   0.0000000e+00
   1.0268695e+02   0.0000000e+00
   1.0268812e+02   0.0000000e+00
   1.0268929e+02   0.0000000e+00
   1.0269046e+02   0.0000000e+00
   1.0269163e+02   0.0000000e+00
   1.0269279e+02   0.0000000e+00
   1.0269396e+02   0.0000000e+00
   1.0269513e+02   0.0000000e+00
   1.0269630e+02   0.0000000e+00
   1.0269746e+02   0.0000000e+00
   1.0269863e+02   0.0000000e+00
   1.0269980e+02   0.0000000e+00
   1.0270096e+02   0.0000000e+00
   1.0270213e+02   0.0000000e+00
   1.0270329e+02   0.0000000e+00
   1.0270446e+02   0.0000000e+00
   1.0270562e+02   0.0000000e+00
   1.0270679e+02   0.0000000e+00
   1.0270795e+02   0.0000000e+00
   1.0270912e+02   0.0000000e+00
   1.0271028e+02   0.0000000e+00
   1.0271144e+02   0.0000000e+00
   1.0271261e+02   0.0000000e+00
   1.0271377e+02   0.0000000e+00
   1.0271493e+02   0.0000000e+00
   1.0271609e+02   0.0000000e+00
   1.0271725e+02   0.0000000e+00
   1.0271842e+02   0.0000000e+00
   1.0271958e+02   0.0000000e+00
   1.0272074e+02   0.0000000e+00
   1.0272190e+02   0.0000000e+00
   1.0272306e+02   0.0000000e+00
   1.0272422e+02   0.0000000e+00
   1.0272538e+02   0.0000000e+00
   1.0272654e+02   0.0000000e+00
   1.0272770e+02   0.0000000e+00
   1.0272885e+02   0.0000000e+00
   1.0273001e+02   0.0000000e+00
   1.0273117e+02   0.0000000e+00
   1.0273233e+02   0.0000000e+00
   1.0273349e+02   0.0000000e+00
   1.0273464e+02   0.0000000e+00
   1.0273580e+02   0.0000000e+00
   1.0273696e+02   0.0000000e+00
   1.0273811e+02   0.0000000e+00
   1.0273927e+02   0.0000000e+00
   1.0274042e+02   0.0000000e+00
   1.0274158e+02   0.0000000e+00
   1.0274273e+02   0.0000000e+00
   1.0274389e+02   0.0000000e+00
   1.0274504e+02   0.0000000e+00
   1.0274620e+02   0.0000000e+00
   1.0274735e+02   0.0000000e+00
   1.0274850e+02   0.0000000e+00
   1.0274966e+02   0.0000000e+00
   1.0275081e+02   0.0000000e+00
   1.0275196e+02   0.0000000e+00
   1.0275311e+02   0.0000000e+00
   1.0275427e+02   0.0000000e+00
   1.0275542e+02   0.0000000e+00
   1.0275657e+02   0.0000000e+00
   1.0275772e+02   0.0000000e+00
   1.0275887e+02   0.0000000e+00
   1.0276002e+02   0.0000000e+00
   1.0276117e+02   0.0000000e+00
   1.0276232e+02   0.0000000e+00
   1.0276347e+02   0.0000000e+00
   1.0276462e+02   0.0000000e+00
   1.0276577e+02   0.0000000e+00
   1.0276692e+02   0.0000000e+00
   1.0276806e+02   0.0000000e+00
   1.0276921e+02   0.0000000e+00
   1.0277036e+02   0.0000000e+00
   1.0277151e+02   0.0000000e+00
   1.0277265e+02   0.0000000e+00
   1.0277380e+02   0.0000000e+00
   1.0277495e+02   0.0000000e+00
   1.0277609e+02   0.0000000e+00
   1.0277724e+02   0.0000000e+00
   1.0277838e+02   0.0000000e+00
   1.0277953e+02   0.0000000e+00
   1.0278067e+02   0.0000000e+00
   1.0278182e+02   0.0000000e+00
   1.0278296e+02   0.0000000e+00
   1.0278411e+02   0.0000000e+00
   1.0278525e+02   0.0000000e+00
   1.0278639e+02   0.0000000e+00
   1.0278754e+02   0.0000000e+00
   1.0278868e+02   0.0000000e+00
   1.0278982e+02   0.0000000e+00
   1.0279096e+02   0.0000000e+00
   1.0279211e+02   0.0000000e+00
   1.0279325e+02   0.0000000e+00
   1.0279439e+02   0.0000000e+00
   1.0279553e+02   0.0000000e+00
   1.0279667e+02   0.0000000e+00
   1.0279781e+02   0.0000000e+00
   1.0279895e+02   0.0000000e+00
   1.0280009e+02   0.0000000e+00
   1.0280123e+02   0.0000000e+00
   1.0280237e+02   0.0000000e+00
   1.0280351e+02   0.0000000e+00
   1.0280465e+02   0.0000000e+00
   1.0280578e+02   0.0000000e+00
   1.0280692e+02   0.0000000e+00
   1.0280806e+02   0.0000000e+00
   1.0280920e+02   0.0000000e+00
   1.0281033e+02   0.0000000e+00
   1.0281147e+02   0.0000000e+00
   1.0281261e+02   0.0000000e+00
   1.0281374e+02   0.0000000e+00
   1.0281488e+02   0.0000000e+00
   1.0281601e+02   0.0000000e+00
   1.0281715e+02   0.0000000e+00
   1.0281828e+02   0.0000000e+00
   1.0281942e+02   0.0000000e+00
   1.0282055e+02   0.0000000e+00
   1.0282169e+02   0.0000000e+00
   1.0282282e+02   0.0000000e+00
   1.0282396e+02   0.0000000e+00
   1.0282509e+02   0.0000000e+00
   1.0282622e+02   0.0000000e+00
   1.0282735e+02   0.0000000e+00
   1.0282849e+02   0.0000000e+00
   1.0282962e+02   0.0000000e+00
   1.0283075e+02   0.0000000e+00
   1.0283188e+02   0.0000000e+00
   1.0283301e+02   0.0000000e+00
   1.0283414e+02   0.0000000e+00
   1.0283527e+02   0.0000000e+00
   1.0283640e+02   0.0000000e+00
   1.0283753e+02   0.0000000e+00
   1.0283866e+02   0.0000000e+00
   1.0283979e+02   0.0000000e+00
   1.0284092e+02   0.0000000e+00
   1.0284205e+02   0.0000000e+00
   1.0284318e+02   0.0000000e+00
   1.0284431e+02   0.0000000e+00
   1.0284544e+02   0.0000000e+00
   1.0284656e+02   0.0000000e+00
   1.0284769e+02   0.0000000e+00
   1.0284882e+02   0.0000000e+00
   1.0284994e+02   0.0000000e+00
   1.0285107e+02   0.0000000e+00
   1.0285220e+02   0.0000000e+00
   1.0285332e+02   0.0000000e+00
   1.0285445e+02   0.0000000e+00
   1.0285557e+02   0.0000000e+00
   1.0285670e+02   0.0000000e+00
   1.0285782e+02   0.0000000e+00
   1.0285895e+02   0.0000000e+00
   1.0286007e+02   0.0000000e+00
   1.0286120e+02   0.0000000e+00
   1.0286232e+02   0.0000000e+00
   1.0286344e+02   0.0000000e+00
   1.0286456e+02   0.0000000e+00
   1.0286569e+02   0.0000000e+00
   1.0286681e+02   0.0000000e+00
   1.0286793e+02   0.0000000e+00
   1.0286905e+02   0.0000000e+00
   1.0287018e+02   0.0000000e+00
   1.0287130e+02   0.0000000e+00
   1.0287242e+02   0.0000000e+00
   1.0287354e+02   0.0000000e+00
   1.0287466e+02   0.0000000e+00
   1.0287578e+02   0.0000000e+00
   1.0287690e+02   0.0000000e+00
   1.0287802e+02   0.0000000e+00


==> Outage_Multiple/outb5.dat <==
   8.0000000e+01   1.0000000e+00
   8.0211893e+01   1.0000000e+00
   8.0413927e+01   1.0000000e+00
   8.0606978e+01   1.0000000e+00
   8.0791812e+01   1.0000000e+00
   8.0969100e+01   1.0000000e+00
   8.1139434e+01   1.0000000e+00
   8.1303338e+01   1.0000000e+00
   8.1461280e+01   1.0000000e+00
   8.1613680e+01   1.0000000e+00
   8.1760913e+01   1.0000000e+00
   8.1903317e+01   1.0000000e+00
   8.2041200e+01   1.0000000e+00
   8.2174839e+01   1.0000000e+00
   8.2304489e+01   1.0000000e+00
   8.2430380e+01   1.0000000e+00
   8.2552725e+01   1.0000000e+00
   8.2671717e+01   1.0000000e+00
   8.2787536e+01   1.0000000e+00
   8.2900346e+01   1.0000000e+00
   8.3010300e+01   1.0000000e+00
   8.3117539e+01   1.0000000e+00
   8.3222193e+01   1.0000000e+00
   8.3324385e+01   1.0000000e+00
   8.3424227e+01   1.0000000e+00
   8.3521825e+01   1.0000000e+00
   8.3617278e+01   1.0000000e+00
   8.3710679e+01   1.0000000e+00
   8.3802112e+01   1.0000000e+00
   8.3891661e+01   1.0000000e+00
   8.3979400e+01   9.9863100e-01
   8.4065402e+01   9.9570700e-01
   8.4149733e+01   9.9288000e-01
   8.4232459e+01   9.9006200e-01
   8.4313638e+01   9.8720700e-01
   8.4393327e+01   9.8434700e-01
   8.4471580e+01   9.8145000e-01
   8.4548449e+01   9.7858900e-01
   8.4623980e+01   9.7573900e-01
   8.4698220e+01   9.7287400e-01
   8.4771213e+01   9.7004800e-01
   8.4842998e+01   9.6725700e-01
   8.4913617e+01   9.6451300e-01
   8.4983106e+01   9.6166100e-01
   8.5051500e+01   9.5879100e-01
   8.5118834e+01   9.5589700e-01
   8.5185139e+01   9.5299900e-01
   8.5250448e+01   9.5013700e-01
   8.5314789e+01   9.4729300e-01
   8.5378191e+01   9.4442400e-01
   8.5440680e+01   9.4153500e-01
   8.5502284e+01   9.3866400e-01
   8.5563025e+01   9.3578200e-01
   8.5622929e+01   9.3302500e-01
   8.5682017e+01   9.3020300e-01
   8.5740313e+01   9.2743300e-01
   8.5797836e+01   9.2459900e-01
   8.5854607e+01   9.2174700e-01
   8.5910646e+01   9.1882600e-01
   8.5965971e+01   9.1592400e-01
   8.6020600e+01   9.1304900e-01
   8.6074550e+01   9.1025000e-01
   8.6127839e+01   9.0727400e-01
   8.6180481e+01   9.0449400e-01
   8.6232493e+01   9.0166400e-01
   8.6283889e+01   8.9893500e-01
   8.6334685e+01   8.9609700e-01
   8.6384893e+01   8.9329400e-01
   8.6434527e+01   8.9031700e-01
   8.6483600e+01   8.8747100e-01
   8.6532125e+01   8.8472900e-01
   8.6580114e+01   8.8190500e-01
   8.6627578e+01   8.7902600e-01
   8.6674530e+01   8.7608600e-01
   8.6720979e+01   8.7320200e-01
   8.6766936e+01   8.7031800e-01
   8.6812412e+01   8.6757400e-01
   8.6857417e+01   8.6478200e-01
   8.6901961e+01   8.6193700e-01
   8.6946052e+01   8.5895700e-01
   8.6989700e+01   8.5613800e-01
   8.7032914e+01   8.5326200e-01
   8.7075702e+01   8.5045200e-01
   8.7118072e+01   8.4754500e-01
   8.7160033e+01   8.4465700e-01
   8.7201593e+01   8.4171500e-01
   8.7242759e+01   8.3882500e-01
   8.7283538e+01   8.3603900e-01
   8.7323938e+01   8.3320400e-01
   8.7363965e+01   8.3034700e-01
   8.7403627e+01   8.2751800e-01
   8.7442930e+01   8.2466000e-01
   8.7481880e+01   8.2177500e-01
   8.7520484e+01   8.1894500e-01
   8.7558749e+01   8.1610300e-01
   8.7596678e+01   8.1322200e-01
   8.7634280e+01   8.1044900e-01
   8.7671559e+01   8.0754600e-01
   8.7708520e+01   8.0469100e-01
   8.7745170e+01   8.0187100e-01
   8.7781513e+01   7.9896500e-01
   8.7817554e+01   7.9605900e-01
   8.7853298e+01   7.9328400e-01
   8.7888751e+01   7.9037700e-01
   8.7923917e+01   7.8759000e-01
   8.7958800e+01   7.8468100e-01
   8.7993405e+01   7.8180000e-01
   8.8027737e+01   7.7893200e-01
   8.8061800e+01   7.7610900e-01
   8.8095597e+01   7.7328300e-01
   8.8129134e+01   7.7043500e-01
   8.8162413e+01   7.6756100e-01
   8.8195439e+01   7.6468800e-01
   8.8228216e+01   7.6186000e-01
   8.8260748e+01   7.5912000e-01
   8.8293038e+01   7.5633200e-01
   8.8325089e+01   7.5353200e-01
   8.8356906e+01   7.5066100e-01
   8.8388491e+01   7.4779100e-01
   8.8419848e+01   7.4497500e-01
   8.8450980e+01   7.4215900e-01
   8.8481891e+01   7.3931500e-01
   8.8512583e+01   7.3642900e-01
   8.8543060e+01   7.3355000e-01
   8.8573325e+01   7.3070900e-01
   8.8603380e+01   7.2784900e-01
   8.8633229e+01   7.2496200e-01
   8.8662873e+01   7.2210400e-01
   8.8692317e+01   7.1918900e-01
   8.8721563e+01   7.1624300e-01
   8.8750613e+01   7.1338100e-01
   8.8779470e+01   7.1051400e-01
   8.8808136e+01   7.0757400e-01
   8.8836614e+01   7.0471500e-01
   8.8864907e+01   7.0184000e-01
   8.8893017e+01   6.9899800e-01
   8.8920946e+01   6.9606400e-01
   8.8948697e+01   6.9316700e-01
   8.8976271e+01   6.9043000e-01
   8.9003671e+01   6.8750000e-01
   8.9030900e+01   6.8464300e-01
   8.9057959e+01   6.8177100e-01
   8.9084850e+01   6.7889700e-01
   8.9111576e+01   6.7599200e-01
   8.9138139e+01   6.7306800e-01
   8.9164539e+01   6.7019100e-01
   8.9190781e+01   6.6728700e-01
   8.9216865e+01   6.6450500e-01
   8.9242793e+01   6.6165800e-01
   8.9268567e+01   6.5882800e-01
   8.9294189e+01   6.5592700e-01
   8.9319661e+01   6.5309500e-01
   8.9344985e+01   6.5020200e-01
   8.9370161e+01   6.4739500e-01
   8.9395193e+01   6.4447500e-01
   8.9420081e+01   6.4163800e-01
   8.9444827e+01   6.3881900e-01
   8.9469433e+01   6.3592000e-01
   8.9493900e+01   6.3315400e-01
   8.9518230e+01   6.3030000e-01
   8.9542425e+01   6.2737300e-01
   8.9566486e+01   6.2460400e-01
   8.9590414e+01   6.2175100e-01
   8.9614211e+01   6.1886000e-01
   8.9637878e+01   6.1598700e-01
   8.9661417e+01   6.1306000e-01
   8.9684829e+01   6.1026500e-01
   8.9708116e+01   6.0740700e-01
   8.9731279e+01   6.0471300e-01
   8.9754318e+01   6.0207700e-01
   8.9777236e+01   5.9938900e-01
   8.9800034e+01   5.9682400e-01
   8.9822712e+01   5.9419200e-01
   8.9845273e+01   5.9167500e-01
   8.9867717e+01   5.8908000e-01
   8.9890046e+01   5.8661100e-01
   8.9912261e+01   5.8421200e-01
   8.9934362e+01   5.8180400e-01
   8.9956352e+01   5.7934400e-01
   8.9978231e+01   5.7691000e-01
   9.0000000e+01   5.7457700e-01
   9.0021661e+01   5.7224500e-01
   9.0043214e+01   5.6996000e-01
   9.0064660e+01   5.6767000e-01
   9.0086002e+01   5.6547600e-01
   9.0107239e+01   5.6316800e-01
   9.0128372e+01   5.6090100e-01
   9.0149403e+01   5.5866600e-01
   9.0170333e+01   5.5650600e-01
   9.0191163e+01   5.5439400e-01
   9.0211893e+01   5.5224700e-01
   9.0232525e+01   5.5014500e-01
   9.0253059e+01   5.4807400e-01
   9.0273496e+01   5.4592700e-01
   9.0293838e+01   5.4374400e-01
   9.0314085e+01   5.4167500e-01
   9.0334238e+01   5.3969600e-01
   9.0354297e+01   5.3761900e-01
   9.0374265e+01   5.3559400e-01
   9.0394141e+01   5.3359500e-01
   9.0413927e+01   5.3156700e-01
   9.0433623e+01   5.2949200e-01
   9.0453230e+01   5.2745200e-01
   9.0472749e+01   5.2551100e-01
   9.0492180e+01   5.2357900e-01
   9.0511525e+01   5.2161200e-01
   9.0530784e+01   5.1961100e-01
   9.0549959e+01   5.1772900e-01
   9.0569049e+01   5.1572400e-01
   9.0588055e+01   5.1377000e-01
   9.0606978e+01   5.1185000e-01
   9.0625820e+01   5.0996700e-01
   9.0644580e+01   5.0801800e-01
   9.0663259e+01   5.0603600e-01
   9.0681859e+01   5.0420900e-01
   9.0700379e+01   5.0234600e-01
   9.0718820e+01   5.0046400e-01
   9.0737184e+01   4.9858500e-01
   9.0755470e+01   4.9673000e-01
   9.0773679e+01   4.9495700e-01
   9.0791812e+01   4.9307300e-01
   9.0809870e+01   4.9125200e-01
   9.0827854e+01   4.8935300e-01
   9.0845763e+01   4.8756800e-01
   9.0863598e+01   4.8567300e-01
   9.0881361e+01   4.8378900e-01
   9.0899051e+01   4.8200800e-01
   9.0916670e+01   4.8019600e-01
   9.0934217e+01   4.7841800e-01
   9.0951694e+01   4.7661700e-01
   9.0969100e+01   4.7480000e-01
   9.0986437e+01   4.7303200e-01
   9.1003705e+01   4.7131100e-01
   9.1020905e+01   4.6955200e-01
   9.1038037e+01   4.6777200e-01
   9.1055102e+01   4.6607600e-01
   9.1072100e+01   4.6434300e-01
   9.1089031e+01   4.6258600e-01
   9.1105897e+01   4.6089800e-01
   9.1122698e+01   4.5918600e-01
   9.1139434e+01   4.5735900e-01
   9.1156105e+01   4.5569400e-01
   9.1172713e+01   4.5399000e-01
   9.1189258e+01   4.5227400e-01
   9.1205739e+01   4.5050800e-01
   9.1222159e+01   4.4887300e-01
   9.1238516e+01   4.4725600e-01
   9.1254813e+01   4.4563000e-01
   9.1271048e+01   4.4395600e-01
   9.1287223e+01   4.4229400e-01
   9.1303338e+01   4.4065500e-01
   9.1319393e+01   4.3897500e-01
   9.1335389e+01   4.3731300e-01
   9.1351327e+01   4.3567100e-01
   9.1367206e+01   4.3405800e-01
   9.1383027e+01   4.3237700e-01
   9.1398791e+01   4.3073500e-01
   9.1414498e+01   4.2905700e-01
   9.1430148e+01   4.2743800e-01
   9.1445742e+01   4.2580800e-01
   9.1461280e+01   4.2420900e-01
   9.1476763e+01   4.2259800e-01
   9.1492191e+01   4.2100600e-01
   9.1507564e+01   4.1938600e-01
   9.1522883e+01   4.1785700e-01
   9.1538149e+01   4.1630600e-01
   9.1553360e+01   4.1476100e-01
   9.1568519e+01   4.1316800e-01
   9.1583625e+01   4.1164100e-01
   9.1598678e+01   4.1005200e-01
   9.1613680e+01   4.0850700e-01
   9.1628630e+01   4.0690800e-01
   9.1643529e+01   4.0537000e-01
   9.1658376e+01   4.0384900e-01
   9.1673173e+01   4.0219100e-01
   9.1687920e+01   4.0071300e-01
   9.1702617e+01   3.9918800e-01
   9.1717265e+01   3.9766800e-01
   9.1731863e+01   3.9613000e-01
   9.1746412e+01   3.9458200e-01
   9.1760913e+01   3.9301400e-01
   9.1775365e+01   3.9154100e-01
   9.1789769e+01   3.9012500e-01
   9.1804126e+01   3.8857900e-01
   9.1818436e+01   3.8706000e-01
   9.1832698e+01   3.8566100e-01
   9.1846914e+01   3.8420000e-01
   9.1861084e+01   3.8274800e-01
   9.1875207e+01   3.8124300e-01
   9.1889285e+01   3.7981600e-01
   9.1903317e+01   3.7837300e-01
   9.1917304e+01   3.7689500e-01
   9.1931246e+01   3.7542400e-01
   9.1945143e+01   3.7396000e-01
   9.1958997e+01   3.7251700e-01
   9.1972806e+01   3.7105000e-01
   9.1986571e+01   3.6957300e-01
   9.2000293e+01   3.6811200e-01
   9.2013971e+01   3.6666200e-01
   9.2027607e+01   3.6517000e-01
   9.2041200e+01   3.6375200e-01
   9.2054750e+01   3.6229200e-01
   9.2068259e+01   3.6086100e-01
   9.2081725e+01   3.5941600e-01
   9.2095150e+01   3.5798000e-01
   9.2108534e+01   3.5650800e-01
   9.2121876e+01   3.5506900e-01
   9.2135178e+01   3.5366100e-01
   9.2148438e+01   3.5227900e-01
   9.2161659e+01   3.5089100e-01
   9.2174839e+01   3.4945300e-01
   9.2187980e+01   3.4806700e-01
   9.2201081e+01   3.4675500e-01
   9.2214142e+01   3.4531200e-01
   9.2227165e+01   3.4393100e-01
   9.2240148e+01   3.4256100e-01
   9.2253093e+01   3.4117600e-01
   9.2265999e+01   3.3974900e-01
   9.2278867e+01   3.3838700e-01
   9.2291697e+01   3.3695100e-01
   9.2304489e+01   3.3560400e-01
   9.2317244e+01   3.3419800e-01
   9.2329961e+01   3.3288300e-01
   9.2342641e+01   3.3157900e-01
   9.2355284e+01   3.3022600e-01
   9.2367891e+01   3.2892100e-01
   9.2380461e+01   3.2762900e-01
   9.2392995e+01   3.2626200e-01
   9.2405492e+01   3.2487900e-01
   9.2417954e+01   3.2350100e-01
   9.2430380e+01   3.2210600e-01
   9.2442771e+01   3.2073200e-01
   9.2455127e+01   3.1936500e-01
   9.2467447e+01   3.1804400e-01
   9.2479733e+01   3.1666300e-01
   9.2491984e+01   3.1526300e-01
   9.2504200e+01   3.1395200e-01
   9.2516382e+01   3.1259400e-01
   9.2528530e+01   3.1131600e-01
   9.2540645e+01   3.0996000e-01
   9.2552725e+01   3.0868100e-01
   9.2564772e+01   3.0733800e-01
   9.2576786e+01   3.0606100e-01
   9.2588766e+01   3.0474600e-01
   9.2600714e+01   3.0334900e-01
   9.2612629e+01   3.0210400e-01
   9.2624511e+01   3.0073700e-01
   9.2636361e+01   2.9933700e-01
   9.2648178e+01   2.9805700e-01
   9.2659964e+01   2.9671300e-01
   9.2671717e+01   2.9544300e-01
   9.2683439e+01   2.9411800e-01
   9.2695129e+01   2.9290800e-01
   9.2706788e+01   2.9166600e-01
   9.2718416e+01   2.9035800e-01
   9.2730013e+01   2.8914100e-01
   9.2741578e+01   2.8790900e-01
   9.2753114e+01   2.8654500e-01
   9.2764618e+01   2.8521300e-01
   9.2776092e+01   2.8395700e-01
   9.2787536e+01   2.8267700e-01
   9.2798950e+01   2.8144000e-01
   9.2810334e+01   2.8018300e-01
   9.2821688e+01   2.7888100e-01
   9.2833012e+01   2.7759400e-01
   9.2844307e+01   2.7625800e-01
   9.2855573e+01   2.7505000e-01
   9.2866810e+01   2.7378000e-01
   9.2878017e+01   2.7254500e-01
   9.2889196e+01   2.7127600e-01
   9.2900346e+01   2.7003500e-01
   9.2911468e+01   2.6881800e-01
   9.2922561e+01   2.6752300e-01
   9.2933626e+01   2.6636300e-01
   9.2944662e+01   2.6509400e-01
   9.2955671e+01   2.6378400e-01
   9.2966652e+01   2.6254200e-01
   9.2977605e+01   2.6133600e-01
   9.2988531e+01   2.6006200e-01
   9.2999429e+01   2.5885200e-01
   9.3010300e+01   2.5759600e-01
   9.3021144e+01   2.5642200e-01
   9.3031961e+01   2.5518200e-01
   9.3042751e+01   2.5398600e-01
   9.3053514e+01   2.5273500e-01
   9.3064250e+01   2.5155600e-01
   9.3074960e+01   2.5031900e-01
   9.3085644e+01   2.4910400e-01
   9.3096302e+01   2.4787800e-01
   9.3106933e+01   2.4669900e-01
   9.3117539e+01   2.4549200e-01
   9.3128118e+01   2.4436400e-01
   9.3138672e+01   2.4310400e-01
   9.3149201e+01   2.4188100e-01
   9.3159703e+01   2.4072400e-01
   9.3170181e+01   2.3952200e-01
   9.3180633e+01   2.3832500e-01
   9.3191061e+01   2.3720200e-01
   9.3201463e+01   2.3600500e-01
   9.3211840e+01   2.3482200e-01
   9.3222193e+01   2.3368500e-01
   9.3232521e+01   2.3248300e-01
   9.3242825e+01   2.3130000e-01
   9.3253104e+01   2.3013000e-01
   9.3263359e+01   2.2895400e-01
   9.3273589e+01   2.2779200e-01
   9.3283796e+01   2.2658600e-01
   9.3293979e+01   2.2538300e-01
   9.3304138e+01   2.2420200e-01
   9.3314273e+01   2.2302900e-01
   9.3324385e+01   2.2181800e-01
   9.3334473e+01   2.2065700e-01
   9.3344538e+01   2.1952600e-01
   9.3354579e+01   2.1839900e-01
   9.3364597e+01   2.1718800e-01
   9.3374593e+01   2.1600000e-01
   9.3384565e+01   2.1488600e-01
   9.3394514e+01   2.1364200e-01
   9.3404441e+01   2.1253600e-01
   9.3414345e+01   2.1136500e-01
   9.3424227e+01   2.1023100e-01
   9.3434086e+01   2.0913300e-01
   9.3443923e+01   2.0797100e-01
   9.3453737e+01   2.0682700e-01
   9.3463530e+01   2.0572500e-01
   9.3473300e+01   2.0454600e-01
   9.3483049e+01   2.0332900e-01
   9.3492775e+01   2.0221600e-01
   9.3502480e+01   2.0110500e-01
   9.3512163e+01   1.9992400e-01
   9.3521825e+01   1.9880800e-01
   9.3531465e+01   1.9766100e-01
   9.3541084e+01   1.9649400e-01
   9.3550682e+01   1.9533800e-01
   9.3560259e+01   1.9410200e-01
   9.3569814e+01   1.9294300e-01
   9.3579348e+01   1.9182200e-01
   9.3588862e+01   1.9072200e-01
   9.3598355e+01   1.8955900e-01
   9.3607827e+01   1.8848500e-01
   9.3617278e+01   1.8733300e-01
   9.3626709e+01   1.8620700e-01
   9.3636120e+01   1.8507800e-01
   9.3645510e+01   1.8395100e-01
   9.3654880e+01   1.8278500e-01
   9.3664230e+01   1.8161100e-01
   9.3673559e+01   1.8052100e-01
   9.3682869e+01   1.7938800e-01
   9.3692159e+01   1.7824900e-01
   9.3701428e+01   1.7712000e-01
   9.3710679e+01   1.7608500e-01
   9.3719909e+01   1.7496500e-01
   9.3729120e+01   1.7389400e-01
   9.3738311e+01   1.7278900e-01
   9.3747483e+01   1.7167500e-01
   9.3756636e+01   1.7060400e-01
   9.3765770e+01   1.6951000e-01
   9.3774884e+01   1.6845500e-01
   9.3783979e+01   1.6736500e-01
   9.3793055e+01   1.6630500e-01
   9.3802112e+01   1.6519700e-01
   9.3811151e+01   1.6416500e-01
   9.3820170e+01   1.6306700e-01
   9.3829171e+01   1.6197800e-01
   9.3838154e+01   1.6085600e-01
   9.3847117e+01   1.5972900e-01
   9.3856063e+01   1.5866500e-01
   9.3864990e+01   1.5758100e-01
   9.3873898e+01   1.5648400e-01
   9.3882789e+01   1.5541100e-01
   9.3891661e+01   1.5428300e-01
   9.3900515e+01   1.5320100e-01
   9.3909351e+01   1.5214100e-01
   9.3918169e+01   1.5106000e-01
   9.3926970e+01   1.4988800e-01
   9.3935752e+01   1.4877300e-01
   9.3944517e+01   1.4768500e-01
   9.3953264e+01   1.4667500e-01
   9.3961993e+01   1.4558000e-01
   9.3970705e+01   1.4448000e-01
   9.3979400e+01   1.4339200e-01
   9.3988077e+01   1.4233800e-01
   9.3996737e+01   1.4130600e-01
   9.4005380e+01   1.4027600e-01
   9.4014005e+01   1.3922600e-01
   9.4022614e+01   1.3824000e-01
   9.4031205e+01   1.3719400e-01
   9.4039780e+01   1.3604000e-01
   9.4048337e+01   1.3498800e-01
   9.4056878e+01   1.3388800e-01
   9.4065402e+01   1.3284700e-01
   9.4073909e+01   1.3179900e-01
   9.4082400e+01   1.3070300e-01
   9.4090874e+01   1.2960300e-01
   9.4099331e+01   1.2853300e-01
   9.4107772e+01   1.2752100e-01
   9.4116197e+01   1.2650800e-01
   9.4124605e+01   1.2551700e-01
   9.4132998e+01   1.2446500e-01
   9.4141374e+01   1.2347700e-01
   9.4149733e+01   1.2241000e-01
   9.4158077e+01   1.2142600e-01
   9.4166405e+01   1.2037600e-01
   9.4174717e+01   1.1939400e-01
   9.4183013e+01   1.1833500e-01
   9.4191293e+01   1.1732200e-01
   9.4199557e+01   1.1635200e-01
   9.4207806e+01   1.1531200e-01
   9.4216039e+01   1.1430900e-01
   9.4224257e+01   1.1325300e-01
   9.4232459e+01   1.1228100e-01
   9.4240645e+01   1.1130300e-01
   9.4248816e+01   1.1028200e-01
   9.4256972e+01   1.0928500e-01
   9.4265113e+01   1.0826000e-01
   9.4273238e+01   1.0728000e-01
   9.4281348e+01   1.0626900e-01
   9.4289443e+01   1.0518000e-01
   9.4297523e+01   1.0417600e-01
   9.4305588e+01   1.0314900e-01
   9.4313638e+01   1.0215700e-01
   9.4321673e+01   1.0112000e-01
   9.4329693e+01   1.0015100e-01
   9.4337698e+01   9.9127000e-02
   9.4345689e+01   9.8133000e-02
   9.4353665e+01   9.7104000e-02
   9.4361626e+01   9.6102000e-02
   9.4369573e+01   9.5121000e-02
   9.4377506e+01   9.4139000e-02
   9.4385423e+01   9.3071000e-02
   9.4393327e+01   9.2073000e-02
   9.4401216e+01   9.1063000e-02
   9.4409091e+01   9.0129000e-02
   9.4416951e+01   8.9131000e-02
   9.4424798e+01   8.8132000e-02
   9.4432630e+01   8.7202000e-02
   9.4440448e+01   8.6141000e-02
   9.4448252e+01   8.5156000e-02
   9.4456042e+01   8.4155000e-02
   9.4463818e+01   8.3151000e-02
   9.4471580e+01   8.2175000e-02
   9.4479329e+01   8.1164000e-02
   9.4487063e+01   8.0120000e-02
   9.4494784e+01   7.9080000e-02
   9.4502491e+01   7.8091000e-02
   9.4510185e+01   7.7105000e-02
   9.4517864e+01   7.6108000e-02
   9.4525531e+01   7.5144000e-02
   9.4533183e+01   7.4070000e-02
   9.4540823e+01   7.3102000e-02
   9.4548449e+01   7.2106000e-02
   9.4556061e+01   7.1104000e-02
   9.4563660e+01   7.0135000e-02
   9.4571246e+01   6.9198000e-02
   9.4578819e+01   6.8255000e-02
   9.4586378e+01   6.7269000e-02
   9.4593925e+01   6.6273000e-02
   9.4601458e+01   6.5333000e-02
   9.4608978e+01   6.4404000e-02
   9.4616486e+01   6.3479000e-02
   9.4623980e+01   6.2460000e-02
   9.4631461e+01   6.1513000e-02
   9.4638930e+01   6.0518000e-02
   9.4646386e+01   5.9557000e-02
   9.4653829e+01   5.8562000e-02
   9.4661259e+01   5.7558000e-02
   9.4668676e+01   5.6587000e-02
   9.4676081e+01   5.5596000e-02
   9.4683473e+01   5.4617000e-02
   9.4690853e+01   5.3654000e-02
   9.4698220e+01   5.2695000e-02
   9.4705575e+01   5.1714000e-02
   9.4712917e+01   5.0757000e-02
   9.4720247e+01   4.9747000e-02
   9.4727564e+01   4.8815000e-02
   9.4734870e+01   4.7877000e-02
   9.4742163e+01   4.6940000e-02
   9.4749443e+01   4.5960000e-02
   9.4756712e+01   4.5034000e-02
   9.4763968e+01   4.4121000e-02
   9.4771213e+01   4.3157000e-02
   9.4778445e+01   4.2270000e-02
   9.4785665e+01   4.1417000e-02
   9.4792873e+01   4.0605000e-02
   9.4800069e+01   3.9806000e-02
   9.4807254e+01   3.9030000e-02
   9.4814426e+01   3.8268000e-02
   9.4821587e+01   3.7561000e-02
   9.4828736e+01   3.6841000e-02
   9.4835873e+01   3.6108000e-02
   9.4842998e+01   3.5405000e-02
   9.4850112e+01   3.4690000e-02
   9.4857214e+01   3.3989000e-02
   9.4864305e+01   3.3349000e-02
   9.4871384e+01   3.2698000e-02
   9.4878451e+01   3.2043000e-02
   9.4885507e+01   3.1399000e-02
   9.4892552e+01   3.0763000e-02
   9.4899585e+01   3.0154000e-02
   9.4906607e+01   2.9556000e-02
   9.4913617e+01   2.8924000e-02
   9.4920616e+01   2.8341000e-02
   9.4927604e+01   2.7796000e-02
   9.4934581e+01   2.7230000e-02
   9.4941546e+01   2.6649000e-02
   9.4948500e+01   2.6135000e-02
   9.4955443e+01   2.5608000e-02
   9.4962375e+01   2.5082000e-02
   9.4969296e+01   2.4550000e-02
   9.4976206e+01   2.4026000e-02
   9.4983106e+01   2.3528000e-02
   9.4989994e+01   2.3041000e-02
   9.4996871e+01   2.2577000e-02
   9.5003737e+01   2.2118000e-02
   9.5010593e+01   2.1668000e-02
   9.5017437e+01   2.1176000e-02
   9.5024271e+01   2.0702000e-02
   9.5031094e+01   2.0240000e-02
   9.5037907e+01   1.9790000e-02
   9.5044709e+01   1.9324000e-02
   9.5051500e+01   1.8889000e-02
   9.5058280e+01   1.8432000e-02
   9.5065050e+01   1.8049000e-02
   9.5071810e+01   1.7621000e-02
   9.5078559e+01   1.7201000e-02
   9.5085297e+01   1.6780000e-02
   9.5092025e+01   1.6375000e-02
   9.5098743e+01   1.6003000e-02
   9.5105450e+01   1.5596000e-02
   9.5112147e+01   1.5213000e-02
   9.5118834e+01   1.4833000e-02
   9.5125510e+01   1.4459000e-02
   9.5132176e+01   1.4102000e-02
   9.5138832e+01   1.3737000e-02
   9.5145478e+01   1.3391000e-02
   9.5152113e+01   1.3054000e-02
   9.5158738e+01   1.2690000e-02
   9.5165354e+01   1.2343000e-02
   9.5171959e+01   1.2011000e-02
   9.5178554e+01   1.1671000e-02
   9.5185139e+01   1.1369000e-02
   9.5191715e+01   1.1047000e-02
   9.5198280e+01   1.0744000e-02
   9.5204835e+01   1.0428000e-02
   9.5211381e+01   1.0119000e-02
   9.5217916e+01   9.8210000e-03
   9.5224442e+01   9.5370000e-03
   9.5230958e+01   9.2430000e-03
   9.5237465e+01   8.9590000e-03
   9.5243961e+01   8.6840000e-03
   9.5250448e+01   8.4090000e-03
   9.5256925e+01   8.1350000e-03
   9.5263393e+01   7.8650000e-03
   9.5269851e+01   7.6410000e-03
   9.5276299e+01   7.3750000e-03
   9.5282738e+01   7.1140000e-03
   9.5289167e+01   6.9010000e-03
   9.5295587e+01   6.6660000e-03
   9.5301997e+01   6.4470000e-03
   9.5308398e+01   6.2120000e-03
   9.5314789e+01   6.0020000e-03
   9.5321171e+01   5.7910000e-03
   9.5327544e+01   5.6010000e-03
   9.5333907e+01   5.3810000e-03
   9.5340261e+01   5.2010000e-03
   9.5346606e+01   5.0030000e-03
   9.5352941e+01   4.8200000e-03
   9.5359267e+01   4.6110000e-03
   9.5365584e+01   4.4150000e-03
   9.5371892e+01   4.2240000e-03
   9.5378191e+01   4.0350000e-03
   9.5384481e+01   3.8530000e-03
   9.5390761e+01   3.6770000e-03
   9.5397032e+01   3.5010000e-03
   9.5403295e+01   3.3350000e-03
   9.5409548e+01   3.1800000e-03
   9.5415792e+01   3.0360000e-03
   9.5422028e+01   2.8810000e-03
   9.5428254e+01   2.7110000e-03
   9.5434472e+01   2.5630000e-03
   9.5440680e+01   2.4290000e-03
   9.5446880e+01   2.3040000e-03
   9.5453071e+01   2.1640000e-03
   9.5459253e+01   2.0530000e-03
   9.5465427e+01   1.9310000e-03
   9.5471591e+01   1.8070000e-03
   9.5477747e+01   1.6950000e-03
   9.5483894e+01   1.5720000e-03
   9.5490033e+01   1.4700000e-03
   9.5496162e+01   1.3820000e-03
   9.5502284e+01   1.2800000e-03
   9.5508396e+01   1.2020000e-03
   9.5514500e+01   1.1190000e-03
   9.5520595e+01   1.0310000e-03
   9.5526682e+01   9.4700000e-04
   9.5532760e+01   8.7500000e-04
   9.5538830e+01   7.9900000e-04
   9.5544892e+01   7.2000000e-04
   9.5550944e+01   6.4300000e-04
   9.5556989e+01   5.9200000e-04
   9.5563025e+01   5.3900000e-04
   9.5569053e+01   4.7400000e-04
   9.5575072e+01   4.2900000e-04
   9.5581083e+01   3.6300000e-04
   9.5587086e+01   3.1900000e-04
   9.5593080e+01   2.8300000e-04
   9.5599066e+01   2.3400000e-04
   9.5605044e+01   1.9900000e-04
   9.5611014e+01   1.7800000e-04
   9.5616975e+01   1.4200000e-04
   9.5622929e+01   1.0900000e-04
   9.5628874e+01   8.4000000e-05
   9.5634811e+01   6.3000000e-05
   9.5640740e+01   4.4000000e-05
   9.5646661e+01   2.3000000e-05
   9.5652573e+01   9.0000000e-06


==> Outage_beta/lossless_10.txt <==
   9.0000000e+01   1.0000000e+00
   9.0043214e+01   1.0000000e+00
   9.0086002e+01   1.0000000e+00
   9.0128372e+01   1.0000000e+00
   9.0170333e+01   1.0000000e+00
   9.0211893e+01   1.0000000e+00
   9.0253059e+01   1.0000000e+00
   9.0293838e+01   1.0000000e+00
   9.0334238e+01   1.0000000e+00
   9.0374265e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0453230e+01   1.0000000e+00
   9.0492180e+01   1.0000000e+00
   9.0530784e+01   1.0000000e+00
   9.0569049e+01   1.0000000e+00
   9.0827854e+01   1.0000000e+00
   9.0863598e+01   1.0000000e+00
   9.0899051e+01   1.0000000e+00
   9.0934217e+01   9.7637200e-01
   9.0969100e+01   9.4151900e-01
   9.1003705e+01   9.2064300e-01
   9.1038037e+01   9.0419000e-01
   9.1072100e+01   8.9016500e-01
   9.1105897e+01   8.7763500e-01
   9.1139434e+01   8.6610400e-01
   9.1172713e+01   8.5579800e-01
   9.1205739e+01   8.4601600e-01
   9.1238516e+01   8.3682800e-01
   9.1271048e+01   8.2800900e-01
   9.1303338e+01   8.1973200e-01
   9.1335389e+01   8.1181000e-01
   9.1367206e+01   8.0407300e-01
   9.1398791e+01   7.9666000e-01
   9.1430148e+01   7.8962600e-01
   9.1461280e+01   7.8279700e-01
   9.1492191e+01   7.7606600e-01
   9.1522883e+01   7.6967500e-01
   9.1553360e+01   7.6348500e-01
   9.1583625e+01   7.5744700e-01
   9.1613680e+01   7.5153900e-01
   9.1643529e+01   7.4572200e-01
   9.1673173e+01   7.4001700e-01
   9.1702617e+01   7.3451200e-01
   9.1731863e+01   7.2908300e-01
   9.1760913e+01   7.2393200e-01
   9.1789769e+01   7.1867400e-01
   9.1818436e+01   7.1357000e-01
   9.1846914e+01   7.0861300e-01
   9.1875207e+01   7.0355600e-01
   9.1903317e+01   6.9869400e-01
   9.1931246e+01   6.9395200e-01
   9.1958997e+01   6.8914900e-01
   9.3765770e+01   4.2420900e-01
   9.3783979e+01   4.2177900e-01
   9.3802112e+01   4.1927200e-01
   9.3820170e+01   4.1673200e-01
   9.3838154e+01   4.1420100e-01
   9.3856063e+01   4.1175700e-01
   9.3873898e+01   4.0928000e-01
   9.3891661e+01   4.0686500e-01
   9.3909351e+01   4.0440600e-01
   9.3926970e+01   4.0195300e-01
   9.3944517e+01   3.9954900e-01
   9.3961993e+01   3.9721700e-01
   9.3979400e+01   3.9470200e-01
   9.3996737e+01   3.9229300e-01
   9.4014005e+01   3.8995400e-01
   9.4031205e+01   3.8762800e-01
   9.4048337e+01   3.8531700e-01
   9.4065402e+01   3.8305700e-01
   9.4082400e+01   3.8066000e-01
   9.4099331e+01   3.7830200e-01
   9.4116197e+01   3.7593500e-01
   9.4132998e+01   3.7361100e-01
   9.4149733e+01   3.7132000e-01
   9.4166405e+01   3.6898100e-01
   9.4183013e+01   3.6668300e-01
   9.4199557e+01   3.6437900e-01
   9.4216039e+01   3.6209300e-01
   9.4232459e+01   3.5974600e-01
   9.4248816e+01   3.5753000e-01
   9.4265113e+01   3.5525700e-01
   9.4281348e+01   3.5299500e-01
   9.4297523e+01   3.5077800e-01
   9.4313638e+01   3.4850400e-01
   9.4329693e+01   3.4621700e-01
   9.4345689e+01   3.4401000e-01
   9.4361626e+01   3.4179500e-01
   9.4377506e+01   3.3953400e-01
   9.4393327e+01   3.3736300e-01
   9.4409091e+01   3.3514300e-01
   9.4424798e+01   3.3300200e-01
   9.4440448e+01   3.3088000e-01
   9.4456042e+01   3.2865200e-01
   9.4471580e+01   3.2650100e-01
   9.4487063e+01   3.2437800e-01
   9.4502491e+01   3.2216300e-01
   9.4517864e+01   3.2006600e-01
   9.4533183e+01   3.1796400e-01
   9.4548449e+01   3.1589800e-01
   9.4563660e+01   3.1376700e-01
   9.4578819e+01   3.1163300e-01
   9.4593925e+01   3.0949900e-01
   9.4608978e+01   3.0730600e-01
   9.4623980e+01   3.0522500e-01
   9.4638930e+01   3.0313900e-01
   9.4653829e+01   3.0104700e-01
   9.4668676e+01   2.9897500e-01
   9.4683473e+01   2.9686200e-01
   9.4698220e+01   2.9479900e-01
   9.4712917e+01   2.9267600e-01
   9.4727564e+01   2.9060500e-01
   9.4742163e+01   2.8860400e-01
   9.4756712e+01   2.8655000e-01
   9.4771213e+01   2.8446600e-01
   9.4785665e+01   2.8241300e-01
   9.4800069e+01   2.8046200e-01
   9.4814426e+01   2.7842800e-01
   9.4828736e+01   2.7648600e-01
   9.4842998e+01   2.7445100e-01
   9.4857214e+01   2.7243700e-01
   9.4871384e+01   2.7044200e-01
   9.4885507e+01   2.6851900e-01
   9.4899585e+01   2.6657100e-01
   9.4913617e+01   2.6450900e-01
   9.4927604e+01   2.6255300e-01
   9.4941546e+01   2.6067600e-01
   9.4955443e+01   2.5863800e-01
   9.4969296e+01   2.5674100e-01
   9.4983106e+01   2.5479800e-01
   9.4996871e+01   2.5281300e-01
   9.5010593e+01   2.5085000e-01
   9.5024271e+01   2.4887100e-01
   9.5037907e+01   2.4687000e-01
   9.5051500e+01   2.4491500e-01
   9.5065050e+01   2.4291000e-01
   9.5078559e+01   2.4096000e-01
   9.5092025e+01   2.3906000e-01
   9.5105450e+01   2.3715700e-01
   9.5118834e+01   2.3537000e-01
   9.5132176e+01   2.3345500e-01
   9.5145478e+01   2.3160500e-01
   9.5158738e+01   2.2972300e-01
   9.5171959e+01   2.2777000e-01
   9.5185139e+01   2.2591200e-01
   9.5198280e+01   2.2405800e-01
   9.5211381e+01   2.2215000e-01
   9.5224442e+01   2.2026900e-01
   9.5237465e+01   2.1831300e-01
   9.5250448e+01   2.1645700e-01
   9.5263393e+01   2.1454500e-01
   9.5276299e+01   2.1267500e-01
   9.5289167e+01   2.1076600e-01
   9.5301997e+01   2.0893500e-01
   9.5314789e+01   2.0704500e-01
   9.5327544e+01   2.0521400e-01
   9.5340261e+01   2.0340600e-01
   9.5352941e+01   2.0158700e-01
   9.5365584e+01   1.9971500e-01
   9.5378191e+01   1.9790700e-01
   9.5390761e+01   1.9605500e-01
   9.5403295e+01   1.9417400e-01
   9.5415792e+01   1.9233400e-01
   9.5428254e+01   1.9055600e-01
   9.5440680e+01   1.8877600e-01
   9.5453071e+01   1.8701200e-01
   9.5465427e+01   1.8524800e-01
   9.5477747e+01   1.8345400e-01
   9.5490033e+01   1.8168400e-01
   9.5502284e+01   1.7993400e-01
   9.5514500e+01   1.7811100e-01
   9.5526682e+01   1.7631300e-01
   9.5538830e+01   1.7455100e-01
   9.5550944e+01   1.7280800e-01
   9.5563025e+01   1.7110600e-01
   9.5575072e+01   1.6941200e-01
   9.5587086e+01   1.6767800e-01
   9.5599066e+01   1.6590400e-01
   9.5611014e+01   1.6418500e-01
   9.5622929e+01   1.6244400e-01
   9.5634811e+01   1.6070900e-01
   9.5646661e+01   1.5898400e-01
   9.5658478e+01   1.5734400e-01
   9.5670264e+01   1.5555100e-01
   9.5682017e+01   1.5385700e-01
   9.5693739e+01   1.5210300e-01
   9.5705429e+01   1.5033000e-01
   9.5717088e+01   1.4861100e-01
   9.5728716e+01   1.4690000e-01
   9.5740313e+01   1.4525100e-01
   9.5751878e+01   1.4355200e-01
   9.5763414e+01   1.4188800e-01
   9.5774918e+01   1.4014100e-01
   9.5786392e+01   1.3841300e-01
   9.5797836e+01   1.3677100e-01
   9.5809250e+01   1.3506200e-01
   9.5820634e+01   1.3342100e-01
   9.5831988e+01   1.3175800e-01
   9.5843312e+01   1.3012800e-01
   9.5854607e+01   1.2844600e-01
   9.5865873e+01   1.2676500e-01
   9.5877110e+01   1.2511700e-01
   9.5888317e+01   1.2342000e-01
   9.5899496e+01   1.2168300e-01
   9.5910646e+01   1.2001200e-01
   9.5921768e+01   1.1833300e-01
   9.5932861e+01   1.1665500e-01
   9.5943926e+01   1.1505500e-01
   9.5954962e+01   1.1345600e-01
   9.5965971e+01   1.1188300e-01
   9.5976952e+01   1.1029200e-01
   9.5987905e+01   1.0868100e-01
   9.5998831e+01   1.0702600e-01
   9.6009729e+01   1.0534600e-01
   9.6020600e+01   1.0369800e-01
   9.6031444e+01   1.0212600e-01
   9.6042261e+01   1.0048100e-01
   9.6053050e+01   9.8863000e-02
   9.6063814e+01   9.7259000e-02
   9.6074550e+01   9.5693000e-02
   9.6085260e+01   9.4116000e-02
   9.6095944e+01   9.2524000e-02
   9.6106602e+01   9.0914000e-02
   9.6117233e+01   8.9309000e-02
   9.6127839e+01   8.7731000e-02
   9.6138418e+01   8.6210000e-02
   9.6148972e+01   8.4623000e-02
   9.6159501e+01   8.3031000e-02
   9.6170003e+01   8.1432000e-02
   9.6180481e+01   7.9873000e-02
   9.6190933e+01   7.8316000e-02
   9.6201361e+01   7.6758000e-02
   9.6211763e+01   7.5215000e-02
   9.6222140e+01   7.3594000e-02
   9.6232493e+01   7.2041000e-02
   9.6242821e+01   7.0521000e-02
   9.6253125e+01   6.8915000e-02
   9.6263404e+01   6.7397000e-02
   9.6273659e+01   6.5837000e-02
   9.6283889e+01   6.4268000e-02
   9.6294096e+01   6.2776000e-02
   9.6304279e+01   6.1228000e-02
   9.6314438e+01   5.9642000e-02
   9.6324573e+01   5.8107000e-02
   9.6334685e+01   5.6616000e-02
   9.6344773e+01   5.5059000e-02
   9.6354837e+01   5.3574000e-02
   9.6364879e+01   5.2074000e-02
   9.6374897e+01   5.0495000e-02
   9.6384893e+01   4.8958000e-02
   9.6394865e+01   4.7436000e-02
   9.6404814e+01   4.5911000e-02
   9.6414741e+01   4.4407000e-02
   9.6424645e+01   4.2878000e-02
   9.6434527e+01   4.1356000e-02
   9.6444386e+01   3.9816000e-02
   9.6454223e+01   3.8319000e-02
   9.6464037e+01   3.6778000e-02
   9.6473830e+01   3.5258000e-02
   9.6483600e+01   3.3735000e-02
   9.6493349e+01   3.2249000e-02
   9.6503075e+01   3.0720000e-02
   9.6512780e+01   2.9250000e-02
   9.6522463e+01   2.7723000e-02
   9.6532125e+01   2.6236000e-02
   9.6541765e+01   2.4729000e-02
   9.6551384e+01   2.3189000e-02
   9.6560982e+01   2.1678000e-02
   9.6570559e+01   2.0197000e-02
   9.6580114e+01   1.8643000e-02
   9.6589648e+01   1.7203000e-02
   9.6599162e+01   1.5741000e-02
   9.6608655e+01   1.4312000e-02
   9.6618127e+01   1.2918000e-02
   9.6627578e+01   1.1474000e-02
   9.6637009e+01   9.9770000e-03
   9.6646420e+01   8.5190000e-03
   9.6655810e+01   7.0060000e-03
   9.6665180e+01   5.5220000e-03
   9.6674530e+01   3.9880000e-03
   9.6683859e+01   2.5000000e-03
   9.6693169e+01   1.0230000e-03
   9.6702459e+01   9.5610000e-04
   9.6711728e+01   8.0560000e-04
   9.6720979e+01   5.5420000e-04
   9.6730209e+01   3.1120000e-04
   9.6739420e+01   1.4700000e-04
   9.6748611e+01   9.1100000e-05
   9.6757783e+01   7.0100000e-05
   9.6766936e+01   5.0200000e-05
   9.6776070e+01   3.1100000e-05
   9.6785184e+01   1.0900000e-05
   9.6794279e+01   9.0000000e-06


==> Outage_beta/lossless_30.txt <==
   9.0000000e+01   1.0000000e+00
   9.0043214e+01   1.0000000e+00
   9.0086002e+01   1.0000000e+00
   9.0128372e+01   1.0000000e+00
   9.0170333e+01   1.0000000e+00
   9.0211893e+01   1.0000000e+00
   9.0253059e+01   1.0000000e+00
   9.0293838e+01   1.0000000e+00
   9.0334238e+01   1.0000000e+00
   9.0374265e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0453230e+01   1.0000000e+00
   9.0492180e+01   1.0000000e+00
   9.0530784e+01   1.0000000e+00
   9.0569049e+01   1.0000000e+00
   9.0606978e+01   1.0000000e+00
   9.0644580e+01   1.0000000e+00
   9.0681859e+01   1.0000000e+00
   9.0718820e+01   1.0000000e+00
   9.0755470e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.0827854e+01   1.0000000e+00
   9.0863598e+01   1.0000000e+00
   9.0899051e+01   1.0000000e+00
   9.0934217e+01   9.7613900e-01
   9.0969100e+01   9.4062400e-01
   9.1003705e+01   9.1972000e-01
   9.1038037e+01   9.0328400e-01
   9.1072100e+01   8.8924900e-01
   9.1105897e+01   8.7667700e-01
   9.1139434e+01   8.6527700e-01
   9.1172713e+01   8.5496700e-01
   9.1205739e+01   8.4521500e-01
   9.1238516e+01   8.3611500e-01
   9.1271048e+01   8.2735000e-01
   9.1303338e+01   8.1918300e-01
   9.1335389e+01   8.1149700e-01
   9.1367206e+01   8.0392400e-01
   9.1398791e+01   7.9658300e-01
   9.1430148e+01   7.8943700e-01
   9.1461280e+01   7.8261700e-01
   9.1492191e+01   7.7600600e-01
   9.1522883e+01   7.6968500e-01
   9.1553360e+01   7.6339000e-01
   9.1583625e+01   7.5732500e-01
   9.1613680e+01   7.5142800e-01
   9.1643529e+01   7.4572600e-01
   9.1673173e+01   7.3993400e-01
   9.1702617e+01   7.3441400e-01
   9.1731863e+01   7.2902700e-01
   9.1760913e+01   7.2361400e-01
   9.1789769e+01   7.1831800e-01
   9.1818436e+01   7.1309500e-01
   9.1846914e+01   7.0799900e-01
   9.1875207e+01   7.0306100e-01
   9.1903317e+01   6.9819100e-01
   9.1931246e+01   6.9342000e-01
   9.1958997e+01   6.8882100e-01
   9.1986571e+01   6.8422400e-01
   9.2013971e+01   6.7956000e-01
   9.2041200e+01   6.7508400e-01
   9.2068259e+01   6.7062500e-01
   9.2095150e+01   6.6620300e-01
   9.2121876e+01   6.6184700e-01
   9.2148438e+01   6.5753900e-01
   9.2174839e+01   6.5339700e-01
   9.2201081e+01   6.4913200e-01
   9.2227165e+01   6.4503100e-01
   9.2253093e+01   6.4088100e-01
   9.2278867e+01   6.3688600e-01
   9.2304489e+01   6.3289700e-01
   9.2329961e+01   6.2900600e-01
   9.2355284e+01   6.2500500e-01
   9.2380461e+01   6.2114300e-01
   9.2405492e+01   6.1722000e-01
   9.2430380e+01   6.1335500e-01
   9.2455127e+01   6.0968900e-01
   9.2479733e+01   6.0588400e-01
   9.2504200e+01   6.0230400e-01
   9.2528530e+01   5.9875700e-01
   9.2552725e+01   5.9503000e-01
   9.2576786e+01   5.9139700e-01
   9.2600714e+01   5.8775300e-01
   9.2624511e+01   5.8425800e-01
   9.2648178e+01   5.8072300e-01
   9.2671717e+01   5.7725200e-01
   9.2695129e+01   5.7387500e-01
   9.2718416e+01   5.7044600e-01
   9.2741578e+01   5.6699200e-01
   9.2764618e+01   5.6354600e-01
   9.2787536e+01   5.6017500e-01
   9.2810334e+01   5.5694200e-01
   9.2833012e+01   5.5365800e-01
   9.2855573e+01   5.5055600e-01
   9.2878017e+01   5.4732900e-01
   9.2900346e+01   5.4414700e-01
   9.2922561e+01   5.4088700e-01
   9.2944662e+01   5.3772200e-01
   9.2966652e+01   5.3461200e-01
   9.2988531e+01   5.3149600e-01
   9.3010300e+01   5.2834200e-01
   9.3031961e+01   5.2528100e-01
   9.3053514e+01   5.2223400e-01
   9.3074960e+01   5.1908000e-01
   9.3096302e+01   5.1610600e-01
   9.3117539e+01   5.1305400e-01
   9.3138672e+01   5.1018200e-01
   9.3159703e+01   5.0719800e-01
   9.3180633e+01   5.0432000e-01
   9.3201463e+01   5.0141800e-01
   9.3222193e+01   4.9852900e-01
   9.3242825e+01   4.9560100e-01
   9.3263359e+01   4.9270200e-01
   9.3283796e+01   4.8975500e-01
   9.3304138e+01   4.8688800e-01
   9.3324385e+01   4.8396700e-01
   9.3344538e+01   4.8112300e-01
   9.3364597e+01   4.7824900e-01
   9.3384565e+01   4.7546200e-01
   9.3404441e+01   4.7267700e-01
   9.3424227e+01   4.6988300e-01
   9.3443923e+01   4.6706000e-01
   9.3463530e+01   4.6435200e-01
   9.3483049e+01   4.6167300e-01
   9.3502480e+01   4.5900900e-01
   9.3521825e+01   4.5624200e-01
   9.3541084e+01   4.5356300e-01
   9.3560259e+01   4.5081500e-01
   9.3579348e+01   4.4820400e-01
   9.3598355e+01   4.4563300e-01
   9.3617278e+01   4.4296200e-01
   9.3636120e+01   4.4037200e-01
   9.3654880e+01   4.3775600e-01
   9.3673559e+01   4.3513000e-01
   9.3692159e+01   4.3243900e-01
   9.3710679e+01   4.2984600e-01
   9.3729120e+01   4.2733100e-01
   9.3747483e+01   4.2475400e-01
   9.3765770e+01   4.2232500e-01
   9.3783979e+01   4.1988800e-01
   9.3802112e+01   4.1745600e-01
   9.3820170e+01   4.1493500e-01
   9.3838154e+01   4.1245900e-01
   9.3856063e+01   4.1002200e-01
   9.3873898e+01   4.0751800e-01
   9.3891661e+01   4.0503400e-01
   9.3909351e+01   4.0266400e-01
   9.3926970e+01   4.0029400e-01
   9.3944517e+01   3.9784500e-01
   9.3961993e+01   3.9540300e-01
   9.3979400e+01   3.9307500e-01
   9.3996737e+01   3.9064500e-01
   9.4014005e+01   3.8830100e-01
   9.4031205e+01   3.8591100e-01
   9.4048337e+01   3.8357000e-01
   9.4065402e+01   3.8113500e-01
   9.4082400e+01   3.7875500e-01
   9.4099331e+01   3.7646700e-01
   9.4116197e+01   3.7405000e-01
   9.4132998e+01   3.7166500e-01
   9.4149733e+01   3.6941500e-01
   9.4166405e+01   3.6708800e-01
   9.4183013e+01   3.6483700e-01
   9.4199557e+01   3.6259400e-01
   9.4216039e+01   3.6032900e-01
   9.4232459e+01   3.5794900e-01
   9.4248816e+01   3.5567400e-01
   9.4265113e+01   3.5343900e-01
   9.4281348e+01   3.5121600e-01
   9.4297523e+01   3.4899200e-01
   9.4313638e+01   3.4683500e-01
   9.4329693e+01   3.4465900e-01
   9.4345689e+01   3.4240400e-01
   9.4361626e+01   3.4019000e-01
   9.4377506e+01   3.3799600e-01
   9.4393327e+01   3.3576300e-01
   9.4409091e+01   3.3362100e-01
   9.4424798e+01   3.3142000e-01
   9.4440448e+01   3.2918300e-01
   9.4456042e+01   3.2695500e-01
   9.4471580e+01   3.2480400e-01
   9.4487063e+01   3.2261200e-01
   9.4502491e+01   3.2044400e-01
   9.4517864e+01   3.1834200e-01
   9.4533183e+01   3.1625800e-01
   9.4548449e+01   3.1407500e-01
   9.4563660e+01   3.1189300e-01
   9.4578819e+01   3.0981400e-01
   9.4593925e+01   3.0773300e-01
   9.4608978e+01   3.0569400e-01
   9.4623980e+01   3.0363100e-01
   9.4638930e+01   3.0162000e-01
   9.4653829e+01   2.9965900e-01
   9.4668676e+01   2.9756800e-01
   9.4683473e+01   2.9547100e-01
   9.4698220e+01   2.9339800e-01
   9.4712917e+01   2.9140600e-01
   9.4727564e+01   2.8939600e-01
   9.4742163e+01   2.8728100e-01
   9.4756712e+01   2.8531000e-01
   9.4771213e+01   2.8326100e-01
   9.4785665e+01   2.8122000e-01
   9.4800069e+01   2.7917200e-01
   9.4814426e+01   2.7720000e-01
   9.4828736e+01   2.7530200e-01
   9.4842998e+01   2.7337100e-01
   9.4857214e+01   2.7136800e-01
   9.4871384e+01   2.6933300e-01
   9.4885507e+01   2.6730500e-01
   9.4899585e+01   2.6523400e-01
   9.4913617e+01   2.6330100e-01
   9.4927604e+01   2.6134000e-01
   9.4941546e+01   2.5931200e-01
   9.4955443e+01   2.5738500e-01
   9.4969296e+01   2.5534300e-01
   9.4983106e+01   2.5342600e-01
   9.4996871e+01   2.5150400e-01
   9.5010593e+01   2.4957500e-01
   9.5024271e+01   2.4763600e-01
   9.5037907e+01   2.4571500e-01
   9.5051500e+01   2.4379600e-01
   9.5065050e+01   2.4185800e-01
   9.5078559e+01   2.3994000e-01
   9.5092025e+01   2.3804900e-01
   9.5105450e+01   2.3615700e-01
   9.5118834e+01   2.3423300e-01
   9.5132176e+01   2.3236400e-01
   9.5145478e+01   2.3046600e-01
   9.5158738e+01   2.2856400e-01
   9.5171959e+01   2.2667200e-01
   9.5185139e+01   2.2477100e-01
   9.5198280e+01   2.2291100e-01
   9.5211381e+01   2.2099700e-01
   9.5224442e+01   2.1917600e-01
   9.5237465e+01   2.1726700e-01
   9.5250448e+01   2.1543000e-01
   9.5263393e+01   2.1358900e-01
   9.5276299e+01   2.1181000e-01
   9.5289167e+01   2.0999000e-01
   9.5301997e+01   2.0816500e-01
   9.5314789e+01   2.0630900e-01
   9.5327544e+01   2.0448300e-01
   9.5340261e+01   2.0274200e-01
   9.5352941e+01   2.0090300e-01
   9.5365584e+01   1.9901600e-01
   9.5378191e+01   1.9721500e-01
   9.5390761e+01   1.9537200e-01
   9.5403295e+01   1.9363600e-01
   9.5415792e+01   1.9181500e-01
   9.5428254e+01   1.9001100e-01
   9.5440680e+01   1.8827600e-01
   9.5453071e+01   1.8651100e-01
   9.5465427e+01   1.8471800e-01
   9.5477747e+01   1.8290700e-01
   9.5490033e+01   1.8117200e-01
   9.5502284e+01   1.7938100e-01
   9.5514500e+01   1.7758300e-01
   9.5526682e+01   1.7584000e-01
   9.5538830e+01   1.7409100e-01
   9.5550944e+01   1.7234800e-01
   9.5563025e+01   1.7061000e-01
   9.5575072e+01   1.6889300e-01
   9.5587086e+01   1.6716200e-01
   9.5599066e+01   1.6542700e-01
   9.5611014e+01   1.6371100e-01
   9.5622929e+01   1.6196500e-01
   9.5634811e+01   1.6020300e-01
   9.5646661e+01   1.5848300e-01
   9.5658478e+01   1.5678300e-01
   9.5670264e+01   1.5503800e-01
   9.5682017e+01   1.5335600e-01
   9.5693739e+01   1.5170600e-01
   9.5705429e+01   1.5006100e-01
   9.5717088e+01   1.4841100e-01
   9.5728716e+01   1.4676800e-01
   9.5740313e+01   1.4506700e-01
   9.5751878e+01   1.4337500e-01
   9.5763414e+01   1.4169300e-01
   9.5774918e+01   1.3998500e-01
   9.5786392e+01   1.3830600e-01
   9.5797836e+01   1.3657100e-01
   9.5809250e+01   1.3494300e-01
   9.5820634e+01   1.3332700e-01
   9.5831988e+01   1.3159900e-01
   9.5843312e+01   1.2986200e-01
   9.5854607e+01   1.2822700e-01
   9.5865873e+01   1.2659700e-01
   9.5877110e+01   1.2501500e-01
   9.5888317e+01   1.2338300e-01
   9.5899496e+01   1.2176100e-01
   9.5910646e+01   1.2006800e-01
   9.5921768e+01   1.1837800e-01
   9.5932861e+01   1.1670900e-01
   9.5943926e+01   1.1511000e-01
   9.5954962e+01   1.1348000e-01
   9.5965971e+01   1.1180100e-01
   9.5976952e+01   1.1015600e-01
   9.5987905e+01   1.0859500e-01
   9.5998831e+01   1.0695500e-01
   9.6009729e+01   1.0528500e-01
   9.6020600e+01   1.0378800e-01
   9.6031444e+01   1.0212600e-01
   9.6042261e+01   1.0057000e-01
   9.6053050e+01   9.8909000e-02
   9.6063814e+01   9.7348000e-02
   9.6074550e+01   9.5754000e-02
   9.6085260e+01   9.4187000e-02
   9.6095944e+01   9.2536000e-02
   9.6106602e+01   9.0953000e-02
   9.6117233e+01   8.9361000e-02
   9.6127839e+01   8.7789000e-02
   9.6138418e+01   8.6279000e-02
   9.6148972e+01   8.4650000e-02
   9.6159501e+01   8.3036000e-02
   9.6170003e+01   8.1430000e-02
   9.6180481e+01   7.9847000e-02
   9.6190933e+01   7.8341000e-02
   9.6201361e+01   7.6724000e-02
   9.6211763e+01   7.5189000e-02
   9.6222140e+01   7.3624000e-02
   9.6232493e+01   7.2056000e-02
   9.6242821e+01   7.0467000e-02
   9.6253125e+01   6.8919000e-02
   9.6263404e+01   6.7336000e-02
   9.6273659e+01   6.5781000e-02
   9.6283889e+01   6.4244000e-02
   9.6294096e+01   6.2650000e-02
   9.6304279e+01   6.1113000e-02
   9.6314438e+01   5.9643000e-02
   9.6324573e+01   5.8065000e-02
   9.6334685e+01   5.6560000e-02
   9.6344773e+01   5.4969000e-02
   9.6354837e+01   5.3427000e-02
   9.6364879e+01   5.1923000e-02
   9.6374897e+01   5.0400000e-02
   9.6384893e+01   4.8925000e-02
   9.6394865e+01   4.7400000e-02
   9.6404814e+01   4.5872000e-02
   9.6414741e+01   4.4351000e-02
   9.6424645e+01   4.2860000e-02
   9.6434527e+01   4.1314000e-02
   9.6444386e+01   3.9805000e-02
   9.6454223e+01   3.8240000e-02
   9.6464037e+01   3.6730000e-02
   9.6473830e+01   3.5160000e-02
   9.6483600e+01   3.3670000e-02
   9.6493349e+01   3.2190000e-02
   9.6503075e+01   3.0680000e-02
   9.6512780e+01   2.9228000e-02
   9.6522463e+01   2.7738000e-02
   9.6532125e+01   2.6284000e-02
   9.6541765e+01   2.4788000e-02
   9.6551384e+01   2.3288000e-02
   9.6560982e+01   2.1786000e-02
   9.6570559e+01   2.0254000e-02
   9.6580114e+01   1.8729000e-02
   9.6589648e+01   1.7239000e-02
   9.6599162e+01   1.5693000e-02
   9.6608655e+01   1.4247000e-02
   9.6618127e+01   1.2750000e-02
   9.6627578e+01   1.1269000e-02
   9.6637009e+01   9.8120000e-03
   9.6646420e+01   8.3650000e-03
   9.6655810e+01   6.9480000e-03
   9.6665180e+01   5.4740000e-03
   9.6674530e+01   3.9600000e-03
   9.6683859e+01   2.4090000e-03
   9.6693169e+01   1.0280000e-03
   9.6702459e+01   9.8700000e-04
   9.6711728e+01   8.3200000e-04
   9.6720979e+01   6.9700000e-04
   9.6730209e+01   5.4300000e-04
   9.6739420e+01   4.0120000e-04
   9.6748611e+01   2.5600000e-04
   9.6757783e+01   1.2400000e-04
   9.6766936e+01   9.5600000e-05
   9.6776070e+01   8.0280000e-05
   9.6785184e+01   6.6900000e-05
   9.6794279e+01   5.1200000e-05
   9.6803355e+01   3.7400000e-05
   9.6812412e+01   2.2200000e-05
   9.6821451e+01   8.9320000e-06


==> Outage_beta/lossless_mc_10.txt <==
   9.0000000e+01   1.0000000e+00
   9.0043214e+01   1.0000000e+00
   9.0086002e+01   1.0000000e+00
   9.0128372e+01   1.0000000e+00
   9.0170333e+01   1.0000000e+00
   9.0211893e+01   1.0000000e+00
   9.0253059e+01   1.0000000e+00
   9.0293838e+01   1.0000000e+00
   9.0334238e+01   1.0000000e+00
   9.0374265e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0453230e+01   1.0000000e+00
   9.0492180e+01   1.0000000e+00
   9.0530784e+01   1.0000000e+00
   9.0569049e+01   1.0000000e+00
   9.0606978e+01   1.0000000e+00
   9.0644580e+01   1.0000000e+00
   9.0681859e+01   1.0000000e+00
   9.0718820e+01   1.0000000e+00
   9.0755470e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.0827854e+01   1.0000000e+00
   9.0863598e+01   1.0000000e+00
   9.0899051e+01   1.0000000e+00
   9.0934217e+01   9.7637200e-01
   9.0969100e+01   9.4151900e-01
   9.1003705e+01   9.2064300e-01
   9.1038037e+01   9.0419000e-01
   9.1072100e+01   8.9016500e-01
   9.1105897e+01   8.7763500e-01
   9.1139434e+01   8.6610400e-01
   9.1172713e+01   8.5579800e-01
   9.1205739e+01   8.4601600e-01
   9.1238516e+01   8.3682800e-01
   9.1271048e+01   8.2800900e-01
   9.1303338e+01   8.1973200e-01
   9.1335389e+01   8.1181000e-01
   9.1367206e+01   8.0407300e-01
   9.1398791e+01   7.9666000e-01
   9.1430148e+01   7.8962600e-01
   9.1461280e+01   7.8279700e-01
   9.1492191e+01   7.7606600e-01
   9.1522883e+01   7.6967500e-01
   9.1553360e+01   7.6348500e-01
   9.1583625e+01   7.5744700e-01
   9.1613680e+01   7.5153900e-01
   9.1643529e+01   7.4572200e-01
   9.1673173e+01   7.4001700e-01
   9.1702617e+01   7.3451200e-01
   9.1731863e+01   7.2908300e-01
   9.1760913e+01   7.2393200e-01
   9.1789769e+01   7.1867400e-01
   9.1818436e+01   7.1357000e-01
   9.1846914e+01   7.0861300e-01
   9.1875207e+01   7.0355600e-01
   9.1903317e+01   6.9869400e-01
   9.1931246e+01   6.9395200e-01
   9.1958997e+01   6.8914900e-01
   9.1986571e+01   6.8454100e-01
   9.2013971e+01   6.8002600e-01
   9.2041200e+01   6.7553200e-01
   9.2068259e+01   6.7110200e-01
   9.2095150e+01   6.6663200e-01
   9.2121876e+01   6.6220900e-01
   9.2148438e+01   6.5791300e-01
   9.2174839e+01   6.5367100e-01
   9.2201081e+01   6.4955100e-01
   9.2227165e+01   6.4535400e-01
   9.2253093e+01   6.4139000e-01
   9.2278867e+01   6.3739100e-01
   9.2304489e+01   6.3334400e-01
   9.2329961e+01   6.2939400e-01
   9.2355284e+01   6.2544600e-01
   9.2380461e+01   6.2157800e-01
   9.2405492e+01   6.1772200e-01
   9.2430380e+01   6.1386600e-01
   9.2455127e+01   6.1007600e-01
   9.2479733e+01   6.0641200e-01
   9.2504200e+01   6.0252800e-01
   9.2528530e+01   5.9897200e-01
   9.2552725e+01   5.9542600e-01
   9.2576786e+01   5.9192600e-01
   9.2600714e+01   5.8833900e-01
   9.2624511e+01   5.8495100e-01
   9.2648178e+01   5.8161100e-01
   9.2671717e+01   5.7816100e-01
   9.2695129e+01   5.7474900e-01
   9.2718416e+01   5.7131800e-01
   9.2741578e+01   5.6796600e-01
   9.2764618e+01   5.6456000e-01
   9.2787536e+01   5.6125000e-01
   9.2810334e+01   5.5797900e-01
   9.2833012e+01   5.5470500e-01
   9.2855573e+01   5.5152300e-01
   9.2878017e+01   5.4828300e-01
   9.2900346e+01   5.4507700e-01
   9.2922561e+01   5.4185400e-01
   9.2944662e+01   5.3872700e-01
   9.2966652e+01   5.3562700e-01
   9.2988531e+01   5.3251100e-01
   9.3010300e+01   5.2945200e-01
   9.3031961e+01   5.2637100e-01
   9.3053514e+01   5.2334300e-01
   9.3074960e+01   5.2036600e-01
   9.3096302e+01   5.1739400e-01
   9.3117539e+01   5.1428600e-01
   9.3138672e+01   5.1137200e-01
   9.3159703e+01   5.0839900e-01
   9.3180633e+01   5.0541700e-01
   9.3201463e+01   5.0245000e-01
   9.3222193e+01   4.9952000e-01
   9.3242825e+01   4.9662100e-01
   9.3263359e+01   4.9375900e-01
   9.3283796e+01   4.9093400e-01
   9.3304138e+01   4.8805500e-01
   9.3324385e+01   4.8517600e-01
   9.3344538e+01   4.8239500e-01
   9.3364597e+01   4.7951900e-01
   9.3384565e+01   4.7678400e-01
   9.3404441e+01   4.7401400e-01
   9.3424227e+01   4.7129500e-01
   9.3443923e+01   4.6858600e-01
   9.3463530e+01   4.6581100e-01
   9.3483049e+01   4.6314100e-01
   9.3502480e+01   4.6040900e-01
   9.3521825e+01   4.5773800e-01
   9.3541084e+01   4.5508200e-01
   9.3560259e+01   4.5244800e-01
   9.3579348e+01   4.4981800e-01
   9.3598355e+01   4.4721100e-01
   9.3617278e+01   4.4463500e-01
   9.3636120e+01   4.4205200e-01
   9.3654880e+01   4.3935600e-01
   9.3673559e+01   4.3678800e-01
   9.3692159e+01   4.3427100e-01
   9.3710679e+01   4.3171400e-01
   9.3729120e+01   4.2919200e-01
   9.3747483e+01   4.2669800e-01
   9.3765770e+01   4.2420900e-01
   9.3783979e+01   4.2177900e-01
   9.3802112e+01   4.1927200e-01
   9.3820170e+01   4.1673200e-01
   9.3838154e+01   4.1420100e-01
   9.3856063e+01   4.1175700e-01
   9.3873898e+01   4.0928000e-01
   9.3891661e+01   4.0686500e-01
   9.3909351e+01   4.0440600e-01
   9.3926970e+01   4.0195300e-01
   9.3944517e+01   3.9954900e-01
   9.3961993e+01   3.9721700e-01
   9.3979400e+01   3.9470200e-01
   9.3996737e+01   3.9229300e-01
   9.4014005e+01   3.8995400e-01
   9.4031205e+01   3.8762800e-01
   9.4048337e+01   3.8531700e-01
   9.4065402e+01   3.8305700e-01
   9.4082400e+01   3.8066000e-01
   9.4099331e+01   3.7830200e-01
   9.4116197e+01   3.7593500e-01
   9.4132998e+01   3.7361100e-01
   9.4149733e+01   3.7132000e-01
   9.4166405e+01   3.6898100e-01
   9.4183013e+01   3.6668300e-01
   9.4199557e+01   3.6437900e-01
   9.4216039e+01   3.6209300e-01
   9.4232459e+01   3.5974600e-01
   9.4248816e+01   3.5753000e-01
   9.4265113e+01   3.5525700e-01
   9.4281348e+01   3.5299500e-01
   9.4297523e+01   3.5077800e-01
   9.4313638e+01   3.4850400e-01
   9.4329693e+01   3.4621700e-01
   9.4345689e+01   3.4401000e-01
   9.4361626e+01   3.4179500e-01
   9.4377506e+01   3.3953400e-01
   9.4393327e+01   3.3736300e-01
   9.4409091e+01   3.3514300e-01
   9.4424798e+01   3.3300200e-01
   9.4440448e+01   3.3088000e-01
   9.4456042e+01   3.2865200e-01
   9.4471580e+01   3.2650100e-01
   9.4487063e+01   3.2437800e-01
   9.4502491e+01   3.2216300e-01
   9.4517864e+01   3.2006600e-01
   9.4533183e+01   3.1796400e-01
   9.4548449e+01   3.1589800e-01
   9.4563660e+01   3.1376700e-01
   9.4578819e+01   3.1163300e-01
   9.4593925e+01   3.0949900e-01
   9.4608978e+01   3.0730600e-01
   9.4623980e+01   3.0522500e-01
   9.4638930e+01   3.0313900e-01
   9.4653829e+01   3.0104700e-01
   9.4668676e+01   2.9897500e-01
   9.4683473e+01   2.9686200e-01
   9.4698220e+01   2.9479900e-01
   9.4712917e+01   2.9267600e-01
   9.4727564e+01   2.9060500e-01
   9.4742163e+01   2.8860400e-01
   9.4756712e+01   2.8655000e-01
   9.4771213e+01   2.8446600e-01
   9.4785665e+01   2.8241300e-01
   9.4800069e+01   2.8046200e-01
   9.4814426e+01   2.7842800e-01
   9.4828736e+01   2.7648600e-01
   9.4842998e+01   2.7445100e-01
   9.4857214e+01   2.7243700e-01
   9.4871384e+01   2.7044200e-01
   9.4885507e+01   2.6851900e-01
   9.4899585e+01   2.6657100e-01
   9.4913617e+01   2.6450900e-01
   9.4927604e+01   2.6255300e-01
   9.4941546e+01   2.6067600e-01
   9.4955443e+01   2.5863800e-01
   9.4969296e+01   2.5674100e-01
   9.4983106e+01   2.5479800e-01
   9.4996871e+01   2.5281300e-01
   9.5010593e+01   2.5085000e-01
   9.5024271e+01   2.4887100e-01
   9.5037907e+01   2.4687000e-01
   9.5051500e+01   2.4491500e-01
   9.5065050e+01   2.4291000e-01
   9.5078559e+01   2.4096000e-01
   9.5092025e+01   2.3906000e-01
   9.5105450e+01   2.3715700e-01
   9.5118834e+01   2.3537000e-01
   9.5132176e+01   2.3345500e-01
   9.5145478e+01   2.3160500e-01
   9.5158738e+01   2.2972300e-01
   9.5171959e+01   2.2777000e-01
   9.5185139e+01   2.2591200e-01
   9.5198280e+01   2.2405800e-01
   9.5211381e+01   2.2215000e-01
   9.5224442e+01   2.2026900e-01
   9.5237465e+01   2.1831300e-01
   9.5250448e+01   2.1645700e-01
   9.5263393e+01   2.1454500e-01
   9.5276299e+01   2.1267500e-01
   9.5289167e+01   2.1076600e-01
   9.5301997e+01   2.0893500e-01
   9.5314789e+01   2.0704500e-01
   9.5327544e+01   2.0521400e-01
   9.5340261e+01   2.0340600e-01
   9.5352941e+01   2.0158700e-01
   9.5365584e+01   1.9971500e-01
   9.5378191e+01   1.9790700e-01
   9.5390761e+01   1.9605500e-01
   9.5403295e+01   1.9417400e-01
   9.5415792e+01   1.9233400e-01
   9.5428254e+01   1.9055600e-01
   9.5440680e+01   1.8877600e-01
   9.5453071e+01   1.8701200e-01
   9.5465427e+01   1.8524800e-01
   9.5477747e+01   1.8345400e-01
   9.5490033e+01   1.8168400e-01
   9.5502284e+01   1.7993400e-01
   9.5514500e+01   1.7811100e-01
   9.5526682e+01   1.7631300e-01
   9.5538830e+01   1.7455100e-01
   9.5550944e+01   1.7280800e-01
   9.5563025e+01   1.7110600e-01
   9.5575072e+01   1.6941200e-01
   9.5587086e+01   1.6767800e-01
   9.5599066e+01   1.6590400e-01
   9.5611014e+01   1.6418500e-01
   9.5622929e+01   1.6244400e-01
   9.5634811e+01   1.6070900e-01
   9.5646661e+01   1.5898400e-01
   9.5658478e+01   1.5734400e-01
   9.5670264e+01   1.5555100e-01
   9.5682017e+01   1.5385700e-01
   9.5693739e+01   1.5210300e-01
   9.5705429e+01   1.5033000e-01
   9.5717088e+01   1.4861100e-01
   9.5728716e+01   1.4690000e-01
   9.5740313e+01   1.4525100e-01
   9.5751878e+01   1.4355200e-01
   9.5763414e+01   1.4188800e-01
   9.5774918e+01   1.4014100e-01
   9.5786392e+01   1.3841300e-01
   9.5797836e+01   1.3677100e-01
   9.5809250e+01   1.3506200e-01
   9.5820634e+01   1.3342100e-01
   9.5831988e+01   1.3175800e-01
   9.5843312e+01   1.3012800e-01
   9.5854607e+01   1.2844600e-01
   9.5865873e+01   1.2676500e-01
   9.5877110e+01   1.2511700e-01
   9.5888317e+01   1.2342000e-01
   9.5899496e+01   1.2168300e-01
   9.5910646e+01   1.2001200e-01
   9.5921768e+01   1.1833300e-01
   9.5932861e+01   1.1665500e-01
   9.5943926e+01   1.1505500e-01
   9.5954962e+01   1.1345600e-01
   9.5965971e+01   1.1188300e-01
   9.5976952e+01   1.1029200e-01
   9.5987905e+01   1.0868100e-01
   9.5998831e+01   1.0702600e-01
   9.6009729e+01   1.0534600e-01
   9.6020600e+01   1.0369800e-01
   9.6031444e+01   1.0212600e-01
   9.6042261e+01   1.0048100e-01
   9.6053050e+01   9.8863000e-02
   9.6063814e+01   9.7259000e-02
   9.6074550e+01   9.5693000e-02
   9.6085260e+01   9.4116000e-02
   9.6095944e+01   9.2524000e-02
   9.6106602e+01   9.0914000e-02
   9.6117233e+01   8.9309000e-02
   9.6127839e+01   8.7731000e-02
   9.6138418e+01   8.6210000e-02
   9.6148972e+01   8.4623000e-02
   9.6159501e+01   8.3031000e-02
   9.6170003e+01   8.1432000e-02
   9.6180481e+01   7.9873000e-02
   9.6190933e+01   7.8316000e-02
   9.6201361e+01   7.6758000e-02
   9.6211763e+01   7.5215000e-02
   9.6222140e+01   7.3594000e-02
   9.6232493e+01   7.2041000e-02
   9.6242821e+01   7.0521000e-02
   9.6253125e+01   6.8915000e-02
   9.6263404e+01   6.7397000e-02
   9.6273659e+01   6.5837000e-02
   9.6283889e+01   6.4268000e-02
   9.6294096e+01   6.2776000e-02
   9.6304279e+01   6.1228000e-02
   9.6314438e+01   5.9642000e-02
   9.6324573e+01   5.8107000e-02
   9.6334685e+01   5.6616000e-02
   9.6344773e+01   5.5059000e-02
   9.6354837e+01   5.3574000e-02
   9.6364879e+01   5.2074000e-02
   9.6374897e+01   5.0495000e-02
   9.6384893e+01   4.8958000e-02
   9.6394865e+01   4.7436000e-02
   9.6404814e+01   4.5911000e-02
   9.6414741e+01   4.4407000e-02
   9.6424645e+01   4.2878000e-02
   9.6434527e+01   4.1356000e-02
   9.6444386e+01   3.9816000e-02
   9.6454223e+01   3.8319000e-02
   9.6464037e+01   3.6778000e-02
   9.6473830e+01   3.5258000e-02
   9.6483600e+01   3.3735000e-02
   9.6493349e+01   3.2249000e-02
   9.6503075e+01   3.0720000e-02
   9.6512780e+01   2.9250000e-02
   9.6522463e+01   2.7723000e-02
   9.6532125e+01   2.6236000e-02
   9.6541765e+01   2.4729000e-02
   9.6551384e+01   2.3189000e-02
   9.6560982e+01   2.1678000e-02
   9.6570559e+01   2.0197000e-02
   9.6580114e+01   1.8643000e-02
   9.6589648e+01   1.7203000e-02
   9.6599162e+01   1.5741000e-02
   9.6608655e+01   1.4312000e-02
   9.6618127e+01   1.2918000e-02
   9.6627578e+01   1.1474000e-02
   9.6637009e+01   9.9770000e-03
   9.6646420e+01   8.5190000e-03
   9.6655810e+01   7.0060000e-03
   9.6665180e+01   5.5220000e-03
   9.6674530e+01   3.9880000e-03
   9.6683859e+01   2.5000000e-03
   9.6693169e+01   1.0230000e-03
   9.6702459e+01   9.5610000e-04
   9.6711728e+01   8.0560000e-04
   9.6720979e+01   5.5420000e-04
   9.6730209e+01   3.1120000e-04
   9.6739420e+01   1.4700000e-04
   9.6748611e+01   9.1100000e-05
   9.6757783e+01   7.0100000e-05
   9.6766936e+01   5.0200000e-05
   9.6776070e+01   3.1100000e-05
   9.6785184e+01   1.0900000e-05
   9.6794279e+01   9.0000000e-06
   

==> Outage_beta/outbeta0.01_mc_10.txt <==
   9.0000000e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.1139434e+01   9.5620380e-01
   9.1461280e+01   8.3786750e-01
   9.1760913e+01   7.6638660e-01
   9.2041200e+01   7.1294450e-01
   9.2304489e+01   6.6805170e-01
   9.2552725e+01   6.2857730e-01
   9.2787536e+01   5.9286810e-01
   9.3010300e+01   5.6020680e-01
   9.3222193e+01   5.2971820e-01
   9.3424227e+01   5.0111990e-01
   9.3617278e+01   4.7410510e-01
   9.3802112e+01   4.4833250e-01
   9.3979400e+01   4.2375000e-01
   9.4149733e+01   4.0023730e-01
   9.4313638e+01   3.7756550e-01
   9.4471580e+01   3.5572060e-01
   9.4623980e+01   3.3451430e-01
   9.4771213e+01   3.1402470e-01
   9.4913617e+01   2.9415550e-01
   9.5051500e+01   2.7486080e-01
   9.5185139e+01   2.5598770e-01
   9.5314789e+01   2.3753180e-01
   9.5440680e+01   2.1951330e-01
   9.5563025e+01   2.0198890e-01
   9.5682017e+01   1.8478390e-01
   9.5797836e+01   1.6798270e-01
   9.5910646e+01   1.5146090e-01
   9.6020600e+01   1.3523210e-01
   9.6127839e+01   1.1936370e-01
   9.6232493e+01   1.0383840e-01
   9.6334685e+01   8.8528700e-02
   9.6434527e+01   7.3564900e-02
   9.6532125e+01   5.8749800e-02
   9.6627578e+01   4.4164500e-02
   9.6720979e+01   2.9886400e-02
   9.6812412e+01   1.8064800e-02
   9.6901961e+01   9.3545000e-03
   9.6989700e+01   3.5446000e-03
   9.7075702e+01   5.4500000e-04


==> Outage_beta/outbeta0.01_mc_30.txt <==
   9.0000000e+01   1.0000000e+00
   9.0043214e+01   1.0000000e+00
   9.0086002e+01   1.0000000e+00
   9.0128372e+01   1.0000000e+00
   9.0170333e+01   1.0000000e+00
   9.0211893e+01   1.0000000e+00
   9.0253059e+01   1.0000000e+00
   9.0293838e+01   1.0000000e+00
   9.0334238e+01   1.0000000e+00
   9.0374265e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0453230e+01   1.0000000e+00
   9.0492180e+01   1.0000000e+00
   9.0530784e+01   1.0000000e+00
   9.0569049e+01   1.0000000e+00
   9.0606978e+01   1.0000000e+00
   9.0644580e+01   1.0000000e+00
   9.0681859e+01   1.0000000e+00
   9.0718820e+01   1.0000000e+00
   9.0755470e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.0827854e+01   1.0000000e+00
   9.0863598e+01   1.0000000e+00
   9.0899051e+01   1.0000000e+00
   9.0934217e+01   9.9992800e-01
   9.0969100e+01   9.9881800e-01
   9.1003705e+01   9.9696900e-01
   9.1038037e+01   9.9468800e-01
   9.1072100e+01   9.9203300e-01
   9.1105897e+01   9.8899900e-01
   9.1139434e+01   9.8569900e-01
   9.1172713e+01   9.8215300e-01
   9.1205739e+01   9.7833500e-01
   9.1238516e+01   9.7424300e-01
   9.1271048e+01   9.7002900e-01
   9.1303338e+01   9.6556500e-01
   9.1335389e+01   9.6102600e-01
   9.1367206e+01   9.5641300e-01
   9.1398791e+01   9.5150600e-01
   9.1430148e+01   9.4650300e-01
   9.1461280e+01   9.4136000e-01
   9.1492191e+01   9.3613000e-01
   9.1522883e+01   9.3081300e-01
   9.1553360e+01   9.2534000e-01
   9.1583625e+01   9.1982700e-01
   9.1613680e+01   9.1424600e-01
   9.1643529e+01   9.0843500e-01
   9.1673173e+01   9.0252000e-01
   9.1702617e+01   8.9656200e-01
   9.1731863e+01   8.9055700e-01
   9.1760913e+01   8.8431800e-01
   9.1789769e+01   8.7814100e-01
   9.1818436e+01   8.7179000e-01
   9.1846914e+01   8.6555100e-01
   9.1875207e+01   8.5904300e-01
   9.1903317e+01   8.5263800e-01
   9.1931246e+01   8.4615100e-01
   9.1958997e+01   8.3953100e-01
   9.1986571e+01   8.3292000e-01
   9.2013971e+01   8.2623300e-01
   9.2041200e+01   8.1953100e-01
   9.2068259e+01   8.1290800e-01
   9.2095150e+01   8.0608300e-01
   9.2121876e+01   7.9922800e-01
   9.2148438e+01   7.9229400e-01
   9.2174839e+01   7.8526700e-01
   9.2201081e+01   7.7824400e-01
   9.2227165e+01   7.7126300e-01
   9.2253093e+01   7.6474100e-01
   9.2278867e+01   7.5863500e-01
   9.2304489e+01   7.5289000e-01
   9.2329961e+01   7.4729400e-01
   9.2355284e+01   7.4195700e-01
   9.2380461e+01   7.3680600e-01
   9.2405492e+01   7.3179000e-01
   9.2430380e+01   7.2686100e-01
   9.2455127e+01   7.2199600e-01
   9.2479733e+01   7.1727000e-01
   9.2504200e+01   7.1264800e-01
   9.2528530e+01   7.0808800e-01
   9.2552725e+01   7.0365400e-01
   9.2576786e+01   6.9925400e-01
   9.2600714e+01   6.9491000e-01
   9.2624511e+01   6.9071800e-01
   9.2648178e+01   6.8650400e-01
   9.2671717e+01   6.8250000e-01
   9.2695129e+01   6.7853300e-01
   9.2718416e+01   6.7449400e-01
   9.2741578e+01   6.7052700e-01
   9.2764618e+01   6.6661900e-01
   9.2787536e+01   6.6274900e-01
   9.2810334e+01   6.5896500e-01
   9.2833012e+01   6.5531900e-01
   9.2855573e+01   6.5165200e-01
   9.2878017e+01   6.4805200e-01
   9.2900346e+01   6.4444000e-01
   9.2922561e+01   6.4085300e-01
   9.2944662e+01   6.3739000e-01
   9.2966652e+01   6.3391500e-01
   9.2988531e+01   6.3054200e-01
   9.3010300e+01   6.2708100e-01
   9.3031961e+01   6.2362000e-01
   9.3053514e+01   6.2022300e-01
   9.3074960e+01   6.1679200e-01
   9.3096302e+01   6.1351300e-01
   9.3117539e+01   6.1023600e-01
   9.3138672e+01   6.0690000e-01
   9.3159703e+01   6.0364700e-01
   9.3180633e+01   6.0044900e-01
   9.3201463e+01   5.9715200e-01
   9.3222193e+01   5.9400100e-01
   9.3242825e+01   5.9087200e-01
   9.3263359e+01   5.8773400e-01
   9.3283796e+01   5.8467100e-01
   9.3304138e+01   5.8156800e-01
   9.3324385e+01   5.7856700e-01
   9.3344538e+01   5.7550800e-01
   9.3364597e+01   5.7243400e-01
   9.3384565e+01   5.6941700e-01
   9.3404441e+01   5.6642100e-01
   9.3424227e+01   5.6347100e-01
   9.3443923e+01   5.6056400e-01
   9.3463530e+01   5.5769200e-01
   9.3483049e+01   5.5483300e-01
   9.3502480e+01   5.5202500e-01
   9.3521825e+01   5.4929200e-01
   9.3541084e+01   5.4647600e-01
   9.3560259e+01   5.4384900e-01
   9.3579348e+01   5.4113100e-01
   9.3598355e+01   5.3841400e-01
   9.3617278e+01   5.3586500e-01
   9.3636120e+01   5.3313300e-01
   9.3654880e+01   5.3043900e-01
   9.3673559e+01   5.2774400e-01
   9.3692159e+01   5.2511700e-01
   9.3710679e+01   5.2244500e-01
   9.3729120e+01   5.1983000e-01
   9.3747483e+01   5.1725100e-01
   9.3765770e+01   5.1449200e-01
   9.3783979e+01   5.1185400e-01
   9.3802112e+01   5.0927300e-01
   9.3820170e+01   5.0670300e-01
   9.3838154e+01   5.0420000e-01
   9.3856063e+01   5.0164800e-01
   9.3873898e+01   4.9907300e-01
   9.3891661e+01   4.9657200e-01
   9.3909351e+01   4.9400900e-01
   9.3926970e+01   4.9149800e-01
   9.3944517e+01   4.8899000e-01
   9.3961993e+01   4.8656600e-01
   9.3979400e+01   4.8397300e-01
   9.3996737e+01   4.8154500e-01
   9.4014005e+01   4.7914000e-01
   9.4031205e+01   4.7671900e-01
   9.4048337e+01   4.7426300e-01
   9.4065402e+01   4.7187000e-01
   9.4082400e+01   4.6947200e-01
   9.4099331e+01   4.6711800e-01
   9.4116197e+01   4.6474300e-01
   9.4132998e+01   4.6237700e-01
   9.4149733e+01   4.6003700e-01
   9.4166405e+01   4.5771300e-01
   9.4183013e+01   4.5539700e-01
   9.4199557e+01   4.5306600e-01
   9.4216039e+01   4.5084300e-01
   9.4232459e+01   4.4852600e-01
   9.4248816e+01   4.4631400e-01
   9.4265113e+01   4.4396100e-01
   9.4281348e+01   4.4174600e-01
   9.4297523e+01   4.3948400e-01
   9.4313638e+01   4.3726100e-01
   9.4329693e+01   4.3500600e-01
   9.4345689e+01   4.3278400e-01
   9.4361626e+01   4.3065000e-01
   9.4377506e+01   4.2849900e-01
   9.4393327e+01   4.2628600e-01
   9.4409091e+01   4.2408700e-01
   9.4424798e+01   4.2184500e-01
   9.4440448e+01   4.1970900e-01
   9.4456042e+01   4.1747400e-01
   9.4471580e+01   4.1532800e-01
   9.4487063e+01   4.1322200e-01
   9.4502491e+01   4.1105600e-01
   9.4517864e+01   4.0894500e-01
   9.4533183e+01   4.0681500e-01
   9.4548449e+01   4.0467900e-01
   9.4563660e+01   4.0247000e-01
   9.4578819e+01   4.0035000e-01
   9.4593925e+01   3.9817400e-01
   9.4608978e+01   3.9603200e-01
   9.4623980e+01   3.9394700e-01
   9.4638930e+01   3.9189800e-01
   9.4653829e+01   3.8981800e-01
   9.4668676e+01   3.8779400e-01
   9.4683473e+01   3.8580900e-01
   9.4698220e+01   3.8376000e-01
   9.4712917e+01   3.8171000e-01
   9.4727564e+01   3.7969200e-01
   9.4742163e+01   3.7768700e-01
   9.4756712e+01   3.7564300e-01
   9.4771213e+01   3.7360500e-01
   9.4785665e+01   3.7163000e-01
   9.4800069e+01   3.6968600e-01
   9.4814426e+01   3.6771200e-01
   9.4828736e+01   3.6574700e-01
   9.4842998e+01   3.6377300e-01
   9.4857214e+01   3.6168500e-01
   9.4871384e+01   3.5971400e-01
   9.4885507e+01   3.5775900e-01
   9.4899585e+01   3.5572800e-01
   9.4913617e+01   3.5378600e-01
   9.4927604e+01   3.5184000e-01
   9.4941546e+01   3.4991000e-01
   9.4955443e+01   3.4800800e-01
   9.4969296e+01   3.4601400e-01
   9.4983106e+01   3.4417200e-01
   9.4996871e+01   3.4231700e-01
   9.5010593e+01   3.4043300e-01
   9.5024271e+01   3.3852700e-01
   9.5037907e+01   3.3669600e-01
   9.5051500e+01   3.3479900e-01
   9.5065050e+01   3.3295700e-01
   9.5078559e+01   3.3107000e-01
   9.5092025e+01   3.2926100e-01
   9.5105450e+01   3.2738700e-01
   9.5118834e+01   3.2556900e-01
   9.5132176e+01   3.2361200e-01
   9.5145478e+01   3.2183500e-01
   9.5158738e+01   3.1996300e-01
   9.5171959e+01   3.1816200e-01
   9.5185139e+01   3.1630100e-01
   9.5198280e+01   3.1455100e-01
   9.5211381e+01   3.1271300e-01
   9.5224442e+01   3.1086200e-01
   9.5237465e+01   3.0898400e-01
   9.5250448e+01   3.0712700e-01
   9.5263393e+01   3.0530300e-01
   9.5276299e+01   3.0353000e-01
   9.5289167e+01   3.0181900e-01
   9.5301997e+01   3.0001300e-01
   9.5314789e+01   2.9819200e-01
   9.5327544e+01   2.9641200e-01
   9.5340261e+01   2.9456900e-01
   9.5352941e+01   2.9279700e-01
   9.5365584e+01   2.9109800e-01
   9.5378191e+01   2.8936400e-01
   9.5390761e+01   2.8758700e-01
   9.5403295e+01   2.8582200e-01
   9.5415792e+01   2.8404100e-01
   9.5428254e+01   2.8234500e-01
   9.5440680e+01   2.8059000e-01
   9.5453071e+01   2.7887100e-01
   9.5465427e+01   2.7715500e-01
   9.5477747e+01   2.7539500e-01
   9.5490033e+01   2.7370800e-01
   9.5502284e+01   2.7194100e-01
   9.5514500e+01   2.7024700e-01
   9.5526682e+01   2.6853900e-01
   9.5538830e+01   2.6680000e-01
   9.5550944e+01   2.6509400e-01
   9.5563025e+01   2.6343400e-01
   9.5575072e+01   2.6170700e-01
   9.5587086e+01   2.5998700e-01
   9.5599066e+01   2.5826400e-01
   9.5611014e+01   2.5651300e-01
   9.5622929e+01   2.5479700e-01
   9.5634811e+01   2.5313700e-01
   9.5646661e+01   2.5146100e-01
   9.5658478e+01   2.4976800e-01
   9.5670264e+01   2.4813300e-01
   9.5682017e+01   2.4651500e-01
   9.5693739e+01   2.4479200e-01
   9.5705429e+01   2.4311700e-01
   9.5717088e+01   2.4145500e-01
   9.5728716e+01   2.3977100e-01
   9.5740313e+01   2.3814200e-01
   9.5751878e+01   2.3649800e-01
   9.5763414e+01   2.3489700e-01
   9.5774918e+01   2.3331500e-01
   9.5786392e+01   2.3168900e-01
   9.5797836e+01   2.2997700e-01
   9.5809250e+01   2.2834200e-01
   9.5820634e+01   2.2676500e-01
   9.5831988e+01   2.2511800e-01
   9.5843312e+01   2.2351400e-01
   9.5854607e+01   2.2194500e-01
   9.5865873e+01   2.2036500e-01
   9.5877110e+01   2.1879900e-01
   9.5888317e+01   2.1722600e-01
   9.5899496e+01   2.1563300e-01
   9.5910646e+01   2.1400400e-01
   9.5921768e+01   2.1245800e-01
   9.5932861e+01   2.1095000e-01
   9.5943926e+01   2.0943700e-01
   9.5954962e+01   2.0786500e-01
   9.5965971e+01   2.0631500e-01
   9.5976952e+01   2.0476200e-01
   9.5987905e+01   2.0316600e-01
   9.5998831e+01   2.0168000e-01
   9.6009729e+01   2.0014600e-01
   9.6020600e+01   1.9861300e-01
   9.6031444e+01   1.9710100e-01
   9.6042261e+01   1.9553300e-01
   9.6053050e+01   1.9402000e-01
   9.6063814e+01   1.9249100e-01
   9.6074550e+01   1.9089300e-01
   9.6085260e+01   1.8935100e-01
   9.6095944e+01   1.8778800e-01
   9.6106602e+01   1.8621300e-01
   9.6117233e+01   1.8467600e-01
   9.6127839e+01   1.8314600e-01
   9.6138418e+01   1.8158800e-01
   9.6148972e+01   1.8004900e-01
   9.6159501e+01   1.7849700e-01
   9.6170003e+01   1.7702000e-01
   9.6180481e+01   1.7550400e-01
   9.6190933e+01   1.7397800e-01
   9.6201361e+01   1.7244800e-01
   9.6211763e+01   1.7095700e-01
   9.6222140e+01   1.6948600e-01
   9.6232493e+01   1.6797200e-01
   9.6242821e+01   1.6643800e-01
   9.6253125e+01   1.6490400e-01
   9.6263404e+01   1.6339100e-01
   9.6273659e+01   1.6189700e-01
   9.6283889e+01   1.6046100e-01
   9.6294096e+01   1.5892800e-01
   9.6304279e+01   1.5747700e-01
   9.6314438e+01   1.5589200e-01
   9.6324573e+01   1.5440100e-01
   9.6334685e+01   1.5292000e-01
   9.6344773e+01   1.5139200e-01
   9.6354837e+01   1.4989200e-01
   9.6364879e+01   1.4848000e-01
   9.6374897e+01   1.4702400e-01
   9.6384893e+01   1.4560300e-01
   9.6394865e+01   1.4412400e-01
   9.6404814e+01   1.4269400e-01
   9.6414741e+01   1.4127700e-01
   9.6424645e+01   1.3985300e-01
   9.6434527e+01   1.3839200e-01
   9.6444386e+01   1.3692900e-01
   9.6454223e+01   1.3553300e-01
   9.6464037e+01   1.3408200e-01
   9.6473830e+01   1.3266500e-01
   9.6483600e+01   1.3122000e-01
   9.6493349e+01   1.2976200e-01
   9.6503075e+01   1.2830900e-01
   9.6512780e+01   1.2688100e-01
   9.6522463e+01   1.2543900e-01
   9.6532125e+01   1.2403400e-01
   9.6541765e+01   1.2262900e-01
   9.6551384e+01   1.2124900e-01
   9.6560982e+01   1.1993400e-01
   9.6570559e+01   1.1852900e-01
   9.6580114e+01   1.1706300e-01
   9.6589648e+01   1.1566400e-01
   9.6599162e+01   1.1430300e-01
   9.6608655e+01   1.1289600e-01
   9.6618127e+01   1.1154700e-01
   9.6627578e+01   1.1017900e-01
   9.6637009e+01   1.0883400e-01
   9.6646420e+01   1.0741500e-01
   9.6655810e+01   1.0601000e-01
   9.6665180e+01   1.0462000e-01
   9.6674530e+01   1.0323200e-01
   9.6683859e+01   1.0181200e-01
   9.6693169e+01   1.0051300e-01
   9.6702459e+01   9.9130000e-02
   9.6711728e+01   9.7754000e-02
   9.6720979e+01   9.6363000e-02
   9.6730209e+01   9.4966000e-02
   9.6739420e+01   9.3681000e-02
   9.6748611e+01   9.2337000e-02
   9.6757783e+01   9.0997000e-02
   9.6766936e+01   8.9677000e-02
   9.6776070e+01   8.8413000e-02
   9.6785184e+01   8.7101000e-02
   9.6794279e+01   8.5790000e-02
   9.6803355e+01   8.4520000e-02
   9.6812412e+01   8.3205000e-02
   9.6821451e+01   8.2022000e-02
   9.6830470e+01   8.0778000e-02
   9.6839471e+01   7.9552000e-02
   9.6848454e+01   7.8331000e-02
   9.6857417e+01   7.7125000e-02
   9.6866363e+01   7.5914000e-02
   9.6875290e+01   7.4727000e-02
   9.6884198e+01   7.3570000e-02
   9.6893089e+01   7.2413000e-02
   9.6901961e+01   7.1337000e-02
   9.6910815e+01   7.0185000e-02
   9.6919651e+01   6.9073000e-02
   9.6928469e+01   6.8013000e-02
   9.6937269e+01   6.6907000e-02
   9.6946052e+01   6.5864000e-02
   9.6954817e+01   6.4782000e-02
   9.6963564e+01   6.3745000e-02
   9.6972293e+01   6.2742000e-02
   9.6981005e+01   6.1655000e-02
   9.6989700e+01   6.0623000e-02
   9.6998377e+01   5.9645000e-02
   9.7007037e+01   5.8656000e-02
   9.7015680e+01   5.7703000e-02
   9.7024305e+01   5.6716000e-02
   9.7032914e+01   5.5716000e-02
   9.7041505e+01   5.4691000e-02
   9.7050080e+01   5.3706000e-02
   9.7058637e+01   5.2755000e-02
   9.7067178e+01   5.1797000e-02
   9.7075702e+01   5.0894000e-02
   9.7084209e+01   4.9988000e-02
   9.7092700e+01   4.9089000e-02
   9.7101174e+01   4.8173000e-02
   9.7109631e+01   4.7266000e-02
   9.7118072e+01   4.6398000e-02
   9.7126497e+01   4.5540000e-02
   9.7134905e+01   4.4680000e-02
   9.7143298e+01   4.3841000e-02
   9.7151674e+01   4.3044000e-02
   9.7160033e+01   4.2239000e-02
   9.7168377e+01   4.1385000e-02
   9.7176705e+01   4.0603000e-02
   9.7185017e+01   3.9776000e-02
   9.7193313e+01   3.8970000e-02
   9.7201593e+01   3.8187000e-02
   9.7209857e+01   3.7427000e-02
   9.7218106e+01   3.6628000e-02
   9.7226339e+01   3.5848000e-02
   9.7234557e+01   3.5107000e-02
   9.7242759e+01   3.4373000e-02
   9.7250945e+01   3.3625000e-02
   9.7259116e+01   3.2927000e-02
   9.7267272e+01   3.2202000e-02
   9.7275413e+01   3.1528000e-02
   9.7283538e+01   3.0781000e-02
   9.7291648e+01   3.0135000e-02
   9.7299743e+01   2.9484000e-02
   9.7307823e+01   2.8864000e-02
   9.7315888e+01   2.8192000e-02
   9.7323938e+01   2.7537000e-02
   9.7331973e+01   2.6918000e-02
   9.7339993e+01   2.6366000e-02
   9.7347998e+01   2.5738000e-02
   9.7355989e+01   2.5063000e-02
   9.7363965e+01   2.4474000e-02
   9.7371926e+01   2.3819000e-02
   9.7379873e+01   2.3264000e-02
   9.7387806e+01   2.2671000e-02
   9.7395723e+01   2.2114000e-02
   9.7403627e+01   2.1551000e-02
   9.7411516e+01   2.1003000e-02
   9.7419391e+01   2.0465000e-02
   9.7427251e+01   1.9935000e-02
   9.7435098e+01   1.9399000e-02
   9.7442930e+01   1.8896000e-02
   9.7450748e+01   1.8384000e-02
   9.7458552e+01   1.7905000e-02
   9.7466342e+01   1.7384000e-02
   9.7474118e+01   1.6879000e-02
   9.7481880e+01   1.6445000e-02
   9.7489629e+01   1.5976000e-02
   9.7497363e+01   1.5485000e-02
   9.7505084e+01   1.5035000e-02
   9.7512791e+01   1.4520000e-02
   9.7520484e+01   1.4063000e-02
   9.7528164e+01   1.3619000e-02
   9.7535831e+01   1.3205000e-02
   9.7543483e+01   1.2760000e-02
   9.7551123e+01   1.2388000e-02
   9.7558749e+01   1.1975000e-02
   9.7566361e+01   1.1579000e-02
   9.7573960e+01   1.1219000e-02
   9.7581546e+01   1.0843000e-02
   9.7589119e+01   1.0489000e-02
   9.7596678e+01   1.0108000e-02
   9.7604225e+01   9.7330000e-03
   9.7611758e+01   9.3700000e-03
   9.7619278e+01   9.0070000e-03
   9.7626786e+01   8.6560000e-03
   9.7634280e+01   8.3140000e-03
   9.7641761e+01   7.9630000e-03
   9.7649230e+01   7.6290000e-03
   9.7656686e+01   7.3160000e-03
   9.7664128e+01   7.0160000e-03
   9.7671559e+01   6.7420000e-03
   9.7678976e+01   6.4640000e-03
   9.7686381e+01   6.1950000e-03
   9.7693773e+01   5.9170000e-03
   9.7701153e+01   5.6250000e-03
   9.7708520e+01   5.3590000e-03
   9.7715875e+01   5.0730000e-03
   9.7723217e+01   4.8270000e-03
   9.7730547e+01   4.5820000e-03
   9.7737864e+01   4.3510000e-03
   9.7745170e+01   4.1290000e-03
   9.7752463e+01   3.9180000e-03
   9.7759743e+01   3.7030000e-03
   9.7767012e+01   3.4830000e-03
   9.7774268e+01   3.2560000e-03
   9.7781513e+01   3.0630000e-03
   9.7788745e+01   2.8550000e-03
   9.7795965e+01   2.6490000e-03
   9.7803173e+01   2.4850000e-03
   9.7810369e+01   2.3360000e-03
   9.7817554e+01   2.1700000e-03
   9.7824726e+01   2.0070000e-03
   9.7831887e+01   1.8480000e-03
   9.7839036e+01   1.7130000e-03
   9.7846173e+01   1.5670000e-03
   9.7853298e+01   1.4300000e-03
   9.7860412e+01   1.2940000e-03
   9.7867514e+01   1.1510000e-03
   9.7874605e+01   1.0390000e-03
   9.7881684e+01   9.5100000e-04
   9.7888751e+01   8.5900000e-04
   9.7895807e+01   7.4700000e-04
   9.7902852e+01   6.5000000e-04
   9.7909885e+01   5.7000000e-04
   9.7916906e+01   4.9200000e-04
   9.7923917e+01   4.1600000e-04
   9.7930916e+01   3.4700000e-04
   9.7937904e+01   2.9000000e-04
   9.7944880e+01   2.4200000e-04
   9.7951846e+01   1.8400000e-04
   9.7958800e+01   1.4700000e-04
   9.7965743e+01   1.1100000e-04
   9.7972675e+01   6.7000000e-05
   9.7979596e+01   4.5000000e-05
   9.7986506e+01   2.2000000e-05
   9.7993405e+01   6.0000000e-06


==> Outage_beta/outbeta0.01_t_30.dat <==
   9.0000000e+01   1.0000000e+00
   9.0043214e+01   1.0000000e+00
   9.0086002e+01   1.0000000e+00
   9.0128372e+01   1.0000000e+00
   9.0170333e+01   1.0000000e+00
   9.0211893e+01   1.0000000e+00
   9.0253059e+01   1.0000000e+00
   9.0293838e+01   1.0000000e+00
   9.0334238e+01   1.0000000e+00
   9.0374265e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0453230e+01   1.0000000e+00
   9.0492180e+01   1.0000000e+00
   9.0530784e+01   1.0000000e+00
   9.0569049e+01   1.0000000e+00
   9.0606978e+01   1.0000000e+00
   9.0644580e+01   1.0000000e+00
   9.0681859e+01   1.0000000e+00
   9.0718820e+01   1.0000000e+00
   9.0755470e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.0827854e+01   1.0000000e+00
   9.0863598e+01   1.0000000e+00
   9.0899051e+01   1.0000000e+00
   9.0934217e+01   9.9991630e-01
   9.0969100e+01   9.9874179e-01
   9.1003705e+01   9.9688397e-01
   9.1038037e+01   9.9455466e-01
   9.1072100e+01   9.9184677e-01
   9.1105897e+01   9.8881724e-01
   9.1139434e+01   9.8550591e-01
   9.1172713e+01   9.8194280e-01
   9.1205739e+01   9.7815168e-01
   9.1238516e+01   9.7415200e-01
   9.1271048e+01   9.6996011e-01
   9.1303338e+01   9.6558999e-01
   9.1335389e+01   9.6105378e-01
   9.1367206e+01   9.5636218e-01
   9.1398791e+01   9.5152470e-01
   9.1430148e+01   9.4654985e-01
   9.1461280e+01   9.4144535e-01
   9.1492191e+01   9.3621819e-01
   9.1522883e+01   9.3087477e-01
   9.1553360e+01   9.2542096e-01
   9.1583625e+01   9.1986219e-01
   9.1613680e+01   9.1420345e-01
   9.1643529e+01   9.0844942e-01
   9.1673173e+01   9.0260443e-01
   9.1702617e+01   8.9667254e-01
   9.1731863e+01   8.9065755e-01
   9.1760913e+01   8.8456300e-01
   9.1789769e+01   8.7839227e-01
   9.1818436e+01   8.7214850e-01
   9.1846914e+01   8.6583468e-01
   9.1875207e+01   8.5945362e-01
   9.1903317e+01   8.5300799e-01
   9.1931246e+01   8.4650033e-01
   9.1958997e+01   8.3993303e-01
   9.1986571e+01   8.3330838e-01
   9.2013971e+01   8.2662856e-01
   9.2041200e+01   8.1989563e-01
   9.2068259e+01   8.1311157e-01
   9.2095150e+01   8.0627827e-01
   9.2121876e+01   7.9939753e-01
   9.2148438e+01   7.9247106e-01
   9.2174839e+01   7.8550052e-01
   9.2201081e+01   7.7848749e-01
   9.2227165e+01   7.7143348e-01
   9.2253093e+01   7.6484925e-01
   9.2278867e+01   7.5879058e-01
   9.2304489e+01   7.5302795e-01
   9.2329961e+01   7.4749094e-01
   9.2355284e+01   7.4213986e-01
   9.2380461e+01   7.3694825e-01
   9.2405492e+01   7.3189690e-01
   9.2430380e+01   7.2697102e-01
   9.2455127e+01   7.2215879e-01
   9.2479733e+01   7.1745053e-01
   9.2504200e+01   7.1283809e-01
   9.2528530e+01   7.0831455e-01
   9.2552725e+01   7.0387390e-01
   9.2576786e+01   6.9951087e-01
   9.2600714e+01   6.9522084e-01
   9.2624511e+01   6.9099967e-01
   9.2648178e+01   6.8684365e-01
   9.2671717e+01   6.8274944e-01
   9.2695129e+01   6.7871400e-01
   9.2718416e+01   6.7473456e-01
   9.2741578e+01   6.7080860e-01
   9.2764618e+01   6.6693376e-01
   9.2787536e+01   6.6310792e-01
   9.2810334e+01   6.5932907e-01
   9.2833012e+01   6.5559537e-01
   9.2855573e+01   6.5190510e-01
   9.2878017e+01   6.4825664e-01
   9.2900346e+01   6.4464852e-01
   9.2922561e+01   6.4107930e-01
   9.2944662e+01   6.3754768e-01
   9.2966652e+01   6.3405240e-01
   9.2988531e+01   6.3059230e-01
   9.3010300e+01   6.2716627e-01
   9.3031961e+01   6.2377326e-01
   9.3053514e+01   6.2041227e-01
   9.3074960e+01   6.1708238e-01
   9.3096302e+01   6.1378269e-01
   9.3117539e+01   6.1051234e-01
   9.3138672e+01   6.0727054e-01
   9.3159703e+01   6.0405651e-01
   9.3180633e+01   6.0086951e-01
   9.3201463e+01   5.9770885e-01
   9.3222193e+01   5.9457386e-01
   9.3242825e+01   5.9146389e-01
   9.3263359e+01   5.8837834e-01
   9.3283796e+01   5.8531660e-01
   9.3304138e+01   5.8227813e-01
   9.3324385e+01   5.7926238e-01
   9.3344538e+01   5.7626882e-01
   9.3364597e+01   5.7329696e-01
   9.3384565e+01   5.7034633e-01
   9.3404441e+01   5.6741645e-01
   9.3424227e+01   5.6450688e-01
   9.3443923e+01   5.6161719e-01
   9.3463530e+01   5.5874696e-01
   9.3483049e+01   5.5589581e-01
   9.3502480e+01   5.5306334e-01
   9.3521825e+01   5.5024918e-01
   9.3541084e+01   5.4745297e-01
   9.3560259e+01   5.4467436e-01
   9.3579348e+01   5.4191301e-01
   9.3598355e+01   5.3916861e-01
   9.3617278e+01   5.3644083e-01
   9.3636120e+01   5.3372938e-01
   9.3654880e+01   5.3103394e-01
   9.3673559e+01   5.2835424e-01
   9.3692159e+01   5.2569000e-01
   9.3710679e+01   5.2304095e-01
   9.3729120e+01   5.2040682e-01
   9.3747483e+01   5.1778737e-01
   9.3765770e+01   5.1518234e-01
   9.3783979e+01   5.1259149e-01
   9.3802112e+01   5.1001460e-01
   9.3820170e+01   5.0745143e-01
   9.3838154e+01   5.0490176e-01
   9.3856063e+01   5.0236537e-01
   9.3873898e+01   4.9984207e-01
   9.3891661e+01   4.9733164e-01
   9.3909351e+01   4.9483389e-01
   9.3926970e+01   4.9234863e-01
   9.3944517e+01   4.8987565e-01
   9.3961993e+01   4.8741479e-01
   9.3979400e+01   4.8496587e-01
   9.3996737e+01   4.8252870e-01
   9.4014005e+01   4.8010312e-01
   9.4031205e+01   4.7768896e-01
   9.4048337e+01   4.7528606e-01
   9.4065402e+01   4.7289426e-01
   9.4082400e+01   4.7051341e-01
   9.4099331e+01   4.6814336e-01
   9.4116197e+01   4.6578396e-01
   9.4132998e+01   4.6343506e-01
   9.4149733e+01   4.6109652e-01
   9.4166405e+01   4.5876821e-01
   9.4183013e+01   4.5645000e-01
   9.4199557e+01   4.5414174e-01
   9.4216039e+01   4.5184331e-01
   9.4232459e+01   4.4955459e-01
   9.4248816e+01   4.4727545e-01
   9.4265113e+01   4.4500578e-01
   9.4281348e+01   4.4274544e-01
   9.4297523e+01   4.4049434e-01
   9.4313638e+01   4.3825234e-01
   9.4329693e+01   4.3601936e-01
   9.4345689e+01   4.3379526e-01
   9.4361626e+01   4.3157996e-01
   9.4377506e+01   4.2937333e-01
   9.4393327e+01   4.2717529e-01
   9.4409091e+01   4.2498573e-01
   9.4424798e+01   4.2280456e-01
   9.4440448e+01   4.2063167e-01
   9.4456042e+01   4.1846697e-01
   9.4471580e+01   4.1631037e-01
   9.4487063e+01   4.1416178e-01
   9.4502491e+01   4.1202110e-01
   9.4517864e+01   4.0988826e-01
   9.4533183e+01   4.0776316e-01
   9.4548449e+01   4.0564573e-01
   9.4563660e+01   4.0353587e-01
   9.4578819e+01   4.0143351e-01
   9.4593925e+01   3.9933856e-01
   9.4608978e+01   3.9725095e-01
   9.4623980e+01   3.9517060e-01
   9.4638930e+01   3.9309744e-01
   9.4653829e+01   3.9103138e-01
   9.4668676e+01   3.8897237e-01
   9.4683473e+01   3.8692032e-01
   9.4698220e+01   3.8487516e-01
   9.4712917e+01   3.8283683e-01
   9.4727564e+01   3.8080525e-01
   9.4742163e+01   3.7878036e-01
   9.4756712e+01   3.7676210e-01
   9.4771213e+01   3.7475039e-01
   9.4785665e+01   3.7274518e-01
   9.4800069e+01   3.7074640e-01
   9.4814426e+01   3.6875399e-01
   9.4828736e+01   3.6676789e-01
   9.4842998e+01   3.6478804e-01
   9.4857214e+01   3.6281438e-01
   9.4871384e+01   3.6084684e-01
   9.4885507e+01   3.5888539e-01
   9.4899585e+01   3.5692995e-01
   9.4913617e+01   3.5498047e-01
   9.4927604e+01   3.5303690e-01
   9.4941546e+01   3.5109919e-01
   9.4955443e+01   3.4916728e-01
   9.4969296e+01   3.4724111e-01
   9.4983106e+01   3.4532065e-01
   9.4996871e+01   3.4340583e-01
   9.5010593e+01   3.4149662e-01
   9.5024271e+01   3.3959295e-01
   9.5037907e+01   3.3769478e-01
   9.5051500e+01   3.3580206e-01
   9.5065050e+01   3.3391475e-01
   9.5078559e+01   3.3203280e-01
   9.5092025e+01   3.3015616e-01
   9.5105450e+01   3.2828479e-01
   9.5118834e+01   3.2641865e-01
   9.5132176e+01   3.2455769e-01
   9.5145478e+01   3.2270186e-01
   9.5158738e+01   3.2085114e-01
   9.5171959e+01   3.1900546e-01
   9.5185139e+01   3.1716479e-01
   9.5198280e+01   3.1532910e-01
   9.5211381e+01   3.1349834e-01
   9.5224442e+01   3.1167247e-01
   9.5237465e+01   3.0985145e-01
   9.5250448e+01   3.0803524e-01
   9.5263393e+01   3.0622381e-01
   9.5276299e+01   3.0441712e-01
   9.5289167e+01   3.0261513e-01
   9.5301997e+01   3.0081780e-01
   9.5314789e+01   2.9902510e-01
   9.5327544e+01   2.9723699e-01
   9.5340261e+01   2.9545344e-01
   9.5352941e+01   2.9367441e-01
   9.5365584e+01   2.9189987e-01
   9.5378191e+01   2.9012978e-01
   9.5390761e+01   2.8836411e-01
   9.5403295e+01   2.8660283e-01
   9.5415792e+01   2.8484590e-01
   9.5428254e+01   2.8309329e-01
   9.5440680e+01   2.8134498e-01
   9.5453071e+01   2.7960092e-01
   9.5465427e+01   2.7786109e-01
   9.5477747e+01   2.7612546e-01
   9.5490033e+01   2.7439399e-01
   9.5502284e+01   2.7266666e-01
   9.5514500e+01   2.7094344e-01
   9.5526682e+01   2.6922430e-01
   9.5538830e+01   2.6750920e-01
   9.5550944e+01   2.6579813e-01
   9.5563025e+01   2.6409105e-01
   9.5575072e+01   2.6238793e-01
   9.5587086e+01   2.6068875e-01
   9.5599066e+01   2.5899347e-01
   9.5611014e+01   2.5730208e-01
   9.5622929e+01   2.5561455e-01
   9.5634811e+01   2.5393084e-01
   9.5646661e+01   2.5225094e-01
   9.5658478e+01   2.5057482e-01
   9.5670264e+01   2.4890244e-01
   9.5682017e+01   2.4723380e-01
   9.5693739e+01   2.4556886e-01
   9.5705429e+01   2.4390759e-01
   9.5717088e+01   2.4224998e-01
   9.5728716e+01   2.4059600e-01
   9.5740313e+01   2.3894562e-01
   9.5751878e+01   2.3729882e-01
   9.5763414e+01   2.3565558e-01
   9.5774918e+01   2.3401588e-01
   9.5786392e+01   2.3237969e-01
   9.5797836e+01   2.3074699e-01
   9.5809250e+01   2.2911776e-01
   9.5820634e+01   2.2749197e-01
   9.5831988e+01   2.2586961e-01
   9.5843312e+01   2.2425065e-01
   9.5854607e+01   2.2263507e-01
   9.5865873e+01   2.2102285e-01
   9.5877110e+01   2.1941397e-01
   9.5888317e+01   2.1780841e-01
   9.5899496e+01   2.1620615e-01
   9.5910646e+01   2.1460716e-01
   9.5921768e+01   2.1301143e-01
   9.5932861e+01   2.1141894e-01
   9.5943926e+01   2.0982966e-01
   9.5954962e+01   2.0824358e-01
   9.5965971e+01   2.0666069e-01
   9.5976952e+01   2.0508095e-01
   9.5987905e+01   2.0350435e-01
   9.5998831e+01   2.0193088e-01
   9.6009729e+01   2.0036051e-01
   9.6020600e+01   1.9879322e-01
   9.6031444e+01   1.9722900e-01
   9.6042261e+01   1.9566783e-01
   9.6053050e+01   1.9410969e-01
   9.6063814e+01   1.9255457e-01
   9.6074550e+01   1.9100244e-01
   9.6085260e+01   1.8945329e-01
   9.6095944e+01   1.8790711e-01
   9.6106602e+01   1.8636387e-01
   9.6117233e+01   1.8482355e-01
   9.6127839e+01   1.8328615e-01
   9.6138418e+01   1.8175164e-01
   9.6148972e+01   1.8022002e-01
   9.6159501e+01   1.7869125e-01
   9.6170003e+01   1.7716533e-01
   9.6180481e+01   1.7564224e-01
   9.6190933e+01   1.7412197e-01
   9.6201361e+01   1.7260450e-01
   9.6211763e+01   1.7108981e-01
   9.6222140e+01   1.6957788e-01
   9.6232493e+01   1.6806872e-01
   9.6242821e+01   1.6656229e-01
   9.6253125e+01   1.6505858e-01
   9.6263404e+01   1.6355758e-01
   9.6273659e+01   1.6205928e-01
   9.6283889e+01   1.6056365e-01
   9.6294096e+01   1.5907070e-01
   9.6304279e+01   1.5758039e-01
   9.6314438e+01   1.5609272e-01
   9.6324573e+01   1.5460767e-01
   9.6334685e+01   1.5312523e-01
   9.6344773e+01   1.5164539e-01
   9.6354837e+01   1.5016813e-01
   9.6364879e+01   1.4869344e-01
   9.6374897e+01   1.4722130e-01
   9.6384893e+01   1.4575170e-01
   9.6394865e+01   1.4428463e-01
   9.6404814e+01   1.4282008e-01
   9.6414741e+01   1.4135803e-01
   9.6424645e+01   1.3989847e-01
   9.6434527e+01   1.3844139e-01
   9.6444386e+01   1.3698677e-01
   9.6454223e+01   1.3553461e-01
   9.6464037e+01   1.3408488e-01
   9.6473830e+01   1.3263758e-01
   9.6483600e+01   1.3119270e-01
   9.6493349e+01   1.2975022e-01
   9.6503075e+01   1.2831013e-01
   9.6512780e+01   1.2687242e-01
   9.6522463e+01   1.2543708e-01
   9.6532125e+01   1.2400409e-01
   9.6541765e+01   1.2257345e-01
   9.6551384e+01   1.2114514e-01
   9.6560982e+01   1.1971915e-01
   9.6570559e+01   1.1829547e-01
   9.6580114e+01   1.1687409e-01
   9.6589648e+01   1.1545500e-01
   9.6599162e+01   1.1403818e-01
   9.6608655e+01   1.1262363e-01
   9.6618127e+01   1.1121134e-01
   9.6627578e+01   1.0980129e-01
   9.6637009e+01   1.0839347e-01
   9.6646420e+01   1.0698788e-01
   9.6655810e+01   1.0558449e-01
   9.6665180e+01   1.0418332e-01
   9.6674530e+01   1.0278433e-01
   9.6683859e+01   1.0138752e-01
   9.6693169e+01   9.9992884e-02
   9.6702459e+01   9.8600859e-02
   9.6711728e+01   9.7218750e-02
   9.6720979e+01   9.5849067e-02
   9.6730209e+01   9.4491743e-02
   9.6739420e+01   9.3146708e-02
   9.6748611e+01   9.1813896e-02
   9.6757783e+01   9.0493240e-02
   9.6766936e+01   8.9184673e-02
   9.6776070e+01   8.7888130e-02
   9.6785184e+01   8.6603545e-02
   9.6794279e+01   8.5330853e-02
   9.6803355e+01   8.4069989e-02
   9.6812412e+01   8.2820889e-02
   9.6821451e+01   8.1583491e-02
   9.6830470e+01   8.0357730e-02
   9.6839471e+01   7.9143545e-02
   9.6848454e+01   7.7940872e-02
   9.6857417e+01   7.6749651e-02
   9.6866363e+01   7.5569820e-02
   9.6875290e+01   7.4401319e-02
   9.6884198e+01   7.3244086e-02
   9.6893089e+01   7.2098062e-02
   9.6901961e+01   7.0963188e-02
   9.6910815e+01   6.9839404e-02
   9.6919651e+01   6.8726651e-02
   9.6928469e+01   6.7624872e-02
   9.6937269e+01   6.6534009e-02
   9.6946052e+01   6.5454004e-02
   9.6954817e+01   6.4384800e-02
   9.6963564e+01   6.3326341e-02
   9.6972293e+01   6.2278570e-02
   9.6981005e+01   6.1241431e-02
   9.6989700e+01   6.0214870e-02
   9.6998377e+01   5.9198831e-02
   9.7007037e+01   5.8193260e-02
   9.7015680e+01   5.7198102e-02
   9.7024305e+01   5.6213303e-02
   9.7032914e+01   5.5238810e-02
   9.7041505e+01   5.4274570e-02
   9.7050080e+01   5.3320530e-02
   9.7058637e+01   5.2376638e-02
   9.7067178e+01   5.1442841e-02
   9.7075702e+01   5.0519088e-02
   9.7084209e+01   4.9605328e-02
   9.7092700e+01   4.8701510e-02
   9.7101174e+01   4.7807583e-02
   9.7109631e+01   4.6923496e-02
   9.7118072e+01   4.6049201e-02
   9.7126497e+01   4.5184646e-02
   9.7134905e+01   4.4329784e-02
   9.7143298e+01   4.3484566e-02
   9.7151674e+01   4.2648941e-02
   9.7160033e+01   4.1822864e-02
   9.7168377e+01   4.1006284e-02
   9.7176705e+01   4.0199156e-02
   9.7185017e+01   3.9401431e-02
   9.7193313e+01   3.8613063e-02
   9.7201593e+01   3.7834005e-02
   9.7209857e+01   3.7064211e-02
   9.7218106e+01   3.6303634e-02
   9.7226339e+01   3.5552229e-02
   9.7234557e+01   3.4809951e-02
   9.7242759e+01   3.4076754e-02
   9.7250945e+01   3.3352594e-02
   9.7259116e+01   3.2637426e-02
   9.7267272e+01   3.1931206e-02
   9.7275413e+01   3.1233890e-02
   9.7283538e+01   3.0545435e-02
   9.7291648e+01   2.9865796e-02
   9.7299743e+01   2.9194931e-02
   9.7307823e+01   2.8532798e-02
   9.7315888e+01   2.7879353e-02
   9.7323938e+01   2.7234555e-02
   9.7331973e+01   2.6598361e-02
   9.7339993e+01   2.5970730e-02
   9.7347998e+01   2.5351620e-02
   9.7355989e+01   2.4740991e-02
   9.7363965e+01   2.4138801e-02
   9.7371926e+01   2.3545009e-02
   9.7379873e+01   2.2959576e-02
   9.7387806e+01   2.2382462e-02
   9.7395723e+01   2.1813626e-02
   9.7403627e+01   2.1253029e-02
   9.7411516e+01   2.0700631e-02
   9.7419391e+01   2.0156394e-02
   9.7427251e+01   1.9620278e-02
   9.7435098e+01   1.9092246e-02
   9.7442930e+01   1.8572259e-02
   9.7450748e+01   1.8060278e-02
   9.7458552e+01   1.7556265e-02
   9.7466342e+01   1.7060184e-02
   9.7474118e+01   1.6571997e-02
   9.7481880e+01   1.6091667e-02
   9.7489629e+01   1.5619156e-02
   9.7497363e+01   1.5154428e-02
   9.7505084e+01   1.4697447e-02
   9.7512791e+01   1.4248176e-02
   9.7520484e+01   1.3806580e-02
   9.7528164e+01   1.3372622e-02
   9.7535831e+01   1.2946267e-02
   9.7543483e+01   1.2527480e-02
   9.7551123e+01   1.2116226e-02
   9.7558749e+01   1.1712469e-02
   9.7566361e+01   1.1316175e-02
   9.7573960e+01   1.0927310e-02
   9.7581546e+01   1.0545839e-02
   9.7589119e+01   1.0171728e-02
   9.7596678e+01   9.8049441e-03
   9.7604225e+01   9.4454525e-03
   9.7611758e+01   9.0932204e-03
   9.7619278e+01   8.7482143e-03
   9.7626786e+01   8.4104013e-03
   9.7634280e+01   8.0797485e-03
   9.7641761e+01   7.7562234e-03
   9.7649230e+01   7.4397935e-03
   9.7656686e+01   7.1304265e-03
   9.7664128e+01   6.8280905e-03
   9.7671559e+01   6.5327536e-03
   9.7678976e+01   6.2443841e-03
   9.7686381e+01   5.9629505e-03
   9.7693773e+01   5.6884217e-03
   9.7701153e+01   5.4207664e-03
   9.7708520e+01   5.1599538e-03
   9.7715875e+01   4.9059532e-03
   9.7723217e+01   4.6587341e-03
   9.7730547e+01   4.4182660e-03
   9.7737864e+01   4.1845188e-03
   9.7745170e+01   3.9574624e-03
   9.7752463e+01   3.7370672e-03
   9.7759743e+01   3.5233034e-03
   9.7767012e+01   3.3161415e-03
   9.7774268e+01   3.1155523e-03
   9.7781513e+01   2.9215066e-03
   9.7788745e+01   2.7339755e-03
   9.7795965e+01   2.5529302e-03
   9.7803173e+01   2.3783420e-03
   9.7810369e+01   2.2101825e-03
   9.7817554e+01   2.0484234e-03
   9.7824726e+01   1.8930367e-03
   9.7831887e+01   1.7439942e-03
   9.7839036e+01   1.6012683e-03
   9.7846173e+01   1.4648313e-03
   9.7853298e+01   1.3346557e-03
   9.7860412e+01   1.2107142e-03
   9.7867514e+01   1.0929796e-03
   9.7874605e+01   9.8142498e-04
   9.7881684e+01   8.7602338e-04
   9.7888751e+01   7.7674815e-04
   9.7895807e+01   6.8357274e-04
   9.7902852e+01   5.9647075e-04
   9.7909885e+01   5.1541594e-04
   9.7916906e+01   4.4038220e-04
   9.7923917e+01   3.7134359e-04
   9.7930916e+01   3.0827431e-04
   9.7937904e+01   2.5114870e-04
   9.7944880e+01   1.9994125e-04
   9.7951846e+01   1.5462660e-04
   9.7958800e+01   1.1517952e-04
   9.7965743e+01   8.1574918e-05
   9.7972675e+01   5.3787864e-05
   9.7979596e+01   3.1793553e-05
   9.7986506e+01   1.5567321e-05
   9.7993405e+01   5.0846425e-06
   9.8000294e+01   3.2112835e-07


==> Outage_beta/outbeta0.05_mc_10.txt <==
   9.0000000e+01   1.0000000e+00
   9.0043214e+01   1.0000000e+00
   9.0086002e+01   1.0000000e+00
   9.0128372e+01   1.0000000e+00
   9.0170333e+01   1.0000000e+00
   9.0211893e+01   1.0000000e+00
   9.0253059e+01   1.0000000e+00
   9.0293838e+01   1.0000000e+00
   9.0334238e+01   1.0000000e+00
   9.0374265e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0453230e+01   1.0000000e+00
   9.0492180e+01   1.0000000e+00
   9.0530784e+01   1.0000000e+00
   9.0569049e+01   1.0000000e+00
   9.0606978e+01   1.0000000e+00
   9.0644580e+01   1.0000000e+00
   9.0681859e+01   1.0000000e+00
   9.0718820e+01   1.0000000e+00
   9.0755470e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.0827854e+01   1.0000000e+00
   9.0863598e+01   1.0000000e+00
   9.0899051e+01   1.0000000e+00
   9.0934217e+01   9.9953900e-01
   9.0969100e+01   9.9849300e-01
   9.1003705e+01   9.9712000e-01
   9.1038037e+01   9.9553900e-01
   9.1072100e+01   9.9370500e-01
   9.1105897e+01   9.9173400e-01
   9.1139434e+01   9.8967100e-01
   9.1172713e+01   9.8735100e-01
   9.1205739e+01   9.8488500e-01
   9.1238516e+01   9.8244600e-01
   9.1271048e+01   9.7984400e-01
   9.1303338e+01   9.7715500e-01
   9.1335389e+01   9.7440200e-01
   9.1367206e+01   9.7146700e-01
   9.1398791e+01   9.6841400e-01
   9.1430148e+01   9.6531100e-01
   9.1461280e+01   9.6214400e-01
   9.1492191e+01   9.5895800e-01
   9.1522883e+01   9.5564400e-01
   9.1553360e+01   9.5233000e-01
   9.1583625e+01   9.4896300e-01
   9.1613680e+01   9.4549600e-01
   9.1643529e+01   9.4199700e-01
   9.1673173e+01   9.3843200e-01
   9.1702617e+01   9.3466800e-01
   9.1731863e+01   9.3099900e-01
   9.1760913e+01   9.2731200e-01
   9.1789769e+01   9.2346400e-01
   9.1818436e+01   9.1968600e-01
   9.1846914e+01   9.1578100e-01
   9.1875207e+01   9.1192900e-01
   9.1903317e+01   9.0801700e-01
   9.1931246e+01   9.0401800e-01
   9.1958997e+01   8.9999400e-01
   9.1986571e+01   8.9598500e-01
   9.2013971e+01   8.9183100e-01
   9.2041200e+01   8.8762700e-01
   9.2068259e+01   8.8364600e-01
   9.2095150e+01   8.7951100e-01
   9.2121876e+01   8.7536700e-01
   9.2148438e+01   8.7119600e-01
   9.2174839e+01   8.6693600e-01
   9.2201081e+01   8.6271200e-01
   9.2227165e+01   8.5851100e-01
   9.2253093e+01   8.5418000e-01
   9.2278867e+01   8.4980800e-01
   9.2304489e+01   8.4543900e-01
   9.2329961e+01   8.4115800e-01
   9.2355284e+01   8.3683300e-01
   9.2380461e+01   8.3239800e-01
   9.2405492e+01   8.2786300e-01
   9.2430380e+01   8.2336100e-01
   9.2455127e+01   8.1890400e-01
   9.2479733e+01   8.1452600e-01
   9.2504200e+01   8.1000900e-01
   9.2528530e+01   8.0559300e-01
   9.2552725e+01   8.0087400e-01
   9.2576786e+01   7.9621500e-01
   9.2600714e+01   7.9157300e-01
   9.2624511e+01   7.8702000e-01
   9.2648178e+01   7.8248000e-01
   9.2671717e+01   7.7782900e-01
   9.2695129e+01   7.7313700e-01
   9.2718416e+01   7.6848800e-01
   9.2741578e+01   7.6391900e-01
   9.2764618e+01   7.5918400e-01
   9.2787536e+01   7.5446200e-01
   9.2810334e+01   7.4968400e-01
   9.2833012e+01   7.4502800e-01
   9.2855573e+01   7.4034000e-01
   9.2878017e+01   7.3563500e-01
   9.2900346e+01   7.3100200e-01
   9.2922561e+01   7.2630800e-01
   9.2944662e+01   7.2153200e-01
   9.2966652e+01   7.1681700e-01
   9.2988531e+01   7.1211300e-01
   9.3010300e+01   7.0739900e-01
   9.3031961e+01   7.0269900e-01
   9.3053514e+01   6.9797400e-01
   9.3074960e+01   6.9307800e-01
   9.3096302e+01   6.8865000e-01
   9.3117539e+01   6.8438600e-01
   9.3138672e+01   6.8013000e-01
   9.3159703e+01   6.7610700e-01
   9.3180633e+01   6.7224100e-01
   9.3201463e+01   6.6836000e-01
   9.3222193e+01   6.6471200e-01
   9.3242825e+01   6.6101400e-01
   9.3263359e+01   6.5716600e-01
   9.3283796e+01   6.5353500e-01
   9.3304138e+01   6.4999300e-01
   9.3324385e+01   6.4653400e-01
   9.3344538e+01   6.4316100e-01
   9.3364597e+01   6.3977000e-01
   9.3384565e+01   6.3646700e-01
   9.3404441e+01   6.3314100e-01
   9.3424227e+01   6.2986900e-01
   9.3443923e+01   6.2653500e-01
   9.3463530e+01   6.2328200e-01
   9.3483049e+01   6.2019000e-01
   9.3502480e+01   6.1707000e-01
   9.3521825e+01   6.1388600e-01
   9.3541084e+01   6.1075100e-01
   9.3560259e+01   6.0768100e-01
   9.3579348e+01   6.0472700e-01
   9.3598355e+01   6.0162400e-01
   9.3617278e+01   5.9859000e-01
   9.3636120e+01   5.9560200e-01
   9.3654880e+01   5.9264200e-01
   9.3673559e+01   5.8968800e-01
   9.3692159e+01   5.8672500e-01
   9.3710679e+01   5.8383500e-01
   9.3729120e+01   5.8101700e-01
   9.3747483e+01   5.7813700e-01
   9.3765770e+01   5.7528300e-01
   9.3783979e+01   5.7248300e-01
   9.3802112e+01   5.6971400e-01
   9.3820170e+01   5.6706500e-01
   9.3838154e+01   5.6428600e-01
   9.3856063e+01   5.6164200e-01
   9.3873898e+01   5.5895600e-01
   9.3891661e+01   5.5631000e-01
   9.3909351e+01   5.5370000e-01
   9.3926970e+01   5.5100700e-01
   9.3944517e+01   5.4834600e-01
   9.3961993e+01   5.4571400e-01
   9.3979400e+01   5.4313500e-01
   9.3996737e+01   5.4060900e-01
   9.4014005e+01   5.3800200e-01
   9.4031205e+01   5.3538600e-01
   9.4048337e+01   5.3295000e-01
   9.4065402e+01   5.3041200e-01
   9.4082400e+01   5.2776900e-01
   9.4099331e+01   5.2527300e-01
   9.4116197e+01   5.2278800e-01
   9.4132998e+01   5.2032500e-01
   9.4149733e+01   5.1788700e-01
   9.4166405e+01   5.1538600e-01
   9.4183013e+01   5.1304100e-01
   9.4199557e+01   5.1069000e-01
   9.4216039e+01   5.0832900e-01
   9.4232459e+01   5.0595400e-01
   9.4248816e+01   5.0361700e-01
   9.4265113e+01   5.0121100e-01
   9.4281348e+01   4.9880000e-01
   9.4297523e+01   4.9653100e-01
   9.4313638e+01   4.9416200e-01
   9.4329693e+01   4.9183100e-01
   9.4345689e+01   4.8946400e-01
   9.4361626e+01   4.8701300e-01
   9.4377506e+01   4.8473000e-01
   9.4393327e+01   4.8247600e-01
   9.4409091e+01   4.8020600e-01
   9.4424798e+01   4.7796500e-01
   9.4440448e+01   4.7570200e-01
   9.4456042e+01   4.7358100e-01
   9.4471580e+01   4.7148200e-01
   9.4487063e+01   4.6927400e-01
   9.4502491e+01   4.6706000e-01
   9.4517864e+01   4.6481000e-01
   9.4533183e+01   4.6260100e-01
   9.4548449e+01   4.6040100e-01
   9.4563660e+01   4.5827400e-01
   9.4578819e+01   4.5608100e-01
   9.4593925e+01   4.5394500e-01
   9.4608978e+01   4.5182700e-01
   9.4623980e+01   4.4970300e-01
   9.4638930e+01   4.4754200e-01
   9.4653829e+01   4.4550500e-01
   9.4668676e+01   4.4344300e-01
   9.4683473e+01   4.4129100e-01
   9.4698220e+01   4.3919500e-01
   9.4712917e+01   4.3710200e-01
   9.4727564e+01   4.3500400e-01
   9.4742163e+01   4.3288100e-01
   9.4756712e+01   4.3078100e-01
   9.4771213e+01   4.2872100e-01
   9.4785665e+01   4.2669300e-01
   9.4800069e+01   4.2467100e-01
   9.4814426e+01   4.2260900e-01
   9.4828736e+01   4.2055500e-01
   9.4842998e+01   4.1850000e-01
   9.4857214e+01   4.1643000e-01
   9.4871384e+01   4.1442400e-01
   9.4885507e+01   4.1246100e-01
   9.4899585e+01   4.1046100e-01
   9.4913617e+01   4.0856800e-01
   9.4927604e+01   4.0668200e-01
   9.4941546e+01   4.0469900e-01
   9.4955443e+01   4.0274100e-01
   9.4969296e+01   4.0073400e-01
   9.4983106e+01   3.9884400e-01
   9.4996871e+01   3.9679100e-01
   9.5010593e+01   3.9485400e-01
   9.5024271e+01   3.9295900e-01
   9.5037907e+01   3.9104600e-01
   9.5051500e+01   3.8922500e-01
   9.5065050e+01   3.8728400e-01
   9.5078559e+01   3.8538100e-01
   9.5092025e+01   3.8359500e-01
   9.5105450e+01   3.8158700e-01
   9.5118834e+01   3.7971200e-01
   9.5132176e+01   3.7786400e-01
   9.5145478e+01   3.7599400e-01
   9.5158738e+01   3.7410500e-01
   9.5171959e+01   3.7215100e-01
   9.5185139e+01   3.7026800e-01
   9.5198280e+01   3.6840800e-01
   9.5211381e+01   3.6657000e-01
   9.5224442e+01   3.6465300e-01
   9.5237465e+01   3.6283500e-01
   9.5250448e+01   3.6103400e-01
   9.5263393e+01   3.5918900e-01
   9.5276299e+01   3.5736400e-01
   9.5289167e+01   3.5554400e-01
   9.5301997e+01   3.5363500e-01
   9.5314789e+01   3.5191500e-01
   9.5327544e+01   3.5011600e-01
   9.5340261e+01   3.4835300e-01
   9.5352941e+01   3.4651600e-01
   9.5365584e+01   3.4465500e-01
   9.5378191e+01   3.4286200e-01
   9.5390761e+01   3.4109900e-01
   9.5403295e+01   3.3939400e-01
   9.5415792e+01   3.3761900e-01
   9.5428254e+01   3.3581400e-01
   9.5440680e+01   3.3405000e-01
   9.5453071e+01   3.3228800e-01
   9.5465427e+01   3.3050400e-01
   9.5477747e+01   3.2868400e-01
   9.5490033e+01   3.2693300e-01
   9.5502284e+01   3.2506200e-01
   9.5514500e+01   3.2326300e-01
   9.5526682e+01   3.2146900e-01
   9.5538830e+01   3.1977300e-01
   9.5550944e+01   3.1811200e-01
   9.5563025e+01   3.1640400e-01
   9.5575072e+01   3.1469300e-01
   9.5587086e+01   3.1301200e-01
   9.5599066e+01   3.1124900e-01
   9.5611014e+01   3.0952000e-01
   9.5622929e+01   3.0782300e-01
   9.5634811e+01   3.0616500e-01
   9.5646661e+01   3.0449700e-01
   9.5658478e+01   3.0285900e-01
   9.5670264e+01   3.0119700e-01
   9.5682017e+01   2.9952200e-01
   9.5693739e+01   2.9787100e-01
   9.5705429e+01   2.9619600e-01
   9.5717088e+01   2.9453300e-01
   9.5728716e+01   2.9275600e-01
   9.5740313e+01   2.9102000e-01
   9.5751878e+01   2.8935600e-01
   9.5763414e+01   2.8774600e-01
   9.5774918e+01   2.8613700e-01
   9.5786392e+01   2.8444100e-01
   9.5797836e+01   2.8279700e-01
   9.5809250e+01   2.8117100e-01
   9.5820634e+01   2.7961800e-01
   9.5831988e+01   2.7799200e-01
   9.5843312e+01   2.7634500e-01
   9.5854607e+01   2.7465200e-01
   9.5865873e+01   2.7292400e-01
   9.5877110e+01   2.7129000e-01
   9.5888317e+01   2.6973000e-01
   9.5899496e+01   2.6807300e-01
   9.5910646e+01   2.6654300e-01
   9.5921768e+01   2.6492800e-01
   9.5932861e+01   2.6328600e-01
   9.5943926e+01   2.6174500e-01
   9.5954962e+01   2.6008900e-01
   9.5965971e+01   2.5851900e-01
   9.5976952e+01   2.5690000e-01
   9.5987905e+01   2.5532700e-01
   9.5998831e+01   2.5382200e-01
   9.6009729e+01   2.5227200e-01
   9.6020600e+01   2.5067300e-01
   9.6031444e+01   2.4912100e-01
   9.6042261e+01   2.4758300e-01
   9.6053050e+01   2.4599100e-01
   9.6063814e+01   2.4448700e-01
   9.6074550e+01   2.4295900e-01
   9.6085260e+01   2.4147700e-01
   9.6095944e+01   2.3985100e-01
   9.6106602e+01   2.3832700e-01
   9.6117233e+01   2.3683000e-01
   9.6127839e+01   2.3528900e-01
   9.6138418e+01   2.3382000e-01
   9.6148972e+01   2.3226900e-01
   9.6159501e+01   2.3066800e-01
   9.6170003e+01   2.2916900e-01
   9.6180481e+01   2.2763600e-01
   9.6190933e+01   2.2610500e-01
   9.6201361e+01   2.2456100e-01
   9.6211763e+01   2.2308200e-01
   9.6222140e+01   2.2158700e-01
   9.6232493e+01   2.2015000e-01
   9.6242821e+01   2.1861400e-01
   9.6253125e+01   2.1705400e-01
   9.6263404e+01   2.1556500e-01
   9.6273659e+01   2.1410900e-01
   9.6283889e+01   2.1258200e-01
   9.6294096e+01   2.1107000e-01
   9.6304279e+01   2.0960000e-01
   9.6314438e+01   2.0804900e-01
   9.6324573e+01   2.0651100e-01
   9.6334685e+01   2.0505800e-01
   9.6344773e+01   2.0356100e-01
   9.6354837e+01   2.0208400e-01
   9.6364879e+01   2.0054000e-01
   9.6374897e+01   1.9909900e-01
   9.6384893e+01   1.9765100e-01
   9.6394865e+01   1.9622900e-01
   9.6404814e+01   1.9477500e-01
   9.6414741e+01   1.9331000e-01
   9.6424645e+01   1.9190900e-01
   9.6434527e+01   1.9043400e-01
   9.6444386e+01   1.8900400e-01
   9.6454223e+01   1.8758600e-01
   9.6464037e+01   1.8606900e-01
   9.6473830e+01   1.8460200e-01
   9.6483600e+01   1.8315600e-01
   9.6493349e+01   1.8174600e-01
   9.6503075e+01   1.8030200e-01
   9.6512780e+01   1.7887000e-01
   9.6522463e+01   1.7743200e-01
   9.6532125e+01   1.7600500e-01
   9.6541765e+01   1.7455800e-01
   9.6551384e+01   1.7311600e-01
   9.6560982e+01   1.7176400e-01
   9.6570559e+01   1.7031400e-01
   9.6580114e+01   1.6885900e-01
   9.6589648e+01   1.6746600e-01
   9.6599162e+01   1.6608000e-01
   9.6608655e+01   1.6467800e-01
   9.6618127e+01   1.6331700e-01
   9.6627578e+01   1.6185700e-01
   9.6637009e+01   1.6041900e-01
   9.6646420e+01   1.5902400e-01
   9.6655810e+01   1.5766000e-01
   9.6665180e+01   1.5636700e-01
   9.6674530e+01   1.5499300e-01
   9.6683859e+01   1.5368200e-01
   9.6693169e+01   1.5230100e-01
   9.6702459e+01   1.5097400e-01
   9.6711728e+01   1.4974700e-01
   9.6720979e+01   1.4845000e-01
   9.6730209e+01   1.4707000e-01
   9.6739420e+01   1.4580300e-01
   9.6748611e+01   1.4456200e-01
   9.6757783e+01   1.4328500e-01
   9.6766936e+01   1.4203800e-01
   9.6776070e+01   1.4079300e-01
   9.6785184e+01   1.3952300e-01
   9.6794279e+01   1.3823100e-01
   9.6803355e+01   1.3697100e-01
   9.6812412e+01   1.3576100e-01
   9.6821451e+01   1.3454200e-01
   9.6830470e+01   1.3329500e-01
   9.6839471e+01   1.3214200e-01
   9.6848454e+01   1.3091400e-01
   9.6857417e+01   1.2973500e-01
   9.6866363e+01   1.2857000e-01
   9.6875290e+01   1.2740100e-01
   9.6884198e+01   1.2625400e-01
   9.6893089e+01   1.2510300e-01
   9.6901961e+01   1.2394800e-01
   9.6910815e+01   1.2278500e-01
   9.6919651e+01   1.2167200e-01
   9.6928469e+01   1.2055100e-01
   9.6937269e+01   1.1941000e-01
   9.6946052e+01   1.1829500e-01
   9.6954817e+01   1.1716900e-01
   9.6963564e+01   1.1610300e-01
   9.6972293e+01   1.1502400e-01
   9.6981005e+01   1.1390200e-01
   9.6989700e+01   1.1281400e-01
   9.6998377e+01   1.1174300e-01
   9.7007037e+01   1.1069300e-01
   9.7015680e+01   1.0962200e-01
   9.7024305e+01   1.0859800e-01
   9.7032914e+01   1.0755500e-01
   9.7041505e+01   1.0649900e-01
   9.7050080e+01   1.0548800e-01
   9.7058637e+01   1.0445900e-01
   9.7067178e+01   1.0343200e-01
   9.7075702e+01   1.0247400e-01
   9.7084209e+01   1.0147800e-01
   9.7092700e+01   1.0047500e-01
   9.7101174e+01   9.9465000e-02
   9.7109631e+01   9.8494000e-02
   9.7118072e+01   9.7524000e-02
   9.7126497e+01   9.6576000e-02
   9.7134905e+01   9.5594000e-02
   9.7143298e+01   9.4695000e-02
   9.7151674e+01   9.3679000e-02
   9.7160033e+01   9.2717000e-02
   9.7168377e+01   9.1801000e-02
   9.7176705e+01   9.0868000e-02
   9.7185017e+01   8.9872000e-02
   9.7193313e+01   8.8953000e-02
   9.7201593e+01   8.8039000e-02
   9.7209857e+01   8.7181000e-02
   9.7218106e+01   8.6278000e-02
   9.7226339e+01   8.5343000e-02
   9.7234557e+01   8.4441000e-02
   9.7242759e+01   8.3563000e-02
   9.7250945e+01   8.2633000e-02
   9.7259116e+01   8.1717000e-02
   9.7267272e+01   8.0794000e-02
   9.7275413e+01   7.9935000e-02
   9.7283538e+01   7.9096000e-02
   9.7291648e+01   7.8265000e-02
   9.7299743e+01   7.7418000e-02
   9.7307823e+01   7.6545000e-02
   9.7315888e+01   7.5782000e-02
   9.7323938e+01   7.4927000e-02
   9.7331973e+01   7.4095000e-02
   9.7339993e+01   7.3270000e-02
   9.7347998e+01   7.2471000e-02
   9.7355989e+01   7.1693000e-02
   9.7363965e+01   7.0886000e-02
   9.7371926e+01   7.0114000e-02
   9.7379873e+01   6.9292000e-02
   9.7387806e+01   6.8518000e-02
   9.7395723e+01   6.7799000e-02
   9.7403627e+01   6.7020000e-02
   9.7411516e+01   6.6257000e-02
   9.7419391e+01   6.5513000e-02
   9.7427251e+01   6.4713000e-02
   9.7435098e+01   6.3932000e-02
   9.7442930e+01   6.3239000e-02
   9.7450748e+01   6.2523000e-02
   9.7458552e+01   6.1803000e-02
   9.7466342e+01   6.1072000e-02
   9.7474118e+01   6.0374000e-02
   9.7481880e+01   5.9677000e-02
   9.7489629e+01   5.8979000e-02
   9.7497363e+01   5.8273000e-02
   9.7505084e+01   5.7612000e-02
   9.7512791e+01   5.6942000e-02
   9.7520484e+01   5.6267000e-02
   9.7528164e+01   5.5587000e-02
   9.7535831e+01   5.4943000e-02
   9.7543483e+01   5.4282000e-02
   9.7551123e+01   5.3641000e-02
   9.7558749e+01   5.2979000e-02
   9.7566361e+01   5.2362000e-02
   9.7573960e+01   5.1734000e-02
   9.7581546e+01   5.1116000e-02
   9.7589119e+01   5.0518000e-02
   9.7596678e+01   4.9881000e-02
   9.7604225e+01   4.9254000e-02
   9.7611758e+01   4.8626000e-02
   9.7619278e+01   4.8008000e-02
   9.7626786e+01   4.7370000e-02
   9.7634280e+01   4.6768000e-02
   9.7641761e+01   4.6161000e-02
   9.7649230e+01   4.5596000e-02
   9.7656686e+01   4.4960000e-02
   9.7664128e+01   4.4389000e-02
   9.7671559e+01   4.3800000e-02
   9.7678976e+01   4.3243000e-02
   9.7686381e+01   4.2670000e-02
   9.7693773e+01   4.2083000e-02
   9.7701153e+01   4.1538000e-02
   9.7708520e+01   4.1017000e-02
   9.7715875e+01   4.0422000e-02
   9.7723217e+01   3.9928000e-02
   9.7730547e+01   3.9397000e-02
   9.7737864e+01   3.8846000e-02
   9.7745170e+01   3.8331000e-02
   9.7752463e+01   3.7797000e-02
   9.7759743e+01   3.7279000e-02
   9.7767012e+01   3.6748000e-02
   9.7774268e+01   3.6221000e-02
   9.7781513e+01   3.5746000e-02
   9.7788745e+01   3.5237000e-02
   9.7795965e+01   3.4758000e-02
   9.7803173e+01   3.4230000e-02
   9.7810369e+01   3.3754000e-02
   9.7817554e+01   3.3266000e-02
   9.7824726e+01   3.2747000e-02
   9.7831887e+01   3.2240000e-02
   9.7839036e+01   3.1768000e-02
   9.7846173e+01   3.1256000e-02
   9.7853298e+01   3.0768000e-02
   9.7860412e+01   3.0263000e-02
   9.7867514e+01   2.9809000e-02
   9.7874605e+01   2.9334000e-02
   9.7881684e+01   2.8872000e-02
   9.7888751e+01   2.8454000e-02
   9.7895807e+01   2.8007000e-02
   9.7902852e+01   2.7581000e-02
   9.7909885e+01   2.7145000e-02
   9.7916906e+01   2.6728000e-02
   9.7923917e+01   2.6280000e-02
   9.7930916e+01   2.5818000e-02
   9.7937904e+01   2.5360000e-02
   9.7944880e+01   2.4941000e-02
   9.7951846e+01   2.4514000e-02
   9.7958800e+01   2.4107000e-02
   9.7965743e+01   2.3708000e-02
   9.7972675e+01   2.3329000e-02
   9.7979596e+01   2.2890000e-02
   9.7986506e+01   2.2504000e-02
   9.7993405e+01   2.2113000e-02
   9.8000294e+01   2.1729000e-02
   9.8007171e+01   2.1351000e-02
   9.8014037e+01   2.0992000e-02
   9.8020893e+01   2.0638000e-02
   9.8027737e+01   2.0274000e-02
   9.8034571e+01   1.9897000e-02
   9.8041394e+01   1.9546000e-02
   9.8048207e+01   1.9188000e-02
   9.8055009e+01   1.8835000e-02
   9.8061800e+01   1.8453000e-02
   9.8068580e+01   1.8086000e-02
   9.8075350e+01   1.7760000e-02
   9.8082110e+01   1.7429000e-02
   9.8088859e+01   1.7116000e-02
   9.8095597e+01   1.6784000e-02
   9.8102325e+01   1.6449000e-02
   9.8109043e+01   1.6143000e-02
   9.8115750e+01   1.5838000e-02
   9.8122447e+01   1.5533000e-02
   9.8129134e+01   1.5231000e-02
   9.8135810e+01   1.4903000e-02
   9.8142476e+01   1.4595000e-02
   9.8149132e+01   1.4302000e-02
   9.8155777e+01   1.3996000e-02
   9.8162413e+01   1.3716000e-02
   9.8169038e+01   1.3402000e-02
   9.8175654e+01   1.3130000e-02
   9.8182259e+01   1.2832000e-02
   9.8188854e+01   1.2553000e-02
   9.8195439e+01   1.2276000e-02
   9.8202015e+01   1.2024000e-02
   9.8208580e+01   1.1732000e-02
   9.8215135e+01   1.1486000e-02
   9.8221681e+01   1.1207000e-02
   9.8228216e+01   1.0939000e-02
   9.8234742e+01   1.0688000e-02
   9.8241258e+01   1.0423000e-02
   9.8247765e+01   1.0155000e-02
   9.8254261e+01   9.9080000e-03
   9.8260748e+01   9.6750000e-03
   9.8267225e+01   9.4280000e-03
   9.8273693e+01   9.2170000e-03
   9.8280151e+01   9.0080000e-03
   9.8286599e+01   8.7890000e-03
   9.8293038e+01   8.5700000e-03
   9.8299467e+01   8.3530000e-03
   9.8305887e+01   8.1200000e-03
   9.8312297e+01   7.9090000e-03
   9.8318698e+01   7.6910000e-03
   9.8325089e+01   7.4850000e-03
   9.8331471e+01   7.2610000e-03
   9.8337844e+01   7.0860000e-03
   9.8344207e+01   6.8760000e-03
   9.8350561e+01   6.6800000e-03
   9.8356906e+01   6.4840000e-03
   9.8363241e+01   6.2690000e-03
   9.8369567e+01   6.0660000e-03
   9.8375884e+01   5.8610000e-03
   9.8382192e+01   5.6790000e-03
   9.8388491e+01   5.4950000e-03
   9.8394780e+01   5.3360000e-03
   9.8401061e+01   5.1690000e-03
   9.8407332e+01   5.0070000e-03
   9.8413595e+01   4.8440000e-03
   9.8419848e+01   4.6640000e-03
   9.8426092e+01   4.5090000e-03
   9.8432328e+01   4.3340000e-03
   9.8438554e+01   4.1920000e-03
   9.8444772e+01   4.0410000e-03
   9.8450980e+01   3.8960000e-03
   9.8457180e+01   3.7460000e-03
   9.8463371e+01   3.5940000e-03
   9.8469553e+01   3.4700000e-03
   9.8475727e+01   3.3640000e-03
   9.8481891e+01   3.2320000e-03
   9.8488047e+01   3.0900000e-03
   9.8494194e+01   2.9520000e-03
   9.8500333e+01   2.8160000e-03
   9.8506462e+01   2.6980000e-03
   9.8512583e+01   2.5740000e-03
   9.8518696e+01   2.4520000e-03
   9.8524800e+01   2.3580000e-03
   9.8530895e+01   2.2360000e-03
   9.8536982e+01   2.1310000e-03
   9.8543060e+01   2.0230000e-03
   9.8549130e+01   1.9180000e-03
   9.8555192e+01   1.8120000e-03
   9.8561244e+01   1.7070000e-03
   9.8567289e+01   1.6230000e-03
   9.8573325e+01   1.5130000e-03
   9.8579353e+01   1.4220000e-03
   9.8585372e+01   1.3420000e-03
   9.8591383e+01   1.2600000e-03
   9.8597386e+01   1.1800000e-03
   9.8603380e+01   1.1030000e-03
   9.8609366e+01   1.0390000e-03
   9.8615344e+01   9.5700000e-04
   9.8621314e+01   8.8100000e-04
   9.8627275e+01   8.1900000e-04
   9.8633229e+01   7.5400000e-04
   9.8639174e+01   6.8000000e-04
   9.8645111e+01   6.3800000e-04
   9.8651040e+01   5.8000000e-04
   9.8656961e+01   5.3300000e-04
   9.8662873e+01   4.8500000e-04
   9.8668778e+01   4.3500000e-04
   9.8674675e+01   3.8700000e-04
   9.8680564e+01   3.3700000e-04
   9.8686444e+01   2.9200000e-04
   9.8692317e+01   2.5300000e-04
   9.8698182e+01   2.1500000e-04
   9.8704039e+01   1.7400000e-04
   9.8709888e+01   1.5300000e-04
   9.8715729e+01   1.2700000e-04
   9.8721563e+01   9.9000000e-05
   9.8727388e+01   8.0000000e-05
   9.8733206e+01   6.3000000e-05
   9.8739016e+01   5.2000000e-05
   9.8744818e+01   4.0000000e-05
   9.8750613e+01   2.4000000e-05
   9.8756399e+01   1.8000000e-05
   9.8762178e+01   9.0000000e-06
   9.8767950e+01   5.0000000e-06
   9.8773713e+01   3.0000000e-06


==> Outage_beta/outbeta0.05_mc_30.txt <==
   9.0000000e+01   1.0000000e+00
   9.0043214e+01   1.0000000e+00
   9.0086002e+01   1.0000000e+00
   9.0128372e+01   1.0000000e+00
   9.0170333e+01   1.0000000e+00
   9.0211893e+01   1.0000000e+00
   9.0253059e+01   1.0000000e+00
   9.0293838e+01   1.0000000e+00
   9.0334238e+01   1.0000000e+00
   9.0374265e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0453230e+01   1.0000000e+00
   9.0492180e+01   1.0000000e+00
   9.0530784e+01   1.0000000e+00
   9.0569049e+01   1.0000000e+00
   9.0606978e+01   1.0000000e+00
   9.0644580e+01   1.0000000e+00
   9.0681859e+01   1.0000000e+00
   9.0718820e+01   1.0000000e+00
   9.0755470e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.0827854e+01   1.0000000e+00
   9.0863598e+01   1.0000000e+00
   9.0899051e+01   1.0000000e+00
   9.0934217e+01   9.9981400e-01
   9.0969100e+01   9.9947700e-01
   9.1003705e+01   9.9903200e-01
   9.1038037e+01   9.9849800e-01
   9.1072100e+01   9.9789300e-01
   9.1105897e+01   9.9727100e-01
   9.1139434e+01   9.9654200e-01
   9.1172713e+01   9.9576200e-01
   9.1205739e+01   9.9498700e-01
   9.1238516e+01   9.9410200e-01
   9.1271048e+01   9.9319800e-01
   9.1303338e+01   9.9233400e-01
   9.1335389e+01   9.9138400e-01
   9.1367206e+01   9.9048600e-01
   9.1398791e+01   9.8952500e-01
   9.1430148e+01   9.8846100e-01
   9.1461280e+01   9.8740100e-01
   9.1492191e+01   9.8631100e-01
   9.1522883e+01   9.8526300e-01
   9.1553360e+01   9.8412900e-01
   9.1583625e+01   9.8296000e-01
   9.1613680e+01   9.8175200e-01
   9.1643529e+01   9.8063800e-01
   9.1673173e+01   9.7943400e-01
   9.1702617e+01   9.7816000e-01
   9.1731863e+01   9.7690700e-01
   9.1760913e+01   9.7571600e-01
   9.1789769e+01   9.7446000e-01
   9.1818436e+01   9.7318200e-01
   9.1846914e+01   9.7189700e-01
   9.1875207e+01   9.7058100e-01
   9.1903317e+01   9.6929600e-01
   9.1931246e+01   9.6796300e-01
   9.1958997e+01   9.6664000e-01
   9.1986571e+01   9.6526500e-01
   9.2013971e+01   9.6396000e-01
   9.2041200e+01   9.6256400e-01
   9.2068259e+01   9.6115300e-01
   9.2095150e+01   9.5972400e-01
   9.2121876e+01   9.5836200e-01
   9.2148438e+01   9.5691100e-01
   9.2174839e+01   9.5550800e-01
   9.2201081e+01   9.5406700e-01
   9.2227165e+01   9.5258300e-01
   9.2253093e+01   9.5112100e-01
   9.2278867e+01   9.4964800e-01
   9.2304489e+01   9.4821100e-01
   9.2329961e+01   9.4681300e-01
   9.2355284e+01   9.4524300e-01
   9.2380461e+01   9.4375400e-01
   9.2405492e+01   9.4229700e-01
   9.2430380e+01   9.4076400e-01
   9.2455127e+01   9.3927800e-01
   9.2479733e+01   9.3781500e-01
   9.2504200e+01   9.3634800e-01
   9.2528530e+01   9.3482600e-01
   9.2552725e+01   9.3333700e-01
   9.2576786e+01   9.3177900e-01
   9.2600714e+01   9.3027000e-01
   9.2624511e+01   9.2877500e-01
   9.2648178e+01   9.2720100e-01
   9.2671717e+01   9.2566100e-01
   9.2695129e+01   9.2410400e-01
   9.2718416e+01   9.2253600e-01
   9.2741578e+01   9.2094600e-01
   9.2764618e+01   9.1946100e-01
   9.2787536e+01   9.1789000e-01
   9.2810334e+01   9.1637700e-01
   9.2833012e+01   9.1484200e-01
   9.2855573e+01   9.1330000e-01
   9.2878017e+01   9.1174000e-01
   9.2900346e+01   9.1019100e-01
   9.2922561e+01   9.0858200e-01
   9.2944662e+01   9.0706600e-01
   9.2966652e+01   9.0547800e-01
   9.2988531e+01   9.0395100e-01
   9.3010300e+01   9.0233600e-01
   9.3031961e+01   9.0073100e-01
   9.3053514e+01   8.9916200e-01
   9.3074960e+01   8.9764100e-01
   9.3096302e+01   8.9605900e-01
   9.3117539e+01   8.9446100e-01
   9.3138672e+01   8.9289400e-01
   9.3159703e+01   8.9127000e-01
   9.3180633e+01   8.8967700e-01
   9.3201463e+01   8.8816600e-01
   9.3222193e+01   8.8661300e-01
   9.3242825e+01   8.8496400e-01
   9.3263359e+01   8.8333800e-01
   9.3283796e+01   8.8171400e-01
   9.3304138e+01   8.8005500e-01
   9.3324385e+01   8.7850800e-01
   9.3344538e+01   8.7688900e-01
   9.3364597e+01   8.7535500e-01
   9.3384565e+01   8.7373200e-01
   9.3404441e+01   8.7215200e-01
   9.3424227e+01   8.7058200e-01
   9.3443923e+01   8.6896800e-01
   9.3463530e+01   8.6734100e-01
   9.3483049e+01   8.6577500e-01
   9.3502480e+01   8.6418700e-01
   9.3521825e+01   8.6254100e-01
   9.3541084e+01   8.6090900e-01
   9.3560259e+01   8.5931900e-01
   9.3579348e+01   8.5774400e-01
   9.3598355e+01   8.5608100e-01
   9.3617278e+01   8.5441400e-01
   9.3636120e+01   8.5284500e-01
   9.3654880e+01   8.5126300e-01
   9.3673559e+01   8.4956100e-01
   9.3692159e+01   8.4797600e-01
   9.3710679e+01   8.4631100e-01
   9.3729120e+01   8.4461400e-01
   9.3747483e+01   8.4298600e-01
   9.3765770e+01   8.4134700e-01
   9.3783979e+01   8.3976000e-01
   9.3802112e+01   8.3819100e-01
   9.3820170e+01   8.3656100e-01
   9.3838154e+01   8.3492800e-01
   9.3856063e+01   8.3329600e-01
   9.3873898e+01   8.3167000e-01
   9.3891661e+01   8.3001800e-01
   9.3909351e+01   8.2834000e-01
   9.3926970e+01   8.2672900e-01
   9.3944517e+01   8.2505700e-01
   9.3961993e+01   8.2348000e-01
   9.3979400e+01   8.2185300e-01
   9.3996737e+01   8.2020600e-01
   9.4014005e+01   8.1855100e-01
   9.4031205e+01   8.1696400e-01
   9.4048337e+01   8.1533400e-01
   9.4065402e+01   8.1375800e-01
   9.4082400e+01   8.1209600e-01
   9.4099331e+01   8.1037400e-01
   9.4116197e+01   8.0872200e-01
   9.4132998e+01   8.0701300e-01
   9.4149733e+01   8.0536600e-01
   9.4166405e+01   8.0374400e-01
   9.4183013e+01   8.0210400e-01
   9.4199557e+01   8.0050800e-01
   9.4216039e+01   7.9892500e-01
   9.4232459e+01   7.9730200e-01
   9.4248816e+01   7.9570500e-01
   9.4265113e+01   7.9408900e-01
   9.4281348e+01   7.9247800e-01
   9.4297523e+01   7.9088900e-01
   9.4313638e+01   7.8928300e-01
   9.4329693e+01   7.8760200e-01
   9.4345689e+01   7.8597500e-01
   9.4361626e+01   7.8435600e-01
   9.4377506e+01   7.8270900e-01
   9.4393327e+01   7.8105300e-01
   9.4409091e+01   7.7942700e-01
   9.4424798e+01   7.7771200e-01
   9.4440448e+01   7.7610000e-01
   9.4456042e+01   7.7443900e-01
   9.4471580e+01   7.7283300e-01
   9.4487063e+01   7.7120300e-01
   9.4502491e+01   7.6957700e-01
   9.4517864e+01   7.6790900e-01
   9.4533183e+01   7.6628000e-01
   9.4548449e+01   7.6472200e-01
   9.4563660e+01   7.6302000e-01
   9.4578819e+01   7.6147600e-01
   9.4593925e+01   7.5985700e-01
   9.4608978e+01   7.5826900e-01
   9.4623980e+01   7.5668200e-01
   9.4638930e+01   7.5511000e-01
   9.4653829e+01   7.5350900e-01
   9.4668676e+01   7.5188800e-01
   9.4683473e+01   7.5030700e-01
   9.4698220e+01   7.4873800e-01
   9.4712917e+01   7.4715600e-01
   9.4727564e+01   7.4549700e-01
   9.4742163e+01   7.4382200e-01
   9.4756712e+01   7.4225300e-01
   9.4771213e+01   7.4066100e-01
   9.4785665e+01   7.3908600e-01
   9.4800069e+01   7.3744000e-01
   9.4814426e+01   7.3587900e-01
   9.4828736e+01   7.3429400e-01
   9.4842998e+01   7.3269900e-01
   9.4857214e+01   7.3103100e-01
   9.4871384e+01   7.2943400e-01
   9.4885507e+01   7.2776300e-01
   9.4899585e+01   7.2616300e-01
   9.4913617e+01   7.2454000e-01
   9.4927604e+01   7.2289500e-01
   9.4941546e+01   7.2127000e-01
   9.4955443e+01   7.1965000e-01
   9.4969296e+01   7.1806600e-01
   9.4983106e+01   7.1649600e-01
   9.4996871e+01   7.1495800e-01
   9.5010593e+01   7.1335100e-01
   9.5024271e+01   7.1175600e-01
   9.5037907e+01   7.1013800e-01
   9.5051500e+01   7.0851600e-01
   9.5065050e+01   7.0693600e-01
   9.5078559e+01   7.0533700e-01
   9.5092025e+01   7.0380200e-01
   9.5105450e+01   7.0222100e-01
   9.5118834e+01   7.0059200e-01
   9.5132176e+01   6.9903600e-01
   9.5145478e+01   6.9741900e-01
   9.5158738e+01   6.9581800e-01
   9.5171959e+01   6.9422800e-01
   9.5185139e+01   6.9262100e-01
   9.5198280e+01   6.9109900e-01
   9.5211381e+01   6.8951500e-01
   9.5224442e+01   6.8787800e-01
   9.5237465e+01   6.8628800e-01
   9.5250448e+01   6.8476900e-01
   9.5263393e+01   6.8316700e-01
   9.5276299e+01   6.8162600e-01
   9.5289167e+01   6.8010100e-01
   9.5301997e+01   6.7851200e-01
   9.5314789e+01   6.7693900e-01
   9.5327544e+01   6.7542600e-01
   9.5340261e+01   6.7381300e-01
   9.5352941e+01   6.7224100e-01
   9.5365584e+01   6.7069600e-01
   9.5378191e+01   6.6910600e-01
   9.5390761e+01   6.6756900e-01
   9.5403295e+01   6.6598300e-01
   9.5415792e+01   6.6445100e-01
   9.5428254e+01   6.6295700e-01
   9.5440680e+01   6.6133500e-01
   9.5453071e+01   6.5984800e-01
   9.5465427e+01   6.5824600e-01
   9.5477747e+01   6.5669200e-01
   9.5490033e+01   6.5508400e-01
   9.5502284e+01   6.5348300e-01
   9.5514500e+01   6.5197600e-01
   9.5526682e+01   6.5046100e-01
   9.5538830e+01   6.4887100e-01
   9.5550944e+01   6.4728700e-01
   9.5563025e+01   6.4571300e-01
   9.5575072e+01   6.4413800e-01
   9.5587086e+01   6.4258100e-01
   9.5599066e+01   6.4098700e-01
   9.5611014e+01   6.3940600e-01
   9.5622929e+01   6.3777300e-01
   9.5634811e+01   6.3622300e-01
   9.5646661e+01   6.3472300e-01
   9.5658478e+01   6.3318500e-01
   9.5670264e+01   6.3161900e-01
   9.5682017e+01   6.3007200e-01
   9.5693739e+01   6.2853700e-01
   9.5705429e+01   6.2694300e-01
   9.5717088e+01   6.2542400e-01
   9.5728716e+01   6.2384900e-01
   9.5740313e+01   6.2231600e-01
   9.5751878e+01   6.2076400e-01
   9.5763414e+01   6.1924200e-01
   9.5774918e+01   6.1762200e-01
   9.5786392e+01   6.1605600e-01
   9.5797836e+01   6.1454500e-01
   9.5809250e+01   6.1299600e-01
   9.5820634e+01   6.1143600e-01
   9.5831988e+01   6.0991500e-01
   9.5843312e+01   6.0840100e-01
   9.5854607e+01   6.0688700e-01
   9.5865873e+01   6.0532800e-01
   9.5877110e+01   6.0374800e-01
   9.5888317e+01   6.0222500e-01
   9.5899496e+01   6.0070900e-01
   9.5910646e+01   5.9911800e-01
   9.5921768e+01   5.9757900e-01
   9.5932861e+01   5.9605200e-01
   9.5943926e+01   5.9451600e-01
   9.5954962e+01   5.9296800e-01
   9.5965971e+01   5.9139200e-01
   9.5976952e+01   5.8991200e-01
   9.5987905e+01   5.8845100e-01
   9.5998831e+01   5.8697400e-01
   9.6009729e+01   5.8549100e-01
   9.6020600e+01   5.8394100e-01
   9.6031444e+01   5.8240400e-01
   9.6042261e+01   5.8091300e-01
   9.6053050e+01   5.7941600e-01
   9.6063814e+01   5.7787900e-01
   9.6074550e+01   5.7630600e-01
   9.6085260e+01   5.7481900e-01
   9.6095944e+01   5.7334300e-01
   9.6106602e+01   5.7175500e-01
   9.6117233e+01   5.7021500e-01
   9.6127839e+01   5.6868600e-01
   9.6138418e+01   5.6719800e-01
   9.6148972e+01   5.6568400e-01
   9.6159501e+01   5.6426100e-01
   9.6170003e+01   5.6281600e-01
   9.6180481e+01   5.6134500e-01
   9.6190933e+01   5.5987400e-01
   9.6201361e+01   5.5841800e-01
   9.6211763e+01   5.5687100e-01
   9.6222140e+01   5.5536100e-01
   9.6232493e+01   5.5390900e-01
   9.6242821e+01   5.5244100e-01
   9.6253125e+01   5.5092800e-01
   9.6263404e+01   5.4946000e-01
   9.6273659e+01   5.4799400e-01
   9.6283889e+01   5.4650100e-01
   9.6294096e+01   5.4503500e-01
   9.6304279e+01   5.4357200e-01
   9.6314438e+01   5.4213300e-01
   9.6324573e+01   5.4066600e-01
   9.6334685e+01   5.3912300e-01
   9.6344773e+01   5.3769900e-01
   9.6354837e+01   5.3619700e-01
   9.6364879e+01   5.3476000e-01
   9.6374897e+01   5.3325800e-01
   9.6384893e+01   5.3180400e-01
   9.6394865e+01   5.3027100e-01
   9.6404814e+01   5.2874300e-01
   9.6414741e+01   5.2722700e-01
   9.6424645e+01   5.2575200e-01
   9.6434527e+01   5.2428400e-01
   9.6444386e+01   5.2285500e-01
   9.6454223e+01   5.2132600e-01
   9.6464037e+01   5.1976900e-01
   9.6473830e+01   5.1832600e-01
   9.6483600e+01   5.1677300e-01
   9.6493349e+01   5.1533700e-01
   9.6503075e+01   5.1389100e-01
   9.6512780e+01   5.1245000e-01
   9.6522463e+01   5.1097100e-01
   9.6532125e+01   5.0952200e-01
   9.6541765e+01   5.0811500e-01
   9.6551384e+01   5.0663500e-01
   9.6560982e+01   5.0514100e-01
   9.6570559e+01   5.0363300e-01
   9.6580114e+01   5.0218100e-01
   9.6589648e+01   5.0071700e-01
   9.6599162e+01   4.9923300e-01
   9.6608655e+01   4.9777100e-01
   9.6618127e+01   4.9632800e-01
   9.6627578e+01   4.9482500e-01
   9.6637009e+01   4.9338800e-01
   9.6646420e+01   4.9188600e-01
   9.6655810e+01   4.9045900e-01
   9.6665180e+01   4.8906300e-01
   9.6674530e+01   4.8763900e-01
   9.6683859e+01   4.8619600e-01
   9.6693169e+01   4.8475000e-01
   9.6702459e+01   4.8337900e-01
   9.6711728e+01   4.8190800e-01
   9.6720979e+01   4.8043800e-01
   9.6730209e+01   4.7897800e-01
   9.6739420e+01   4.7753200e-01
   9.6748611e+01   4.7611700e-01
   9.6757783e+01   4.7473300e-01
   9.6766936e+01   4.7327800e-01
   9.6776070e+01   4.7181300e-01
   9.6785184e+01   4.7044000e-01
   9.6794279e+01   4.6902400e-01
   9.6803355e+01   4.6765200e-01
   9.6812412e+01   4.6623800e-01
   9.6821451e+01   4.6487200e-01
   9.6830470e+01   4.6344300e-01
   9.6839471e+01   4.6212500e-01
   9.6848454e+01   4.6074500e-01
   9.6857417e+01   4.5937100e-01
   9.6866363e+01   4.5799900e-01
   9.6875290e+01   4.5664400e-01
   9.6884198e+01   4.5529700e-01
   9.6893089e+01   4.5397400e-01
   9.6901961e+01   4.5265900e-01
   9.6910815e+01   4.5133800e-01
   9.6919651e+01   4.4997100e-01
   9.6928469e+01   4.4861200e-01
   9.6937269e+01   4.4724700e-01
   9.6946052e+01   4.4586300e-01
   9.6954817e+01   4.4456000e-01
   9.6963564e+01   4.4325100e-01
   9.6972293e+01   4.4190500e-01
   9.6981005e+01   4.4058600e-01
   9.6989700e+01   4.3922800e-01
   9.6998377e+01   4.3786700e-01
   9.7007037e+01   4.3652900e-01
   9.7015680e+01   4.3515400e-01
   9.7024305e+01   4.3385000e-01
   9.7032914e+01   4.3252800e-01
   9.7041505e+01   4.3117900e-01
   9.7050080e+01   4.2986500e-01
   9.7058637e+01   4.2851900e-01
   9.7067178e+01   4.2720900e-01
   9.7075702e+01   4.2586500e-01
   9.7084209e+01   4.2457300e-01
   9.7092700e+01   4.2327200e-01
   9.7101174e+01   4.2202100e-01
   9.7109631e+01   4.2071400e-01
   9.7118072e+01   4.1947900e-01
   9.7126497e+01   4.1820800e-01
   9.7134905e+01   4.1695700e-01
   9.7143298e+01   4.1565900e-01
   9.7151674e+01   4.1439900e-01
   9.7160033e+01   4.1314200e-01
   9.7168377e+01   4.1187600e-01
   9.7176705e+01   4.1061600e-01
   9.7185017e+01   4.0940000e-01
   9.7193313e+01   4.0806800e-01
   9.7201593e+01   4.0688000e-01
   9.7209857e+01   4.0566900e-01
   9.7218106e+01   4.0432900e-01
   9.7226339e+01   4.0305400e-01
   9.7234557e+01   4.0177300e-01
   9.7242759e+01   4.0056100e-01
   9.7250945e+01   3.9928200e-01
   9.7259116e+01   3.9793700e-01
   9.7267272e+01   3.9675800e-01
   9.7275413e+01   3.9546000e-01
   9.7283538e+01   3.9419800e-01
   9.7291648e+01   3.9297700e-01
   9.7299743e+01   3.9172900e-01
   9.7307823e+01   3.9049300e-01
   9.7315888e+01   3.8929900e-01
   9.7323938e+01   3.8806000e-01
   9.7331973e+01   3.8680500e-01
   9.7339993e+01   3.8555500e-01
   9.7347998e+01   3.8432300e-01
   9.7355989e+01   3.8317800e-01
   9.7363965e+01   3.8196200e-01
   9.7371926e+01   3.8075900e-01
   9.7379873e+01   3.7954100e-01
   9.7387806e+01   3.7833600e-01
   9.7395723e+01   3.7716000e-01
   9.7403627e+01   3.7595700e-01
   9.7411516e+01   3.7472700e-01
   9.7419391e+01   3.7351100e-01
   9.7427251e+01   3.7229400e-01
   9.7435098e+01   3.7115800e-01
   9.7442930e+01   3.6994500e-01
   9.7450748e+01   3.6881400e-01
   9.7458552e+01   3.6768000e-01
   9.7466342e+01   3.6660100e-01
   9.7474118e+01   3.6546500e-01
   9.7481880e+01   3.6434800e-01
   9.7489629e+01   3.6331500e-01
   9.7497363e+01   3.6220500e-01
   9.7505084e+01   3.6110000e-01
   9.7512791e+01   3.6007700e-01
   9.7520484e+01   3.5899000e-01
   9.7528164e+01   3.5787400e-01
   9.7535831e+01   3.5680200e-01
   9.7543483e+01   3.5571800e-01
   9.7551123e+01   3.5463400e-01
   9.7558749e+01   3.5361800e-01
   9.7566361e+01   3.5253200e-01
   9.7573960e+01   3.5147900e-01
   9.7581546e+01   3.5045600e-01
   9.7589119e+01   3.4941600e-01
   9.7596678e+01   3.4839900e-01
   9.7604225e+01   3.4736400e-01
   9.7611758e+01   3.4643200e-01
   9.7619278e+01   3.4541900e-01
   9.7626786e+01   3.4440000e-01
   9.7634280e+01   3.4339000e-01
   9.7641761e+01   3.4242100e-01
   9.7649230e+01   3.4137200e-01
   9.7656686e+01   3.4039900e-01
   9.7664128e+01   3.3942700e-01
   9.7671559e+01   3.3842700e-01
   9.7678976e+01   3.3746700e-01
   9.7686381e+01   3.3645900e-01
   9.7693773e+01   3.3549500e-01
   9.7701153e+01   3.3452900e-01
   9.7708520e+01   3.3362900e-01
   9.7715875e+01   3.3257300e-01
   9.7723217e+01   3.3154300e-01
   9.7730547e+01   3.3055800e-01
   9.7737864e+01   3.2962400e-01
   9.7745170e+01   3.2868600e-01
   9.7752463e+01   3.2778200e-01
   9.7759743e+01   3.2686500e-01
   9.7767012e+01   3.2592300e-01
   9.7774268e+01   3.2500400e-01
   9.7781513e+01   3.2411400e-01
   9.7788745e+01   3.2323300e-01
   9.7795965e+01   3.2233900e-01
   9.7803173e+01   3.2144700e-01
   9.7810369e+01   3.2052500e-01
   9.7817554e+01   3.1959800e-01
   9.7824726e+01   3.1868800e-01
   9.7831887e+01   3.1777500e-01
   9.7839036e+01   3.1686500e-01
   9.7846173e+01   3.1600600e-01
   9.7853298e+01   3.1510300e-01
   9.7860412e+01   3.1421300e-01
   9.7867514e+01   3.1335300e-01
   9.7874605e+01   3.1250300e-01
   9.7881684e+01   3.1163800e-01
   9.7888751e+01   3.1077400e-01
   9.7895807e+01   3.0986600e-01
   9.7902852e+01   3.0903200e-01
   9.7909885e+01   3.0815300e-01
   9.7916906e+01   3.0731800e-01
   9.7923917e+01   3.0646600e-01
   9.7930916e+01   3.0564000e-01
   9.7937904e+01   3.0478600e-01
   9.7944880e+01   3.0394300e-01
   9.7951846e+01   3.0307900e-01
   9.7958800e+01   3.0226100e-01
   9.7965743e+01   3.0144000e-01
   9.7972675e+01   3.0064100e-01
   9.7979596e+01   2.9982200e-01
   9.7986506e+01   2.9902000e-01
   9.7993405e+01   2.9822100e-01
   9.8000294e+01   2.9737900e-01
   9.8007171e+01   2.9657300e-01
   9.8014037e+01   2.9579800e-01
   9.8020893e+01   2.9495700e-01
   9.8027737e+01   2.9412800e-01
   9.8034571e+01   2.9338100e-01
   9.8041394e+01   2.9259700e-01
   9.8048207e+01   2.9177700e-01
   9.8055009e+01   2.9095900e-01
   9.8061800e+01   2.9019000e-01
   9.8068580e+01   2.8942400e-01
   9.8075350e+01   2.8861500e-01
   9.8082110e+01   2.8784000e-01
   9.8088859e+01   2.8706200e-01
   9.8095597e+01   2.8626500e-01
   9.8102325e+01   2.8550500e-01
   9.8109043e+01   2.8473800e-01
   9.8115750e+01   2.8399500e-01
   9.8122447e+01   2.8319200e-01
   9.8129134e+01   2.8239800e-01
   9.8135810e+01   2.8161900e-01
   9.8142476e+01   2.8087300e-01
   9.8149132e+01   2.8011000e-01
   9.8155777e+01   2.7938700e-01
   9.8162413e+01   2.7861700e-01
   9.8169038e+01   2.7785000e-01
   9.8175654e+01   2.7712300e-01
   9.8182259e+01   2.7638800e-01
   9.8188854e+01   2.7560900e-01
   9.8195439e+01   2.7489300e-01
   9.8202015e+01   2.7413200e-01
   9.8208580e+01   2.7339600e-01
   9.8215135e+01   2.7265000e-01
   9.8221681e+01   2.7195800e-01
   9.8228216e+01   2.7117600e-01
   9.8234742e+01   2.7044100e-01
   9.8241258e+01   2.6970300e-01
   9.8247765e+01   2.6898100e-01
   9.8254261e+01   2.6829200e-01
   9.8260748e+01   2.6763000e-01
   9.8267225e+01   2.6691000e-01
   9.8273693e+01   2.6616700e-01
   9.8280151e+01   2.6548500e-01
   9.8286599e+01   2.6476900e-01
   9.8293038e+01   2.6404800e-01
   9.8299467e+01   2.6331300e-01
   9.8305887e+01   2.6261600e-01
   9.8312297e+01   2.6188500e-01
   9.8318698e+01   2.6119100e-01
   9.8325089e+01   2.6046000e-01
   9.8331471e+01   2.5977500e-01
   9.8337844e+01   2.5909400e-01
   9.8344207e+01   2.5838700e-01
   9.8350561e+01   2.5771300e-01
   9.8356906e+01   2.5701500e-01
   9.8363241e+01   2.5631200e-01
   9.8369567e+01   2.5560600e-01
   9.8375884e+01   2.5494400e-01
   9.8382192e+01   2.5428200e-01
   9.8388491e+01   2.5361600e-01
   9.8394780e+01   2.5291100e-01
   9.8401061e+01   2.5219200e-01
   9.8407332e+01   2.5152000e-01
   9.8413595e+01   2.5085700e-01
   9.8419848e+01   2.5016500e-01
   9.8426092e+01   2.4953500e-01
   9.8432328e+01   2.4889200e-01
   9.8438554e+01   2.4827200e-01
   9.8444772e+01   2.4759500e-01
   9.8450980e+01   2.4696500e-01
   9.8457180e+01   2.4629900e-01
   9.8463371e+01   2.4562200e-01
   9.8469553e+01   2.4499700e-01
   9.8475727e+01   2.4437300e-01
   9.8481891e+01   2.4371000e-01
   9.8488047e+01   2.4307900e-01
   9.8494194e+01   2.4241600e-01
   9.8500333e+01   2.4179900e-01
   9.8506462e+01   2.4112100e-01
   9.8512583e+01   2.4052100e-01
   9.8518696e+01   2.3988800e-01
   9.8524800e+01   2.3926100e-01
   9.8530895e+01   2.3860800e-01
   9.8536982e+01   2.3792300e-01
   9.8543060e+01   2.3730900e-01
   9.8549130e+01   2.3669300e-01
   9.8555192e+01   2.3607100e-01
   9.8561244e+01   2.3543400e-01
   9.8567289e+01   2.3481300e-01
   9.8573325e+01   2.3414800e-01
   9.8579353e+01   2.3358500e-01
   9.8585372e+01   2.3293200e-01
   9.8591383e+01   2.3228900e-01
   9.8597386e+01   2.3169900e-01
   9.8603380e+01   2.3108300e-01
   9.8609366e+01   2.3045300e-01
   9.8615344e+01   2.2985400e-01
   9.8621314e+01   2.2929800e-01
   9.8627275e+01   2.2866100e-01
   9.8633229e+01   2.2805600e-01
   9.8639174e+01   2.2745200e-01
   9.8645111e+01   2.2689800e-01
   9.8651040e+01   2.2629400e-01
   9.8656961e+01   2.2570500e-01
   9.8662873e+01   2.2510800e-01
   9.8668778e+01   2.2451300e-01
   9.8674675e+01   2.2393600e-01
   9.8680564e+01   2.2337600e-01
   9.8686444e+01   2.2279600e-01
   9.8692317e+01   2.2216200e-01
   9.8698182e+01   2.2159700e-01
   9.8704039e+01   2.2099600e-01
   9.8709888e+01   2.2044900e-01
   9.8715729e+01   2.1991900e-01
   9.8721563e+01   2.1931900e-01
   9.8727388e+01   2.1878700e-01
   9.8733206e+01   2.1825100e-01
   9.8739016e+01   2.1768500e-01
   9.8744818e+01   2.1711400e-01
   9.8750613e+01   2.1652800e-01
   9.8756399e+01   2.1599100e-01
   9.8762178e+01   2.1540300e-01
   9.8767950e+01   2.1485700e-01
   9.8773713e+01   2.1431900e-01
   9.8779470e+01   2.1374800e-01
   9.8785218e+01   2.1322500e-01
   9.8790959e+01   2.1269900e-01
   9.8796692e+01   2.1213900e-01
   9.8802418e+01   2.1155600e-01
   9.8808136e+01   2.1099700e-01
   9.8813847e+01   2.1047600e-01
   9.8819550e+01   2.0994100e-01
   9.8825245e+01   2.0937500e-01
   9.8830934e+01   2.0880800e-01
   9.8836614e+01   2.0826300e-01
   9.8842288e+01   2.0772300e-01
   9.8847954e+01   2.0718200e-01
   9.8853612e+01   2.0665300e-01
   9.8859263e+01   2.0609400e-01
   9.8864907e+01   2.0553900e-01
   9.8870544e+01   2.0502300e-01
   9.8876173e+01   2.0444200e-01
   9.8881795e+01   2.0391300e-01
   9.8887410e+01   2.0338600e-01
   9.8893017e+01   2.0283900e-01
   9.8898617e+01   2.0232900e-01
   9.8904210e+01   2.0175700e-01
   9.8909796e+01   2.0123300e-01
   9.8915375e+01   2.0071000e-01
   9.8920946e+01   2.0018200e-01
   9.8926510e+01   1.9965800e-01
   9.8932068e+01   1.9912500e-01
   9.8937618e+01   1.9858100e-01
   9.8943161e+01   1.9803400e-01
   9.8948697e+01   1.9753000e-01
   9.8954225e+01   1.9703600e-01
   9.8959747e+01   1.9647500e-01
   9.8965262e+01   1.9597200e-01
   9.8970770e+01   1.9548600e-01
   9.8976271e+01   1.9494300e-01
   9.8981765e+01   1.9447200e-01
   9.8987252e+01   1.9398400e-01
   9.8992732e+01   1.9348100e-01
   9.8998205e+01   1.9301000e-01
   9.9003671e+01   1.9249100e-01
   9.9009131e+01   1.9202300e-01
   9.9014583e+01   1.9153500e-01
   9.9020029e+01   1.9101600e-01
   9.9025468e+01   1.9051300e-01
   9.9030900e+01   1.9002800e-01
   9.9036325e+01   1.8949600e-01
   9.9041744e+01   1.8899800e-01
   9.9047155e+01   1.8849700e-01
   9.9052560e+01   1.8801800e-01
   9.9057959e+01   1.8752500e-01
   9.9063350e+01   1.8705100e-01
   9.9068735e+01   1.8656900e-01
   9.9074114e+01   1.8610400e-01
   9.9079485e+01   1.8562100e-01
   9.9084850e+01   1.8513500e-01
   9.9090209e+01   1.8461300e-01
   9.9095560e+01   1.8415600e-01
   9.9100905e+01   1.8365700e-01
   9.9106244e+01   1.8317000e-01
   9.9111576e+01   1.8270100e-01
   9.9116902e+01   1.8225300e-01
   9.9122221e+01   1.8181500e-01
   9.9127533e+01   1.8134400e-01
   9.9132839e+01   1.8088300e-01
   9.9138139e+01   1.8040300e-01
   9.9143432e+01   1.7992200e-01
   9.9148718e+01   1.7943900e-01
   9.9153998e+01   1.7898500e-01
   9.9159272e+01   1.7855400e-01
   9.9164539e+01   1.7808800e-01
   9.9169800e+01   1.7761800e-01
   9.9175055e+01   1.7720000e-01
   9.9180303e+01   1.7674000e-01
   9.9185545e+01   1.7627600e-01
   9.9190781e+01   1.7582200e-01
   9.9196010e+01   1.7537400e-01
   9.9201233e+01   1.7496500e-01
   9.9206450e+01   1.7448100e-01
   9.9211661e+01   1.7401000e-01
   9.9216865e+01   1.7355900e-01
   9.9222063e+01   1.7315500e-01
   9.9227255e+01   1.7272500e-01
   9.9232440e+01   1.7226800e-01
   9.9237620e+01   1.7185200e-01
   9.9242793e+01   1.7139100e-01
   9.9247960e+01   1.7095700e-01
   9.9253121e+01   1.7048300e-01
   9.9258276e+01   1.7004500e-01
   9.9263424e+01   1.6956400e-01
   9.9268567e+01   1.6912900e-01
   9.9273704e+01   1.6868100e-01
   9.9278834e+01   1.6823700e-01
   9.9283959e+01   1.6780800e-01
   9.9289077e+01   1.6736200e-01
   9.9294189e+01   1.6692900e-01
   9.9299296e+01   1.6645100e-01
   9.9304396e+01   1.6605000e-01
   9.9309490e+01   1.6563200e-01
   9.9314579e+01   1.6521300e-01
   9.9319661e+01   1.6483000e-01
   9.9324738e+01   1.6437400e-01
   9.9329808e+01   1.6391300e-01
   9.9334873e+01   1.6346400e-01
   9.9339932e+01   1.6304000e-01
   9.9344985e+01   1.6261600e-01
   9.9350032e+01   1.6218800e-01
   9.9355073e+01   1.6177600e-01
   9.9360108e+01   1.6132800e-01
   9.9365137e+01   1.6088200e-01
   9.9370161e+01   1.6046300e-01
   9.9375179e+01   1.6004400e-01
   9.9380191e+01   1.5963200e-01
   9.9385197e+01   1.5921100e-01
   9.9390198e+01   1.5879700e-01
   9.9395193e+01   1.5835100e-01
   9.9400182e+01   1.5795000e-01
   9.9405165e+01   1.5753900e-01
   9.9410142e+01   1.5712400e-01
   9.9415114e+01   1.5670500e-01
   9.9420081e+01   1.5628300e-01
   9.9425041e+01   1.5591400e-01
   9.9429996e+01   1.5548500e-01
   9.9434945e+01   1.5508400e-01
   9.9439889e+01   1.5465800e-01
   9.9444827e+01   1.5425800e-01
   9.9449759e+01   1.5384500e-01
   9.9454686e+01   1.5341900e-01
   9.9459607e+01   1.5301400e-01
   9.9464523e+01   1.5266300e-01
   9.9469433e+01   1.5224100e-01
   9.9474337e+01   1.5182900e-01
   9.9479236e+01   1.5142800e-01
   9.9484130e+01   1.5101500e-01
   9.9489018e+01   1.5062500e-01
   9.9493900e+01   1.5019100e-01
   9.9498777e+01   1.4978800e-01
   9.9503649e+01   1.4938300e-01
   9.9508515e+01   1.4899500e-01
   9.9513375e+01   1.4859500e-01
   9.9518230e+01   1.4819600e-01
   9.9523080e+01   1.4780100e-01
   9.9527924e+01   1.4740200e-01
   9.9532763e+01   1.4702600e-01
   9.9537597e+01   1.4663800e-01
   9.9542425e+01   1.4625900e-01
   9.9547248e+01   1.4587300e-01
   9.9552065e+01   1.4546400e-01
   9.9556878e+01   1.4512000e-01
   9.9561684e+01   1.4475600e-01
   9.9566486e+01   1.4436300e-01
   9.9571282e+01   1.4398900e-01
   9.9576073e+01   1.4359000e-01
   9.9580858e+01   1.4321600e-01
   9.9585639e+01   1.4284500e-01
   9.9590414e+01   1.4246500e-01
   9.9595184e+01   1.4209400e-01
   9.9599948e+01   1.4170700e-01
   9.9604708e+01   1.4132500e-01
   9.9609462e+01   1.4095100e-01
   9.9614211e+01   1.4057000e-01
   9.9618955e+01   1.4019100e-01
   9.9623693e+01   1.3982700e-01
   9.9628427e+01   1.3945700e-01
   9.9633155e+01   1.3910300e-01
   9.9637878e+01   1.3876900e-01
   9.9642596e+01   1.3836700e-01
   9.9647309e+01   1.3800800e-01
   9.9652017e+01   1.3764600e-01
   9.9656720e+01   1.3728700e-01
   9.9661417e+01   1.3690900e-01
   9.9666110e+01   1.3653500e-01
   9.9670797e+01   1.3617300e-01
   9.9675480e+01   1.3580100e-01
   9.9680157e+01   1.3541700e-01
   9.9684829e+01   1.3503600e-01
   9.9689497e+01   1.3470100e-01
   9.9694159e+01   1.3435100e-01
   9.9698816e+01   1.3396000e-01
   9.9703469e+01   1.3357000e-01
   9.9708116e+01   1.3320400e-01
   9.9712758e+01   1.3286300e-01
   9.9717396e+01   1.3251100e-01
   9.9722028e+01   1.3218800e-01
   9.9726656e+01   1.3184500e-01
   9.9731279e+01   1.3149100e-01
   9.9735896e+01   1.3114600e-01
   9.9740509e+01   1.3081400e-01
   9.9745117e+01   1.3046600e-01
   9.9749720e+01   1.3011200e-01
   9.9754318e+01   1.2972500e-01
   9.9758911e+01   1.2934800e-01
   9.9763500e+01   1.2900100e-01
   9.9768083e+01   1.2867200e-01
   9.9772662e+01   1.2833200e-01
   9.9777236e+01   1.2796400e-01
   9.9781805e+01   1.2761500e-01
   9.9786369e+01   1.2724500e-01
   9.9790929e+01   1.2692000e-01
   9.9795484e+01   1.2658100e-01
   9.9800034e+01   1.2624900e-01
   9.9804579e+01   1.2590900e-01
   9.9809119e+01   1.2557500e-01
   9.9813655e+01   1.2521300e-01
   9.9818186e+01   1.2488500e-01
   9.9822712e+01   1.2455000e-01
   9.9827234e+01   1.2421900e-01
   9.9831751e+01   1.2389400e-01
   9.9836263e+01   1.2355400e-01
   9.9840770e+01   1.2320100e-01
   9.9845273e+01   1.2287000e-01
   9.9849771e+01   1.2253700e-01
   9.9854265e+01   1.2220200e-01
   9.9858754e+01   1.2185200e-01
   9.9863238e+01   1.2149800e-01
   9.9867717e+01   1.2118300e-01
   9.9872192e+01   1.2085900e-01
   9.9876663e+01   1.2051000e-01
   9.9881128e+01   1.2016400e-01
   9.9885590e+01   1.1984000e-01
   9.9890046e+01   1.1949800e-01
   9.9894498e+01   1.1919600e-01
   9.9898946e+01   1.1886500e-01
   9.9903389e+01   1.1854800e-01
   9.9907827e+01   1.1821200e-01
   9.9912261e+01   1.1790600e-01
   9.9916690e+01   1.1756400e-01
   9.9921115e+01   1.1725900e-01
   9.9925535e+01   1.1691200e-01
   9.9929951e+01   1.1663700e-01
   9.9934362e+01   1.1629300e-01
   9.9938769e+01   1.1598000e-01
   9.9943172e+01   1.1566100e-01
   9.9947569e+01   1.1535300e-01
   9.9951963e+01   1.1505900e-01
   9.9956352e+01   1.1474800e-01
   9.9960737e+01   1.1441200e-01
   9.9965117e+01   1.1408100e-01
   9.9969492e+01   1.1377000e-01
   9.9973864e+01   1.1347700e-01
   9.9978231e+01   1.1316200e-01
   9.9982593e+01   1.1285600e-01
   9.9986952e+01   1.1254200e-01
   9.9991305e+01   1.1225600e-01
   9.9995655e+01   1.1195700e-01
   1.0000000e+02   1.1165200e-01
   1.0000434e+02   1.1134200e-01
   1.0000868e+02   1.1103400e-01
   1.0001301e+02   1.1071000e-01
   1.0001734e+02   1.1041000e-01
   1.0002166e+02   1.1014700e-01
   1.0002598e+02   1.0981600e-01
   1.0003029e+02   1.0950000e-01
   1.0003461e+02   1.0920200e-01
   1.0003891e+02   1.0889000e-01
   1.0004321e+02   1.0856400e-01
   1.0004751e+02   1.0822400e-01
   1.0005181e+02   1.0791100e-01
   1.0005609e+02   1.0758900e-01
   1.0006038e+02   1.0729000e-01
   1.0006466e+02   1.0699400e-01
   1.0006894e+02   1.0670600e-01
   1.0007321e+02   1.0640400e-01
   1.0007748e+02   1.0610600e-01
   1.0008174e+02   1.0584600e-01
   1.0008600e+02   1.0552500e-01
   1.0009026e+02   1.0526300e-01
   1.0009451e+02   1.0497200e-01
   1.0009876e+02   1.0467400e-01
   1.0010300e+02   1.0439000e-01
   1.0010724e+02   1.0407400e-01
   1.0011147e+02   1.0379000e-01
   1.0011570e+02   1.0347100e-01
   1.0011993e+02   1.0318300e-01
   1.0012415e+02   1.0289500e-01
   1.0012837e+02   1.0262500e-01
   1.0013259e+02   1.0233000e-01
   1.0013680e+02   1.0205000e-01
   1.0014100e+02   1.0178900e-01
   1.0014521e+02   1.0148600e-01
   1.0014940e+02   1.0123000e-01
   1.0015360e+02   1.0096700e-01
   1.0015779e+02   1.0069300e-01
   1.0016197e+02   1.0042500e-01
   1.0016616e+02   1.0013000e-01
   1.0017033e+02   9.9834000e-02
   1.0017451e+02   9.9523000e-02
   1.0017868e+02   9.9254000e-02
   1.0018284e+02   9.8971000e-02
   1.0018700e+02   9.8695000e-02
   1.0019116e+02   9.8368000e-02
   1.0019532e+02   9.8103000e-02
   1.0019947e+02   9.7808000e-02
   1.0020361e+02   9.7547000e-02
   1.0020775e+02   9.7289000e-02
   1.0021189e+02   9.7014000e-02
   1.0021603e+02   9.6762000e-02
   1.0022016e+02   9.6513000e-02
   1.0022428e+02   9.6246000e-02
   1.0022841e+02   9.5983000e-02
   1.0023252e+02   9.5708000e-02
   1.0023664e+02   9.5421000e-02
   1.0024075e+02   9.5182000e-02
   1.0024486e+02   9.4898000e-02
   1.0024896e+02   9.4644000e-02
   1.0025306e+02   9.4380000e-02
   1.0025715e+02   9.4106000e-02
   1.0026125e+02   9.3867000e-02
   1.0026533e+02   9.3605000e-02
   1.0026942e+02   9.3339000e-02
   1.0027350e+02   9.3057000e-02
   1.0027757e+02   9.2792000e-02
   1.0028164e+02   9.2559000e-02
   1.0028571e+02   9.2295000e-02
   1.0028978e+02   9.2004000e-02
   1.0029384e+02   9.1732000e-02
   1.0029789e+02   9.1452000e-02
   1.0030195e+02   9.1164000e-02
   1.0030600e+02   9.0896000e-02
   1.0031004e+02   9.0656000e-02
   1.0031408e+02   9.0374000e-02
   1.0031812e+02   9.0147000e-02
   1.0032216e+02   8.9883000e-02
   1.0032619e+02   8.9639000e-02
   1.0033021e+02   8.9384000e-02
   1.0033424e+02   8.9106000e-02
   1.0033826e+02   8.8839000e-02
   1.0034227e+02   8.8603000e-02
   1.0034628e+02   8.8348000e-02
   1.0035029e+02   8.8075000e-02
   1.0035430e+02   8.7830000e-02
   1.0035830e+02   8.7583000e-02
   1.0036230e+02   8.7342000e-02
   1.0036629e+02   8.7104000e-02
   1.0037028e+02   8.6855000e-02
   1.0037426e+02   8.6599000e-02
   1.0037825e+02   8.6345000e-02
   1.0038223e+02   8.6094000e-02
   1.0038620e+02   8.5834000e-02
   1.0039017e+02   8.5620000e-02
   1.0039414e+02   8.5368000e-02
   1.0039811e+02   8.5127000e-02
   1.0040207e+02   8.4845000e-02
   1.0040602e+02   8.4593000e-02
   1.0040998e+02   8.4373000e-02
   1.0041393e+02   8.4170000e-02
   1.0041787e+02   8.3934000e-02
   1.0042182e+02   8.3701000e-02
   1.0042576e+02   8.3454000e-02
   1.0042969e+02   8.3225000e-02
   1.0043362e+02   8.2994000e-02
   1.0043755e+02   8.2739000e-02
   1.0044148e+02   8.2481000e-02
   1.0044540e+02   8.2233000e-02
   1.0044932e+02   8.2034000e-02
   1.0045323e+02   8.1801000e-02
   1.0045714e+02   8.1567000e-02
   1.0046105e+02   8.1327000e-02
   1.0046495e+02   8.1100000e-02
   1.0046885e+02   8.0872000e-02
   1.0047275e+02   8.0627000e-02
   1.0047664e+02   8.0413000e-02
   1.0048053e+02   8.0202000e-02
   1.0048442e+02   7.9969000e-02
   1.0048830e+02   7.9714000e-02
   1.0049218e+02   7.9482000e-02
   1.0049606e+02   7.9284000e-02
   1.0049993e+02   7.9069000e-02
   1.0050380e+02   7.8854000e-02
   1.0050766e+02   7.8619000e-02
   1.0051153e+02   7.8391000e-02
   1.0051538e+02   7.8140000e-02
   1.0051924e+02   7.7916000e-02
   1.0052309e+02   7.7678000e-02
   1.0052694e+02   7.7441000e-02
   1.0053078e+02   7.7207000e-02
   1.0053463e+02   7.6980000e-02
   1.0053846e+02   7.6743000e-02
   1.0054230e+02   7.6531000e-02
   1.0054613e+02   7.6298000e-02
   1.0054996e+02   7.6085000e-02
   1.0055378e+02   7.5837000e-02
   1.0055760e+02   7.5620000e-02
   1.0056142e+02   7.5429000e-02
   1.0056524e+02   7.5194000e-02
   1.0056905e+02   7.4965000e-02
   1.0057286e+02   7.4742000e-02
   1.0057666e+02   7.4533000e-02
   1.0058046e+02   7.4292000e-02
   1.0058426e+02   7.4058000e-02
   1.0058805e+02   7.3836000e-02
   1.0059185e+02   7.3642000e-02
   1.0059563e+02   7.3416000e-02
   1.0059942e+02   7.3205000e-02
   1.0060320e+02   7.3001000e-02
   1.0060698e+02   7.2772000e-02
   1.0061075e+02   7.2520000e-02
   1.0061452e+02   7.2311000e-02
   1.0061829e+02   7.2078000e-02
   1.0062206e+02   7.1892000e-02
   1.0062582e+02   7.1678000e-02
   1.0062958e+02   7.1465000e-02
   1.0063333e+02   7.1251000e-02
   1.0063709e+02   7.1032000e-02
   1.0064083e+02   7.0791000e-02
   1.0064458e+02   7.0578000e-02
   1.0064832e+02   7.0378000e-02
   1.0065206e+02   7.0162000e-02
   1.0065580e+02   6.9943000e-02
   1.0065953e+02   6.9716000e-02
   1.0066326e+02   6.9504000e-02
   1.0066699e+02   6.9295000e-02
   1.0067071e+02   6.9085000e-02
   1.0067443e+02   6.8893000e-02
   1.0067815e+02   6.8689000e-02
   1.0068186e+02   6.8492000e-02
   1.0068557e+02   6.8300000e-02
   1.0068928e+02   6.8111000e-02
   1.0069298e+02   6.7916000e-02
   1.0069668e+02   6.7689000e-02
   1.0070038e+02   6.7497000e-02
   1.0070407e+02   6.7282000e-02
   1.0070776e+02   6.7078000e-02
   1.0071145e+02   6.6859000e-02
   1.0071514e+02   6.6651000e-02
   1.0071882e+02   6.6478000e-02
   1.0072250e+02   6.6288000e-02
   1.0072617e+02   6.6088000e-02
   1.0072985e+02   6.5906000e-02
   1.0073352e+02   6.5694000e-02
   1.0073718e+02   6.5489000e-02
   1.0074085e+02   6.5294000e-02
   1.0074451e+02   6.5084000e-02
   1.0074816e+02   6.4881000e-02
   1.0075182e+02   6.4654000e-02
   1.0075547e+02   6.4463000e-02
   1.0075912e+02   6.4297000e-02
   1.0076276e+02   6.4077000e-02
   1.0076640e+02   6.3878000e-02
   1.0077004e+02   6.3672000e-02
   1.0077368e+02   6.3473000e-02
   1.0077731e+02   6.3306000e-02
   1.0078094e+02   6.3104000e-02
   1.0078457e+02   6.2904000e-02
   1.0078819e+02   6.2699000e-02
   1.0079181e+02   6.2492000e-02
   1.0079543e+02   6.2296000e-02
   1.0079904e+02   6.2117000e-02
   1.0080266e+02   6.1912000e-02
   1.0080626e+02   6.1723000e-02
   1.0080987e+02   6.1547000e-02
   1.0081347e+02   6.1329000e-02
   1.0081707e+02   6.1146000e-02
   1.0082067e+02   6.0960000e-02
   1.0082426e+02   6.0777000e-02
   1.0082785e+02   6.0585000e-02
   1.0083144e+02   6.0404000e-02
   1.0083503e+02   6.0215000e-02
   1.0083861e+02   6.0026000e-02
   1.0084219e+02   5.9829000e-02
   1.0084576e+02   5.9657000e-02
   1.0084934e+02   5.9481000e-02
   1.0085291e+02   5.9321000e-02
   1.0085647e+02   5.9133000e-02
   1.0086004e+02   5.8939000e-02
   1.0086360e+02   5.8737000e-02
   1.0086716e+02   5.8535000e-02
   1.0087071e+02   5.8359000e-02
   1.0087426e+02   5.8173000e-02
   1.0087781e+02   5.8010000e-02
   1.0088136e+02   5.7826000e-02
   1.0088490e+02   5.7661000e-02
   1.0088845e+02   5.7480000e-02
   1.0089198e+02   5.7302000e-02
   1.0089552e+02   5.7124000e-02
   1.0089905e+02   5.6942000e-02
   1.0090258e+02   5.6780000e-02
   1.0090611e+02   5.6605000e-02
   1.0090963e+02   5.6421000e-02
   1.0091315e+02   5.6237000e-02
   1.0091667e+02   5.6043000e-02
   1.0092018e+02   5.5863000e-02
   1.0092370e+02   5.5676000e-02
   1.0092721e+02   5.5512000e-02
   1.0093071e+02   5.5314000e-02
   1.0093422e+02   5.5122000e-02
   1.0093772e+02   5.4959000e-02
   1.0094122e+02   5.4780000e-02
   1.0094471e+02   5.4600000e-02
   1.0094820e+02   5.4418000e-02
   1.0095169e+02   5.4248000e-02
   1.0095518e+02   5.4092000e-02
   1.0095866e+02   5.3941000e-02
   1.0096215e+02   5.3773000e-02
   1.0096562e+02   5.3602000e-02
   1.0096910e+02   5.3448000e-02
   1.0097257e+02   5.3282000e-02
   1.0097604e+02   5.3103000e-02
   1.0097951e+02   5.2930000e-02
   1.0098298e+02   5.2773000e-02
   1.0098644e+02   5.2607000e-02
   1.0098990e+02   5.2463000e-02
   1.0099335e+02   5.2297000e-02
   1.0099681e+02   5.2111000e-02
   1.0100026e+02   5.1943000e-02
   1.0100371e+02   5.1786000e-02
   1.0100715e+02   5.1605000e-02
   1.0101059e+02   5.1430000e-02
   1.0101403e+02   5.1284000e-02
   1.0101747e+02   5.1144000e-02
   1.0102091e+02   5.0971000e-02
   1.0102434e+02   5.0816000e-02
   1.0102777e+02   5.0634000e-02
   1.0103119e+02   5.0478000e-02
   1.0103462e+02   5.0315000e-02
   1.0103804e+02   5.0155000e-02
   1.0104146e+02   4.9985000e-02
   1.0104487e+02   4.9822000e-02
   1.0104828e+02   4.9668000e-02
   1.0105169e+02   4.9510000e-02
   1.0105510e+02   4.9318000e-02
   1.0105851e+02   4.9153000e-02
   1.0106191e+02   4.9011000e-02
   1.0106531e+02   4.8850000e-02
   1.0106871e+02   4.8700000e-02
   1.0107210e+02   4.8537000e-02
   1.0107549e+02   4.8387000e-02
   1.0107888e+02   4.8222000e-02
   1.0108227e+02   4.8045000e-02
   1.0108565e+02   4.7875000e-02
   1.0108903e+02   4.7727000e-02
   1.0109241e+02   4.7575000e-02
   1.0109579e+02   4.7418000e-02
   1.0109916e+02   4.7254000e-02
   1.0110253e+02   4.7079000e-02
   1.0110590e+02   4.6939000e-02
   1.0110926e+02   4.6796000e-02
   1.0111263e+02   4.6625000e-02
   1.0111599e+02   4.6476000e-02
   1.0111934e+02   4.6334000e-02
   1.0112270e+02   4.6174000e-02
   1.0112605e+02   4.6041000e-02
   1.0112940e+02   4.5890000e-02
   1.0113275e+02   4.5734000e-02
   1.0113609e+02   4.5599000e-02
   1.0113943e+02   4.5461000e-02
   1.0114277e+02   4.5319000e-02
   1.0114611e+02   4.5177000e-02
   1.0114944e+02   4.5026000e-02
   1.0115278e+02   4.4892000e-02
   1.0115611e+02   4.4785000e-02
   1.0115943e+02   4.4614000e-02
   1.0116276e+02   4.4445000e-02
   1.0116608e+02   4.4285000e-02
   1.0116940e+02   4.4101000e-02
   1.0117271e+02   4.3963000e-02
   1.0117603e+02   4.3817000e-02
   1.0117934e+02   4.3660000e-02
   1.0118265e+02   4.3507000e-02
   1.0118595e+02   4.3362000e-02
   1.0118926e+02   4.3202000e-02
   1.0119256e+02   4.3052000e-02
   1.0119586e+02   4.2893000e-02
   1.0119915e+02   4.2744000e-02
   1.0120245e+02   4.2605000e-02
   1.0120574e+02   4.2465000e-02
   1.0120903e+02   4.2333000e-02
   1.0121231e+02   4.2188000e-02
   1.0121560e+02   4.2055000e-02
   1.0121888e+02   4.1905000e-02
   1.0122216e+02   4.1762000e-02
   1.0122544e+02   4.1609000e-02
   1.0122871e+02   4.1479000e-02
   1.0123198e+02   4.1344000e-02
   1.0123525e+02   4.1203000e-02
   1.0123852e+02   4.1076000e-02
   1.0124178e+02   4.0937000e-02
   1.0124504e+02   4.0787000e-02
   1.0124830e+02   4.0652000e-02
   1.0125156e+02   4.0524000e-02
   1.0125481e+02   4.0407000e-02
   1.0125806e+02   4.0255000e-02
   1.0126131e+02   4.0115000e-02
   1.0126456e+02   3.9962000e-02
   1.0126781e+02   3.9823000e-02
   1.0127105e+02   3.9671000e-02
   1.0127429e+02   3.9529000e-02
   1.0127753e+02   3.9390000e-02
   1.0128076e+02   3.9248000e-02
   1.0128399e+02   3.9106000e-02
   1.0128722e+02   3.8958000e-02
   1.0129045e+02   3.8830000e-02
   1.0129368e+02   3.8710000e-02
   1.0129690e+02   3.8580000e-02
   1.0130012e+02   3.8443000e-02
   1.0130334e+02   3.8329000e-02
   1.0130655e+02   3.8186000e-02
   1.0130977e+02   3.8051000e-02
   1.0131298e+02   3.7919000e-02
   1.0131619e+02   3.7795000e-02
   1.0131939e+02   3.7659000e-02
   1.0132260e+02   3.7520000e-02
   1.0132580e+02   3.7399000e-02
   1.0132900e+02   3.7254000e-02
   1.0133219e+02   3.7113000e-02
   1.0133539e+02   3.6969000e-02
   1.0133858e+02   3.6844000e-02
   1.0134177e+02   3.6699000e-02
   1.0134496e+02   3.6569000e-02
   1.0134814e+02   3.6436000e-02
   1.0135133e+02   3.6310000e-02
   1.0135451e+02   3.6179000e-02
   1.0135769e+02   3.6054000e-02
   1.0136086e+02   3.5933000e-02
   1.0136403e+02   3.5798000e-02
   1.0136721e+02   3.5678000e-02
   1.0137037e+02   3.5552000e-02
   1.0137354e+02   3.5419000e-02
   1.0137671e+02   3.5302000e-02
   1.0137987e+02   3.5179000e-02
   1.0138303e+02   3.5082000e-02
   1.0138618e+02   3.4972000e-02
   1.0138934e+02   3.4839000e-02
   1.0139249e+02   3.4719000e-02
   1.0139564e+02   3.4606000e-02
   1.0139879e+02   3.4508000e-02
   1.0140194e+02   3.4387000e-02
   1.0140508e+02   3.4254000e-02
   1.0140822e+02   3.4122000e-02
   1.0141136e+02   3.3991000e-02
   1.0141450e+02   3.3862000e-02
   1.0141763e+02   3.3719000e-02
   1.0142076e+02   3.3606000e-02
   1.0142389e+02   3.3491000e-02
   1.0142702e+02   3.3374000e-02
   1.0143015e+02   3.3258000e-02
   1.0143327e+02   3.3112000e-02
   1.0143639e+02   3.2981000e-02
   1.0143951e+02   3.2858000e-02
   1.0144263e+02   3.2725000e-02
   1.0144574e+02   3.2607000e-02
   1.0144885e+02   3.2494000e-02
   1.0145196e+02   3.2364000e-02
   1.0145507e+02   3.2248000e-02
   1.0145818e+02   3.2145000e-02
   1.0146128e+02   3.2015000e-02
   1.0146438e+02   3.1901000e-02
   1.0146748e+02   3.1806000e-02
   1.0147058e+02   3.1686000e-02
   1.0147367e+02   3.1582000e-02
   1.0147676e+02   3.1456000e-02
   1.0147985e+02   3.1353000e-02
   1.0148294e+02   3.1232000e-02
   1.0148603e+02   3.1092000e-02
   1.0148911e+02   3.0962000e-02
   1.0149219e+02   3.0870000e-02
   1.0149527e+02   3.0762000e-02
   1.0149835e+02   3.0648000e-02
   1.0150142e+02   3.0562000e-02
   1.0150449e+02   3.0450000e-02
   1.0150756e+02   3.0323000e-02
   1.0151063e+02   3.0212000e-02
   1.0151370e+02   3.0087000e-02
   1.0151676e+02   2.9999000e-02
   1.0151982e+02   2.9897000e-02
   1.0152288e+02   2.9776000e-02
   1.0152594e+02   2.9655000e-02
   1.0152900e+02   2.9543000e-02
   1.0153205e+02   2.9443000e-02
   1.0153510e+02   2.9336000e-02
   1.0153815e+02   2.9216000e-02
   1.0154120e+02   2.9119000e-02
   1.0154424e+02   2.8992000e-02
   1.0154728e+02   2.8886000e-02
   1.0155032e+02   2.8783000e-02
   1.0155336e+02   2.8669000e-02
   1.0155640e+02   2.8569000e-02
   1.0155943e+02   2.8454000e-02
   1.0156246e+02   2.8359000e-02
   1.0156549e+02   2.8258000e-02
   1.0156852e+02   2.8148000e-02
   1.0157154e+02   2.8050000e-02
   1.0157457e+02   2.7939000e-02
   1.0157759e+02   2.7837000e-02
   1.0158061e+02   2.7732000e-02
   1.0158362e+02   2.7613000e-02
   1.0158664e+02   2.7504000e-02
   1.0158965e+02   2.7393000e-02
   1.0159266e+02   2.7285000e-02
   1.0159567e+02   2.7189000e-02
   1.0159868e+02   2.7059000e-02
   1.0160168e+02   2.6937000e-02
   1.0160469e+02   2.6806000e-02
   1.0160769e+02   2.6714000e-02
   1.0161068e+02   2.6605000e-02
   1.0161368e+02   2.6480000e-02
   1.0161667e+02   2.6380000e-02
   1.0161967e+02   2.6298000e-02
   1.0162266e+02   2.6205000e-02
   1.0162564e+02   2.6110000e-02
   1.0162863e+02   2.6016000e-02
   1.0163161e+02   2.5912000e-02
   1.0163460e+02   2.5810000e-02
   1.0163758e+02   2.5700000e-02
   1.0164055e+02   2.5596000e-02
   1.0164353e+02   2.5494000e-02
   1.0164650e+02   2.5424000e-02
   1.0164947e+02   2.5326000e-02
   1.0165244e+02   2.5208000e-02
   1.0165541e+02   2.5093000e-02
   1.0165838e+02   2.4991000e-02
   1.0166134e+02   2.4901000e-02
   1.0166430e+02   2.4823000e-02
   1.0166726e+02   2.4727000e-02
   1.0167022e+02   2.4620000e-02
   1.0167317e+02   2.4517000e-02
   1.0167613e+02   2.4433000e-02
   1.0167908e+02   2.4338000e-02
   1.0168203e+02   2.4240000e-02
   1.0168497e+02   2.4141000e-02
   1.0168792e+02   2.4037000e-02
   1.0169086e+02   2.3933000e-02
   1.0169380e+02   2.3837000e-02
   1.0169674e+02   2.3743000e-02
   1.0169968e+02   2.3640000e-02
   1.0170262e+02   2.3536000e-02
   1.0170555e+02   2.3444000e-02
   1.0170848e+02   2.3341000e-02
   1.0171141e+02   2.3226000e-02
   1.0171434e+02   2.3131000e-02
   1.0171726e+02   2.3060000e-02
   1.0172019e+02   2.2971000e-02
   1.0172311e+02   2.2884000e-02
   1.0172603e+02   2.2799000e-02
   1.0172895e+02   2.2696000e-02
   1.0173186e+02   2.2596000e-02
   1.0173478e+02   2.2513000e-02
   1.0173769e+02   2.2423000e-02
   1.0174060e+02   2.2326000e-02
   1.0174351e+02   2.2229000e-02
   1.0174641e+02   2.2143000e-02
   1.0174932e+02   2.2068000e-02
   1.0175222e+02   2.1976000e-02
   1.0175512e+02   2.1886000e-02
   1.0175802e+02   2.1798000e-02
   1.0176091e+02   2.1696000e-02
   1.0176381e+02   2.1604000e-02
   1.0176670e+02   2.1521000e-02
   1.0176959e+02   2.1430000e-02
   1.0177248e+02   2.1328000e-02
   1.0177536e+02   2.1242000e-02
   1.0177825e+02   2.1148000e-02
   1.0178113e+02   2.1065000e-02
   1.0178401e+02   2.0973000e-02
   1.0178689e+02   2.0898000e-02
   1.0178977e+02   2.0822000e-02
   1.0179264e+02   2.0725000e-02
   1.0179552e+02   2.0632000e-02
   1.0179839e+02   2.0547000e-02
   1.0180126e+02   2.0455000e-02
   1.0180413e+02   2.0370000e-02
   1.0180699e+02   2.0287000e-02
   1.0180986e+02   2.0195000e-02
   1.0181272e+02   2.0111000e-02
   1.0181558e+02   2.0023000e-02
   1.0181844e+02   1.9950000e-02
   1.0182129e+02   1.9858000e-02
   1.0182415e+02   1.9764000e-02
   1.0182700e+02   1.9683000e-02
   1.0182985e+02   1.9582000e-02
   1.0183270e+02   1.9505000e-02
   1.0183555e+02   1.9413000e-02
   1.0183839e+02   1.9317000e-02
   1.0184123e+02   1.9217000e-02
   1.0184407e+02   1.9125000e-02
   1.0184691e+02   1.9042000e-02
   1.0184975e+02   1.8957000e-02
   1.0185259e+02   1.8867000e-02
   1.0185542e+02   1.8793000e-02
   1.0185825e+02   1.8701000e-02
   1.0186108e+02   1.8608000e-02
   1.0186391e+02   1.8526000e-02
   1.0186674e+02   1.8431000e-02
   1.0186956e+02   1.8346000e-02
   1.0187239e+02   1.8256000e-02
   1.0187521e+02   1.8198000e-02
   1.0187803e+02   1.8130000e-02
   1.0188084e+02   1.8029000e-02
   1.0188366e+02   1.7951000e-02
   1.0188647e+02   1.7871000e-02
   1.0188928e+02   1.7782000e-02
   1.0189209e+02   1.7690000e-02
   1.0189490e+02   1.7587000e-02
   1.0189771e+02   1.7514000e-02
   1.0190051e+02   1.7421000e-02
   1.0190332e+02   1.7346000e-02
   1.0190612e+02   1.7270000e-02
   1.0190892e+02   1.7204000e-02
   1.0191171e+02   1.7131000e-02
   1.0191451e+02   1.7062000e-02
   1.0191730e+02   1.6995000e-02
   1.0192010e+02   1.6915000e-02
   1.0192289e+02   1.6844000e-02
   1.0192567e+02   1.6779000e-02
   1.0192846e+02   1.6703000e-02
   1.0193125e+02   1.6627000e-02
   1.0193403e+02   1.6553000e-02
   1.0193681e+02   1.6473000e-02
   1.0193959e+02   1.6392000e-02
   1.0194237e+02   1.6312000e-02
   1.0194514e+02   1.6236000e-02
   1.0194792e+02   1.6159000e-02
   1.0195069e+02   1.6085000e-02
   1.0195346e+02   1.5993000e-02
   1.0195623e+02   1.5920000e-02
   1.0195900e+02   1.5851000e-02
   1.0196176e+02   1.5767000e-02
   1.0196453e+02   1.5690000e-02
   1.0196729e+02   1.5619000e-02
   1.0197005e+02   1.5542000e-02
   1.0197281e+02   1.5474000e-02
   1.0197556e+02   1.5417000e-02
   1.0197832e+02   1.5361000e-02
   1.0198107e+02   1.5293000e-02
   1.0198382e+02   1.5216000e-02
   1.0198657e+02   1.5135000e-02
   1.0198932e+02   1.5053000e-02
   1.0199206e+02   1.4975000e-02
   1.0199481e+02   1.4905000e-02
   1.0199755e+02   1.4816000e-02
   1.0200029e+02   1.4749000e-02
   1.0200303e+02   1.4674000e-02
   1.0200577e+02   1.4601000e-02
   1.0200850e+02   1.4529000e-02
   1.0201124e+02   1.4457000e-02
   1.0201397e+02   1.4394000e-02
   1.0201670e+02   1.4326000e-02
   1.0201943e+02   1.4248000e-02
   1.0202216e+02   1.4173000e-02
   1.0202488e+02   1.4128000e-02
   1.0202761e+02   1.4080000e-02
   1.0203033e+02   1.3998000e-02
   1.0203305e+02   1.3941000e-02
   1.0203577e+02   1.3884000e-02
   1.0203848e+02   1.3829000e-02
   1.0204120e+02   1.3763000e-02
   1.0204391e+02   1.3693000e-02
   1.0204663e+02   1.3617000e-02
   1.0204934e+02   1.3537000e-02
   1.0205204e+02   1.3459000e-02
   1.0205475e+02   1.3389000e-02
   1.0205746e+02   1.3328000e-02
   1.0206016e+02   1.3256000e-02
   1.0206286e+02   1.3191000e-02
   1.0206556e+02   1.3122000e-02
   1.0206826e+02   1.3065000e-02
   1.0207096e+02   1.2996000e-02
   1.0207365e+02   1.2925000e-02
   1.0207634e+02   1.2867000e-02
   1.0207904e+02   1.2807000e-02
   1.0208173e+02   1.2747000e-02
   1.0208441e+02   1.2675000e-02
   1.0208710e+02   1.2594000e-02
   1.0208979e+02   1.2540000e-02
   1.0209247e+02   1.2477000e-02
   1.0209515e+02   1.2427000e-02
   1.0209783e+02   1.2365000e-02
   1.0210051e+02   1.2300000e-02
   1.0210319e+02   1.2236000e-02
   1.0210586e+02   1.2178000e-02
   1.0210853e+02   1.2116000e-02
   1.0211121e+02   1.2059000e-02
   1.0211388e+02   1.1994000e-02
   1.0211654e+02   1.1935000e-02
   1.0211921e+02   1.1881000e-02
   1.0212188e+02   1.1807000e-02
   1.0212454e+02   1.1747000e-02
   1.0212720e+02   1.1680000e-02
   1.0212986e+02   1.1619000e-02
   1.0213252e+02   1.1552000e-02
   1.0213518e+02   1.1473000e-02
   1.0213783e+02   1.1405000e-02
   1.0214049e+02   1.1343000e-02
   1.0214314e+02   1.1287000e-02
   1.0214579e+02   1.1227000e-02
   1.0214844e+02   1.1173000e-02
   1.0215109e+02   1.1120000e-02
   1.0215373e+02   1.1067000e-02
   1.0215638e+02   1.1014000e-02
   1.0215902e+02   1.0950000e-02
   1.0216166e+02   1.0905000e-02
   1.0216430e+02   1.0834000e-02
   1.0216694e+02   1.0785000e-02
   1.0216957e+02   1.0721000e-02
   1.0217221e+02   1.0663000e-02
   1.0217484e+02   1.0587000e-02
   1.0217747e+02   1.0529000e-02
   1.0218010e+02   1.0473000e-02
   1.0218273e+02   1.0421000e-02
   1.0218536e+02   1.0361000e-02
   1.0218798e+02   1.0310000e-02
   1.0219060e+02   1.0253000e-02
   1.0219323e+02   1.0183000e-02
   1.0219585e+02   1.0122000e-02
   1.0219846e+02   1.0073000e-02
   1.0220108e+02   1.0017000e-02
   1.0220370e+02   9.9570000e-03
   1.0220631e+02   9.9010000e-03
   1.0220892e+02   9.8360000e-03
   1.0221153e+02   9.7800000e-03
   1.0221414e+02   9.7320000e-03
   1.0221675e+02   9.6720000e-03
   1.0221936e+02   9.6220000e-03
   1.0222196e+02   9.5560000e-03
   1.0222456e+02   9.5030000e-03
   1.0222716e+02   9.4500000e-03
   1.0222976e+02   9.4000000e-03
   1.0223236e+02   9.3510000e-03
   1.0223496e+02   9.3010000e-03
   1.0223755e+02   9.2570000e-03
   1.0224015e+02   9.2020000e-03
   1.0224274e+02   9.1400000e-03
   1.0224533e+02   9.0820000e-03
   1.0224792e+02   9.0380000e-03
   1.0225051e+02   8.9780000e-03
   1.0225309e+02   8.9400000e-03
   1.0225568e+02   8.8890000e-03
   1.0225826e+02   8.8340000e-03
   1.0226084e+02   8.7780000e-03
   1.0226342e+02   8.7310000e-03
   1.0226600e+02   8.6870000e-03
   1.0226858e+02   8.6360000e-03
   1.0227115e+02   8.5790000e-03
   1.0227372e+02   8.5210000e-03
   1.0227630e+02   8.4580000e-03
   1.0227887e+02   8.3890000e-03
   1.0228144e+02   8.3400000e-03
   1.0228400e+02   8.2760000e-03
   1.0228657e+02   8.2260000e-03
   1.0228913e+02   8.1770000e-03
   1.0229170e+02   8.1360000e-03
   1.0229426e+02   8.0940000e-03
   1.0229682e+02   8.0450000e-03
   1.0229938e+02   7.9930000e-03
   1.0230193e+02   7.9390000e-03
   1.0230449e+02   7.8970000e-03
   1.0230704e+02   7.8400000e-03
   1.0230960e+02   7.7940000e-03
   1.0231215e+02   7.7430000e-03
   1.0231470e+02   7.7050000e-03
   1.0231724e+02   7.6490000e-03
   1.0231979e+02   7.6040000e-03
   1.0232234e+02   7.5520000e-03
   1.0232488e+02   7.5100000e-03
   1.0232742e+02   7.4560000e-03
   1.0232996e+02   7.4140000e-03
   1.0233250e+02   7.3710000e-03
   1.0233504e+02   7.3120000e-03
   1.0233757e+02   7.2670000e-03
   1.0234011e+02   7.2160000e-03
   1.0234264e+02   7.1700000e-03
   1.0234517e+02   7.1200000e-03
   1.0234770e+02   7.0790000e-03
   1.0235023e+02   7.0350000e-03
   1.0235276e+02   6.9910000e-03
   1.0235528e+02   6.9570000e-03
   1.0235781e+02   6.9180000e-03
   1.0236033e+02   6.8670000e-03
   1.0236285e+02   6.8190000e-03
   1.0236537e+02   6.7790000e-03
   1.0236789e+02   6.7380000e-03
   1.0237041e+02   6.6890000e-03
   1.0237292e+02   6.6300000e-03
   1.0237544e+02   6.5820000e-03
   1.0237795e+02   6.5510000e-03
   1.0238046e+02   6.5210000e-03
   1.0238297e+02   6.4790000e-03
   1.0238548e+02   6.4340000e-03
   1.0238799e+02   6.4000000e-03
   1.0239049e+02   6.3620000e-03
   1.0239299e+02   6.3180000e-03
   1.0239550e+02   6.2720000e-03
   1.0239800e+02   6.2310000e-03
   1.0240050e+02   6.1870000e-03
   1.0240300e+02   6.1430000e-03
   1.0240549e+02   6.0910000e-03
   1.0240799e+02   6.0470000e-03
   1.0241048e+02   6.0000000e-03
   1.0241297e+02   5.9570000e-03
   1.0241546e+02   5.9080000e-03
   1.0241795e+02   5.8620000e-03
   1.0242044e+02   5.8200000e-03
   1.0242293e+02   5.7820000e-03
   1.0242541e+02   5.7480000e-03
   1.0242790e+02   5.7010000e-03
   1.0243038e+02   5.6570000e-03
   1.0243286e+02   5.6150000e-03
   1.0243534e+02   5.5730000e-03
   1.0243782e+02   5.5390000e-03
   1.0244030e+02   5.5010000e-03
   1.0244277e+02   5.4690000e-03
   1.0244525e+02   5.4270000e-03
   1.0244772e+02   5.3980000e-03
   1.0245019e+02   5.3450000e-03
   1.0245266e+02   5.3060000e-03
   1.0245513e+02   5.2530000e-03
   1.0245759e+02   5.2230000e-03
   1.0246006e+02   5.1890000e-03
   1.0246252e+02   5.1620000e-03
   1.0246499e+02   5.1250000e-03
   1.0246745e+02   5.0840000e-03
   1.0246991e+02   5.0420000e-03
   1.0247237e+02   5.0140000e-03
   1.0247482e+02   4.9820000e-03
   1.0247728e+02   4.9530000e-03
   1.0247973e+02   4.9220000e-03
   1.0248219e+02   4.8930000e-03
   1.0248464e+02   4.8580000e-03
   1.0248709e+02   4.8180000e-03
   1.0248954e+02   4.7830000e-03
   1.0249198e+02   4.7480000e-03
   1.0249443e+02   4.7190000e-03
   1.0249687e+02   4.6770000e-03
   1.0249932e+02   4.6480000e-03
   1.0250176e+02   4.6180000e-03
   1.0250420e+02   4.5840000e-03
   1.0250664e+02   4.5420000e-03
   1.0250908e+02   4.5130000e-03
   1.0251151e+02   4.4820000e-03
   1.0251395e+02   4.4520000e-03
   1.0251638e+02   4.4190000e-03
   1.0251881e+02   4.3840000e-03
   1.0252125e+02   4.3580000e-03
   1.0252368e+02   4.3210000e-03
   1.0252610e+02   4.2830000e-03
   1.0252853e+02   4.2400000e-03
   1.0253096e+02   4.2150000e-03
   1.0253338e+02   4.1840000e-03
   1.0253580e+02   4.1420000e-03
   1.0253822e+02   4.1070000e-03
   1.0254064e+02   4.0710000e-03
   1.0254306e+02   4.0470000e-03
   1.0254548e+02   4.0100000e-03
   1.0254790e+02   3.9720000e-03
   1.0255031e+02   3.9300000e-03
   1.0255273e+02   3.8920000e-03
   1.0255514e+02   3.8490000e-03
   1.0255755e+02   3.8210000e-03
   1.0255996e+02   3.7830000e-03
   1.0256237e+02   3.7620000e-03
   1.0256477e+02   3.7330000e-03
   1.0256718e+02   3.7060000e-03
   1.0256958e+02   3.6750000e-03
   1.0257198e+02   3.6430000e-03
   1.0257439e+02   3.6160000e-03
   1.0257679e+02   3.5920000e-03
   1.0257918e+02   3.5590000e-03
   1.0258158e+02   3.5210000e-03
   1.0258398e+02   3.4930000e-03
   1.0258637e+02   3.4650000e-03
   1.0258877e+02   3.4340000e-03
   1.0259116e+02   3.4050000e-03
   1.0259355e+02   3.3750000e-03
   1.0259594e+02   3.3490000e-03
   1.0259833e+02   3.3130000e-03
   1.0260071e+02   3.2830000e-03
   1.0260310e+02   3.2500000e-03
   1.0260548e+02   3.2140000e-03
   1.0260787e+02   3.1890000e-03
   1.0261025e+02   3.1560000e-03
   1.0261263e+02   3.1240000e-03
   1.0261501e+02   3.0980000e-03
   1.0261739e+02   3.0750000e-03
   1.0261976e+02   3.0500000e-03
   1.0262214e+02   3.0120000e-03
   1.0262451e+02   2.9800000e-03
   1.0262688e+02   2.9520000e-03
   1.0262925e+02   2.9270000e-03
   1.0263162e+02   2.9010000e-03
   1.0263399e+02   2.8730000e-03
   1.0263636e+02   2.8400000e-03
   1.0263873e+02   2.8200000e-03
   1.0264109e+02   2.7950000e-03
   1.0264346e+02   2.7590000e-03
   1.0264582e+02   2.7360000e-03
   1.0264818e+02   2.7130000e-03
   1.0265054e+02   2.6940000e-03
   1.0265290e+02   2.6690000e-03
   1.0265525e+02   2.6380000e-03
   1.0265761e+02   2.6050000e-03
   1.0265996e+02   2.5780000e-03
   1.0266232e+02   2.5520000e-03
   1.0266467e+02   2.5260000e-03
   1.0266702e+02   2.5020000e-03
   1.0266937e+02   2.4710000e-03
   1.0267172e+02   2.4400000e-03
   1.0267406e+02   2.4130000e-03
   1.0267641e+02   2.3910000e-03
   1.0267875e+02   2.3620000e-03
   1.0268110e+02   2.3370000e-03
   1.0268344e+02   2.3060000e-03
   1.0268578e+02   2.2880000e-03
   1.0268812e+02   2.2530000e-03
   1.0269046e+02   2.2260000e-03
   1.0269279e+02   2.1980000e-03
   1.0269513e+02   2.1730000e-03
   1.0269746e+02   2.1460000e-03
   1.0269980e+02   2.1220000e-03
   1.0270213e+02   2.0960000e-03
   1.0270446e+02   2.0740000e-03
   1.0270679e+02   2.0480000e-03
   1.0270912e+02   2.0210000e-03
   1.0271144e+02   2.0030000e-03
   1.0271377e+02   1.9770000e-03
   1.0271609e+02   1.9580000e-03
   1.0271842e+02   1.9380000e-03
   1.0272074e+02   1.9150000e-03
   1.0272306e+02   1.8890000e-03
   1.0272538e+02   1.8680000e-03
   1.0272770e+02   1.8550000e-03
   1.0273001e+02   1.8350000e-03
   1.0273233e+02   1.8090000e-03
   1.0273464e+02   1.7750000e-03
   1.0273696e+02   1.7490000e-03
   1.0273927e+02   1.7330000e-03
   1.0274158e+02   1.7100000e-03
   1.0274389e+02   1.6880000e-03
   1.0274620e+02   1.6710000e-03
   1.0274850e+02   1.6490000e-03
   1.0275081e+02   1.6370000e-03
   1.0275311e+02   1.6130000e-03
   1.0275542e+02   1.5940000e-03
   1.0275772e+02   1.5750000e-03
   1.0276002e+02   1.5510000e-03
   1.0276232e+02   1.5320000e-03
   1.0276462e+02   1.5110000e-03
   1.0276692e+02   1.4940000e-03
   1.0276921e+02   1.4800000e-03
   1.0277151e+02   1.4640000e-03
   1.0277380e+02   1.4460000e-03
   1.0277609e+02   1.4330000e-03
   1.0277838e+02   1.4150000e-03
   1.0278067e+02   1.3920000e-03
   1.0278296e+02   1.3770000e-03
   1.0278525e+02   1.3560000e-03
   1.0278754e+02   1.3310000e-03
   1.0278982e+02   1.3170000e-03
   1.0279211e+02   1.2980000e-03
   1.0279439e+02   1.2720000e-03
   1.0279667e+02   1.2620000e-03
   1.0279895e+02   1.2410000e-03
   1.0280123e+02   1.2260000e-03
   1.0280351e+02   1.2070000e-03
   1.0280578e+02   1.1920000e-03
   1.0280806e+02   1.1790000e-03
   1.0281033e+02   1.1640000e-03
   1.0281261e+02   1.1410000e-03
   1.0281488e+02   1.1220000e-03
   1.0281715e+02   1.1010000e-03
   1.0281942e+02   1.0870000e-03
   1.0282169e+02   1.0730000e-03
   1.0282396e+02   1.0510000e-03
   1.0282622e+02   1.0390000e-03
   1.0282849e+02   1.0200000e-03
   1.0283075e+02   1.0060000e-03
   1.0283301e+02   9.8700000e-04
   1.0283527e+02   9.7100000e-04
   1.0283753e+02   9.5500000e-04
   1.0283979e+02   9.4400000e-04
   1.0284205e+02   9.3000000e-04
   1.0284431e+02   9.1200000e-04
   1.0284656e+02   8.9400000e-04
   1.0284882e+02   8.8100000e-04
   1.0285107e+02   8.6800000e-04
   1.0285332e+02   8.5400000e-04
   1.0285557e+02   8.3900000e-04
   1.0285782e+02   8.2400000e-04
   1.0286007e+02   8.1100000e-04
   1.0286232e+02   7.9000000e-04
   1.0286456e+02   7.7300000e-04
   1.0286681e+02   7.5900000e-04
   1.0286905e+02   7.4100000e-04
   1.0287130e+02   7.3300000e-04
   1.0287354e+02   7.1900000e-04
   1.0287578e+02   7.0900000e-04
   1.0287802e+02   6.9500000e-04
   1.0288026e+02   6.8100000e-04
   1.0288249e+02   6.6500000e-04
   1.0288473e+02   6.5500000e-04
   1.0288696e+02   6.4000000e-04
   1.0288920e+02   6.3100000e-04
   1.0289143e+02   6.1800000e-04
   1.0289366e+02   6.0800000e-04
   1.0289589e+02   6.0200000e-04
   1.0289812e+02   5.9000000e-04
   1.0290035e+02   5.7600000e-04
   1.0290257e+02   5.7100000e-04
   1.0290480e+02   5.6200000e-04
   1.0290702e+02   5.4400000e-04
   1.0290925e+02   5.3000000e-04
   1.0291147e+02   5.2000000e-04
   1.0291369e+02   5.1100000e-04
   1.0291591e+02   4.9900000e-04
   1.0291813e+02   4.9000000e-04
   1.0292034e+02   4.7800000e-04
   1.0292256e+02   4.6400000e-04
   1.0292478e+02   4.5500000e-04
   1.0292699e+02   4.4700000e-04
   1.0292920e+02   4.3600000e-04
   1.0293141e+02   4.2600000e-04
   1.0293363e+02   4.1600000e-04
   1.0293584e+02   4.1000000e-04
   1.0293804e+02   4.0100000e-04
   1.0294025e+02   3.8900000e-04
   1.0294246e+02   3.7200000e-04
   1.0294466e+02   3.6000000e-04
   1.0294687e+02   3.5000000e-04
   1.0294907e+02   3.3600000e-04
   1.0295127e+02   3.2100000e-04
   1.0295347e+02   3.1400000e-04
   1.0295567e+02   3.0700000e-04
   1.0295787e+02   2.9900000e-04
   1.0296007e+02   2.8400000e-04
   1.0296226e+02   2.7900000e-04
   1.0296446e+02   2.6800000e-04
   1.0296665e+02   2.6300000e-04
   1.0296884e+02   2.5500000e-04
   1.0297104e+02   2.4700000e-04
   1.0297323e+02   2.3900000e-04
   1.0297542e+02   2.3200000e-04
   1.0297761e+02   2.2600000e-04
   1.0297979e+02   2.2000000e-04
   1.0298198e+02   2.1700000e-04
   1.0298416e+02   2.0800000e-04
   1.0298635e+02   2.0300000e-04
   1.0298853e+02   1.9500000e-04
   1.0299071e+02   1.9100000e-04
   1.0299289e+02   1.8500000e-04
   1.0299507e+02   1.7200000e-04
   1.0299725e+02   1.6500000e-04
   1.0299943e+02   1.6400000e-04
   1.0300161e+02   1.5100000e-04
   1.0300378e+02   1.4700000e-04
   1.0300595e+02   1.4100000e-04
   1.0300813e+02   1.3600000e-04
   1.0301030e+02   1.3000000e-04
   1.0301247e+02   1.2500000e-04
   1.0301464e+02   1.2100000e-04
   1.0301681e+02   1.1500000e-04
   1.0301898e+02   1.0900000e-04
   1.0302114e+02   1.0300000e-04
   1.0302331e+02   9.6000000e-05
   1.0302547e+02   8.7000000e-05
   1.0302764e+02   8.5000000e-05
   1.0302980e+02   8.2000000e-05
   1.0303196e+02   8.0000000e-05
   1.0303412e+02   7.6000000e-05
   1.0303628e+02   7.2000000e-05
   1.0303844e+02   6.5000000e-05
   1.0304059e+02   6.3000000e-05
   1.0304275e+02   5.9000000e-05
   1.0304491e+02   5.6000000e-05
   1.0304706e+02   5.1000000e-05
   1.0304921e+02   4.7000000e-05
   1.0305136e+02   4.5000000e-05
   1.0305351e+02   4.1000000e-05
   1.0305566e+02   3.8000000e-05
   1.0305781e+02   3.8000000e-05
   1.0305996e+02   3.4000000e-05
   1.0306211e+02   3.2000000e-05
   1.0306425e+02   3.0000000e-05
   1.0306639e+02   2.6000000e-05
   1.0306854e+02   2.4000000e-05
   1.0307068e+02   2.1000000e-05
   1.0307282e+02   2.0000000e-05
   1.0307496e+02   1.9000000e-05
   1.0307710e+02   1.5000000e-05
   1.0307924e+02   1.5000000e-05
   1.0308137e+02   1.5000000e-05
   1.0308351e+02   1.4000000e-05
   1.0308564e+02   1.4000000e-05
   1.0308778e+02   1.4000000e-05
   1.0308991e+02   1.3000000e-05
   1.0309204e+02   1.3000000e-05
   1.0309417e+02   1.2000000e-05
   1.0309630e+02   1.2000000e-05
   1.0309843e+02   9.0000000e-06
   1.0310056e+02   8.0000000e-06
   1.0310268e+02   5.0000000e-06
   1.0310481e+02   5.0000000e-06
   1.0310693e+02   4.0000000e-06
   1.0310906e+02   2.0000000e-06
   1.0311118e+02   2.0000000e-06
   1.0311330e+02   1.0000000e-06
   1.0311542e+02   1.0000000e-06


==> Outage_beta/outbeta0.05_t_10.dat <==
   9.0000000e+01   1.0000000e+00
   9.0043214e+01   1.0000000e+00
   9.0086002e+01   1.0000000e+00
   9.0128372e+01   1.0000000e+00
   9.0170333e+01   1.0000000e+00
   9.0211893e+01   1.0000000e+00
   9.0253059e+01   1.0000000e+00
   9.0293838e+01   1.0000000e+00
   9.0334238e+01   1.0000000e+00
   9.0374265e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0453230e+01   1.0000000e+00
   9.0492180e+01   1.0000000e+00
   9.0530784e+01   1.0000000e+00
   9.0569049e+01   1.0000000e+00
   9.0606978e+01   1.0000000e+00
   9.0644580e+01   1.0000000e+00
   9.0681859e+01   1.0000000e+00
   9.0718820e+01   1.0000000e+00
   9.0755470e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.0827854e+01   1.0000000e+00
   9.0863598e+01   1.0000000e+00
   9.0899051e+01   1.0000000e+00
   9.0934217e+01   9.9994978e-01
   9.0969100e+01   9.9924508e-01
   9.1003705e+01   9.9813038e-01
   9.1038037e+01   9.9673279e-01
   9.1072100e+01   9.9510806e-01
   9.1105897e+01   9.9329035e-01
   9.1139434e+01   9.9130355e-01
   9.1172713e+01   9.8916568e-01
   9.1205739e+01   9.8689101e-01
   9.1238516e+01   9.8449120e-01
   9.1271048e+01   9.8197607e-01
   9.1303338e+01   9.7935399e-01
   9.1335389e+01   9.7663227e-01
   9.1367206e+01   9.7381731e-01
   9.1398791e+01   9.7091482e-01
   9.1430148e+01   9.6792991e-01
   9.1461280e+01   9.6486721e-01
   9.1492191e+01   9.6173092e-01
   9.1522883e+01   9.5852486e-01
   9.1553360e+01   9.5525258e-01
   9.1583625e+01   9.5191731e-01
   9.1613680e+01   9.4852207e-01
   9.1643529e+01   9.4506965e-01
   9.1673173e+01   9.4156266e-01
   9.1702617e+01   9.3800353e-01
   9.1731863e+01   9.3439453e-01
   9.1760913e+01   9.3073780e-01
   9.1789769e+01   9.2703536e-01
   9.1818436e+01   9.2328910e-01
   9.1846914e+01   9.1950081e-01
   9.1875207e+01   9.1567217e-01
   9.1903317e+01   9.1180479e-01
   9.1931246e+01   9.0790020e-01
   9.1958997e+01   9.0395982e-01
   9.1986571e+01   8.9998503e-01
   9.2013971e+01   8.9597714e-01
   9.2041200e+01   8.9193738e-01
   9.2068259e+01   8.8786694e-01
   9.2095150e+01   8.8376696e-01
   9.2121876e+01   8.7963852e-01
   9.2148438e+01   8.7548264e-01
   9.2174839e+01   8.7130031e-01
   9.2201081e+01   8.6709250e-01
   9.2227165e+01   8.6286009e-01
   9.2253093e+01   8.5860397e-01
   9.2278867e+01   8.5432496e-01
   9.2304489e+01   8.5002388e-01
   9.2329961e+01   8.4570148e-01
   9.2355284e+01   8.4135852e-01
   9.2380461e+01   8.3699571e-01
   9.2405492e+01   8.3261373e-01
   9.2430380e+01   8.2821324e-01
   9.2455127e+01   8.2379488e-01
   9.2479733e+01   8.1935927e-01
   9.2504200e+01   8.1490699e-01
   9.2528530e+01   8.1043862e-01
   9.2552725e+01   8.0595470e-01
   9.2576786e+01   8.0145577e-01
   9.2600714e+01   7.9694235e-01
   9.2624511e+01   7.9241492e-01
   9.2648178e+01   7.8787397e-01
   9.2671717e+01   7.8331996e-01
   9.2695129e+01   7.7875333e-01
   9.2718416e+01   7.7417453e-01
   9.2741578e+01   7.6958397e-01
   9.2764618e+01   7.6498207e-01
   9.2787536e+01   7.6036920e-01
   9.2810334e+01   7.5574575e-01
   9.2833012e+01   7.5111210e-01
   9.2855573e+01   7.4646859e-01
   9.2878017e+01   7.4181558e-01
   9.2900346e+01   7.3715340e-01
   9.2922561e+01   7.3248238e-01
   9.2944662e+01   7.2780283e-01
   9.2966652e+01   7.2311506e-01
   9.2988531e+01   7.1841937e-01
   9.3010300e+01   7.1371605e-01
   9.3031961e+01   7.0900537e-01
   9.3053514e+01   7.0428761e-01
   9.3074960e+01   6.9956304e-01
   9.3096302e+01   6.9483190e-01
   9.3117539e+01   6.9032079e-01
   9.3138672e+01   6.8605486e-01
   9.3159703e+01   6.8193195e-01
   9.3180633e+01   6.7792059e-01
   9.3201463e+01   6.7400296e-01
   9.3222193e+01   6.7016712e-01
   9.3242825e+01   6.6640433e-01
   9.3263359e+01   6.6270783e-01
   9.3283796e+01   6.5907217e-01
   9.3304138e+01   6.5549286e-01
   9.3324385e+01   6.5196609e-01
   9.3344538e+01   6.4848859e-01
   9.3364597e+01   6.4505751e-01
   9.3384565e+01   6.4167035e-01
   9.3404441e+01   6.3832487e-01
   9.3424227e+01   6.3501906e-01
   9.3443923e+01   6.3175111e-01
   9.3463530e+01   6.2851938e-01
   9.3483049e+01   6.2532236e-01
   9.3502480e+01   6.2215867e-01
   9.3521825e+01   6.1902704e-01
   9.3541084e+01   6.1592629e-01
   9.3560259e+01   6.1285532e-01
   9.3579348e+01   6.0981311e-01
   9.3598355e+01   6.0679871e-01
   9.3617278e+01   6.0381122e-01
   9.3636120e+01   6.0084981e-01
   9.3654880e+01   5.9791369e-01
   9.3673559e+01   5.9500211e-01
   9.3692159e+01   5.9211437e-01
   9.3710679e+01   5.8924980e-01
   9.3729120e+01   5.8640777e-01
   9.3747483e+01   5.8358768e-01
   9.3765770e+01   5.8078897e-01
   9.3783979e+01   5.7801109e-01
   9.3802112e+01   5.7525352e-01
   9.3820170e+01   5.7251577e-01
   9.3838154e+01   5.6979736e-01
   9.3856063e+01   5.6709785e-01
   9.3873898e+01   5.6441680e-01
   9.3891661e+01   5.6175380e-01
   9.3909351e+01   5.5910846e-01
   9.3926970e+01   5.5648038e-01
   9.3944517e+01   5.5386920e-01
   9.3961993e+01   5.5127457e-01
   9.3979400e+01   5.4869615e-01
   9.3996737e+01   5.4613361e-01
   9.4014005e+01   5.4358664e-01
   9.4031205e+01   5.4105493e-01
   9.4048337e+01   5.3853819e-01
   9.4065402e+01   5.3603613e-01
   9.4082400e+01   5.3354849e-01
   9.4099331e+01   5.3107499e-01
   9.4116197e+01   5.2861537e-01
   9.4132998e+01   5.2616940e-01
   9.4149733e+01   5.2373683e-01
   9.4166405e+01   5.2131742e-01
   9.4183013e+01   5.1891096e-01
   9.4199557e+01   5.1651722e-01
   9.4216039e+01   5.1413599e-01
   9.4232459e+01   5.1176706e-01
   9.4248816e+01   5.0941023e-01
   9.4265113e+01   5.0706531e-01
   9.4281348e+01   5.0473211e-01
   9.4297523e+01   5.0241044e-01
   9.4313638e+01   5.0010013e-01
   9.4329693e+01   4.9780101e-01
   9.4345689e+01   4.9551289e-01
   9.4361626e+01   4.9323562e-01
   9.4377506e+01   4.9096904e-01
   9.4393327e+01   4.8871298e-01
   9.4409091e+01   4.8646731e-01
   9.4424798e+01   4.8423186e-01
   9.4440448e+01   4.8200649e-01
   9.4456042e+01   4.7979107e-01
   9.4471580e+01   4.7758545e-01
   9.4487063e+01   4.7538950e-01
   9.4502491e+01   4.7320308e-01
   9.4517864e+01   4.7102608e-01
   9.4533183e+01   4.6885835e-01
   9.4548449e+01   4.6669979e-01
   9.4563660e+01   4.6455027e-01
   9.4578819e+01   4.6240967e-01
   9.4593925e+01   4.6027788e-01
   9.4608978e+01   4.5815479e-01
   9.4623980e+01   4.5604028e-01
   9.4638930e+01   4.5393425e-01
   9.4653829e+01   4.5183660e-01
   9.4668676e+01   4.4974722e-01
   9.4683473e+01   4.4766601e-01
   9.4698220e+01   4.4559288e-01
   9.4712917e+01   4.4352772e-01
   9.4727564e+01   4.4147044e-01
   9.4742163e+01   4.3942095e-01
   9.4756712e+01   4.3737917e-01
   9.4771213e+01   4.3534499e-01
   9.4785665e+01   4.3331833e-01
   9.4800069e+01   4.3129912e-01
   9.4814426e+01   4.2928725e-01
   9.4828736e+01   4.2728266e-01
   9.4842998e+01   4.2528526e-01
   9.4857214e+01   4.2329497e-01
   9.4871384e+01   4.2131172e-01
   9.4885507e+01   4.1933542e-01
   9.4899585e+01   4.1736601e-01
   9.4913617e+01   4.1540340e-01
   9.4927604e+01   4.1344754e-01
   9.4941546e+01   4.1149834e-01
   9.4955443e+01   4.0955574e-01
   9.4969296e+01   4.0761967e-01
   9.4983106e+01   4.0569006e-01
   9.4996871e+01   4.0376685e-01
   9.5010593e+01   4.0184997e-01
   9.5024271e+01   3.9993935e-01
   9.5037907e+01   3.9803494e-01
   9.5051500e+01   3.9613668e-01
   9.5065050e+01   3.9424450e-01
   9.5078559e+01   3.9235834e-01
   9.5092025e+01   3.9047815e-01
   9.5105450e+01   3.8860387e-01
   9.5118834e+01   3.8673543e-01
   9.5132176e+01   3.8487280e-01
   9.5145478e+01   3.8301590e-01
   9.5158738e+01   3.8116469e-01
   9.5171959e+01   3.7931912e-01
   9.5185139e+01   3.7747913e-01
   9.5198280e+01   3.7564466e-01
   9.5211381e+01   3.7381568e-01
   9.5224442e+01   3.7199213e-01
   9.5237465e+01   3.7017396e-01
   9.5250448e+01   3.6836112e-01
   9.5263393e+01   3.6655356e-01
   9.5276299e+01   3.6475125e-01
   9.5289167e+01   3.6295413e-01
   9.5301997e+01   3.6116215e-01
   9.5314789e+01   3.5937527e-01
   9.5327544e+01   3.5759346e-01
   9.5340261e+01   3.5581666e-01
   9.5352941e+01   3.5404482e-01
   9.5365584e+01   3.5227792e-01
   9.5378191e+01   3.5051591e-01
   9.5390761e+01   3.4875874e-01
   9.5403295e+01   3.4700638e-01
   9.5415792e+01   3.4525878e-01
   9.5428254e+01   3.4351592e-01
   9.5440680e+01   3.4177774e-01
   9.5453071e+01   3.4004421e-01
   9.5465427e+01   3.3831529e-01
   9.5477747e+01   3.3659095e-01
   9.5490033e+01   3.3487114e-01
   9.5502284e+01   3.3315584e-01
   9.5514500e+01   3.3144500e-01
   9.5526682e+01   3.2973860e-01
   9.5538830e+01   3.2803659e-01
   9.5550944e+01   3.2633895e-01
   9.5563025e+01   3.2464563e-01
   9.5575072e+01   3.2295660e-01
   9.5587086e+01   3.2127184e-01
   9.5599066e+01   3.1959131e-01
   9.5611014e+01   3.1791498e-01
   9.5622929e+01   3.1624281e-01
   9.5634811e+01   3.1457477e-01
   9.5646661e+01   3.1291084e-01
   9.5658478e+01   3.1125098e-01
   9.5670264e+01   3.0959516e-01
   9.5682017e+01   3.0794336e-01
   9.5693739e+01   3.0629554e-01
   9.5705429e+01   3.0465167e-01
   9.5717088e+01   3.0301173e-01
   9.5728716e+01   3.0137568e-01
   9.5740313e+01   2.9974351e-01
   9.5751878e+01   2.9811518e-01
   9.5763414e+01   2.9649066e-01
   9.5774918e+01   2.9486992e-01
   9.5786392e+01   2.9325295e-01
   9.5797836e+01   2.9163971e-01
   9.5809250e+01   2.9003019e-01
   9.5820634e+01   2.8842434e-01
   9.5831988e+01   2.8682215e-01
   9.5843312e+01   2.8522359e-01
   9.5854607e+01   2.8362864e-01
   9.5865873e+01   2.8203727e-01
   9.5877110e+01   2.8044946e-01
   9.5888317e+01   2.7886518e-01
   9.5899496e+01   2.7728441e-01
   9.5910646e+01   2.7570713e-01
   9.5921768e+01   2.7413331e-01
   9.5932861e+01   2.7256294e-01
   9.5943926e+01   2.7099598e-01
   9.5954962e+01   2.6943241e-01
   9.5965971e+01   2.6787222e-01
   9.5976952e+01   2.6631539e-01
   9.5987905e+01   2.6476188e-01
   9.5998831e+01   2.6321167e-01
   9.6009729e+01   2.6166476e-01
   9.6020600e+01   2.6012111e-01
   9.6031444e+01   2.5858071e-01
   9.6042261e+01   2.5704353e-01
   9.6053050e+01   2.5550955e-01
   9.6063814e+01   2.5397876e-01
   9.6074550e+01   2.5245113e-01
   9.6085260e+01   2.5092664e-01
   9.6095944e+01   2.4940529e-01
   9.6106602e+01   2.4788703e-01
   9.6117233e+01   2.4637186e-01
   9.6127839e+01   2.4485976e-01
   9.6138418e+01   2.4335071e-01
   9.6148972e+01   2.4184469e-01
   9.6159501e+01   2.4034168e-01
   9.6170003e+01   2.3884166e-01
   9.6180481e+01   2.3734462e-01
   9.6190933e+01   2.3585054e-01
   9.6201361e+01   2.3435940e-01
   9.6211763e+01   2.3287117e-01
   9.6222140e+01   2.3138586e-01
   9.6232493e+01   2.2990343e-01
   9.6242821e+01   2.2842388e-01
   9.6253125e+01   2.2694718e-01
   9.6263404e+01   2.2547332e-01
   9.6273659e+01   2.2400228e-01
   9.6283889e+01   2.2253404e-01
   9.6294096e+01   2.2106860e-01
   9.6304279e+01   2.1960592e-01
   9.6314438e+01   2.1814601e-01
   9.6324573e+01   2.1668884e-01
   9.6334685e+01   2.1523439e-01
   9.6344773e+01   2.1378265e-01
   9.6354837e+01   2.1233361e-01
   9.6364879e+01   2.1088725e-01
   9.6374897e+01   2.0944356e-01
   9.6384893e+01   2.0800252e-01
   9.6394865e+01   2.0656411e-01
   9.6404814e+01   2.0512833e-01
   9.6414741e+01   2.0369515e-01
   9.6424645e+01   2.0226456e-01
   9.6434527e+01   2.0083656e-01
   9.6444386e+01   1.9941112e-01
   9.6454223e+01   1.9798823e-01
   9.6464037e+01   1.9656788e-01
   9.6473830e+01   1.9515005e-01
   9.6483600e+01   1.9373473e-01
   9.6493349e+01   1.9232191e-01
   9.6503075e+01   1.9091158e-01
   9.6512780e+01   1.8950371e-01
   9.6522463e+01   1.8809830e-01
   9.6532125e+01   1.8669534e-01
   9.6541765e+01   1.8529480e-01
   9.6551384e+01   1.8389669e-01
   9.6560982e+01   1.8250098e-01
   9.6570559e+01   1.8110767e-01
   9.6580114e+01   1.7971674e-01
   9.6589648e+01   1.7832818e-01
   9.6599162e+01   1.7694197e-01
   9.6608655e+01   1.7555811e-01
   9.6618127e+01   1.7417658e-01
   9.6627578e+01   1.7279738e-01
   9.6637009e+01   1.7142049e-01
   9.6646420e+01   1.7004589e-01
   9.6655810e+01   1.6867358e-01
   9.6665180e+01   1.6730354e-01
   9.6674530e+01   1.6593577e-01
   9.6683859e+01   1.6457025e-01
   9.6693169e+01   1.6320697e-01
   9.6702459e+01   1.6184620e-01
   9.6711728e+01   1.6049230e-01
   9.6720979e+01   1.5914678e-01
   9.6730209e+01   1.5780959e-01
   9.6739420e+01   1.5648069e-01
   9.6748611e+01   1.5516004e-01
   9.6757783e+01   1.5384758e-01
   9.6766936e+01   1.5254328e-01
   9.6776070e+01   1.5124709e-01
   9.6785184e+01   1.4995896e-01
   9.6794279e+01   1.4867885e-01
   9.6803355e+01   1.4740672e-01
   9.6812412e+01   1.4614253e-01
   9.6821451e+01   1.4488623e-01
   9.6830470e+01   1.4363778e-01
   9.6839471e+01   1.4239714e-01
   9.6848454e+01   1.4116427e-01
   9.6857417e+01   1.3993912e-01
   9.6866363e+01   1.3872166e-01
   9.6875290e+01   1.3751184e-01
   9.6884198e+01   1.3630963e-01
   9.6893089e+01   1.3511498e-01
   9.6901961e+01   1.3392785e-01
   9.6910815e+01   1.3274821e-01
   9.6919651e+01   1.3157601e-01
   9.6928469e+01   1.3041122e-01
   9.6937269e+01   1.2925379e-01
   9.6946052e+01   1.2810369e-01
   9.6954817e+01   1.2696089e-01
   9.6963564e+01   1.2582533e-01
   9.6972293e+01   1.2469699e-01
   9.6981005e+01   1.2357583e-01
   9.6989700e+01   1.2246181e-01
   9.6998377e+01   1.2135490e-01
   9.7007037e+01   1.2025505e-01
   9.7015680e+01   1.1916223e-01
   9.7024305e+01   1.1807641e-01
   9.7032914e+01   1.1699754e-01
   9.7041505e+01   1.1592561e-01
   9.7050080e+01   1.1486055e-01
   9.7058637e+01   1.1380236e-01
   9.7067178e+01   1.1275098e-01
   9.7075702e+01   1.1170638e-01
   9.7084209e+01   1.1066854e-01
   9.7092700e+01   1.0963741e-01
   9.7101174e+01   1.0861296e-01
   9.7109631e+01   1.0759516e-01
   9.7118072e+01   1.0658398e-01
   9.7126497e+01   1.0557938e-01
   9.7134905e+01   1.0458133e-01
   9.7143298e+01   1.0358979e-01
   9.7151674e+01   1.0260474e-01
   9.7160033e+01   1.0162614e-01
   9.7168377e+01   1.0065396e-01
   9.7176705e+01   9.9688166e-02
   9.7185017e+01   9.8728731e-02
   9.7193313e+01   9.7775620e-02
   9.7201593e+01   9.6828804e-02
   9.7209857e+01   9.5888251e-02
   9.7218106e+01   9.4953930e-02
   9.7226339e+01   9.4025811e-02
   9.7234557e+01   9.3103863e-02
   9.7242759e+01   9.2188057e-02
   9.7250945e+01   9.1278362e-02
   9.7259116e+01   9.0374750e-02
   9.7267272e+01   8.9477190e-02
   9.7275413e+01   8.8585652e-02
   9.7283538e+01   8.7700109e-02
   9.7291648e+01   8.6820531e-02
   9.7299743e+01   8.5946889e-02
   9.7307823e+01   8.5079155e-02
   9.7315888e+01   8.4217300e-02
   9.7323938e+01   8.3361297e-02
   9.7331973e+01   8.2511117e-02
   9.7339993e+01   8.1666732e-02
   9.7347998e+01   8.0828115e-02
   9.7355989e+01   7.9995239e-02
   9.7363965e+01   7.9168076e-02
   9.7371926e+01   7.8346599e-02
   9.7379873e+01   7.7530782e-02
   9.7387806e+01   7.6720596e-02
   9.7395723e+01   7.5916017e-02
   9.7403627e+01   7.5117017e-02
   9.7411516e+01   7.4323571e-02
   9.7419391e+01   7.3535652e-02
   9.7427251e+01   7.2753235e-02
   9.7435098e+01   7.1976293e-02
   9.7442930e+01   7.1204801e-02
   9.7450748e+01   7.0438734e-02
   9.7458552e+01   6.9678067e-02
   9.7466342e+01   6.8922774e-02
   9.7474118e+01   6.8172830e-02
   9.7481880e+01   6.7428212e-02
   9.7489629e+01   6.6688894e-02
   9.7497363e+01   6.5954851e-02
   9.7505084e+01   6.5226060e-02
   9.7512791e+01   6.4502497e-02
   9.7520484e+01   6.3784137e-02
   9.7528164e+01   6.3070956e-02
   9.7535831e+01   6.2362932e-02
   9.7543483e+01   6.1660039e-02
   9.7551123e+01   6.0962256e-02
   9.7558749e+01   6.0269558e-02
   9.7566361e+01   5.9581924e-02
   9.7573960e+01   5.8899328e-02
   9.7581546e+01   5.8221750e-02
   9.7589119e+01   5.7549166e-02
   9.7596678e+01   5.6881553e-02
   9.7604225e+01   5.6218890e-02
   9.7611758e+01   5.5561154e-02
   9.7619278e+01   5.4908322e-02
   9.7626786e+01   5.4260374e-02
   9.7634280e+01   5.3617286e-02
   9.7641761e+01   5.2979038e-02
   9.7649230e+01   5.2345607e-02
   9.7656686e+01   5.1716973e-02
   9.7664128e+01   5.1093114e-02
   9.7671559e+01   5.0474008e-02
   9.7678976e+01   4.9859636e-02
   9.7686381e+01   4.9249974e-02
   9.7693773e+01   4.8645004e-02
   9.7701153e+01   4.8044704e-02
   9.7708520e+01   4.7449054e-02
   9.7715875e+01   4.6858032e-02
   9.7723217e+01   4.6271620e-02
   9.7730547e+01   4.5689796e-02
   9.7737864e+01   4.5112541e-02
   9.7745170e+01   4.4539834e-02
   9.7752463e+01   4.3971657e-02
   9.7759743e+01   4.3407988e-02
   9.7767012e+01   4.2848808e-02
   9.7774268e+01   4.2294099e-02
   9.7781513e+01   4.1743840e-02
   9.7788745e+01   4.1198012e-02
   9.7795965e+01   4.0656596e-02
   9.7803173e+01   4.0119574e-02
   9.7810369e+01   3.9586925e-02
   9.7817554e+01   3.9058632e-02
   9.7824726e+01   3.8534675e-02
   9.7831887e+01   3.8015037e-02
   9.7839036e+01   3.7499698e-02
   9.7846173e+01   3.6988639e-02
   9.7853298e+01   3.6481844e-02
   9.7860412e+01   3.5979293e-02
   9.7867514e+01   3.5480969e-02
   9.7874605e+01   3.4986854e-02
   9.7881684e+01   3.4496929e-02
   9.7888751e+01   3.4011177e-02
   9.7895807e+01   3.3529580e-02
   9.7902852e+01   3.3052121e-02
   9.7909885e+01   3.2578782e-02
   9.7916906e+01   3.2109547e-02
   9.7923917e+01   3.1644396e-02
   9.7930916e+01   3.1183315e-02
   9.7937904e+01   3.0726284e-02
   9.7944880e+01   3.0273288e-02
   9.7951846e+01   2.9824310e-02
   9.7958800e+01   2.9379332e-02
   9.7965743e+01   2.8938339e-02
   9.7972675e+01   2.8501313e-02
   9.7979596e+01   2.8068237e-02
   9.7986506e+01   2.7639097e-02
   9.7993405e+01   2.7213875e-02
   9.8000294e+01   2.6792554e-02
   9.8007171e+01   2.6375120e-02
   9.8014037e+01   2.5961555e-02
   9.8020893e+01   2.5551845e-02
   9.8027737e+01   2.5145972e-02
   9.8034571e+01   2.4743922e-02
   9.8041394e+01   2.4345678e-02
   9.8048207e+01   2.3951225e-02
   9.8055009e+01   2.3560548e-02
   9.8061800e+01   2.3173630e-02
   9.8068580e+01   2.2790458e-02
   9.8075350e+01   2.2411014e-02
   9.8082110e+01   2.2035285e-02
   9.8088859e+01   2.1663255e-02
   9.8095597e+01   2.1294909e-02
   9.8102325e+01   2.0930232e-02
   9.8109043e+01   2.0569210e-02
   9.8115750e+01   2.0211827e-02
   9.8122447e+01   1.9858068e-02
   9.8129134e+01   1.9507920e-02
   9.8135810e+01   1.9161368e-02
   9.8142476e+01   1.8818397e-02
   9.8149132e+01   1.8478993e-02
   9.8155777e+01   1.8143141e-02
   9.8162413e+01   1.7810828e-02
   9.8169038e+01   1.7482038e-02
   9.8175654e+01   1.7156759e-02
   9.8182259e+01   1.6834976e-02
   9.8188854e+01   1.6516676e-02
   9.8195439e+01   1.6201843e-02
   9.8202015e+01   1.5890465e-02
   9.8208580e+01   1.5582528e-02
   9.8215135e+01   1.5278018e-02
   9.8221681e+01   1.4976922e-02
   9.8228216e+01   1.4679226e-02
   9.8234742e+01   1.4384917e-02
   9.8241258e+01   1.4093982e-02
   9.8247765e+01   1.3806406e-02
   9.8254261e+01   1.3522178e-02
   9.8260748e+01   1.3241283e-02
   9.8267225e+01   1.2963709e-02
   9.8273693e+01   1.2689443e-02
   9.8280151e+01   1.2418472e-02
   9.8286599e+01   1.2150782e-02
   9.8293038e+01   1.1886362e-02
   9.8299467e+01   1.1625199e-02
   9.8305887e+01   1.1367279e-02
   9.8312297e+01   1.1112590e-02
   9.8318698e+01   1.0861120e-02
   9.8325089e+01   1.0612857e-02
   9.8331471e+01   1.0367787e-02
   9.8337844e+01   1.0125899e-02
   9.8344207e+01   9.8871794e-03
   9.8350561e+01   9.6516172e-03
   9.8356906e+01   9.4192000e-03
   9.8363241e+01   9.1899155e-03
   9.8369567e+01   8.9637517e-03
   9.8375884e+01   8.7406967e-03
   9.8382192e+01   8.5207387e-03
   9.8388491e+01   8.3038656e-03
   9.8394780e+01   8.0900659e-03
   9.8401061e+01   7.8793277e-03
   9.8407332e+01   7.6716393e-03
   9.8413595e+01   7.4669893e-03
   9.8419848e+01   7.2653660e-03
   9.8426092e+01   7.0667580e-03
   9.8432328e+01   6.8711538e-03
   9.8438554e+01   6.6785421e-03
   9.8444772e+01   6.4889115e-03
   9.8450980e+01   6.3022509e-03
   9.8457180e+01   6.1185489e-03
   9.8463371e+01   5.9377945e-03
   9.8469553e+01   5.7599766e-03
   9.8475727e+01   5.5850841e-03
   9.8481891e+01   5.4131061e-03
   9.8488047e+01   5.2440317e-03
   9.8494194e+01   5.0778499e-03
   9.8500333e+01   4.9145500e-03
   9.8506462e+01   4.7541212e-03
   9.8512583e+01   4.5965528e-03
   9.8518696e+01   4.4418341e-03
   9.8524800e+01   4.2899546e-03
   9.8530895e+01   4.1409037e-03
   9.8536982e+01   3.9946709e-03
   9.8543060e+01   3.8512458e-03
   9.8549130e+01   3.7106179e-03
   9.8555192e+01   3.5727770e-03
   9.8561244e+01   3.4377126e-03
   9.8567289e+01   3.3054147e-03
   9.8573325e+01   3.1758730e-03
   9.8579353e+01   3.0490773e-03
   9.8585372e+01   2.9250176e-03
   9.8591383e+01   2.8036838e-03
   9.8597386e+01   2.6850660e-03
   9.8603380e+01   2.5691541e-03
   9.8609366e+01   2.4559383e-03
   9.8615344e+01   2.3454087e-03
   9.8621314e+01   2.2375556e-03
   9.8627275e+01   2.1323692e-03
   9.8633229e+01   2.0298397e-03
   9.8639174e+01   1.9299575e-03
   9.8645111e+01   1.8327130e-03
   9.8651040e+01   1.7380967e-03
   9.8656961e+01   1.6460989e-03
   9.8662873e+01   1.5567103e-03
   9.8668778e+01   1.4699213e-03
   9.8674675e+01   1.3857227e-03
   9.8680564e+01   1.3041050e-03
   9.8686444e+01   1.2250590e-03
   9.8692317e+01   1.1485754e-03
   9.8698182e+01   1.0746450e-03
   9.8704039e+01   1.0032586e-03
   9.8709888e+01   9.3440715e-04
   9.8715729e+01   8.6808152e-04
   9.8721563e+01   8.0427268e-04
   9.8727388e+01   7.4297164e-04
   9.8733206e+01   6.8416945e-04
   9.8739016e+01   6.2785720e-04
   9.8744818e+01   5.7402602e-04
   9.8750613e+01   5.2266708e-04
   9.8756399e+01   4.7377160e-04
   9.8762178e+01   4.2733084e-04
   9.8767950e+01   3.8333608e-04
   9.8773713e+01   3.4177868e-04
   9.8779470e+01   3.0265001e-04
   9.8785218e+01   2.6594148e-04
   9.8790959e+01   2.3164455e-04
   9.8796692e+01   1.9975073e-04
   9.8802418e+01   1.7025154e-04
   9.8808136e+01   1.4313857e-04
   9.8813847e+01   1.1840342e-04
   9.8819550e+01   9.6037759e-05
   9.8825245e+01   7.6033272e-05
   9.8830934e+01   5.8381690e-05
   9.8836614e+01   4.3074782e-05
   9.8842288e+01   3.0104355e-05
   9.8847954e+01   1.9462252e-05
   9.8853612e+01   1.1140354e-05
   9.8859263e+01   5.1305794e-06
   9.8864907e+01   1.4248845e-06
   9.8870544e+01   1.5260822e-08


==> Outage_beta/outbeta0.05_t_30.dat <==
   9.0000000e+01   1.0000000e+00
   9.0043214e+01   1.0000000e+00
   9.0086002e+01   1.0000000e+00
   9.0128372e+01   1.0000000e+00
   9.0170333e+01   1.0000000e+00
   9.0211893e+01   1.0000000e+00
   9.0253059e+01   1.0000000e+00
   9.0293838e+01   1.0000000e+00
   9.0334238e+01   1.0000000e+00
   9.0374265e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0453230e+01   1.0000000e+00
   9.0492180e+01   1.0000000e+00
   9.0530784e+01   1.0000000e+00
   9.0569049e+01   1.0000000e+00
   9.0606978e+01   1.0000000e+00
   9.0644580e+01   1.0000000e+00
   9.0681859e+01   1.0000000e+00
   9.0718820e+01   1.0000000e+00
   9.0755470e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.0827854e+01   1.0000000e+00
   9.0863598e+01   1.0000000e+00
   9.0899051e+01   1.0000000e+00
   9.0934217e+01   9.9998326e-01
   9.0969100e+01   9.9974836e-01
   9.1003705e+01   9.9937679e-01
   9.1038037e+01   9.9891093e-01
   9.1072100e+01   9.9836935e-01
   9.1105897e+01   9.9776345e-01
   9.1139434e+01   9.9710118e-01
   9.1172713e+01   9.9638856e-01
   9.1205739e+01   9.9563034e-01
   9.1238516e+01   9.9483040e-01
   9.1271048e+01   9.9399202e-01
   9.1303338e+01   9.9311800e-01
   9.1335389e+01   9.9221076e-01
   9.1367206e+01   9.9127244e-01
   9.1398791e+01   9.9030494e-01
   9.1430148e+01   9.8930997e-01
   9.1461280e+01   9.8828907e-01
   9.1492191e+01   9.8724364e-01
   9.1522883e+01   9.8617495e-01
   9.1553360e+01   9.8508419e-01
   9.1583625e+01   9.8397244e-01
   9.1613680e+01   9.8284069e-01
   9.1643529e+01   9.8168988e-01
   9.1673173e+01   9.8052089e-01
   9.1702617e+01   9.7933451e-01
   9.1731863e+01   9.7813151e-01
   9.1760913e+01   9.7691260e-01
   9.1789769e+01   9.7567845e-01
   9.1818436e+01   9.7442970e-01
   9.1846914e+01   9.7316694e-01
   9.1875207e+01   9.7189072e-01
   9.1903317e+01   9.7060160e-01
   9.1931246e+01   9.6930007e-01
   9.1958997e+01   9.6798661e-01
   9.1986571e+01   9.6666168e-01
   9.2013971e+01   9.6532571e-01
   9.2041200e+01   9.6397913e-01
   9.2068259e+01   9.6262231e-01
   9.2095150e+01   9.6125565e-01
   9.2121876e+01   9.5987951e-01
   9.2148438e+01   9.5849421e-01
   9.2174839e+01   9.5710010e-01
   9.2201081e+01   9.5569750e-01
   9.2227165e+01   9.5428670e-01
   9.2253093e+01   9.5286799e-01
   9.2278867e+01   9.5144165e-01
   9.2304489e+01   9.5000796e-01
   9.2329961e+01   9.4856716e-01
   9.2355284e+01   9.4711951e-01
   9.2380461e+01   9.4566524e-01
   9.2405492e+01   9.4420458e-01
   9.2430380e+01   9.4273775e-01
   9.2455127e+01   9.4126496e-01
   9.2479733e+01   9.3978642e-01
   9.2504200e+01   9.3830233e-01
   9.2528530e+01   9.3681287e-01
   9.2552725e+01   9.3531823e-01
   9.2576786e+01   9.3381859e-01
   9.2600714e+01   9.3231412e-01
   9.2624511e+01   9.3080497e-01
   9.2648178e+01   9.2929132e-01
   9.2671717e+01   9.2777332e-01
   9.2695129e+01   9.2625111e-01
   9.2718416e+01   9.2472484e-01
   9.2741578e+01   9.2319466e-01
   9.2764618e+01   9.2166069e-01
   9.2787536e+01   9.2012307e-01
   9.2810334e+01   9.1858192e-01
   9.2833012e+01   9.1703737e-01
   9.2855573e+01   9.1548953e-01
   9.2878017e+01   9.1393853e-01
   9.2900346e+01   9.1238447e-01
   9.2922561e+01   9.1082746e-01
   9.2944662e+01   9.0926761e-01
   9.2966652e+01   9.0770502e-01
   9.2988531e+01   9.0613979e-01
   9.3010300e+01   9.0457202e-01
   9.3031961e+01   9.0300179e-01
   9.3053514e+01   9.0142920e-01
   9.3074960e+01   8.9985435e-01
   9.3096302e+01   8.9827730e-01
   9.3117539e+01   8.9669815e-01
   9.3138672e+01   8.9511698e-01
   9.3159703e+01   8.9353387e-01
   9.3180633e+01   8.9194888e-01
   9.3201463e+01   8.9036210e-01
   9.3222193e+01   8.8877361e-01
   9.3242825e+01   8.8718346e-01
   9.3263359e+01   8.8559172e-01
   9.3283796e+01   8.8399848e-01
   9.3304138e+01   8.8240377e-01
   9.3324385e+01   8.8080768e-01
   9.3344538e+01   8.7921027e-01
   9.3364597e+01   8.7761158e-01
   9.3384565e+01   8.7601168e-01
   9.3404441e+01   8.7441063e-01
   9.3424227e+01   8.7280848e-01
   9.3443923e+01   8.7120529e-01
   9.3463530e+01   8.6960110e-01
   9.3483049e+01   8.6799597e-01
   9.3502480e+01   8.6638994e-01
   9.3521825e+01   8.6478307e-01
   9.3541084e+01   8.6317540e-01
   9.3560259e+01   8.6156698e-01
   9.3579348e+01   8.5995786e-01
   9.3598355e+01   8.5834806e-01
   9.3617278e+01   8.5673765e-01
   9.3636120e+01   8.5512666e-01
   9.3654880e+01   8.5351512e-01
   9.3673559e+01   8.5190308e-01
   9.3692159e+01   8.5029058e-01
   9.3710679e+01   8.4867766e-01
   9.3729120e+01   8.4706435e-01
   9.3747483e+01   8.4545068e-01
   9.3765770e+01   8.4383669e-01
   9.3783979e+01   8.4222242e-01
   9.3802112e+01   8.4060789e-01
   9.3820170e+01   8.3899315e-01
   9.3838154e+01   8.3737821e-01
   9.3856063e+01   8.3576312e-01
   9.3873898e+01   8.3414790e-01
   9.3891661e+01   8.3253258e-01
   9.3909351e+01   8.3091719e-01
   9.3926970e+01   8.2930175e-01
   9.3944517e+01   8.2768630e-01
   9.3961993e+01   8.2607086e-01
   9.3979400e+01   8.2445545e-01
   9.3996737e+01   8.2284011e-01
   9.4014005e+01   8.2122485e-01
   9.4031205e+01   8.1960970e-01
   9.4048337e+01   8.1799469e-01
   9.4065402e+01   8.1637983e-01
   9.4082400e+01   8.1476515e-01
   9.4099331e+01   8.1315067e-01
   9.4116197e+01   8.1153641e-01
   9.4132998e+01   8.0992239e-01
   9.4149733e+01   8.0830864e-01
   9.4166405e+01   8.0669516e-01
   9.4183013e+01   8.0508199e-01
   9.4199557e+01   8.0346914e-01
   9.4216039e+01   8.0185663e-01
   9.4232459e+01   8.0024448e-01
   9.4248816e+01   7.9863270e-01
   9.4265113e+01   7.9702131e-01
   9.4281348e+01   7.9541033e-01
   9.4297523e+01   7.9379977e-01
   9.4313638e+01   7.9218966e-01
   9.4329693e+01   7.9058000e-01
   9.4345689e+01   7.8897082e-01
   9.4361626e+01   7.8736212e-01
   9.4377506e+01   7.8575392e-01
   9.4393327e+01   7.8414624e-01
   9.4409091e+01   7.8253909e-01
   9.4424798e+01   7.8093248e-01
   9.4440448e+01   7.7932643e-01
   9.4456042e+01   7.7772095e-01
   9.4471580e+01   7.7611604e-01
   9.4487063e+01   7.7451174e-01
   9.4502491e+01   7.7290804e-01
   9.4517864e+01   7.7130495e-01
   9.4533183e+01   7.6970250e-01
   9.4548449e+01   7.6810069e-01
   9.4563660e+01   7.6649952e-01
   9.4578819e+01   7.6489903e-01
   9.4593925e+01   7.6329920e-01
   9.4608978e+01   7.6170006e-01
   9.4623980e+01   7.6010161e-01
   9.4638930e+01   7.5850386e-01
   9.4653829e+01   7.5690682e-01
   9.4668676e+01   7.5531051e-01
   9.4683473e+01   7.5371493e-01
   9.4698220e+01   7.5212009e-01
   9.4712917e+01   7.5052599e-01
   9.4727564e+01   7.4893265e-01
   9.4742163e+01   7.4734008e-01
   9.4756712e+01   7.4574828e-01
   9.4771213e+01   7.4415726e-01
   9.4785665e+01   7.4256703e-01
   9.4800069e+01   7.4097759e-01
   9.4814426e+01   7.3938896e-01
   9.4828736e+01   7.3780113e-01
   9.4842998e+01   7.3621413e-01
   9.4857214e+01   7.3462794e-01
   9.4871384e+01   7.3304259e-01
   9.4885507e+01   7.3145808e-01
   9.4899585e+01   7.2987440e-01
   9.4913617e+01   7.2829158e-01
   9.4927604e+01   7.2670961e-01
   9.4941546e+01   7.2512851e-01
   9.4955443e+01   7.2354827e-01
   9.4969296e+01   7.2196890e-01
   9.4983106e+01   7.2039041e-01
   9.4996871e+01   7.1881280e-01
   9.5010593e+01   7.1723608e-01
   9.5024271e+01   7.1566026e-01
   9.5037907e+01   7.1408533e-01
   9.5051500e+01   7.1251130e-01
   9.5065050e+01   7.1093819e-01
   9.5078559e+01   7.0936598e-01
   9.5092025e+01   7.0779469e-01
   9.5105450e+01   7.0622432e-01
   9.5118834e+01   7.0465487e-01
   9.5132176e+01   7.0308636e-01
   9.5145478e+01   7.0151877e-01
   9.5158738e+01   6.9995212e-01
   9.5171959e+01   6.9838641e-01
   9.5185139e+01   6.9682165e-01
   9.5198280e+01   6.9525783e-01
   9.5211381e+01   6.9369496e-01
   9.5224442e+01   6.9213305e-01
   9.5237465e+01   6.9057209e-01
   9.5250448e+01   6.8901209e-01
   9.5263393e+01   6.8745306e-01
   9.5276299e+01   6.8589499e-01
   9.5289167e+01   6.8433789e-01
   9.5301997e+01   6.8278177e-01
   9.5314789e+01   6.8122661e-01
   9.5327544e+01   6.7967244e-01
   9.5340261e+01   6.7811924e-01
   9.5352941e+01   6.7656703e-01
   9.5365584e+01   6.7501580e-01
   9.5378191e+01   6.7346555e-01
   9.5390761e+01   6.7191630e-01
   9.5403295e+01   6.7036804e-01
   9.5415792e+01   6.6882077e-01
   9.5428254e+01   6.6727449e-01
   9.5440680e+01   6.6572922e-01
   9.5453071e+01   6.6418494e-01
   9.5465427e+01   6.6264166e-01
   9.5477747e+01   6.6109938e-01
   9.5490033e+01   6.5955811e-01
   9.5502284e+01   6.5801785e-01
   9.5514500e+01   6.5647859e-01
   9.5526682e+01   6.5494034e-01
   9.5538830e+01   6.5340310e-01
   9.5550944e+01   6.5186687e-01
   9.5563025e+01   6.5033166e-01
   9.5575072e+01   6.4879746e-01
   9.5587086e+01   6.4726427e-01
   9.5599066e+01   6.4573211e-01
   9.5611014e+01   6.4420096e-01
   9.5622929e+01   6.4267082e-01
   9.5634811e+01   6.4114171e-01
   9.5646661e+01   6.3961362e-01
   9.5658478e+01   6.3808655e-01
   9.5670264e+01   6.3656051e-01
   9.5682017e+01   6.3503548e-01
   9.5693739e+01   6.3351149e-01
   9.5705429e+01   6.3198851e-01
   9.5717088e+01   6.3046656e-01
   9.5728716e+01   6.2894564e-01
   9.5740313e+01   6.2742575e-01
   9.5751878e+01   6.2590688e-01
   9.5763414e+01   6.2438904e-01
   9.5774918e+01   6.2287223e-01
   9.5786392e+01   6.2135644e-01
   9.5797836e+01   6.1984169e-01
   9.5809250e+01   6.1832796e-01
   9.5820634e+01   6.1681527e-01
   9.5831988e+01   6.1530361e-01
   9.5843312e+01   6.1379297e-01
   9.5854607e+01   6.1228337e-01
   9.5865873e+01   6.1077480e-01
   9.5877110e+01   6.0926726e-01
   9.5888317e+01   6.0776075e-01
   9.5899496e+01   6.0625527e-01
   9.5910646e+01   6.0475082e-01
   9.5921768e+01   6.0324741e-01
   9.5932861e+01   6.0174502e-01
   9.5943926e+01   6.0024367e-01
   9.5954962e+01   5.9874335e-01
   9.5965971e+01   5.9724406e-01
   9.5976952e+01   5.9574580e-01
   9.5987905e+01   5.9424857e-01
   9.5998831e+01   5.9275237e-01
   9.6009729e+01   5.9125721e-01
   9.6020600e+01   5.8976307e-01
   9.6031444e+01   5.8826996e-01
   9.6042261e+01   5.8677789e-01
   9.6053050e+01   5.8528684e-01
   9.6063814e+01   5.8379682e-01
   9.6074550e+01   5.8230783e-01
   9.6085260e+01   5.8081987e-01
   9.6095944e+01   5.7933294e-01
   9.6106602e+01   5.7784704e-01
   9.6117233e+01   5.7636216e-01
   9.6127839e+01   5.7487831e-01
   9.6138418e+01   5.7339549e-01
   9.6148972e+01   5.7191369e-01
   9.6159501e+01   5.7043292e-01
   9.6170003e+01   5.6895317e-01
   9.6180481e+01   5.6747445e-01
   9.6190933e+01   5.6599675e-01
   9.6201361e+01   5.6452007e-01
   9.6211763e+01   5.6304442e-01
   9.6222140e+01   5.6156978e-01
   9.6232493e+01   5.6009617e-01
   9.6242821e+01   5.5862358e-01
   9.6253125e+01   5.5715202e-01
   9.6263404e+01   5.5568146e-01
   9.6273659e+01   5.5421193e-01
   9.6283889e+01   5.5274342e-01
   9.6294096e+01   5.5127592e-01
   9.6304279e+01   5.4980944e-01
   9.6314438e+01   5.4834398e-01
   9.6324573e+01   5.4687953e-01
   9.6334685e+01   5.4541609e-01
   9.6344773e+01   5.4395367e-01
   9.6354837e+01   5.4249226e-01
   9.6364879e+01   5.4103186e-01
   9.6374897e+01   5.3957248e-01
   9.6384893e+01   5.3811410e-01
   9.6394865e+01   5.3665673e-01
   9.6404814e+01   5.3520037e-01
   9.6414741e+01   5.3374502e-01
   9.6424645e+01   5.3229067e-01
   9.6434527e+01   5.3083733e-01
   9.6444386e+01   5.2938499e-01
   9.6454223e+01   5.2793366e-01
   9.6464037e+01   5.2648333e-01
   9.6473830e+01   5.2503400e-01
   9.6483600e+01   5.2358567e-01
   9.6493349e+01   5.2213834e-01
   9.6503075e+01   5.2069202e-01
   9.6512780e+01   5.1924668e-01
   9.6522463e+01   5.1780235e-01
   9.6532125e+01   5.1635901e-01
   9.6541765e+01   5.1491667e-01
   9.6551384e+01   5.1347531e-01
   9.6560982e+01   5.1203496e-01
   9.6570559e+01   5.1059559e-01
   9.6580114e+01   5.0915721e-01
   9.6589648e+01   5.0771983e-01
   9.6599162e+01   5.0628343e-01
   9.6608655e+01   5.0484802e-01
   9.6618127e+01   5.0341359e-01
   9.6627578e+01   5.0198015e-01
   9.6637009e+01   5.0054770e-01
   9.6646420e+01   4.9911622e-01
   9.6655810e+01   4.9768573e-01
   9.6665180e+01   4.9625622e-01
   9.6674530e+01   4.9482769e-01
   9.6683859e+01   4.9340014e-01
   9.6693169e+01   4.9197356e-01
   9.6702459e+01   4.9054805e-01
   9.6711728e+01   4.8912507e-01
   9.6720979e+01   4.8770512e-01
   9.6730209e+01   4.8628819e-01
   9.6739420e+01   4.8487426e-01
   9.6748611e+01   4.8346332e-01
   9.6757783e+01   4.8205537e-01
   9.6766936e+01   4.8065038e-01
   9.6776070e+01   4.7924835e-01
   9.6785184e+01   4.7784926e-01
   9.6794279e+01   4.7645309e-01
   9.6803355e+01   4.7505985e-01
   9.6812412e+01   4.7366951e-01
   9.6821451e+01   4.7228207e-01
   9.6830470e+01   4.7089751e-01
   9.6839471e+01   4.6951581e-01
   9.6848454e+01   4.6813698e-01
   9.6857417e+01   4.6676099e-01
   9.6866363e+01   4.6538783e-01
   9.6875290e+01   4.6401750e-01
   9.6884198e+01   4.6264998e-01
   9.6893089e+01   4.6128526e-01
   9.6901961e+01   4.5992332e-01
   9.6910815e+01   4.5856416e-01
   9.6919651e+01   4.5720777e-01
   9.6928469e+01   4.5585413e-01
   9.6937269e+01   4.5450324e-01
   9.6946052e+01   4.5315507e-01
   9.6954817e+01   4.5180963e-01
   9.6963564e+01   4.5046690e-01
   9.6972293e+01   4.4912686e-01
   9.6981005e+01   4.4778952e-01
   9.6989700e+01   4.4645485e-01
   9.6998377e+01   4.4512285e-01
   9.7007037e+01   4.4379350e-01
   9.7015680e+01   4.4246680e-01
   9.7024305e+01   4.4114274e-01
   9.7032914e+01   4.3982130e-01
   9.7041505e+01   4.3850247e-01
   9.7050080e+01   4.3718625e-01
   9.7058637e+01   4.3587262e-01
   9.7067178e+01   4.3456157e-01
   9.7075702e+01   4.3325310e-01
   9.7084209e+01   4.3194719e-01
   9.7092700e+01   4.3064383e-01
   9.7101174e+01   4.2934302e-01
   9.7109631e+01   4.2804474e-01
   9.7118072e+01   4.2674898e-01
   9.7126497e+01   4.2545574e-01
   9.7134905e+01   4.2416500e-01
   9.7143298e+01   4.2287675e-01
   9.7151674e+01   4.2159099e-01
   9.7160033e+01   4.2030771e-01
   9.7168377e+01   4.1902689e-01
   9.7176705e+01   4.1774852e-01
   9.7185017e+01   4.1647261e-01
   9.7193313e+01   4.1519913e-01
   9.7201593e+01   4.1392807e-01
   9.7209857e+01   4.1265944e-01
   9.7218106e+01   4.1139322e-01
   9.7226339e+01   4.1012939e-01
   9.7234557e+01   4.0886796e-01
   9.7242759e+01   4.0760891e-01
   9.7250945e+01   4.0635224e-01
   9.7259116e+01   4.0509792e-01
   9.7267272e+01   4.0384597e-01
   9.7275413e+01   4.0259636e-01
   9.7283538e+01   4.0134909e-01
   9.7291648e+01   4.0010414e-01
   9.7299743e+01   3.9886152e-01
   9.7307823e+01   3.9762121e-01
   9.7315888e+01   3.9638320e-01
   9.7323938e+01   3.9514749e-01
   9.7331973e+01   3.9391406e-01
   9.7339993e+01   3.9268292e-01
   9.7347998e+01   3.9145404e-01
   9.7355989e+01   3.9022742e-01
   9.7363965e+01   3.8900305e-01
   9.7371926e+01   3.8778093e-01
   9.7379873e+01   3.8656105e-01
   9.7387806e+01   3.8534339e-01
   9.7395723e+01   3.8412796e-01
   9.7403627e+01   3.8291473e-01
   9.7411516e+01   3.8170371e-01
   9.7419391e+01   3.8049489e-01
   9.7427251e+01   3.7928825e-01
   9.7435098e+01   3.7808379e-01
   9.7442930e+01   3.7688266e-01
   9.7450748e+01   3.7570644e-01
   9.7458552e+01   3.7454749e-01
   9.7466342e+01   3.7340116e-01
   9.7474118e+01   3.7226551e-01
   9.7481880e+01   3.7113936e-01
   9.7489629e+01   3.7002192e-01
   9.7497363e+01   3.6891258e-01
   9.7505084e+01   3.6781087e-01
   9.7512791e+01   3.6671639e-01
   9.7520484e+01   3.6562883e-01
   9.7528164e+01   3.6454791e-01
   9.7535831e+01   3.6347338e-01
   9.7543483e+01   3.6240505e-01
   9.7551123e+01   3.6134272e-01
   9.7558749e+01   3.6028621e-01
   9.7566361e+01   3.5923538e-01
   9.7573960e+01   3.5819009e-01
   9.7581546e+01   3.5715021e-01
   9.7589119e+01   3.5611562e-01
   9.7596678e+01   3.5508620e-01
   9.7604225e+01   3.5406186e-01
   9.7611758e+01   3.5304251e-01
   9.7619278e+01   3.5202804e-01
   9.7626786e+01   3.5101837e-01
   9.7634280e+01   3.5001343e-01
   9.7641761e+01   3.4901314e-01
   9.7649230e+01   3.4801743e-01
   9.7656686e+01   3.4702622e-01
   9.7664128e+01   3.4603945e-01
   9.7671559e+01   3.4505706e-01
   9.7678976e+01   3.4407900e-01
   9.7686381e+01   3.4310519e-01
   9.7693773e+01   3.4213559e-01
   9.7701153e+01   3.4117014e-01
   9.7708520e+01   3.4020880e-01
   9.7715875e+01   3.3925151e-01
   9.7723217e+01   3.3829822e-01
   9.7730547e+01   3.3734890e-01
   9.7737864e+01   3.3640349e-01
   9.7745170e+01   3.3546196e-01
   9.7752463e+01   3.3452425e-01
   9.7759743e+01   3.3359034e-01
   9.7767012e+01   3.3266018e-01
   9.7774268e+01   3.3173373e-01
   9.7781513e+01   3.3081096e-01
   9.7788745e+01   3.2989183e-01
   9.7795965e+01   3.2897631e-01
   9.7803173e+01   3.2806436e-01
   9.7810369e+01   3.2715595e-01
   9.7817554e+01   3.2625104e-01
   9.7824726e+01   3.2534961e-01
   9.7831887e+01   3.2445162e-01
   9.7839036e+01   3.2355705e-01
   9.7846173e+01   3.2266586e-01
   9.7853298e+01   3.2177803e-01
   9.7860412e+01   3.2089352e-01
   9.7867514e+01   3.2001231e-01
   9.7874605e+01   3.1913438e-01
   9.7881684e+01   3.1825969e-01
   9.7888751e+01   3.1738822e-01
   9.7895807e+01   3.1651995e-01
   9.7902852e+01   3.1565484e-01
   9.7909885e+01   3.1479288e-01
   9.7916906e+01   3.1393405e-01
   9.7923917e+01   3.1307831e-01
   9.7930916e+01   3.1222564e-01
   9.7937904e+01   3.1137602e-01
   9.7944880e+01   3.1052944e-01
   9.7951846e+01   3.0968586e-01
   9.7958800e+01   3.0884527e-01
   9.7965743e+01   3.0800764e-01
   9.7972675e+01   3.0717296e-01
   9.7979596e+01   3.0634120e-01
   9.7986506e+01   3.0551234e-01
   9.7993405e+01   3.0468637e-01
   9.8000294e+01   3.0386326e-01
   9.8007171e+01   3.0304299e-01
   9.8014037e+01   3.0222555e-01
   9.8020893e+01   3.0141092e-01
   9.8027737e+01   3.0059907e-01
   9.8034571e+01   2.9978999e-01
   9.8041394e+01   2.9898367e-01
   9.8048207e+01   2.9818008e-01
   9.8055009e+01   2.9737920e-01
   9.8061800e+01   2.9658103e-01
   9.8068580e+01   2.9578554e-01
   9.8075350e+01   2.9499272e-01
   9.8082110e+01   2.9420254e-01
   9.8088859e+01   2.9341500e-01
   9.8095597e+01   2.9263007e-01
   9.8102325e+01   2.9184775e-01
   9.8109043e+01   2.9106801e-01
   9.8115750e+01   2.9029084e-01
   9.8122447e+01   2.8951623e-01
   9.8129134e+01   2.8874416e-01
   9.8135810e+01   2.8797461e-01
   9.8142476e+01   2.8720758e-01
   9.8149132e+01   2.8644303e-01
   9.8155777e+01   2.8568097e-01
   9.8162413e+01   2.8492138e-01
   9.8169038e+01   2.8416424e-01
   9.8175654e+01   2.8340954e-01
   9.8182259e+01   2.8265727e-01
   9.8188854e+01   2.8190740e-01
   9.8195439e+01   2.8115994e-01
   9.8202015e+01   2.8041486e-01
   9.8208580e+01   2.7967215e-01
   9.8215135e+01   2.7893181e-01
   9.8221681e+01   2.7819381e-01
   9.8228216e+01   2.7745814e-01
   9.8234742e+01   2.7672479e-01
   9.8241258e+01   2.7599375e-01
   9.8247765e+01   2.7526501e-01
   9.8254261e+01   2.7453855e-01
   9.8260748e+01   2.7381437e-01
   9.8267225e+01   2.7309244e-01
   9.8273693e+01   2.7237277e-01
   9.8280151e+01   2.7165533e-01
   9.8286599e+01   2.7094011e-01
   9.8293038e+01   2.7022711e-01
   9.8299467e+01   2.6951631e-01
   9.8305887e+01   2.6880770e-01
   9.8312297e+01   2.6810128e-01
   9.8318698e+01   2.6739702e-01
   9.8325089e+01   2.6669492e-01
   9.8331471e+01   2.6599496e-01
   9.8337844e+01   2.6529714e-01
   9.8344207e+01   2.6460145e-01
   9.8350561e+01   2.6390787e-01
   9.8356906e+01   2.6321640e-01
   9.8363241e+01   2.6252702e-01
   9.8369567e+01   2.6183973e-01
   9.8375884e+01   2.6115451e-01
   9.8382192e+01   2.6047135e-01
   9.8388491e+01   2.5979025e-01
   9.8394780e+01   2.5911119e-01
   9.8401061e+01   2.5843417e-01
   9.8407332e+01   2.5775917e-01
   9.8413595e+01   2.5708619e-01
   9.8419848e+01   2.5641521e-01
   9.8426092e+01   2.5574623e-01
   9.8432328e+01   2.5507923e-01
   9.8438554e+01   2.5441421e-01
   9.8444772e+01   2.5375116e-01
   9.8450980e+01   2.5309007e-01
   9.8457180e+01   2.5243093e-01
   9.8463371e+01   2.5177373e-01
   9.8469553e+01   2.5111846e-01
   9.8475727e+01   2.5046511e-01
   9.8481891e+01   2.4981368e-01
   9.8488047e+01   2.4916416e-01
   9.8494194e+01   2.4851653e-01
   9.8500333e+01   2.4787079e-01
   9.8506462e+01   2.4722692e-01
   9.8512583e+01   2.4658493e-01
   9.8518696e+01   2.4594481e-01
   9.8524800e+01   2.4530654e-01
   9.8530895e+01   2.4467011e-01
   9.8536982e+01   2.4403552e-01
   9.8543060e+01   2.4340276e-01
   9.8549130e+01   2.4277183e-01
   9.8555192e+01   2.4214271e-01
   9.8561244e+01   2.4151539e-01
   9.8567289e+01   2.4088988e-01
   9.8573325e+01   2.4026615e-01
   9.8579353e+01   2.3964421e-01
   9.8585372e+01   2.3902404e-01
   9.8591383e+01   2.3840564e-01
   9.8597386e+01   2.3778899e-01
   9.8603380e+01   2.3717411e-01
   9.8609366e+01   2.3656096e-01
   9.8615344e+01   2.3594955e-01
   9.8621314e+01   2.3533988e-01
   9.8627275e+01   2.3473192e-01
   9.8633229e+01   2.3412568e-01
   9.8639174e+01   2.3352115e-01
   9.8645111e+01   2.3291832e-01
   9.8651040e+01   2.3231718e-01
   9.8656961e+01   2.3171774e-01
   9.8662873e+01   2.3111997e-01
   9.8668778e+01   2.3052387e-01
   9.8674675e+01   2.2992944e-01
   9.8680564e+01   2.2933667e-01
   9.8686444e+01   2.2874555e-01
   9.8692317e+01   2.2815607e-01
   9.8698182e+01   2.2756824e-01
   9.8704039e+01   2.2698203e-01
   9.8709888e+01   2.2639745e-01
   9.8715729e+01   2.2581450e-01
   9.8721563e+01   2.2523315e-01
   9.8727388e+01   2.2465341e-01
   9.8733206e+01   2.2407527e-01
   9.8739016e+01   2.2349872e-01
   9.8744818e+01   2.2292375e-01
   9.8750613e+01   2.2235037e-01
   9.8756399e+01   2.2177856e-01
   9.8762178e+01   2.2120832e-01
   9.8767950e+01   2.2063964e-01
   9.8773713e+01   2.2007252e-01
   9.8779470e+01   2.1950694e-01
   9.8785218e+01   2.1894291e-01
   9.8790959e+01   2.1838041e-01
   9.8796692e+01   2.1781945e-01
   9.8802418e+01   2.1726001e-01
   9.8808136e+01   2.1670209e-01
   9.8813847e+01   2.1614568e-01
   9.8819550e+01   2.1559078e-01
   9.8825245e+01   2.1503738e-01
   9.8830934e+01   2.1448548e-01
   9.8836614e+01   2.1393507e-01
   9.8842288e+01   2.1338614e-01
   9.8847954e+01   2.1283869e-01
   9.8853612e+01   2.1229271e-01
   9.8859263e+01   2.1174820e-01
   9.8864907e+01   2.1120515e-01
   9.8870544e+01   2.1066356e-01
   9.8876173e+01   2.1012342e-01
   9.8881795e+01   2.0958472e-01
   9.8887410e+01   2.0904746e-01
   9.8893017e+01   2.0851164e-01
   9.8898617e+01   2.0797724e-01
   9.8904210e+01   2.0744427e-01
   9.8909796e+01   2.0691272e-01
   9.8915375e+01   2.0638258e-01
   9.8920946e+01   2.0585385e-01
   9.8926510e+01   2.0532652e-01
   9.8932068e+01   2.0480059e-01
   9.8937618e+01   2.0427605e-01
   9.8943161e+01   2.0375289e-01
   9.8948697e+01   2.0323112e-01
   9.8954225e+01   2.0271073e-01
   9.8959747e+01   2.0219170e-01
   9.8965262e+01   2.0167405e-01
   9.8970770e+01   2.0115775e-01
   9.8976271e+01   2.0064281e-01
   9.8981765e+01   2.0012923e-01
   9.8987252e+01   1.9961699e-01
   9.8992732e+01   1.9910609e-01
   9.8998205e+01   1.9859653e-01
   9.9003671e+01   1.9808830e-01
   9.9009131e+01   1.9758140e-01
   9.9014583e+01   1.9707583e-01
   9.9020029e+01   1.9657157e-01
   9.9025468e+01   1.9606862e-01
   9.9030900e+01   1.9556699e-01
   9.9036325e+01   1.9506665e-01
   9.9041744e+01   1.9456762e-01
   9.9047155e+01   1.9406988e-01
   9.9052560e+01   1.9357343e-01
   9.9057959e+01   1.9307827e-01
   9.9063350e+01   1.9258439e-01
   9.9068735e+01   1.9209179e-01
   9.9074114e+01   1.9160045e-01
   9.9079485e+01   1.9111039e-01
   9.9084850e+01   1.9062159e-01
   9.9090209e+01   1.9013405e-01
   9.9095560e+01   1.8964776e-01
   9.9100905e+01   1.8916272e-01
   9.9106244e+01   1.8867893e-01
   9.9111576e+01   1.8819638e-01
   9.9116902e+01   1.8771507e-01
   9.9122221e+01   1.8723499e-01
   9.9127533e+01   1.8675614e-01
   9.9132839e+01   1.8627851e-01
   9.9138139e+01   1.8580210e-01
   9.9143432e+01   1.8532691e-01
   9.9148718e+01   1.8485293e-01
   9.9153998e+01   1.8438016e-01
   9.9159272e+01   1.8390860e-01
   9.9164539e+01   1.8343823e-01
   9.9169800e+01   1.8296906e-01
   9.9175055e+01   1.8250108e-01
   9.9180303e+01   1.8203429e-01
   9.9185545e+01   1.8156868e-01
   9.9190781e+01   1.8110425e-01
   9.9196010e+01   1.8064099e-01
   9.9201233e+01   1.8017891e-01
   9.9206450e+01   1.7971800e-01
   9.9211661e+01   1.7925825e-01
   9.9216865e+01   1.7879966e-01
   9.9222063e+01   1.7834222e-01
   9.9227255e+01   1.7788594e-01
   9.9232440e+01   1.7743081e-01
   9.9237620e+01   1.7697682e-01
   9.9242793e+01   1.7652397e-01
   9.9247960e+01   1.7607226e-01
   9.9253121e+01   1.7562168e-01
   9.9258276e+01   1.7517223e-01
   9.9263424e+01   1.7472390e-01
   9.9268567e+01   1.7427670e-01
   9.9273704e+01   1.7383062e-01
   9.9278834e+01   1.7338565e-01
   9.9283959e+01   1.7294180e-01
   9.9289077e+01   1.7249905e-01
   9.9294189e+01   1.7205740e-01
   9.9299296e+01   1.7161686e-01
   9.9304396e+01   1.7117741e-01
   9.9309490e+01   1.7073906e-01
   9.9314579e+01   1.7030179e-01
   9.9319661e+01   1.6986561e-01
   9.9324738e+01   1.6943052e-01
   9.9329808e+01   1.6899650e-01
   9.9334873e+01   1.6856356e-01
   9.9339932e+01   1.6813169e-01
   9.9344985e+01   1.6770089e-01
   9.9350032e+01   1.6727116e-01
   9.9355073e+01   1.6684248e-01
   9.9360108e+01   1.6641487e-01
   9.9365137e+01   1.6598831e-01
   9.9370161e+01   1.6556281e-01
   9.9375179e+01   1.6513835e-01
   9.9380191e+01   1.6471494e-01
   9.9385197e+01   1.6429257e-01
   9.9390198e+01   1.6387124e-01
   9.9395193e+01   1.6345094e-01
   9.9400182e+01   1.6303168e-01
   9.9405165e+01   1.6261344e-01
   9.9410142e+01   1.6219623e-01
   9.9415114e+01   1.6178005e-01
   9.9420081e+01   1.6136488e-01
   9.9425041e+01   1.6095073e-01
   9.9429996e+01   1.6053759e-01
   9.9434945e+01   1.6012547e-01
   9.9439889e+01   1.5971435e-01
   9.9444827e+01   1.5930423e-01
   9.9449759e+01   1.5889511e-01
   9.9454686e+01   1.5848699e-01
   9.9459607e+01   1.5807987e-01
   9.9464523e+01   1.5767374e-01
   9.9469433e+01   1.5726859e-01
   9.9474337e+01   1.5686443e-01
   9.9479236e+01   1.5646125e-01
   9.9484130e+01   1.5605906e-01
   9.9489018e+01   1.5565783e-01
   9.9493900e+01   1.5525758e-01
   9.9498777e+01   1.5485831e-01
   9.9503649e+01   1.5445999e-01
   9.9508515e+01   1.5406265e-01
   9.9513375e+01   1.5366626e-01
   9.9518230e+01   1.5327084e-01
   9.9523080e+01   1.5287636e-01
   9.9527924e+01   1.5248285e-01
   9.9532763e+01   1.5209028e-01
   9.9537597e+01   1.5169866e-01
   9.9542425e+01   1.5130798e-01
   9.9547248e+01   1.5091824e-01
   9.9552065e+01   1.5052945e-01
   9.9556878e+01   1.5014159e-01
   9.9561684e+01   1.4975466e-01
   9.9566486e+01   1.4936866e-01
   9.9571282e+01   1.4898359e-01
   9.9576073e+01   1.4859944e-01
   9.9580858e+01   1.4821622e-01
   9.9585639e+01   1.4783391e-01
   9.9590414e+01   1.4745252e-01
   9.9595184e+01   1.4707205e-01
   9.9599948e+01   1.4669248e-01
   9.9604708e+01   1.4631383e-01
   9.9609462e+01   1.4593608e-01
   9.9614211e+01   1.4555923e-01
   9.9618955e+01   1.4518328e-01
   9.9623693e+01   1.4480823e-01
   9.9628427e+01   1.4443408e-01
   9.9633155e+01   1.4406082e-01
   9.9637878e+01   1.4368845e-01
   9.9642596e+01   1.4331696e-01
   9.9647309e+01   1.4294636e-01
   9.9652017e+01   1.4257664e-01
   9.9656720e+01   1.4220780e-01
   9.9661417e+01   1.4183984e-01
   9.9666110e+01   1.4147276e-01
   9.9670797e+01   1.4110654e-01
   9.9675480e+01   1.4074120e-01
   9.9680157e+01   1.4037672e-01
   9.9684829e+01   1.4001310e-01
   9.9689497e+01   1.3965035e-01
   9.9694159e+01   1.3928846e-01
   9.9698816e+01   1.3892742e-01
   9.9703469e+01   1.3856724e-01
   9.9708116e+01   1.3820791e-01
   9.9712758e+01   1.3784943e-01
   9.9717396e+01   1.3749180e-01
   9.9722028e+01   1.3713501e-01
   9.9726656e+01   1.3677906e-01
   9.9731279e+01   1.3642396e-01
   9.9735896e+01   1.3606969e-01
   9.9740509e+01   1.3571626e-01
   9.9745117e+01   1.3536365e-01
   9.9749720e+01   1.3501189e-01
   9.9754318e+01   1.3466094e-01
   9.9758911e+01   1.3431083e-01
   9.9763500e+01   1.3396154e-01
   9.9768083e+01   1.3361306e-01
   9.9772662e+01   1.3326541e-01
   9.9777236e+01   1.3291858e-01
   9.9781805e+01   1.3257256e-01
   9.9786369e+01   1.3222735e-01
   9.9790929e+01   1.3188295e-01
   9.9795484e+01   1.3153935e-01
   9.9800034e+01   1.3119657e-01
   9.9804579e+01   1.3085458e-01
   9.9809119e+01   1.3051340e-01
   9.9813655e+01   1.3017301e-01
   9.9818186e+01   1.2983343e-01
   9.9822712e+01   1.2949463e-01
   9.9827234e+01   1.2915663e-01
   9.9831751e+01   1.2881942e-01
   9.9836263e+01   1.2848299e-01
   9.9840770e+01   1.2814735e-01
   9.9845273e+01   1.2781250e-01
   9.9849771e+01   1.2747842e-01
   9.9854265e+01   1.2714512e-01
   9.9858754e+01   1.2681260e-01
   9.9863238e+01   1.2648086e-01
   9.9867717e+01   1.2614989e-01
   9.9872192e+01   1.2581968e-01
   9.9876663e+01   1.2549025e-01
   9.9881128e+01   1.2516158e-01
   9.9885590e+01   1.2483368e-01
   9.9890046e+01   1.2450654e-01
   9.9894498e+01   1.2418015e-01
   9.9898946e+01   1.2385453e-01
   9.9903389e+01   1.2352966e-01
   9.9907827e+01   1.2320555e-01
   9.9912261e+01   1.2288219e-01
   9.9916690e+01   1.2255957e-01
   9.9921115e+01   1.2223771e-01
   9.9925535e+01   1.2191659e-01
   9.9929951e+01   1.2159622e-01
   9.9934362e+01   1.2127658e-01
   9.9938769e+01   1.2095769e-01
   9.9943172e+01   1.2063953e-01
   9.9947569e+01   1.2032211e-01
   9.9951963e+01   1.2000543e-01
   9.9956352e+01   1.1968947e-01
   9.9960737e+01   1.1937425e-01
   9.9965117e+01   1.1905975e-01
   9.9969492e+01   1.1874598e-01
   9.9973864e+01   1.1843293e-01
   9.9978231e+01   1.1812061e-01
   9.9982593e+01   1.1780901e-01
   9.9986952e+01   1.1749812e-01
   9.9991305e+01   1.1718795e-01
   9.9995655e+01   1.1687850e-01
   1.0000000e+02   1.1656975e-01
   1.0000434e+02   1.1626172e-01
   1.0000868e+02   1.1595440e-01
   1.0001301e+02   1.1564779e-01
   1.0001734e+02   1.1534188e-01
   1.0002166e+02   1.1503667e-01
   1.0002598e+02   1.1473217e-01
   1.0003029e+02   1.1442836e-01
   1.0003461e+02   1.1412525e-01
   1.0003891e+02   1.1382284e-01
   1.0004321e+02   1.1352112e-01
   1.0004751e+02   1.1322010e-01
   1.0005181e+02   1.1291977e-01
   1.0005609e+02   1.1262012e-01
   1.0006038e+02   1.1232116e-01
   1.0006466e+02   1.1202289e-01
   1.0006894e+02   1.1172530e-01
   1.0007321e+02   1.1142839e-01
   1.0007748e+02   1.1113217e-01
   1.0008174e+02   1.1083662e-01
   1.0008600e+02   1.1054174e-01
   1.0009026e+02   1.1024755e-01
   1.0009451e+02   1.0995402e-01
   1.0009876e+02   1.0966117e-01
   1.0010300e+02   1.0936898e-01
   1.0010724e+02   1.0907746e-01
   1.0011147e+02   1.0878661e-01
   1.0011570e+02   1.0849643e-01
   1.0011993e+02   1.0820691e-01
   1.0012415e+02   1.0791804e-01
   1.0012837e+02   1.0762984e-01
   1.0013259e+02   1.0734229e-01
   1.0013680e+02   1.0705541e-01
   1.0014100e+02   1.0676917e-01
   1.0014521e+02   1.0648359e-01
   1.0014940e+02   1.0619866e-01
   1.0015360e+02   1.0591437e-01
   1.0015779e+02   1.0563074e-01
   1.0016197e+02   1.0534775e-01
   1.0016616e+02   1.0506541e-01
   1.0017033e+02   1.0478371e-01
   1.0017451e+02   1.0450265e-01
   1.0017868e+02   1.0422223e-01
   1.0018284e+02   1.0394245e-01
   1.0018700e+02   1.0366330e-01
   1.0019116e+02   1.0338479e-01
   1.0019532e+02   1.0310691e-01
   1.0019947e+02   1.0282967e-01
   1.0020361e+02   1.0255305e-01
   1.0020775e+02   1.0227706e-01
   1.0021189e+02   1.0200170e-01
   1.0021603e+02   1.0172697e-01
   1.0022016e+02   1.0145285e-01
   1.0022428e+02   1.0117937e-01
   1.0022841e+02   1.0090650e-01
   1.0023252e+02   1.0063425e-01
   1.0023664e+02   1.0036262e-01
   1.0024075e+02   1.0009160e-01
   1.0024486e+02   9.9821200e-02
   1.0024896e+02   9.9551412e-02
   1.0025306e+02   9.9282235e-02
   1.0025715e+02   9.9013669e-02
   1.0026125e+02   9.8745711e-02
   1.0026533e+02   9.8478360e-02
   1.0026942e+02   9.8211615e-02
   1.0027350e+02   9.7945474e-02
   1.0027757e+02   9.7679935e-02
   1.0028164e+02   9.7414998e-02
   1.0028571e+02   9.7150660e-02
   1.0028978e+02   9.6886920e-02
   1.0029384e+02   9.6623778e-02
   1.0029789e+02   9.6361230e-02
   1.0030195e+02   9.6099276e-02
   1.0030600e+02   9.5837915e-02
   1.0031004e+02   9.5577144e-02
   1.0031408e+02   9.5316963e-02
   1.0031812e+02   9.5057370e-02
   1.0032216e+02   9.4798364e-02
   1.0032619e+02   9.4539943e-02
   1.0033021e+02   9.4282106e-02
   1.0033424e+02   9.4024851e-02
   1.0033826e+02   9.3768177e-02
   1.0034227e+02   9.3512083e-02
   1.0034628e+02   9.3256566e-02
   1.0035029e+02   9.3001627e-02
   1.0035430e+02   9.2747263e-02
   1.0035830e+02   9.2493474e-02
   1.0036230e+02   9.2240256e-02
   1.0036629e+02   9.1987611e-02
   1.0037028e+02   9.1735535e-02
   1.0037426e+02   9.1484027e-02
   1.0037825e+02   9.1233087e-02
   1.0038223e+02   9.0982713e-02
   1.0038620e+02   9.0732903e-02
   1.0039017e+02   9.0483657e-02
   1.0039414e+02   9.0234972e-02
   1.0039811e+02   8.9986847e-02
   1.0040207e+02   8.9739282e-02
   1.0040602e+02   8.9492275e-02
   1.0040998e+02   8.9245824e-02
   1.0041393e+02   8.8999929e-02
   1.0041787e+02   8.8754587e-02
   1.0042182e+02   8.8509798e-02
   1.0042576e+02   8.8265560e-02
   1.0042969e+02   8.8021872e-02
   1.0043362e+02   8.7778733e-02
   1.0043755e+02   8.7536141e-02
   1.0044148e+02   8.7294095e-02
   1.0044540e+02   8.7052594e-02
   1.0044932e+02   8.6811637e-02
   1.0045323e+02   8.6571222e-02
   1.0045714e+02   8.6331347e-02
   1.0046105e+02   8.6092013e-02
   1.0046495e+02   8.5853217e-02
   1.0046885e+02   8.5614958e-02
   1.0047275e+02   8.5377236e-02
   1.0047664e+02   8.5140047e-02
   1.0048053e+02   8.4903393e-02
   1.0048442e+02   8.4667271e-02
   1.0048830e+02   8.4431679e-02
   1.0049218e+02   8.4196618e-02
   1.0049606e+02   8.3962084e-02
   1.0049993e+02   8.3728079e-02
   1.0050380e+02   8.3494599e-02
   1.0050766e+02   8.3261644e-02
   1.0051153e+02   8.3029213e-02
   1.0051538e+02   8.2797304e-02
   1.0051924e+02   8.2565917e-02
   1.0052309e+02   8.2335050e-02
   1.0052694e+02   8.2104701e-02
   1.0053078e+02   8.1874870e-02
   1.0053463e+02   8.1645556e-02
   1.0053846e+02   8.1416757e-02
   1.0054230e+02   8.1188472e-02
   1.0054613e+02   8.0960699e-02
   1.0054996e+02   8.0733439e-02
   1.0055378e+02   8.0506689e-02
   1.0055760e+02   8.0280449e-02
   1.0056142e+02   8.0054717e-02
   1.0056524e+02   7.9829492e-02
   1.0056905e+02   7.9604773e-02
   1.0057286e+02   7.9380559e-02
   1.0057666e+02   7.9156848e-02
   1.0058046e+02   7.8933640e-02
   1.0058426e+02   7.8710933e-02
   1.0058805e+02   7.8488727e-02
   1.0059185e+02   7.8267019e-02
   1.0059563e+02   7.8045810e-02
   1.0059942e+02   7.7825097e-02
   1.0060320e+02   7.7604881e-02
   1.0060698e+02   7.7385158e-02
   1.0061075e+02   7.7165930e-02
   1.0061452e+02   7.6947193e-02
   1.0061829e+02   7.6728948e-02
   1.0062206e+02   7.6511193e-02
   1.0062582e+02   7.6293927e-02
   1.0062958e+02   7.6077150e-02
   1.0063333e+02   7.5860859e-02
   1.0063709e+02   7.5645053e-02
   1.0064083e+02   7.5429733e-02
   1.0064458e+02   7.5214896e-02
   1.0064832e+02   7.5000542e-02
   1.0065206e+02   7.4786669e-02
   1.0065580e+02   7.4573276e-02
   1.0065953e+02   7.4360363e-02
   1.0066326e+02   7.4147928e-02
   1.0066699e+02   7.3935971e-02
   1.0067071e+02   7.3724489e-02
   1.0067443e+02   7.3513482e-02
   1.0067815e+02   7.3302950e-02
   1.0068186e+02   7.3092891e-02
   1.0068557e+02   7.2883303e-02
   1.0068928e+02   7.2674186e-02
   1.0069298e+02   7.2465539e-02
   1.0069668e+02   7.2257361e-02
   1.0070038e+02   7.2049651e-02
   1.0070407e+02   7.1842408e-02
   1.0070776e+02   7.1635630e-02
   1.0071145e+02   7.1429317e-02
   1.0071514e+02   7.1223468e-02
   1.0071882e+02   7.1018081e-02
   1.0072250e+02   7.0813156e-02
   1.0072617e+02   7.0608691e-02
   1.0072985e+02   7.0404686e-02
   1.0073352e+02   7.0201140e-02
   1.0073718e+02   6.9998052e-02
   1.0074085e+02   6.9795420e-02
   1.0074451e+02   6.9593243e-02
   1.0074816e+02   6.9391522e-02
   1.0075182e+02   6.9190254e-02
   1.0075547e+02   6.8989438e-02
   1.0075912e+02   6.8789075e-02
   1.0076276e+02   6.8589162e-02
   1.0076640e+02   6.8389698e-02
   1.0077004e+02   6.8190684e-02
   1.0077368e+02   6.7992117e-02
   1.0077731e+02   6.7793997e-02
   1.0078094e+02   6.7596323e-02
   1.0078457e+02   6.7399093e-02
   1.0078819e+02   6.7202308e-02
   1.0079181e+02   6.7005966e-02
   1.0079543e+02   6.6810065e-02
   1.0079904e+02   6.6614606e-02
   1.0080266e+02   6.6419587e-02
   1.0080626e+02   6.6225006e-02
   1.0080987e+02   6.6030865e-02
   1.0081347e+02   6.5837160e-02
   1.0081707e+02   6.5643892e-02
   1.0082067e+02   6.5451059e-02
   1.0082426e+02   6.5258660e-02
   1.0082785e+02   6.5066696e-02
   1.0083144e+02   6.4875163e-02
   1.0083503e+02   6.4684063e-02
   1.0083861e+02   6.4493393e-02
   1.0084219e+02   6.4303153e-02
   1.0084576e+02   6.4113342e-02
   1.0084934e+02   6.3923959e-02
   1.0085291e+02   6.3735003e-02
   1.0085647e+02   6.3546474e-02
   1.0086004e+02   6.3358369e-02
   1.0086360e+02   6.3170690e-02
   1.0086716e+02   6.2983433e-02
   1.0087071e+02   6.2796599e-02
   1.0087426e+02   6.2610187e-02
   1.0087781e+02   6.2424196e-02
   1.0088136e+02   6.2238625e-02
   1.0088490e+02   6.2053473e-02
   1.0088845e+02   6.1868739e-02
   1.0089198e+02   6.1684422e-02
   1.0089552e+02   6.1500522e-02
   1.0089905e+02   6.1317037e-02
   1.0090258e+02   6.1133967e-02
   1.0090611e+02   6.0951311e-02
   1.0090963e+02   6.0769067e-02
   1.0091315e+02   6.0587236e-02
   1.0091667e+02   6.0405816e-02
   1.0092018e+02   6.0224806e-02
   1.0092370e+02   6.0044206e-02
   1.0092721e+02   5.9864015e-02
   1.0093071e+02   5.9684231e-02
   1.0093422e+02   5.9504854e-02
   1.0093772e+02   5.9325883e-02
   1.0094122e+02   5.9147318e-02
   1.0094471e+02   5.8969157e-02
   1.0094820e+02   5.8791399e-02
   1.0095169e+02   5.8614044e-02
   1.0095518e+02   5.8437091e-02
   1.0095866e+02   5.8260539e-02
   1.0096215e+02   5.8084388e-02
   1.0096562e+02   5.7908636e-02
   1.0096910e+02   5.7733282e-02
   1.0097257e+02   5.7558326e-02
   1.0097604e+02   5.7383767e-02
   1.0097951e+02   5.7209604e-02
   1.0098298e+02   5.7035836e-02
   1.0098644e+02   5.6862463e-02
   1.0098990e+02   5.6689484e-02
   1.0099335e+02   5.6516897e-02
   1.0099681e+02   5.6344703e-02
   1.0100026e+02   5.6172900e-02
   1.0100371e+02   5.6001487e-02
   1.0100715e+02   5.5830464e-02
   1.0101059e+02   5.5659829e-02
   1.0101403e+02   5.5489583e-02
   1.0101747e+02   5.5319724e-02
   1.0102091e+02   5.5150252e-02
   1.0102434e+02   5.4981165e-02
   1.0102777e+02   5.4812463e-02
   1.0103119e+02   5.4644145e-02
   1.0103462e+02   5.4476211e-02
   1.0103804e+02   5.4308659e-02
   1.0104146e+02   5.4141489e-02
   1.0104487e+02   5.3974700e-02
   1.0104828e+02   5.3808291e-02
   1.0105169e+02   5.3642261e-02
   1.0105510e+02   5.3476611e-02
   1.0105851e+02   5.3311338e-02
   1.0106191e+02   5.3146442e-02
   1.0106531e+02   5.2981923e-02
   1.0106871e+02   5.2817779e-02
   1.0107210e+02   5.2654011e-02
   1.0107549e+02   5.2490616e-02
   1.0107888e+02   5.2327595e-02
   1.0108227e+02   5.2164946e-02
   1.0108565e+02   5.2002670e-02
   1.0108903e+02   5.1840764e-02
   1.0109241e+02   5.1679229e-02
   1.0109579e+02   5.1518063e-02
   1.0109916e+02   5.1357267e-02
   1.0110253e+02   5.1196838e-02
   1.0110590e+02   5.1036777e-02
   1.0110926e+02   5.0877083e-02
   1.0111263e+02   5.0717754e-02
   1.0111599e+02   5.0558791e-02
   1.0111934e+02   5.0400192e-02
   1.0112270e+02   5.0241958e-02
   1.0112605e+02   5.0084086e-02
   1.0112940e+02   4.9926576e-02
   1.0113275e+02   4.9769428e-02
   1.0113609e+02   4.9612641e-02
   1.0113943e+02   4.9456214e-02
   1.0114277e+02   4.9300147e-02
   1.0114611e+02   4.9144438e-02
   1.0114944e+02   4.8989087e-02
   1.0115278e+02   4.8834094e-02
   1.0115611e+02   4.8679457e-02
   1.0115943e+02   4.8525177e-02
   1.0116276e+02   4.8371251e-02
   1.0116608e+02   4.8217680e-02
   1.0116940e+02   4.8064462e-02
   1.0117271e+02   4.7911598e-02
   1.0117603e+02   4.7759087e-02
   1.0117934e+02   4.7606926e-02
   1.0118265e+02   4.7455117e-02
   1.0118595e+02   4.7303659e-02
   1.0118926e+02   4.7152550e-02
   1.0119256e+02   4.7001790e-02
   1.0119586e+02   4.6851378e-02
   1.0119915e+02   4.6701314e-02
   1.0120245e+02   4.6551597e-02
   1.0120574e+02   4.6402226e-02
   1.0120903e+02   4.6253200e-02
   1.0121231e+02   4.6104520e-02
   1.0121560e+02   4.5956183e-02
   1.0121888e+02   4.5808190e-02
   1.0122216e+02   4.5660541e-02
   1.0122544e+02   4.5513233e-02
   1.0122871e+02   4.5366267e-02
   1.0123198e+02   4.5219641e-02
   1.0123525e+02   4.5073356e-02
   1.0123852e+02   4.4927411e-02
   1.0124178e+02   4.4781804e-02
   1.0124504e+02   4.4636536e-02
   1.0124830e+02   4.4491605e-02
   1.0125156e+02   4.4347012e-02
   1.0125481e+02   4.4202754e-02
   1.0125806e+02   4.4058832e-02
   1.0126131e+02   4.3915245e-02
   1.0126456e+02   4.3771993e-02
   1.0126781e+02   4.3629074e-02
   1.0127105e+02   4.3486488e-02
   1.0127429e+02   4.3344235e-02
   1.0127753e+02   4.3202313e-02
   1.0128076e+02   4.3060723e-02
   1.0128399e+02   4.2919463e-02
   1.0128722e+02   4.2778533e-02
   1.0129045e+02   4.2637932e-02
   1.0129368e+02   4.2497660e-02
   1.0129690e+02   4.2357715e-02
   1.0130012e+02   4.2218098e-02
   1.0130334e+02   4.2078808e-02
   1.0130655e+02   4.1939844e-02
   1.0130977e+02   4.1801205e-02
   1.0131298e+02   4.1662892e-02
   1.0131619e+02   4.1524902e-02
   1.0131939e+02   4.1387236e-02
   1.0132260e+02   4.1249893e-02
   1.0132580e+02   4.1112873e-02
   1.0132900e+02   4.0976174e-02
   1.0133219e+02   4.0839796e-02
   1.0133539e+02   4.0703739e-02
   1.0133858e+02   4.0568002e-02
   1.0134177e+02   4.0432585e-02
   1.0134496e+02   4.0297486e-02
   1.0134814e+02   4.0162705e-02
   1.0135133e+02   4.0028241e-02
   1.0135451e+02   3.9894095e-02
   1.0135769e+02   3.9760265e-02
   1.0136086e+02   3.9626750e-02
   1.0136403e+02   3.9493551e-02
   1.0136721e+02   3.9360666e-02
   1.0137037e+02   3.9228096e-02
   1.0137354e+02   3.9095838e-02
   1.0137671e+02   3.8963894e-02
   1.0137987e+02   3.8832261e-02
   1.0138303e+02   3.8700941e-02
   1.0138618e+02   3.8569931e-02
   1.0138934e+02   3.8439231e-02
   1.0139249e+02   3.8308842e-02
   1.0139564e+02   3.8178762e-02
   1.0139879e+02   3.8048990e-02
   1.0140194e+02   3.7919527e-02
   1.0140508e+02   3.7790371e-02
   1.0140822e+02   3.7661522e-02
   1.0141136e+02   3.7532979e-02
   1.0141450e+02   3.7404743e-02
   1.0141763e+02   3.7276811e-02
   1.0142076e+02   3.7149184e-02
   1.0142389e+02   3.7021862e-02
   1.0142702e+02   3.6894843e-02
   1.0143015e+02   3.6768126e-02
   1.0143327e+02   3.6641713e-02
   1.0143639e+02   3.6515601e-02
   1.0143951e+02   3.6389790e-02
   1.0144263e+02   3.6264281e-02
   1.0144574e+02   3.6139071e-02
   1.0144885e+02   3.6014161e-02
   1.0145196e+02   3.5889550e-02
   1.0145507e+02   3.5765238e-02
   1.0145818e+02   3.5641223e-02
   1.0146128e+02   3.5517506e-02
   1.0146438e+02   3.5394086e-02
   1.0146748e+02   3.5270963e-02
   1.0147058e+02   3.5148135e-02
   1.0147367e+02   3.5025602e-02
   1.0147676e+02   3.4903364e-02
   1.0147985e+02   3.4781420e-02
   1.0148294e+02   3.4659770e-02
   1.0148603e+02   3.4538413e-02
   1.0148911e+02   3.4417348e-02
   1.0149219e+02   3.4296575e-02
   1.0149527e+02   3.4176094e-02
   1.0149835e+02   3.4055904e-02
   1.0150142e+02   3.3936004e-02
   1.0150449e+02   3.3816394e-02
   1.0150756e+02   3.3697074e-02
   1.0151063e+02   3.3578042e-02
   1.0151370e+02   3.3459299e-02
   1.0151676e+02   3.3340843e-02
   1.0151982e+02   3.3222674e-02
   1.0152288e+02   3.3104793e-02
   1.0152594e+02   3.2987197e-02
   1.0152900e+02   3.2869887e-02
   1.0153205e+02   3.2752863e-02
   1.0153510e+02   3.2636123e-02
   1.0153815e+02   3.2519667e-02
   1.0154120e+02   3.2403494e-02
   1.0154424e+02   3.2287605e-02
   1.0154728e+02   3.2171999e-02
   1.0155032e+02   3.2056674e-02
   1.0155336e+02   3.1941631e-02
   1.0155640e+02   3.1826869e-02
   1.0155943e+02   3.1712388e-02
   1.0156246e+02   3.1598187e-02
   1.0156549e+02   3.1484265e-02
   1.0156852e+02   3.1370622e-02
   1.0157154e+02   3.1257258e-02
   1.0157457e+02   3.1144172e-02
   1.0157759e+02   3.1031363e-02
   1.0158061e+02   3.0918832e-02
   1.0158362e+02   3.0806577e-02
   1.0158664e+02   3.0694598e-02
   1.0158965e+02   3.0582894e-02
   1.0159266e+02   3.0471466e-02
   1.0159567e+02   3.0360312e-02
   1.0159868e+02   3.0249432e-02
   1.0160168e+02   3.0138826e-02
   1.0160469e+02   3.0028493e-02
   1.0160769e+02   2.9918433e-02
   1.0161068e+02   2.9808644e-02
   1.0161368e+02   2.9699128e-02
   1.0161667e+02   2.9589882e-02
   1.0161967e+02   2.9480907e-02
   1.0162266e+02   2.9372202e-02
   1.0162564e+02   2.9263767e-02
   1.0162863e+02   2.9155602e-02
   1.0163161e+02   2.9047705e-02
   1.0163460e+02   2.8940076e-02
   1.0163758e+02   2.8832715e-02
   1.0164055e+02   2.8725621e-02
   1.0164353e+02   2.8618795e-02
   1.0164650e+02   2.8512234e-02
   1.0164947e+02   2.8405940e-02
   1.0165244e+02   2.8299911e-02
   1.0165541e+02   2.8194147e-02
   1.0165838e+02   2.8088647e-02
   1.0166134e+02   2.7983411e-02
   1.0166430e+02   2.7878439e-02
   1.0166726e+02   2.7773730e-02
   1.0167022e+02   2.7669284e-02
   1.0167317e+02   2.7565100e-02
   1.0167613e+02   2.7461178e-02
   1.0167908e+02   2.7357517e-02
   1.0168203e+02   2.7254116e-02
   1.0168497e+02   2.7150976e-02
   1.0168792e+02   2.7048096e-02
   1.0169086e+02   2.6945476e-02
   1.0169380e+02   2.6843114e-02
   1.0169674e+02   2.6741011e-02
   1.0169968e+02   2.6639166e-02
   1.0170262e+02   2.6537578e-02
   1.0170555e+02   2.6436248e-02
   1.0170848e+02   2.6335174e-02
   1.0171141e+02   2.6234357e-02
   1.0171434e+02   2.6133796e-02
   1.0171726e+02   2.6033489e-02
   1.0172019e+02   2.5933438e-02
   1.0172311e+02   2.5833642e-02
   1.0172603e+02   2.5734099e-02
   1.0172895e+02   2.5634810e-02
   1.0173186e+02   2.5535774e-02
   1.0173478e+02   2.5436991e-02
   1.0173769e+02   2.5338460e-02
   1.0174060e+02   2.5240181e-02
   1.0174351e+02   2.5142153e-02
   1.0174641e+02   2.5044377e-02
   1.0174932e+02   2.4946851e-02
   1.0175222e+02   2.4849575e-02
   1.0175512e+02   2.4752549e-02
   1.0175802e+02   2.4655771e-02
   1.0176091e+02   2.4559243e-02
   1.0176381e+02   2.4462963e-02
   1.0176670e+02   2.4366932e-02
   1.0176959e+02   2.4271147e-02
   1.0177248e+02   2.4175610e-02
   1.0177536e+02   2.4080319e-02
   1.0177825e+02   2.3985275e-02
   1.0178113e+02   2.3890477e-02
   1.0178401e+02   2.3795924e-02
   1.0178689e+02   2.3701616e-02
   1.0178977e+02   2.3607552e-02
   1.0179264e+02   2.3513733e-02
   1.0179552e+02   2.3420157e-02
   1.0179839e+02   2.3326825e-02
   1.0180126e+02   2.3233736e-02
   1.0180413e+02   2.3140889e-02
   1.0180699e+02   2.3048284e-02
   1.0180986e+02   2.2955921e-02
   1.0181272e+02   2.2863799e-02
   1.0181558e+02   2.2771918e-02
   1.0181844e+02   2.2680277e-02
   1.0182129e+02   2.2588877e-02
   1.0182415e+02   2.2497716e-02
   1.0182700e+02   2.2406794e-02
   1.0182985e+02   2.2316111e-02
   1.0183270e+02   2.2225666e-02
   1.0183555e+02   2.2135460e-02
   1.0183839e+02   2.2045491e-02
   1.0184123e+02   2.1955759e-02
   1.0184407e+02   2.1866264e-02
   1.0184691e+02   2.1777005e-02
   1.0184975e+02   2.1687982e-02
   1.0185259e+02   2.1599195e-02
   1.0185542e+02   2.1510643e-02
   1.0185825e+02   2.1422326e-02
   1.0186108e+02   2.1334243e-02
   1.0186391e+02   2.1246394e-02
   1.0186674e+02   2.1158779e-02
   1.0186956e+02   2.1071396e-02
   1.0187239e+02   2.0984247e-02
   1.0187521e+02   2.0897330e-02
   1.0187803e+02   2.0810645e-02
   1.0188084e+02   2.0724192e-02
   1.0188366e+02   2.0637970e-02
   1.0188647e+02   2.0551979e-02
   1.0188928e+02   2.0466219e-02
   1.0189209e+02   2.0380688e-02
   1.0189490e+02   2.0295387e-02
   1.0189771e+02   2.0210316e-02
   1.0190051e+02   2.0125473e-02
   1.0190332e+02   2.0040859e-02
   1.0190612e+02   1.9956473e-02
   1.0190892e+02   1.9872315e-02
   1.0191171e+02   1.9788384e-02
   1.0191451e+02   1.9704680e-02
   1.0191730e+02   1.9621203e-02
   1.0192010e+02   1.9537952e-02
   1.0192289e+02   1.9454928e-02
   1.0192567e+02   1.9372128e-02
   1.0192846e+02   1.9289554e-02
   1.0193125e+02   1.9207204e-02
   1.0193403e+02   1.9125079e-02
   1.0193681e+02   1.9043178e-02
   1.0193959e+02   1.8961501e-02
   1.0194237e+02   1.8880047e-02
   1.0194514e+02   1.8798815e-02
   1.0194792e+02   1.8717806e-02
   1.0195069e+02   1.8637020e-02
   1.0195346e+02   1.8556455e-02
   1.0195623e+02   1.8476112e-02
   1.0195900e+02   1.8395989e-02
   1.0196176e+02   1.8316088e-02
   1.0196453e+02   1.8236407e-02
   1.0196729e+02   1.8156945e-02
   1.0197005e+02   1.8077704e-02
   1.0197281e+02   1.7998681e-02
   1.0197556e+02   1.7919878e-02
   1.0197832e+02   1.7841293e-02
   1.0198107e+02   1.7762926e-02
   1.0198382e+02   1.7684777e-02
   1.0198657e+02   1.7606845e-02
   1.0198932e+02   1.7529131e-02
   1.0199206e+02   1.7451633e-02
   1.0199481e+02   1.7374352e-02
   1.0199755e+02   1.7297286e-02
   1.0200029e+02   1.7220437e-02
   1.0200303e+02   1.7143802e-02
   1.0200577e+02   1.7067383e-02
   1.0200850e+02   1.6991178e-02
   1.0201124e+02   1.6915188e-02
   1.0201397e+02   1.6839411e-02
   1.0201670e+02   1.6763848e-02
   1.0201943e+02   1.6688498e-02
   1.0202216e+02   1.6613361e-02
   1.0202488e+02   1.6538437e-02
   1.0202761e+02   1.6463725e-02
   1.0203033e+02   1.6389224e-02
   1.0203305e+02   1.6314935e-02
   1.0203577e+02   1.6240858e-02
   1.0203848e+02   1.6166991e-02
   1.0204120e+02   1.6093334e-02
   1.0204391e+02   1.6019888e-02
   1.0204663e+02   1.5946651e-02
   1.0204934e+02   1.5873624e-02
   1.0205204e+02   1.5800806e-02
   1.0205475e+02   1.5728197e-02
   1.0205746e+02   1.5655796e-02
   1.0206016e+02   1.5583603e-02
   1.0206286e+02   1.5511618e-02
   1.0206556e+02   1.5439840e-02
   1.0206826e+02   1.5368270e-02
   1.0207096e+02   1.5296906e-02
   1.0207365e+02   1.5225748e-02
   1.0207634e+02   1.5154797e-02
   1.0207904e+02   1.5084051e-02
   1.0208173e+02   1.5013511e-02
   1.0208441e+02   1.4943176e-02
   1.0208710e+02   1.4873046e-02
   1.0208979e+02   1.4803120e-02
   1.0209247e+02   1.4733398e-02
   1.0209515e+02   1.4663880e-02
   1.0209783e+02   1.4594565e-02
   1.0210051e+02   1.4525454e-02
   1.0210319e+02   1.4456545e-02
   1.0210586e+02   1.4387839e-02
   1.0210853e+02   1.4319334e-02
   1.0211121e+02   1.4251032e-02
   1.0211388e+02   1.4182931e-02
   1.0211654e+02   1.4115032e-02
   1.0211921e+02   1.4047333e-02
   1.0212188e+02   1.3979835e-02
   1.0212454e+02   1.3912537e-02
   1.0212720e+02   1.3845438e-02
   1.0212986e+02   1.3778540e-02
   1.0213252e+02   1.3711840e-02
   1.0213518e+02   1.3645340e-02
   1.0213783e+02   1.3579038e-02
   1.0214049e+02   1.3512935e-02
   1.0214314e+02   1.3447029e-02
   1.0214579e+02   1.3381322e-02
   1.0214844e+02   1.3315811e-02
   1.0215109e+02   1.3250498e-02
   1.0215373e+02   1.3185381e-02
   1.0215638e+02   1.3120461e-02
   1.0215902e+02   1.3055737e-02
   1.0216166e+02   1.2991208e-02
   1.0216430e+02   1.2926876e-02
   1.0216694e+02   1.2862738e-02
   1.0216957e+02   1.2798795e-02
   1.0217221e+02   1.2735047e-02
   1.0217484e+02   1.2671493e-02
   1.0217747e+02   1.2608133e-02
   1.0218010e+02   1.2544967e-02
   1.0218273e+02   1.2481994e-02
   1.0218536e+02   1.2419214e-02
   1.0218798e+02   1.2356627e-02
   1.0219060e+02   1.2294232e-02
   1.0219323e+02   1.2232029e-02
   1.0219585e+02   1.2170018e-02
   1.0219846e+02   1.2108199e-02
   1.0220108e+02   1.2046571e-02
   1.0220370e+02   1.1985134e-02
   1.0220631e+02   1.1923887e-02
   1.0220892e+02   1.1862831e-02
   1.0221153e+02   1.1801965e-02
   1.0221414e+02   1.1741289e-02
   1.0221675e+02   1.1680802e-02
   1.0221936e+02   1.1620504e-02
   1.0222196e+02   1.1560395e-02
   1.0222456e+02   1.1500474e-02
   1.0222716e+02   1.1440742e-02
   1.0222976e+02   1.1381198e-02
   1.0223236e+02   1.1321841e-02
   1.0223496e+02   1.1262672e-02
   1.0223755e+02   1.1203690e-02
   1.0224015e+02   1.1144895e-02
   1.0224274e+02   1.1086286e-02
   1.0224533e+02   1.1027863e-02
   1.0224792e+02   1.0969627e-02
   1.0225051e+02   1.0911576e-02
   1.0225309e+02   1.0853710e-02
   1.0225568e+02   1.0796030e-02
   1.0225826e+02   1.0738534e-02
   1.0226084e+02   1.0681222e-02
   1.0226342e+02   1.0624095e-02
   1.0226600e+02   1.0567152e-02
   1.0226858e+02   1.0510392e-02
   1.0227115e+02   1.0453816e-02
   1.0227372e+02   1.0397423e-02
   1.0227630e+02   1.0341212e-02
   1.0227887e+02   1.0285184e-02
   1.0228144e+02   1.0229339e-02
   1.0228400e+02   1.0173675e-02
   1.0228657e+02   1.0118193e-02
   1.0228913e+02   1.0062892e-02
   1.0229170e+02   1.0007772e-02
   1.0229426e+02   9.9528336e-03
   1.0229682e+02   9.8980753e-03
   1.0229938e+02   9.8434973e-03
   1.0230193e+02   9.7890992e-03
   1.0230449e+02   9.7348809e-03
   1.0230704e+02   9.6808420e-03
   1.0230960e+02   9.6269822e-03
   1.0231215e+02   9.5733013e-03
   1.0231470e+02   9.5197991e-03
   1.0231724e+02   9.4664751e-03
   1.0231979e+02   9.4133293e-03
   1.0232234e+02   9.3603612e-03
   1.0232488e+02   9.3075706e-03
   1.0232742e+02   9.2549573e-03
   1.0232996e+02   9.2025209e-03
   1.0233250e+02   9.1502613e-03
   1.0233504e+02   9.0981781e-03
   1.0233757e+02   9.0462711e-03
   1.0234011e+02   8.9945399e-03
   1.0234264e+02   8.9429844e-03
   1.0234517e+02   8.8916043e-03
   1.0234770e+02   8.8403992e-03
   1.0235023e+02   8.7893690e-03
   1.0235276e+02   8.7385133e-03
   1.0235528e+02   8.6878320e-03
   1.0235781e+02   8.6373247e-03
   1.0236033e+02   8.5869911e-03
   1.0236285e+02   8.5368310e-03
   1.0236537e+02   8.4868442e-03
   1.0236789e+02   8.4370304e-03
   1.0237041e+02   8.3873893e-03
   1.0237292e+02   8.3379206e-03
   1.0237544e+02   8.2886242e-03
   1.0237795e+02   8.2394996e-03
   1.0238046e+02   8.1905468e-03
   1.0238297e+02   8.1417654e-03
   1.0238548e+02   8.0931551e-03
   1.0238799e+02   8.0447157e-03
   1.0239049e+02   7.9964470e-03
   1.0239299e+02   7.9483486e-03
   1.0239550e+02   7.9004204e-03
   1.0239800e+02   7.8526620e-03
   1.0240050e+02   7.8050733e-03
   1.0240300e+02   7.7576539e-03
   1.0240549e+02   7.7104036e-03
   1.0240799e+02   7.6633222e-03
   1.0241048e+02   7.6164094e-03
   1.0241297e+02   7.5696649e-03
   1.0241546e+02   7.5230885e-03
   1.0241795e+02   7.4766799e-03
   1.0242044e+02   7.4304390e-03
   1.0242293e+02   7.3843654e-03
   1.0242541e+02   7.3384588e-03
   1.0242790e+02   7.2927191e-03
   1.0243038e+02   7.2471460e-03
   1.0243286e+02   7.2017392e-03
   1.0243534e+02   7.1564985e-03
   1.0243782e+02   7.1114237e-03
   1.0244030e+02   7.0665144e-03
   1.0244277e+02   7.0217705e-03
   1.0244525e+02   6.9771917e-03
   1.0244772e+02   6.9327778e-03
   1.0245019e+02   6.8885284e-03
   1.0245266e+02   6.8444434e-03
   1.0245513e+02   6.8005226e-03
   1.0245759e+02   6.7567656e-03
   1.0246006e+02   6.7131722e-03
   1.0246252e+02   6.6697423e-03
   1.0246499e+02   6.6264754e-03
   1.0246745e+02   6.5833715e-03
   1.0246991e+02   6.5404302e-03
   1.0247237e+02   6.4976514e-03
   1.0247482e+02   6.4550347e-03
   1.0247728e+02   6.4125800e-03
   1.0247973e+02   6.3702870e-03
   1.0248219e+02   6.3281554e-03
   1.0248464e+02   6.2861851e-03
   1.0248709e+02   6.2443757e-03
   1.0248954e+02   6.2027271e-03
   1.0249198e+02   6.1612390e-03
   1.0249443e+02   6.1199112e-03
   1.0249687e+02   6.0787434e-03
   1.0249932e+02   6.0377354e-03
   1.0250176e+02   5.9968869e-03
   1.0250420e+02   5.9561978e-03
   1.0250664e+02   5.9156678e-03
   1.0250908e+02   5.8752966e-03
   1.0251151e+02   5.8350841e-03
   1.0251395e+02   5.7950299e-03
   1.0251638e+02   5.7551339e-03
   1.0251881e+02   5.7153959e-03
   1.0252125e+02   5.6758155e-03
   1.0252368e+02   5.6363926e-03
   1.0252610e+02   5.5971269e-03
   1.0252853e+02   5.5580183e-03
   1.0253096e+02   5.5190664e-03
   1.0253338e+02   5.4802710e-03
   1.0253580e+02   5.4416320e-03
   1.0253822e+02   5.4031490e-03
   1.0254064e+02   5.3648219e-03
   1.0254306e+02   5.3266504e-03
   1.0254548e+02   5.2886344e-03
   1.0254790e+02   5.2507735e-03
   1.0255031e+02   5.2130675e-03
   1.0255273e+02   5.1755163e-03
   1.0255514e+02   5.1381196e-03
   1.0255755e+02   5.1008771e-03
   1.0255996e+02   5.0637887e-03
   1.0256237e+02   5.0268541e-03
   1.0256477e+02   4.9900731e-03
   1.0256718e+02   4.9534455e-03
   1.0256958e+02   4.9169710e-03
   1.0257198e+02   4.8806495e-03
   1.0257439e+02   4.8444807e-03
   1.0257679e+02   4.8084643e-03
   1.0257918e+02   4.7726002e-03
   1.0258158e+02   4.7368882e-03
   1.0258398e+02   4.7013280e-03
   1.0258637e+02   4.6659194e-03
   1.0258877e+02   4.6306622e-03
   1.0259116e+02   4.5955561e-03
   1.0259355e+02   4.5606010e-03
   1.0259594e+02   4.5257966e-03
   1.0259833e+02   4.4911428e-03
   1.0260071e+02   4.4566392e-03
   1.0260310e+02   4.4222857e-03
   1.0260548e+02   4.3880821e-03
   1.0260787e+02   4.3540281e-03
   1.0261025e+02   4.3201235e-03
   1.0261263e+02   4.2863681e-03
   1.0261501e+02   4.2527618e-03
   1.0261739e+02   4.2193042e-03
   1.0261976e+02   4.1859952e-03
   1.0262214e+02   4.1528345e-03
   1.0262451e+02   4.1198220e-03
   1.0262688e+02   4.0869574e-03
   1.0262925e+02   4.0542406e-03
   1.0263162e+02   4.0216712e-03
   1.0263399e+02   3.9892492e-03
   1.0263636e+02   3.9569742e-03
   1.0263873e+02   3.9248461e-03
   1.0264109e+02   3.8928646e-03
   1.0264346e+02   3.8610296e-03
   1.0264582e+02   3.8293409e-03
   1.0264818e+02   3.7977981e-03
   1.0265054e+02   3.7664012e-03
   1.0265290e+02   3.7351499e-03
   1.0265525e+02   3.7040441e-03
   1.0265761e+02   3.6730834e-03
   1.0265996e+02   3.6422677e-03
   1.0266232e+02   3.6115968e-03
   1.0266467e+02   3.5810705e-03
   1.0266702e+02   3.5506885e-03
   1.0266937e+02   3.5204507e-03
   1.0267172e+02   3.4903569e-03
   1.0267406e+02   3.4604068e-03
   1.0267641e+02   3.4306003e-03
   1.0267875e+02   3.4009372e-03
   1.0268110e+02   3.3714172e-03
   1.0268344e+02   3.3420401e-03
   1.0268578e+02   3.3128057e-03
   1.0268812e+02   3.2837139e-03
   1.0269046e+02   3.2547645e-03
   1.0269279e+02   3.2259571e-03
   1.0269513e+02   3.1972917e-03
   1.0269746e+02   3.1687681e-03
   1.0269980e+02   3.1403859e-03
   1.0270213e+02   3.1121451e-03
   1.0270446e+02   3.0840454e-03
   1.0270679e+02   3.0560867e-03
   1.0270912e+02   3.0282687e-03
   1.0271144e+02   3.0005912e-03
   1.0271377e+02   2.9730540e-03
   1.0271609e+02   2.9456570e-03
   1.0271842e+02   2.9183999e-03
   1.0272074e+02   2.8912826e-03
   1.0272306e+02   2.8643048e-03
   1.0272538e+02   2.8374663e-03
   1.0272770e+02   2.8107670e-03
   1.0273001e+02   2.7842067e-03
   1.0273233e+02   2.7577851e-03
   1.0273464e+02   2.7315021e-03
   1.0273696e+02   2.7053574e-03
   1.0273927e+02   2.6793510e-03
   1.0274158e+02   2.6534825e-03
   1.0274389e+02   2.6277518e-03
   1.0274620e+02   2.6021587e-03
   1.0274850e+02   2.5767030e-03
   1.0275081e+02   2.5513845e-03
   1.0275311e+02   2.5262030e-03
   1.0275542e+02   2.5011584e-03
   1.0275772e+02   2.4762504e-03
   1.0276002e+02   2.4514788e-03
   1.0276232e+02   2.4268435e-03
   1.0276462e+02   2.4023442e-03
   1.0276692e+02   2.3779808e-03
   1.0276921e+02   2.3537531e-03
   1.0277151e+02   2.3296609e-03
   1.0277380e+02   2.3057040e-03
   1.0277609e+02   2.2818823e-03
   1.0277838e+02   2.2581954e-03
   1.0278067e+02   2.2346433e-03
   1.0278296e+02   2.2112257e-03
   1.0278525e+02   2.1879425e-03
   1.0278754e+02   2.1647935e-03
   1.0278982e+02   2.1417785e-03
   1.0279211e+02   2.1188973e-03
   1.0279439e+02   2.0961497e-03
   1.0279667e+02   2.0735355e-03
   1.0279895e+02   2.0510546e-03
   1.0280123e+02   2.0287068e-03
   1.0280351e+02   2.0064918e-03
   1.0280578e+02   1.9844095e-03
   1.0280806e+02   1.9624598e-03
   1.0281033e+02   1.9406423e-03
   1.0281261e+02   1.9189570e-03
   1.0281488e+02   1.8974037e-03
   1.0281715e+02   1.8759822e-03
   1.0281942e+02   1.8546922e-03
   1.0282169e+02   1.8335337e-03
   1.0282396e+02   1.8125064e-03
   1.0282622e+02   1.7916102e-03
   1.0282849e+02   1.7708448e-03
   1.0283075e+02   1.7502101e-03
   1.0283301e+02   1.7297060e-03
   1.0283527e+02   1.7093322e-03
   1.0283753e+02   1.6890885e-03
   1.0283979e+02   1.6689748e-03
   1.0284205e+02   1.6489909e-03
   1.0284431e+02   1.6291366e-03
   1.0284656e+02   1.6094118e-03
   1.0284882e+02   1.5898162e-03
   1.0285107e+02   1.5703497e-03
   1.0285332e+02   1.5510121e-03
   1.0285557e+02   1.5318032e-03
   1.0285782e+02   1.5127229e-03
   1.0286007e+02   1.4937710e-03
   1.0286232e+02   1.4749473e-03
   1.0286456e+02   1.4562516e-03
   1.0286681e+02   1.4376837e-03
   1.0286905e+02   1.4192435e-03
   1.0287130e+02   1.4009308e-03
   1.0287354e+02   1.3827455e-03
   1.0287578e+02   1.3646873e-03
   1.0287802e+02   1.3467561e-03
   1.0288026e+02   1.3289517e-03
   1.0288249e+02   1.3112739e-03
   1.0288473e+02   1.2937226e-03
   1.0288696e+02   1.2762975e-03
   1.0288920e+02   1.2589986e-03
   1.0289143e+02   1.2418257e-03
   1.0289366e+02   1.2247785e-03
   1.0289589e+02   1.2078569e-03
   1.0289812e+02   1.1910607e-03
   1.0290035e+02   1.1743898e-03
   1.0290257e+02   1.1578440e-03
   1.0290480e+02   1.1414231e-03
   1.0290702e+02   1.1251269e-03
   1.0290925e+02   1.1089554e-03
   1.0291147e+02   1.0929082e-03
   1.0291369e+02   1.0769853e-03
   1.0291591e+02   1.0611865e-03
   1.0291813e+02   1.0455115e-03
   1.0292034e+02   1.0299604e-03
   1.0292256e+02   1.0145327e-03
   1.0292478e+02   9.9922853e-04
   1.0292699e+02   9.8404755e-04
   1.0292920e+02   9.6898964e-04
   1.0293141e+02   9.5405464e-04
   1.0293363e+02   9.3924238e-04
   1.0293584e+02   9.2455269e-04
   1.0293804e+02   9.0998541e-04
   1.0294025e+02   8.9554036e-04
   1.0294246e+02   8.8121740e-04
   1.0294466e+02   8.6701635e-04
   1.0294687e+02   8.5293705e-04
   1.0294907e+02   8.3897933e-04
   1.0295127e+02   8.2514303e-04
   1.0295347e+02   8.1142799e-04
   1.0295567e+02   7.9783405e-04
   1.0295787e+02   7.8436104e-04
   1.0296007e+02   7.7100879e-04
   1.0296226e+02   7.5777716e-04
   1.0296446e+02   7.4466597e-04
   1.0296665e+02   7.3167506e-04
   1.0296884e+02   7.1880428e-04
   1.0297104e+02   7.0605345e-04
   1.0297323e+02   6.9342243e-04
   1.0297542e+02   6.8091105e-04
   1.0297761e+02   6.6851914e-04
   1.0297979e+02   6.5624656e-04
   1.0298198e+02   6.4409314e-04
   1.0298416e+02   6.3205872e-04
   1.0298635e+02   6.2014314e-04
   1.0298853e+02   6.0834624e-04
   1.0299071e+02   5.9666787e-04
   1.0299289e+02   5.8510786e-04
   1.0299507e+02   5.7366607e-04
   1.0299725e+02   5.6234232e-04
   1.0299943e+02   5.5113647e-04
   1.0300161e+02   5.4004835e-04
   1.0300378e+02   5.2907781e-04
   1.0300595e+02   5.1822470e-04
   1.0300813e+02   5.0748885e-04
   1.0301030e+02   4.9687012e-04
   1.0301247e+02   4.8636833e-04
   1.0301464e+02   4.7598335e-04
   1.0301681e+02   4.6571501e-04
   1.0301898e+02   4.5556316e-04
   1.0302114e+02   4.4552765e-04
   1.0302331e+02   4.3560832e-04
   1.0302547e+02   4.2580501e-04
   1.0302764e+02   4.1611757e-04
   1.0302980e+02   4.0654586e-04
   1.0303196e+02   3.9708971e-04
   1.0303412e+02   3.8774897e-04
   1.0303628e+02   3.7852349e-04
   1.0303844e+02   3.6941312e-04
   1.0304059e+02   3.6041771e-04
   1.0304275e+02   3.5153709e-04
   1.0304491e+02   3.4277113e-04
   1.0304706e+02   3.3411967e-04
   1.0304921e+02   3.2558256e-04
   1.0305136e+02   3.1715965e-04
   1.0305351e+02   3.0885078e-04
   1.0305566e+02   3.0065581e-04
   1.0305781e+02   2.9257459e-04
   1.0305996e+02   2.8460696e-04
   1.0306211e+02   2.7675278e-04
   1.0306425e+02   2.6901190e-04
   1.0306639e+02   2.6138417e-04
   1.0306854e+02   2.5386944e-04
   1.0307068e+02   2.4646756e-04
   1.0307282e+02   2.3917838e-04
   1.0307496e+02   2.3200176e-04
   1.0307710e+02   2.2493755e-04
   1.0307924e+02   2.1798560e-04
   1.0308137e+02   2.1114575e-04
   1.0308351e+02   2.0441788e-04
   1.0308564e+02   1.9780182e-04
   1.0308778e+02   1.9129744e-04
   1.0308991e+02   1.8490458e-04
   1.0309204e+02   1.7862310e-04
   1.0309417e+02   1.7245286e-04
   1.0309630e+02   1.6639371e-04
   1.0309843e+02   1.6044550e-04
   1.0310056e+02   1.5460808e-04
   1.0310268e+02   1.4888133e-04
   1.0310481e+02   1.4326508e-04
   1.0310693e+02   1.3775919e-04
   1.0310906e+02   1.3236353e-04
   1.0311118e+02   1.2707795e-04
   1.0311330e+02   1.2190229e-04
   1.0311542e+02   1.1683643e-04
   1.0311754e+02   1.1188022e-04
   1.0311966e+02   1.0703351e-04
   1.0312177e+02   1.0229616e-04
   1.0312389e+02   9.7668037e-05
   1.0312600e+02   9.3148989e-05
   1.0312812e+02   8.8738876e-05
   1.0313023e+02   8.4437558e-05
   1.0313234e+02   8.0244893e-05
   1.0313445e+02   7.6160740e-05
   1.0313656e+02   7.2184959e-05
   1.0313867e+02   6.8317408e-05
   1.0314078e+02   6.4557948e-05
   1.0314289e+02   6.0906437e-05
   1.0314499e+02   5.7362738e-05
   1.0314710e+02   5.3926708e-05
   1.0314920e+02   5.0598211e-05
   1.0315130e+02   4.7377105e-05
   1.0315340e+02   4.4263253e-05
   1.0315551e+02   4.1256515e-05
   1.0315760e+02   3.8356753e-05
   1.0315970e+02   3.5563829e-05
   1.0316180e+02   3.2877605e-05
   1.0316390e+02   3.0297943e-05
   1.0316599e+02   2.7824706e-05
   1.0316809e+02   2.5457756e-05
   1.0317018e+02   2.3196957e-05
   1.0317227e+02   2.1042171e-05
   1.0317436e+02   1.8993261e-05
   1.0317646e+02   1.7050093e-05
   1.0317854e+02   1.5212529e-05
   1.0318063e+02   1.3480433e-05
   1.0318272e+02   1.1853670e-05
   1.0318481e+02   1.0332105e-05
   1.0318689e+02   8.9156014e-06
   1.0318898e+02   7.6040254e-06
   1.0319106e+02   6.3972419e-06
   1.0319314e+02   5.2951164e-06
   1.0319522e+02   4.2975146e-06
   1.0319730e+02   3.4043023e-06
   1.0319938e+02   2.6153459e-06
   1.0320146e+02   1.9305115e-06
   1.0320354e+02   1.3496660e-06
   1.0320562e+02   8.7267595e-07
   1.0320769e+02   4.9940857e-07
   1.0320977e+02   2.2973111e-07
   1.0321184e+02   6.3511059e-08
   1.0321391e+02   6.1614058e-10


==> Outage_beta/outbeta0.1_mc_10.txt <==
   9.0000000e+01   1.0000000e+00
   9.0043214e+01   1.0000000e+00
   9.0086002e+01   1.0000000e+00
   9.0128372e+01   1.0000000e+00
   9.0170333e+01   1.0000000e+00
   9.0211893e+01   1.0000000e+00
   9.0253059e+01   1.0000000e+00
   9.0293838e+01   1.0000000e+00
   9.0334238e+01   1.0000000e+00
   9.0374265e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0453230e+01   1.0000000e+00
   9.0492180e+01   1.0000000e+00
   9.0530784e+01   1.0000000e+00
   9.0569049e+01   1.0000000e+00
   9.0606978e+01   1.0000000e+00
   9.0644580e+01   1.0000000e+00
   9.0681859e+01   1.0000000e+00
   9.0718820e+01   1.0000000e+00
   9.0755470e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.0827854e+01   1.0000000e+00
   9.0863598e+01   9.9970700e-01
   9.0899051e+01   9.9916500e-01
   9.0934217e+01   9.9846200e-01
   9.0969100e+01   9.9763400e-01
   9.1003705e+01   9.9672300e-01
   9.1038037e+01   9.9571400e-01
   9.1072100e+01   9.9458900e-01
   9.1105897e+01   9.9339700e-01
   9.1139434e+01   9.9217000e-01
   9.1172713e+01   9.9082600e-01
   9.1205739e+01   9.8952500e-01
   9.1238516e+01   9.8808600e-01
   9.1271048e+01   9.8664600e-01
   9.1303338e+01   9.8511400e-01
   9.1335389e+01   9.8353000e-01
   9.1367206e+01   9.8195100e-01
   9.1398791e+01   9.8033900e-01
   9.1430148e+01   9.7858700e-01
   9.1461280e+01   9.7686300e-01
   9.1492191e+01   9.7510500e-01
   9.1522883e+01   9.7334200e-01
   9.1553360e+01   9.7163400e-01
   9.1583625e+01   9.6974000e-01
   9.1613680e+01   9.6780600e-01
   9.1643529e+01   9.6592700e-01
   9.1673173e+01   9.6405500e-01
   9.1702617e+01   9.6224000e-01
   9.1731863e+01   9.6025800e-01
   9.1760913e+01   9.5833500e-01
   9.1789769e+01   9.5640900e-01
   9.1818436e+01   9.5430400e-01
   9.1846914e+01   9.5222500e-01
   9.1875207e+01   9.5016500e-01
   9.1903317e+01   9.4812100e-01
   9.1931246e+01   9.4597300e-01
   9.1958997e+01   9.4377100e-01
   9.1986571e+01   9.4159100e-01
   9.2013971e+01   9.3941400e-01
   9.2041200e+01   9.3728800e-01
   9.2068259e+01   9.3512000e-01
   9.2095150e+01   9.3292700e-01
   9.2121876e+01   9.3065000e-01
   9.2148438e+01   9.2844500e-01
   9.2174839e+01   9.2622400e-01
   9.2201081e+01   9.2394500e-01
   9.2227165e+01   9.2167200e-01
   9.2253093e+01   9.1942000e-01
   9.2278867e+01   9.1713900e-01
   9.2304489e+01   9.1489200e-01
   9.2329961e+01   9.1255300e-01
   9.2355284e+01   9.1022500e-01
   9.2380461e+01   9.0788700e-01
   9.2405492e+01   9.0556900e-01
   9.2430380e+01   9.0329600e-01
   9.2455127e+01   9.0097600e-01
   9.2479733e+01   8.9864100e-01
   9.2504200e+01   8.9630900e-01
   9.2528530e+01   8.9394900e-01
   9.2552725e+01   8.9158600e-01
   9.2576786e+01   8.8921700e-01
   9.2600714e+01   8.8684200e-01
   9.2624511e+01   8.8447500e-01
   9.2648178e+01   8.8211700e-01
   9.2671717e+01   8.7970500e-01
   9.2695129e+01   8.7735800e-01
   9.2718416e+01   8.7497400e-01
   9.2741578e+01   8.7250700e-01
   9.2764618e+01   8.7008500e-01
   9.2787536e+01   8.6773300e-01
   9.2810334e+01   8.6532500e-01
   9.2833012e+01   8.6291800e-01
   9.2855573e+01   8.6049300e-01
   9.2878017e+01   8.5803100e-01
   9.2900346e+01   8.5556600e-01
   9.2922561e+01   8.5310500e-01
   9.2944662e+01   8.5061300e-01
   9.2966652e+01   8.4817200e-01
   9.2988531e+01   8.4578200e-01
   9.3010300e+01   8.4326200e-01
   9.3031961e+01   8.4075300e-01
   9.3053514e+01   8.3829600e-01
   9.3074960e+01   8.3589600e-01
   9.3096302e+01   8.3339400e-01
   9.3117539e+01   8.3094600e-01
   9.3138672e+01   8.2851500e-01
   9.3159703e+01   8.2590600e-01
   9.3180633e+01   8.2338300e-01
   9.3201463e+01   8.2088100e-01
   9.3222193e+01   8.1844800e-01
   9.3242825e+01   8.1594400e-01
   9.3263359e+01   8.1345500e-01
   9.3283796e+01   8.1084800e-01
   9.3304138e+01   8.0831400e-01
   9.3324385e+01   8.0579900e-01
   9.3344538e+01   8.0329600e-01
   9.3364597e+01   8.0080200e-01
   9.3384565e+01   7.9829800e-01
   9.3404441e+01   7.9572700e-01
   9.3424227e+01   7.9320300e-01
   9.3443923e+01   7.9064300e-01
   9.3463530e+01   7.8812400e-01
   9.3483049e+01   7.8553700e-01
   9.3502480e+01   7.8297500e-01
   9.3521825e+01   7.8046400e-01
   9.3541084e+01   7.7790800e-01
   9.3560259e+01   7.7530000e-01
   9.3579348e+01   7.7275300e-01
   9.3598355e+01   7.7026700e-01
   9.3617278e+01   7.6781500e-01
   9.3636120e+01   7.6524400e-01
   9.3654880e+01   7.6274100e-01
   9.3673559e+01   7.6022200e-01
   9.3692159e+01   7.5768500e-01
   9.3710679e+01   7.5517700e-01
   9.3729120e+01   7.5258900e-01
   9.3747483e+01   7.5007400e-01
   9.3765770e+01   7.4755400e-01
   9.3783979e+01   7.4492800e-01
   9.3802112e+01   7.4234300e-01
   9.3820170e+01   7.3979600e-01
   9.3838154e+01   7.3720200e-01
   9.3856063e+01   7.3468000e-01
   9.3873898e+01   7.3217500e-01
   9.3891661e+01   7.2961900e-01
   9.3909351e+01   7.2705800e-01
   9.3926970e+01   7.2460200e-01
   9.3944517e+01   7.2206700e-01
   9.3961993e+01   7.1952900e-01
   9.3979400e+01   7.1698100e-01
   9.3996737e+01   7.1445400e-01
   9.4014005e+01   7.1193900e-01
   9.4031205e+01   7.0944000e-01
   9.4048337e+01   7.0694300e-01
   9.4065402e+01   7.0441000e-01
   9.4082400e+01   7.0182800e-01
   9.4099331e+01   6.9925500e-01
   9.4116197e+01   6.9673400e-01
   9.4132998e+01   6.9415800e-01
   9.4149733e+01   6.9166400e-01
   9.4166405e+01   6.8913900e-01
   9.4183013e+01   6.8661800e-01
   9.4199557e+01   6.8411700e-01
   9.4216039e+01   6.8167200e-01
   9.4232459e+01   6.7918200e-01
   9.4248816e+01   6.7662300e-01
   9.4265113e+01   6.7409100e-01
   9.4281348e+01   6.7157800e-01
   9.4297523e+01   6.6908800e-01
   9.4313638e+01   6.6659000e-01
   9.4329693e+01   6.6407800e-01
   9.4345689e+01   6.6152200e-01
   9.4361626e+01   6.5902800e-01
   9.4377506e+01   6.5654000e-01
   9.4393327e+01   6.5403000e-01
   9.4409091e+01   6.5144300e-01
   9.4424798e+01   6.4891600e-01
   9.4440448e+01   6.4632800e-01
   9.4456042e+01   6.4384300e-01
   9.4471580e+01   6.4135300e-01
   9.4487063e+01   6.3878800e-01
   9.4502491e+01   6.3621700e-01
   9.4517864e+01   6.3363600e-01
   9.4533183e+01   6.3110200e-01
   9.4548449e+01   6.2857500e-01
   9.4563660e+01   6.2608500e-01
   9.4578819e+01   6.2351900e-01
   9.4593925e+01   6.2101700e-01
   9.4608978e+01   6.1854500e-01
   9.4623980e+01   6.1598100e-01
   9.4638930e+01   6.1355500e-01
   9.4653829e+01   6.1103200e-01
   9.4668676e+01   6.0853900e-01
   9.4683473e+01   6.0595600e-01
   9.4698220e+01   6.0344300e-01
   9.4712917e+01   6.0093200e-01
   9.4727564e+01   5.9855000e-01
   9.4742163e+01   5.9605100e-01
   9.4756712e+01   5.9357200e-01
   9.4771213e+01   5.9109200e-01
   9.4785665e+01   5.8851800e-01
   9.4800069e+01   5.8601300e-01
   9.4814426e+01   5.8350100e-01
   9.4828736e+01   5.8107600e-01
   9.4842998e+01   5.7857800e-01
   9.4857214e+01   5.7613500e-01
   9.4871384e+01   5.7363400e-01
   9.4885507e+01   5.7113000e-01
   9.4899585e+01   5.6864300e-01
   9.4913617e+01   5.6616100e-01
   9.4927604e+01   5.6366300e-01
   9.4941546e+01   5.6119500e-01
   9.4955443e+01   5.5872100e-01
   9.4969296e+01   5.5616700e-01
   9.4983106e+01   5.5366300e-01
   9.4996871e+01   5.5111800e-01
   9.5010593e+01   5.4864800e-01
   9.5024271e+01   5.4611900e-01
   9.5037907e+01   5.4363000e-01
   9.5051500e+01   5.4108400e-01
   9.5065050e+01   5.3858500e-01
   9.5078559e+01   5.3608000e-01
   9.5092025e+01   5.3363300e-01
   9.5105450e+01   5.3120400e-01
   9.5118834e+01   5.2874700e-01
   9.5132176e+01   5.2626000e-01
   9.5145478e+01   5.2377500e-01
   9.5158738e+01   5.2132400e-01
   9.5171959e+01   5.1882000e-01
   9.5185139e+01   5.1643100e-01
   9.5198280e+01   5.1406500e-01
   9.5211381e+01   5.1172500e-01
   9.5224442e+01   5.0945200e-01
   9.5237465e+01   5.0723100e-01
   9.5250448e+01   5.0493400e-01
   9.5263393e+01   5.0272500e-01
   9.5276299e+01   5.0050800e-01
   9.5289167e+01   4.9839900e-01
   9.5301997e+01   4.9628000e-01
   9.5314789e+01   4.9408500e-01
   9.5327544e+01   4.9201700e-01
   9.5340261e+01   4.8997300e-01
   9.5352941e+01   4.8787900e-01
   9.5365584e+01   4.8577900e-01
   9.5378191e+01   4.8377700e-01
   9.5390761e+01   4.8168900e-01
   9.5403295e+01   4.7962100e-01
   9.5415792e+01   4.7748500e-01
   9.5428254e+01   4.7548500e-01
   9.5440680e+01   4.7345100e-01
   9.5453071e+01   4.7147900e-01
   9.5465427e+01   4.6947200e-01
   9.5477747e+01   4.6748800e-01
   9.5490033e+01   4.6551600e-01
   9.5502284e+01   4.6353700e-01
   9.5514500e+01   4.6151800e-01
   9.5526682e+01   4.5954000e-01
   9.5538830e+01   4.5763700e-01
   9.5550944e+01   4.5573400e-01
   9.5563025e+01   4.5382700e-01
   9.5575072e+01   4.5191000e-01
   9.5587086e+01   4.4998100e-01
   9.5599066e+01   4.4812000e-01
   9.5611014e+01   4.4617800e-01
   9.5622929e+01   4.4428600e-01
   9.5634811e+01   4.4236100e-01
   9.5646661e+01   4.4052100e-01
   9.5658478e+01   4.3861600e-01
   9.5670264e+01   4.3673400e-01
   9.5682017e+01   4.3495900e-01
   9.5693739e+01   4.3308800e-01
   9.5705429e+01   4.3121100e-01
   9.5717088e+01   4.2941700e-01
   9.5728716e+01   4.2760300e-01
   9.5740313e+01   4.2578000e-01
   9.5751878e+01   4.2396600e-01
   9.5763414e+01   4.2218200e-01
   9.5774918e+01   4.2034800e-01
   9.5786392e+01   4.1856500e-01
   9.5797836e+01   4.1678100e-01
   9.5809250e+01   4.1509000e-01
   9.5820634e+01   4.1334600e-01
   9.5831988e+01   4.1159100e-01
   9.5843312e+01   4.0984900e-01
   9.5854607e+01   4.0812100e-01
   9.5865873e+01   4.0638400e-01
   9.5877110e+01   4.0462900e-01
   9.5888317e+01   4.0292000e-01
   9.5899496e+01   4.0115000e-01
   9.5910646e+01   3.9941700e-01
   9.5921768e+01   3.9768800e-01
   9.5932861e+01   3.9588800e-01
   9.5943926e+01   3.9417900e-01
   9.5954962e+01   3.9241900e-01
   9.5965971e+01   3.9069300e-01
   9.5976952e+01   3.8899600e-01
   9.5987905e+01   3.8734600e-01
   9.5998831e+01   3.8568600e-01
   9.6009729e+01   3.8408200e-01
   9.6020600e+01   3.8239700e-01
   9.6031444e+01   3.8072400e-01
   9.6042261e+01   3.7912500e-01
   9.6053050e+01   3.7749200e-01
   9.6063814e+01   3.7583100e-01
   9.6074550e+01   3.7428400e-01
   9.6085260e+01   3.7263500e-01
   9.6095944e+01   3.7102100e-01
   9.6106602e+01   3.6937300e-01
   9.6117233e+01   3.6769700e-01
   9.6127839e+01   3.6605500e-01
   9.6138418e+01   3.6442900e-01
   9.6148972e+01   3.6285600e-01
   9.6159501e+01   3.6122000e-01
   9.6170003e+01   3.5959600e-01
   9.6180481e+01   3.5796900e-01
   9.6190933e+01   3.5644500e-01
   9.6201361e+01   3.5491500e-01
   9.6211763e+01   3.5328500e-01
   9.6222140e+01   3.5164700e-01
   9.6232493e+01   3.5005800e-01
   9.6242821e+01   3.4854700e-01
   9.6253125e+01   3.4689600e-01
   9.6263404e+01   3.4527300e-01
   9.6273659e+01   3.4369300e-01
   9.6283889e+01   3.4211300e-01
   9.6294096e+01   3.4055000e-01
   9.6304279e+01   3.3899900e-01
   9.6314438e+01   3.3741300e-01
   9.6324573e+01   3.3589600e-01
   9.6334685e+01   3.3438000e-01
   9.6344773e+01   3.3290100e-01
   9.6354837e+01   3.3138900e-01
   9.6364879e+01   3.2990100e-01
   9.6374897e+01   3.2839800e-01
   9.6384893e+01   3.2695700e-01
   9.6394865e+01   3.2539900e-01
   9.6404814e+01   3.2398300e-01
   9.6414741e+01   3.2248300e-01
   9.6424645e+01   3.2100400e-01
   9.6434527e+01   3.1952400e-01
   9.6444386e+01   3.1811900e-01
   9.6454223e+01   3.1662700e-01
   9.6464037e+01   3.1514800e-01
   9.6473830e+01   3.1362500e-01
   9.6483600e+01   3.1216700e-01
   9.6493349e+01   3.1074000e-01
   9.6503075e+01   3.0933100e-01
   9.6512780e+01   3.0791200e-01
   9.6522463e+01   3.0658200e-01
   9.6532125e+01   3.0517500e-01
   9.6541765e+01   3.0378400e-01
   9.6551384e+01   3.0243500e-01
   9.6560982e+01   3.0105400e-01
   9.6570559e+01   2.9957600e-01
   9.6580114e+01   2.9826400e-01
   9.6589648e+01   2.9697800e-01
   9.6599162e+01   2.9561800e-01
   9.6608655e+01   2.9422600e-01
   9.6618127e+01   2.9287400e-01
   9.6627578e+01   2.9151800e-01
   9.6637009e+01   2.9020900e-01
   9.6646420e+01   2.8887600e-01
   9.6655810e+01   2.8757500e-01
   9.6665180e+01   2.8630000e-01
   9.6674530e+01   2.8504300e-01
   9.6683859e+01   2.8368500e-01
   9.6693169e+01   2.8242300e-01
   9.6702459e+01   2.8108700e-01
   9.6711728e+01   2.7983600e-01
   9.6720979e+01   2.7855100e-01
   9.6730209e+01   2.7728100e-01
   9.6739420e+01   2.7602600e-01
   9.6748611e+01   2.7476900e-01
   9.6757783e+01   2.7348900e-01
   9.6766936e+01   2.7223500e-01
   9.6776070e+01   2.7100800e-01
   9.6785184e+01   2.6981900e-01
   9.6794279e+01   2.6859600e-01
   9.6803355e+01   2.6742400e-01
   9.6812412e+01   2.6616200e-01
   9.6821451e+01   2.6494500e-01
   9.6830470e+01   2.6372500e-01
   9.6839471e+01   2.6255800e-01
   9.6848454e+01   2.6132300e-01
   9.6857417e+01   2.6016800e-01
   9.6866363e+01   2.5900600e-01
   9.6875290e+01   2.5782600e-01
   9.6884198e+01   2.5663800e-01
   9.6893089e+01   2.5544300e-01
   9.6901961e+01   2.5430000e-01
   9.6910815e+01   2.5311800e-01
   9.6919651e+01   2.5189200e-01
   9.6928469e+01   2.5071000e-01
   9.6937269e+01   2.4954900e-01
   9.6946052e+01   2.4833400e-01
   9.6954817e+01   2.4723700e-01
   9.6963564e+01   2.4610700e-01
   9.6972293e+01   2.4494800e-01
   9.6981005e+01   2.4380400e-01
   9.6989700e+01   2.4268400e-01
   9.6998377e+01   2.4157100e-01
   9.7007037e+01   2.4044300e-01
   9.7015680e+01   2.3932800e-01
   9.7024305e+01   2.3823300e-01
   9.7032914e+01   2.3713400e-01
   9.7041505e+01   2.3606300e-01
   9.7050080e+01   2.3503000e-01
   9.7058637e+01   2.3397100e-01
   9.7067178e+01   2.3283800e-01
   9.7075702e+01   2.3176800e-01
   9.7084209e+01   2.3071400e-01
   9.7092700e+01   2.2964300e-01
   9.7101174e+01   2.2865000e-01
   9.7109631e+01   2.2760200e-01
   9.7118072e+01   2.2659200e-01
   9.7126497e+01   2.2553200e-01
   9.7134905e+01   2.2445300e-01
   9.7143298e+01   2.2344300e-01
   9.7151674e+01   2.2245000e-01
   9.7160033e+01   2.2142600e-01
   9.7168377e+01   2.2039300e-01
   9.7176705e+01   2.1932400e-01
   9.7185017e+01   2.1831800e-01
   9.7193313e+01   2.1731700e-01
   9.7201593e+01   2.1633000e-01
   9.7209857e+01   2.1532100e-01
   9.7218106e+01   2.1433500e-01
   9.7226339e+01   2.1340400e-01
   9.7234557e+01   2.1247400e-01
   9.7242759e+01   2.1147600e-01
   9.7250945e+01   2.1051900e-01
   9.7259116e+01   2.0952600e-01
   9.7267272e+01   2.0858500e-01
   9.7275413e+01   2.0760200e-01
   9.7283538e+01   2.0658400e-01
   9.7291648e+01   2.0563600e-01
   9.7299743e+01   2.0470600e-01
   9.7307823e+01   2.0375300e-01
   9.7315888e+01   2.0282900e-01
   9.7323938e+01   2.0182800e-01
   9.7331973e+01   2.0090200e-01
   9.7339993e+01   1.9993200e-01
   9.7347998e+01   1.9890700e-01
   9.7355989e+01   1.9797100e-01
   9.7363965e+01   1.9705900e-01
   9.7371926e+01   1.9607100e-01
   9.7379873e+01   1.9518400e-01
   9.7387806e+01   1.9429800e-01
   9.7395723e+01   1.9333700e-01
   9.7403627e+01   1.9242200e-01
   9.7411516e+01   1.9149200e-01
   9.7419391e+01   1.9056700e-01
   9.7427251e+01   1.8964400e-01
   9.7435098e+01   1.8874900e-01
   9.7442930e+01   1.8787000e-01
   9.7450748e+01   1.8697900e-01
   9.7458552e+01   1.8610500e-01
   9.7466342e+01   1.8522000e-01
   9.7474118e+01   1.8433400e-01
   9.7481880e+01   1.8345700e-01
   9.7489629e+01   1.8260700e-01
   9.7497363e+01   1.8177100e-01
   9.7505084e+01   1.8090600e-01
   9.7512791e+01   1.8001100e-01
   9.7520484e+01   1.7918500e-01
   9.7528164e+01   1.7831300e-01
   9.7535831e+01   1.7745200e-01
   9.7543483e+01   1.7664900e-01
   9.7551123e+01   1.7576800e-01
   9.7558749e+01   1.7490900e-01
   9.7566361e+01   1.7408100e-01
   9.7573960e+01   1.7328800e-01
   9.7581546e+01   1.7241600e-01
   9.7589119e+01   1.7157600e-01
   9.7596678e+01   1.7077600e-01
   9.7604225e+01   1.6991900e-01
   9.7611758e+01   1.6905900e-01
   9.7619278e+01   1.6828500e-01
   9.7626786e+01   1.6749400e-01
   9.7634280e+01   1.6672300e-01
   9.7641761e+01   1.6596500e-01
   9.7649230e+01   1.6518500e-01
   9.7656686e+01   1.6437700e-01
   9.7664128e+01   1.6357500e-01
   9.7671559e+01   1.6280500e-01
   9.7678976e+01   1.6201300e-01
   9.7686381e+01   1.6121900e-01
   9.7693773e+01   1.6041300e-01
   9.7701153e+01   1.5968100e-01
   9.7708520e+01   1.5894900e-01
   9.7715875e+01   1.5818600e-01
   9.7723217e+01   1.5746500e-01
   9.7730547e+01   1.5667000e-01
   9.7737864e+01   1.5590100e-01
   9.7745170e+01   1.5506300e-01
   9.7752463e+01   1.5431300e-01
   9.7759743e+01   1.5355800e-01
   9.7767012e+01   1.5279000e-01
   9.7774268e+01   1.5205800e-01
   9.7781513e+01   1.5127300e-01
   9.7788745e+01   1.5052200e-01
   9.7795965e+01   1.4978600e-01
   9.7803173e+01   1.4906500e-01
   9.7810369e+01   1.4830500e-01
   9.7817554e+01   1.4758200e-01
   9.7824726e+01   1.4687700e-01
   9.7831887e+01   1.4616000e-01
   9.7839036e+01   1.4543700e-01
   9.7846173e+01   1.4471700e-01
   9.7853298e+01   1.4393400e-01
   9.7860412e+01   1.4325100e-01
   9.7867514e+01   1.4256100e-01
   9.7874605e+01   1.4185800e-01
   9.7881684e+01   1.4117500e-01
   9.7888751e+01   1.4043200e-01
   9.7895807e+01   1.3976200e-01
   9.7902852e+01   1.3909600e-01
   9.7909885e+01   1.3845200e-01
   9.7916906e+01   1.3777200e-01
   9.7923917e+01   1.3707800e-01
   9.7930916e+01   1.3643000e-01
   9.7937904e+01   1.3577400e-01
   9.7944880e+01   1.3513400e-01
   9.7951846e+01   1.3445300e-01
   9.7958800e+01   1.3377500e-01
   9.7965743e+01   1.3308400e-01
   9.7972675e+01   1.3241100e-01
   9.7979596e+01   1.3172100e-01
   9.7986506e+01   1.3110100e-01
   9.7993405e+01   1.3045200e-01
   9.8000294e+01   1.2986300e-01
   9.8007171e+01   1.2920000e-01
   9.8014037e+01   1.2855900e-01
   9.8020893e+01   1.2787300e-01
   9.8027737e+01   1.2728500e-01
   9.8034571e+01   1.2663200e-01
   9.8041394e+01   1.2596400e-01
   9.8048207e+01   1.2530300e-01
   9.8055009e+01   1.2466800e-01
   9.8061800e+01   1.2401100e-01
   9.8068580e+01   1.2334400e-01
   9.8075350e+01   1.2270100e-01
   9.8082110e+01   1.2209300e-01
   9.8088859e+01   1.2152200e-01
   9.8095597e+01   1.2090200e-01
   9.8102325e+01   1.2029000e-01
   9.8109043e+01   1.1967200e-01
   9.8115750e+01   1.1904000e-01
   9.8122447e+01   1.1840500e-01
   9.8129134e+01   1.1778100e-01
   9.8135810e+01   1.1721000e-01
   9.8142476e+01   1.1662700e-01
   9.8149132e+01   1.1599100e-01
   9.8155777e+01   1.1538200e-01
   9.8162413e+01   1.1482200e-01
   9.8169038e+01   1.1423600e-01
   9.8175654e+01   1.1364500e-01
   9.8182259e+01   1.1309900e-01
   9.8188854e+01   1.1246800e-01
   9.8195439e+01   1.1190200e-01
   9.8202015e+01   1.1133000e-01
   9.8208580e+01   1.1075400e-01
   9.8215135e+01   1.1015700e-01
   9.8221681e+01   1.0958900e-01
   9.8228216e+01   1.0900100e-01
   9.8234742e+01   1.0840600e-01
   9.8241258e+01   1.0782600e-01
   9.8247765e+01   1.0724400e-01
   9.8254261e+01   1.0670200e-01
   9.8260748e+01   1.0613300e-01
   9.8267225e+01   1.0559900e-01
   9.8273693e+01   1.0504100e-01
   9.8280151e+01   1.0450600e-01
   9.8286599e+01   1.0397300e-01
   9.8293038e+01   1.0341700e-01
   9.8299467e+01   1.0288500e-01
   9.8305887e+01   1.0230700e-01
   9.8312297e+01   1.0177400e-01
   9.8318698e+01   1.0121000e-01
   9.8325089e+01   1.0065000e-01
   9.8331471e+01   1.0008200e-01
   9.8337844e+01   9.9544000e-02
   9.8344207e+01   9.9024000e-02
   9.8350561e+01   9.8487000e-02
   9.8356906e+01   9.8024000e-02
   9.8363241e+01   9.7509000e-02
   9.8369567e+01   9.6979000e-02
   9.8375884e+01   9.6445000e-02
   9.8382192e+01   9.5913000e-02
   9.8388491e+01   9.5369000e-02
   9.8394780e+01   9.4862000e-02
   9.8401061e+01   9.4372000e-02
   9.8407332e+01   9.3852000e-02
   9.8413595e+01   9.3355000e-02
   9.8419848e+01   9.2856000e-02
   9.8426092e+01   9.2323000e-02
   9.8432328e+01   9.1803000e-02
   9.8438554e+01   9.1307000e-02
   9.8444772e+01   9.0811000e-02
   9.8450980e+01   9.0324000e-02
   9.8457180e+01   8.9856000e-02
   9.8463371e+01   8.9350000e-02
   9.8469553e+01   8.8859000e-02
   9.8475727e+01   8.8391000e-02
   9.8481891e+01   8.7895000e-02
   9.8488047e+01   8.7399000e-02
   9.8494194e+01   8.6910000e-02
   9.8500333e+01   8.6456000e-02
   9.8506462e+01   8.5990000e-02
   9.8512583e+01   8.5492000e-02
   9.8518696e+01   8.5018000e-02
   9.8524800e+01   8.4508000e-02
   9.8530895e+01   8.4032000e-02
   9.8536982e+01   8.3553000e-02
   9.8543060e+01   8.3074000e-02
   9.8549130e+01   8.2553000e-02
   9.8555192e+01   8.2081000e-02
   9.8561244e+01   8.1613000e-02
   9.8567289e+01   8.1141000e-02
   9.8573325e+01   8.0674000e-02
   9.8579353e+01   8.0192000e-02
   9.8585372e+01   7.9719000e-02
   9.8591383e+01   7.9298000e-02
   9.8597386e+01   7.8864000e-02
   9.8603380e+01   7.8380000e-02
   9.8609366e+01   7.7953000e-02
   9.8615344e+01   7.7476000e-02
   9.8621314e+01   7.7051000e-02
   9.8627275e+01   7.6634000e-02
   9.8633229e+01   7.6204000e-02
   9.8639174e+01   7.5781000e-02
   9.8645111e+01   7.5338000e-02
   9.8651040e+01   7.4893000e-02
   9.8656961e+01   7.4455000e-02
   9.8662873e+01   7.3990000e-02
   9.8668778e+01   7.3569000e-02
   9.8674675e+01   7.3179000e-02
   9.8680564e+01   7.2773000e-02
   9.8686444e+01   7.2361000e-02
   9.8692317e+01   7.1942000e-02
   9.8698182e+01   7.1527000e-02
   9.8704039e+01   7.1110000e-02
   9.8709888e+01   7.0720000e-02
   9.8715729e+01   7.0281000e-02
   9.8721563e+01   6.9894000e-02
   9.8727388e+01   6.9503000e-02
   9.8733206e+01   6.9090000e-02
   9.8739016e+01   6.8667000e-02
   9.8744818e+01   6.8236000e-02
   9.8750613e+01   6.7869000e-02
   9.8756399e+01   6.7469000e-02
   9.8762178e+01   6.7087000e-02
   9.8767950e+01   6.6702000e-02
   9.8773713e+01   6.6313000e-02
   9.8779470e+01   6.5930000e-02
   9.8785218e+01   6.5568000e-02
   9.8790959e+01   6.5184000e-02
   9.8796692e+01   6.4806000e-02
   9.8802418e+01   6.4414000e-02
   9.8808136e+01   6.4005000e-02
   9.8813847e+01   6.3603000e-02
   9.8819550e+01   6.3201000e-02
   9.8825245e+01   6.2845000e-02
   9.8830934e+01   6.2460000e-02
   9.8836614e+01   6.2058000e-02
   9.8842288e+01   6.1660000e-02
   9.8847954e+01   6.1256000e-02
   9.8853612e+01   6.0874000e-02
   9.8859263e+01   6.0475000e-02
   9.8864907e+01   6.0104000e-02
   9.8870544e+01   5.9692000e-02
   9.8876173e+01   5.9343000e-02
   9.8881795e+01   5.8985000e-02
   9.8887410e+01   5.8628000e-02
   9.8893017e+01   5.8274000e-02
   9.8898617e+01   5.7942000e-02
   9.8904210e+01   5.7584000e-02
   9.8909796e+01   5.7249000e-02
   9.8915375e+01   5.6882000e-02
   9.8920946e+01   5.6545000e-02
   9.8926510e+01   5.6196000e-02
   9.8932068e+01   5.5841000e-02
   9.8937618e+01   5.5503000e-02
   9.8943161e+01   5.5166000e-02
   9.8948697e+01   5.4788000e-02
   9.8954225e+01   5.4423000e-02
   9.8959747e+01   5.4083000e-02
   9.8965262e+01   5.3762000e-02
   9.8970770e+01   5.3395000e-02
   9.8976271e+01   5.3069000e-02
   9.8981765e+01   5.2739000e-02
   9.8987252e+01   5.2417000e-02
   9.8992732e+01   5.2107000e-02
   9.8998205e+01   5.1780000e-02
   9.9003671e+01   5.1440000e-02
   9.9009131e+01   5.1113000e-02
   9.9014583e+01   5.0767000e-02
   9.9020029e+01   5.0459000e-02
   9.9025468e+01   5.0133000e-02
   9.9030900e+01   4.9817000e-02
   9.9036325e+01   4.9486000e-02
   9.9041744e+01   4.9151000e-02
   9.9047155e+01   4.8835000e-02
   9.9052560e+01   4.8521000e-02
   9.9057959e+01   4.8242000e-02
   9.9063350e+01   4.7962000e-02
   9.9068735e+01   4.7646000e-02
   9.9074114e+01   4.7335000e-02
   9.9079485e+01   4.7020000e-02
   9.9084850e+01   4.6704000e-02
   9.9090209e+01   4.6432000e-02
   9.9095560e+01   4.6137000e-02
   9.9100905e+01   4.5829000e-02
   9.9106244e+01   4.5483000e-02
   9.9111576e+01   4.5183000e-02
   9.9116902e+01   4.4889000e-02
   9.9122221e+01   4.4570000e-02
   9.9127533e+01   4.4250000e-02
   9.9132839e+01   4.3915000e-02
   9.9138139e+01   4.3613000e-02
   9.9143432e+01   4.3314000e-02
   9.9148718e+01   4.3008000e-02
   9.9153998e+01   4.2702000e-02
   9.9159272e+01   4.2393000e-02
   9.9164539e+01   4.2094000e-02
   9.9169800e+01   4.1798000e-02
   9.9175055e+01   4.1492000e-02
   9.9180303e+01   4.1195000e-02
   9.9185545e+01   4.0881000e-02
   9.9190781e+01   4.0569000e-02
   9.9196010e+01   4.0298000e-02
   9.9201233e+01   4.0006000e-02
   9.9206450e+01   3.9738000e-02
   9.9211661e+01   3.9457000e-02
   9.9216865e+01   3.9157000e-02
   9.9222063e+01   3.8876000e-02
   9.9227255e+01   3.8579000e-02
   9.9232440e+01   3.8291000e-02
   9.9237620e+01   3.8023000e-02
   9.9242793e+01   3.7740000e-02
   9.9247960e+01   3.7464000e-02
   9.9253121e+01   3.7225000e-02
   9.9258276e+01   3.6947000e-02
   9.9263424e+01   3.6684000e-02
   9.9268567e+01   3.6435000e-02
   9.9273704e+01   3.6183000e-02
   9.9278834e+01   3.5936000e-02
   9.9283959e+01   3.5680000e-02
   9.9289077e+01   3.5393000e-02
   9.9294189e+01   3.5133000e-02
   9.9299296e+01   3.4861000e-02
   9.9304396e+01   3.4609000e-02
   9.9309490e+01   3.4319000e-02
   9.9314579e+01   3.4050000e-02
   9.9319661e+01   3.3805000e-02
   9.9324738e+01   3.3549000e-02
   9.9329808e+01   3.3292000e-02
   9.9334873e+01   3.3056000e-02
   9.9339932e+01   3.2818000e-02
   9.9344985e+01   3.2550000e-02
   9.9350032e+01   3.2311000e-02
   9.9355073e+01   3.2073000e-02
   9.9360108e+01   3.1831000e-02
   9.9365137e+01   3.1594000e-02
   9.9370161e+01   3.1347000e-02
   9.9375179e+01   3.1130000e-02
   9.9380191e+01   3.0895000e-02
   9.9385197e+01   3.0649000e-02
   9.9390198e+01   3.0397000e-02
   9.9395193e+01   3.0141000e-02
   9.9400182e+01   2.9899000e-02
   9.9405165e+01   2.9685000e-02
   9.9410142e+01   2.9440000e-02
   9.9415114e+01   2.9187000e-02
   9.9420081e+01   2.8965000e-02
   9.9425041e+01   2.8748000e-02
   9.9429996e+01   2.8514000e-02
   9.9434945e+01   2.8302000e-02
   9.9439889e+01   2.8043000e-02
   9.9444827e+01   2.7779000e-02
   9.9449759e+01   2.7544000e-02
   9.9454686e+01   2.7324000e-02
   9.9459607e+01   2.7098000e-02
   9.9464523e+01   2.6888000e-02
   9.9469433e+01   2.6666000e-02
   9.9474337e+01   2.6464000e-02
   9.9479236e+01   2.6239000e-02
   9.9484130e+01   2.6024000e-02
   9.9489018e+01   2.5808000e-02
   9.9493900e+01   2.5601000e-02
   9.9498777e+01   2.5403000e-02
   9.9503649e+01   2.5213000e-02
   9.9508515e+01   2.5007000e-02
   9.9513375e+01   2.4783000e-02
   9.9518230e+01   2.4568000e-02
   9.9523080e+01   2.4370000e-02
   9.9527924e+01   2.4170000e-02
   9.9532763e+01   2.3941000e-02
   9.9537597e+01   2.3752000e-02
   9.9542425e+01   2.3551000e-02
   9.9547248e+01   2.3341000e-02
   9.9552065e+01   2.3135000e-02
   9.9556878e+01   2.2953000e-02
   9.9561684e+01   2.2765000e-02
   9.9566486e+01   2.2581000e-02
   9.9571282e+01   2.2379000e-02
   9.9576073e+01   2.2189000e-02
   9.9580858e+01   2.2002000e-02
   9.9585639e+01   2.1831000e-02
   9.9590414e+01   2.1639000e-02
   9.9595184e+01   2.1464000e-02
   9.9599948e+01   2.1262000e-02
   9.9604708e+01   2.1071000e-02
   9.9609462e+01   2.0887000e-02
   9.9614211e+01   2.0695000e-02
   9.9618955e+01   2.0500000e-02
   9.9623693e+01   2.0311000e-02
   9.9628427e+01   2.0142000e-02
   9.9633155e+01   1.9934000e-02
   9.9637878e+01   1.9768000e-02
   9.9642596e+01   1.9584000e-02
   9.9647309e+01   1.9406000e-02
   9.9652017e+01   1.9217000e-02
   9.9656720e+01   1.9031000e-02
   9.9661417e+01   1.8842000e-02
   9.9666110e+01   1.8672000e-02
   9.9670797e+01   1.8493000e-02
   9.9675480e+01   1.8312000e-02
   9.9680157e+01   1.8144000e-02
   9.9684829e+01   1.7966000e-02
   9.9689497e+01   1.7784000e-02
   9.9694159e+01   1.7625000e-02
   9.9698816e+01   1.7438000e-02
   9.9703469e+01   1.7258000e-02
   9.9708116e+01   1.7094000e-02
   9.9712758e+01   1.6912000e-02
   9.9717396e+01   1.6749000e-02
   9.9722028e+01   1.6588000e-02
   9.9726656e+01   1.6421000e-02
   9.9731279e+01   1.6249000e-02
   9.9735896e+01   1.6109000e-02
   9.9740509e+01   1.5932000e-02
   9.9745117e+01   1.5774000e-02
   9.9749720e+01   1.5626000e-02
   9.9754318e+01   1.5484000e-02
   9.9758911e+01   1.5308000e-02
   9.9763500e+01   1.5150000e-02
   9.9768083e+01   1.4979000e-02
   9.9772662e+01   1.4823000e-02
   9.9777236e+01   1.4670000e-02
   9.9781805e+01   1.4527000e-02
   9.9786369e+01   1.4382000e-02
   9.9790929e+01   1.4211000e-02
   9.9795484e+01   1.4072000e-02
   9.9800034e+01   1.3936000e-02
   9.9804579e+01   1.3787000e-02
   9.9809119e+01   1.3642000e-02
   9.9813655e+01   1.3498000e-02
   9.9818186e+01   1.3350000e-02
   9.9822712e+01   1.3211000e-02
   9.9827234e+01   1.3041000e-02
   9.9831751e+01   1.2893000e-02
   9.9836263e+01   1.2745000e-02
   9.9840770e+01   1.2608000e-02
   9.9845273e+01   1.2462000e-02
   9.9849771e+01   1.2305000e-02
   9.9854265e+01   1.2182000e-02
   9.9858754e+01   1.2037000e-02
   9.9863238e+01   1.1911000e-02
   9.9867717e+01   1.1781000e-02
   9.9872192e+01   1.1633000e-02
   9.9876663e+01   1.1508000e-02
   9.9881128e+01   1.1384000e-02
   9.9885590e+01   1.1239000e-02
   9.9890046e+01   1.1109000e-02
   9.9894498e+01   1.0990000e-02
   9.9898946e+01   1.0889000e-02
   9.9903389e+01   1.0771000e-02
   9.9907827e+01   1.0624000e-02
   9.9912261e+01   1.0502000e-02
   9.9916690e+01   1.0382000e-02
   9.9921115e+01   1.0257000e-02
   9.9925535e+01   1.0122000e-02
   9.9929951e+01   1.0009000e-02
   9.9934362e+01   9.8750000e-03
   9.9938769e+01   9.7610000e-03
   9.9943172e+01   9.6390000e-03
   9.9947569e+01   9.5380000e-03
   9.9951963e+01   9.4300000e-03
   9.9956352e+01   9.3140000e-03
   9.9960737e+01   9.2010000e-03
   9.9965117e+01   9.0830000e-03
   9.9969492e+01   8.9770000e-03
   9.9973864e+01   8.8860000e-03
   9.9978231e+01   8.7740000e-03
   9.9982593e+01   8.6730000e-03
   9.9986952e+01   8.5670000e-03
   9.9991305e+01   8.4670000e-03
   9.9995655e+01   8.3480000e-03
   1.0000000e+02   8.2430000e-03
   1.0000434e+02   8.1310000e-03
   1.0000868e+02   8.0260000e-03
   1.0001301e+02   7.9150000e-03
   1.0001734e+02   7.8110000e-03
   1.0002166e+02   7.7050000e-03
   1.0002598e+02   7.5790000e-03
   1.0003029e+02   7.4890000e-03
   1.0003461e+02   7.3980000e-03
   1.0003891e+02   7.2840000e-03
   1.0004321e+02   7.1990000e-03
   1.0004751e+02   7.1050000e-03
   1.0005181e+02   7.0100000e-03
   1.0005609e+02   6.9120000e-03
   1.0006038e+02   6.8000000e-03
   1.0006466e+02   6.7120000e-03
   1.0006894e+02   6.6150000e-03
   1.0007321e+02   6.5290000e-03
   1.0007748e+02   6.4480000e-03
   1.0008174e+02   6.3500000e-03
   1.0008600e+02   6.2750000e-03
   1.0009026e+02   6.1870000e-03
   1.0009451e+02   6.0900000e-03
   1.0009876e+02   5.9930000e-03
   1.0010300e+02   5.8990000e-03
   1.0010724e+02   5.8170000e-03
   1.0011147e+02   5.7430000e-03
   1.0011570e+02   5.6590000e-03
   1.0011993e+02   5.5920000e-03
   1.0012415e+02   5.4990000e-03
   1.0012837e+02   5.4160000e-03
   1.0013259e+02   5.3220000e-03
   1.0013680e+02   5.2380000e-03
   1.0014100e+02   5.1790000e-03
   1.0014521e+02   5.0970000e-03
   1.0014940e+02   5.0170000e-03
   1.0015360e+02   4.9440000e-03
   1.0015779e+02   4.8710000e-03
   1.0016197e+02   4.7960000e-03
   1.0016616e+02   4.7200000e-03
   1.0017033e+02   4.6380000e-03
   1.0017451e+02   4.5500000e-03
   1.0017868e+02   4.4760000e-03
   1.0018284e+02   4.3920000e-03
   1.0018700e+02   4.3180000e-03
   1.0019116e+02   4.2310000e-03
   1.0019532e+02   4.1680000e-03
   1.0019947e+02   4.0980000e-03
   1.0020361e+02   4.0290000e-03
   1.0020775e+02   3.9470000e-03
   1.0021189e+02   3.8720000e-03
   1.0021603e+02   3.8010000e-03
   1.0022016e+02   3.7410000e-03
   1.0022428e+02   3.6760000e-03
   1.0022841e+02   3.6010000e-03
   1.0023252e+02   3.5390000e-03
   1.0023664e+02   3.4670000e-03
   1.0024075e+02   3.4000000e-03
   1.0024486e+02   3.3290000e-03
   1.0024896e+02   3.2640000e-03
   1.0025306e+02   3.2090000e-03
   1.0025715e+02   3.1500000e-03
   1.0026125e+02   3.0930000e-03
   1.0026533e+02   3.0310000e-03
   1.0026942e+02   2.9790000e-03
   1.0027350e+02   2.9150000e-03
   1.0027757e+02   2.8590000e-03
   1.0028164e+02   2.8060000e-03
   1.0028571e+02   2.7450000e-03
   1.0028978e+02   2.6880000e-03
   1.0029384e+02   2.6220000e-03
   1.0029789e+02   2.5580000e-03
   1.0030195e+02   2.5090000e-03
   1.0030600e+02   2.4480000e-03
   1.0031004e+02   2.4080000e-03
   1.0031408e+02   2.3570000e-03
   1.0031812e+02   2.2860000e-03
   1.0032216e+02   2.2340000e-03
   1.0032619e+02   2.1850000e-03
   1.0033021e+02   2.1280000e-03
   1.0033424e+02   2.0700000e-03
   1.0033826e+02   2.0200000e-03
   1.0034227e+02   1.9640000e-03
   1.0034628e+02   1.9160000e-03
   1.0035029e+02   1.8590000e-03
   1.0035430e+02   1.8270000e-03
   1.0035830e+02   1.7750000e-03
   1.0036230e+02   1.7330000e-03
   1.0036629e+02   1.6870000e-03
   1.0037028e+02   1.6410000e-03
   1.0037426e+02   1.6010000e-03
   1.0037825e+02   1.5580000e-03
   1.0038223e+02   1.5160000e-03
   1.0038620e+02   1.4730000e-03
   1.0039017e+02   1.4270000e-03
   1.0039414e+02   1.3740000e-03
   1.0039811e+02   1.3450000e-03
   1.0040207e+02   1.3020000e-03
   1.0040602e+02   1.2560000e-03
   1.0040998e+02   1.2140000e-03
   1.0041393e+02   1.1740000e-03
   1.0041787e+02   1.1460000e-03
   1.0042182e+02   1.1220000e-03
   1.0042576e+02   1.0880000e-03
   1.0042969e+02   1.0550000e-03
   1.0043362e+02   1.0210000e-03
   1.0043755e+02   9.9200000e-04
   1.0044148e+02   9.5400000e-04
   1.0044540e+02   9.1800000e-04
   1.0044932e+02   8.7300000e-04
   1.0045323e+02   8.4300000e-04
   1.0045714e+02   8.1300000e-04
   1.0046105e+02   7.8900000e-04
   1.0046495e+02   7.5700000e-04
   1.0046885e+02   7.3400000e-04
   1.0047275e+02   6.9300000e-04
   1.0047664e+02   6.6800000e-04
   1.0048053e+02   6.3000000e-04
   1.0048442e+02   6.0600000e-04
   1.0048830e+02   5.8600000e-04
   1.0049218e+02   5.6000000e-04
   1.0049606e+02   5.4000000e-04
   1.0049993e+02   5.1700000e-04
   1.0050380e+02   4.9200000e-04
   1.0050766e+02   4.6000000e-04
   1.0051153e+02   4.4200000e-04
   1.0051538e+02   4.1400000e-04
   1.0051924e+02   4.0000000e-04
   1.0052309e+02   3.7800000e-04
   1.0052694e+02   3.6100000e-04
   1.0053078e+02   3.4700000e-04
   1.0053463e+02   3.1500000e-04
   1.0053846e+02   2.8700000e-04
   1.0054230e+02   2.6300000e-04
   1.0054613e+02   2.4500000e-04
   1.0054996e+02   2.2100000e-04
   1.0055378e+02   2.0700000e-04
   1.0055760e+02   1.8900000e-04
   1.0056142e+02   1.8000000e-04
   1.0056524e+02   1.6400000e-04
   1.0056905e+02   1.4900000e-04
   1.0057286e+02   1.4200000e-04
   1.0057666e+02   1.3100000e-04
   1.0058046e+02   1.1900000e-04
   1.0058426e+02   1.0700000e-04
   1.0058805e+02   9.7000000e-05
   1.0059185e+02   9.3000000e-05
   1.0059563e+02   8.6000000e-05
   1.0059942e+02   7.4000000e-05
   1.0060320e+02   6.5000000e-05
   1.0060698e+02   5.9000000e-05
   1.0061075e+02   5.2000000e-05
   1.0061452e+02   4.3000000e-05
   1.0061829e+02   4.0000000e-05
   1.0062206e+02   3.6000000e-05
   1.0062582e+02   3.2000000e-05
   1.0062958e+02   2.4000000e-05
   1.0063333e+02   1.6000000e-05
   1.0063709e+02   1.0000000e-05
   1.0064083e+02   8.0000000e-06
   1.0064458e+02   6.0000000e-06
   1.0064832e+02   2.0000000e-06
   1.0065206e+02   1.0000000e-06


==> Outage_beta/outbeta0.1_mc_30.txt <==
9.0043214e+01 1.0000000e+00
9.0086002e+01 1.0000000e+00
9.0128372e+01 1.0000000e+00
9.0170333e+01 1.0000000e+00
9.0211893e+01 1.0000000e+00
9.0253059e+01 1.0000000e+00
9.0293838e+01 1.0000000e+00
9.0334238e+01 1.0000000e+00
9.0374265e+01 1.0000000e+00
9.0413927e+01 1.0000000e+00
9.0453230e+01 1.0000000e+00
9.0492180e+01 1.0000000e+00
9.0530784e+01 1.0000000e+00
9.0569049e+01 1.0000000e+00
9.0606978e+01 1.0000000e+00
9.0644580e+01 1.0000000e+00
9.0681859e+01 1.0000000e+00
9.0718820e+01 1.0000000e+00
9.0755470e+01 1.0000000e+00
9.0791812e+01 1.0000000e+00
9.0827854e+01 1.0000000e+00
9.0863598e+01 9.9991600e-01
9.0899051e+01 9.9975400e-01
9.0934217e+01 9.9950900e-01
9.0969100e+01 9.9923600e-01
9.1003705e+01 9.9890700e-01
9.1038037e+01 9.9852600e-01
9.1072100e+01 9.9815700e-01
9.1105897e+01 9.9777400e-01
9.1139434e+01 9.9738900e-01
9.1172713e+01 9.9694200e-01
9.1205739e+01 9.9650500e-01
9.1238516e+01 9.9603900e-01
9.1271048e+01 9.9558500e-01
9.1303338e+01 9.9508800e-01
9.1335389e+01 9.9456700e-01
9.1367206e+01 9.9404100e-01
9.1398791e+01 9.9351100e-01
9.1430148e+01 9.9292800e-01
9.1461280e+01 9.9237900e-01
9.1492191e+01 9.9179900e-01
9.1522883e+01 9.9121000e-01
9.1553360e+01 9.9061800e-01
9.1583625e+01 9.9001100e-01
9.1613680e+01 9.8941100e-01
9.1643529e+01 9.8876000e-01
9.1673173e+01 9.8812300e-01
9.1702617e+01 9.8746900e-01
9.1731863e+01 9.8679900e-01
9.1760913e+01 9.8613000e-01
9.1789769e+01 9.8554700e-01
9.1818436e+01 9.8487200e-01
9.1846914e+01 9.8417100e-01
9.1875207e+01 9.8349800e-01
9.1903317e+01 9.8283200e-01
9.1931246e+01 9.8208800e-01
9.1958997e+01 9.8142800e-01
9.1986571e+01 9.8069400e-01
9.2013971e+01 9.7999000e-01
9.2041200e+01 9.7926900e-01
9.2068259e+01 9.7855900e-01
9.2095150e+01 9.7783900e-01
9.2121876e+01 9.7711200e-01
9.2148438e+01 9.7635200e-01
9.2174839e+01 9.7563000e-01
9.2201081e+01 9.7488200e-01
9.2227165e+01 9.7415300e-01
9.2253093e+01 9.7340600e-01
9.2278867e+01 9.7267000e-01
9.2304489e+01 9.7189900e-01
9.2329961e+01 9.7115000e-01
9.2355284e+01 9.7037800e-01
9.2380461e+01 9.6955900e-01
9.2405492e+01 9.6874100e-01
9.2430380e+01 9.6800300e-01
9.2455127e+01 9.6727100e-01
9.2479733e+01 9.6653600e-01
9.2504200e+01 9.6574800e-01
9.2528530e+01 9.6496300e-01
9.2552725e+01 9.6422700e-01
9.2576786e+01 9.6345500e-01
9.2600714e+01 9.6265600e-01
9.2624511e+01 9.6187600e-01
9.2648178e+01 9.6108100e-01
9.2671717e+01 9.6032200e-01
9.2695129e+01 9.5951000e-01
9.2718416e+01 9.5872900e-01
9.2741578e+01 9.5790700e-01
9.2764618e+01 9.5709100e-01
9.2787536e+01 9.5632100e-01
9.2810334e+01 9.5553600e-01
9.2833012e+01 9.5470600e-01
9.2855573e+01 9.5388400e-01
9.2878017e+01 9.5313800e-01
9.2900346e+01 9.5234700e-01
9.2922561e+01 9.5153000e-01
9.2944662e+01 9.5073500e-01
9.2966652e+01 9.4993000e-01
9.2988531e+01 9.4912200e-01
9.3010300e+01 9.4826600e-01
9.3031961e+01 9.4745800e-01
9.3053514e+01 9.4666000e-01
9.3074960e+01 9.4585900e-01
9.3096302e+01 9.4503600e-01
9.3117539e+01 9.4422100e-01
9.3138672e+01 9.4333800e-01
9.3159703e+01 9.4249300e-01
9.3180633e+01 9.4166400e-01
9.3201463e+01 9.4085300e-01
9.3222193e+01 9.4005000e-01
9.3242825e+01 9.3921900e-01
9.3263359e+01 9.3838100e-01
9.3283796e+01 9.3752500e-01
9.3304138e+01 9.3667000e-01
9.3324385e+01 9.3585600e-01
9.3344538e+01 9.3502600e-01
9.3364597e+01 9.3415700e-01
9.3384565e+01 9.3327700e-01
9.3404441e+01 9.3242900e-01
9.3424227e+01 9.3161600e-01
9.3443923e+01 9.3078500e-01
9.3463530e+01 9.2996300e-01
9.3483049e+01 9.2906000e-01
9.3502480e+01 9.2823700e-01
9.3521825e+01 9.2738100e-01
9.3541084e+01 9.2655600e-01
9.3560259e+01 9.2575700e-01
9.3579348e+01 9.2496400e-01
9.3598355e+01 9.2415000e-01
9.3617278e+01 9.2333400e-01
9.3636120e+01 9.2249700e-01
9.3654880e+01 9.2167800e-01
9.3673559e+01 9.2087200e-01
9.3692159e+01 9.2004200e-01
9.3710679e+01 9.1922700e-01
9.3729120e+01 9.1837900e-01
9.3747483e+01 9.1756700e-01
9.3765770e+01 9.1671300e-01
9.3783979e+01 9.1593700e-01
9.3802112e+01 9.1511000e-01
9.3820170e+01 9.1426500e-01
9.3838154e+01 9.1343300e-01
9.3856063e+01 9.1256800e-01
9.3873898e+01 9.1178400e-01
9.3891661e+01 9.1091300e-01
9.3909351e+01 9.1002700e-01
9.3926970e+01 9.0919200e-01
9.3944517e+01 9.0837700e-01
9.3961993e+01 9.0755500e-01
9.3979400e+01 9.0666400e-01
9.3996737e+01 9.0578700e-01
9.4014005e+01 9.0492800e-01
9.4031205e+01 9.0407900e-01
9.4048337e+01 9.0320800e-01
9.4065402e+01 9.0231600e-01
9.4082400e+01 9.0150300e-01
9.4099331e+01 9.0062200e-01
9.4116197e+01 8.9977300e-01
9.4132998e+01 8.9890800e-01
9.4149733e+01 8.9807100e-01
9.4166405e+01 8.9726000e-01
9.4183013e+01 8.9639600e-01
9.4199557e+01 8.9558300e-01
9.4216039e+01 8.9472800e-01
9.4232459e+01 8.9388400e-01
9.4248816e+01 8.9302900e-01
9.4265113e+01 8.9221000e-01
9.4281348e+01 8.9134100e-01
9.4297523e+01 8.9047300e-01
9.4313638e+01 8.8964600e-01
9.4329693e+01 8.8881100e-01
9.4345689e+01 8.8801400e-01
9.4361626e+01 8.8722300e-01
9.4377506e+01 8.8637100e-01
9.4393327e+01 8.8549400e-01
9.4409091e+01 8.8467900e-01
9.4424798e+01 8.8380600e-01
9.4440448e+01 8.8296200e-01
9.4456042e+01 8.8208000e-01
9.4471580e+01 8.8125500e-01
9.4487063e+01 8.8043900e-01
9.4502491e+01 8.7959700e-01
9.4517864e+01 8.7879900e-01
9.4533183e+01 8.7798000e-01
9.4548449e+01 8.7713100e-01
9.4563660e+01 8.7632900e-01
9.4578819e+01 8.7543400e-01
9.4593925e+01 8.7463400e-01
9.4608978e+01 8.7380400e-01
9.4623980e+01 8.7295900e-01
9.4638930e+01 8.7211600e-01
9.4653829e+01 8.7123200e-01
9.4668676e+01 8.7037300e-01
9.4683473e+01 8.6950700e-01
9.4698220e+01 8.6871300e-01
9.4712917e+01 8.6792000e-01
9.4727564e+01 8.6712800e-01
9.4742163e+01 8.6632200e-01
9.4756712e+01 8.6550800e-01
9.4771213e+01 8.6469600e-01
9.4785665e+01 8.6391800e-01
9.4800069e+01 8.6311100e-01
9.4814426e+01 8.6227600e-01
9.4828736e+01 8.6144700e-01
9.4842998e+01 8.6060100e-01
9.4857214e+01 8.5976800e-01
9.4871384e+01 8.5892800e-01
9.4885507e+01 8.5814300e-01
9.4899585e+01 8.5733100e-01
9.4913617e+01 8.5648700e-01
9.4927604e+01 8.5561200e-01
9.4941546e+01 8.5483900e-01
9.4955443e+01 8.5399400e-01
9.4969296e+01 8.5317000e-01
9.4983106e+01 8.5235100e-01
9.4996871e+01 8.5150900e-01
9.5010593e+01 8.5067300e-01
9.5024271e+01 8.4987100e-01
9.5037907e+01 8.4901300e-01
9.5051500e+01 8.4819100e-01
9.5065050e+01 8.4738300e-01
9.5078559e+01 8.4653400e-01
9.5092025e+01 8.4572600e-01
9.5105450e+01 8.4488800e-01
9.5118834e+01 8.4406100e-01
9.5132176e+01 8.4318300e-01
9.5145478e+01 8.4232500e-01
9.5158738e+01 8.4151800e-01
9.5171959e+01 8.4069600e-01
9.5185139e+01 8.3992200e-01
9.5198280e+01 8.3908800e-01
9.5211381e+01 8.3825300e-01
9.5224442e+01 8.3743000e-01
9.5237465e+01 8.3661600e-01
9.5250448e+01 8.3578600e-01
9.5263393e+01 8.3493900e-01
9.5276299e+01 8.3411500e-01
9.5289167e+01 8.3331500e-01
9.5301997e+01 8.3252200e-01
9.5314789e+01 8.3171900e-01
9.5327544e+01 8.3093500e-01
9.5340261e+01 8.3013700e-01
9.5352941e+01 8.2927000e-01
9.5365584e+01 8.2843700e-01
9.5378191e+01 8.2760900e-01
9.5390761e+01 8.2680600e-01
9.5403295e+01 8.2599800e-01
9.5415792e+01 8.2520300e-01
9.5428254e+01 8.2443400e-01
9.5440680e+01 8.2362900e-01
9.5453071e+01 8.2284000e-01
9.5465427e+01 8.2199900e-01
9.5477747e+01 8.2120400e-01
9.5490033e+01 8.2039200e-01
9.5502284e+01 8.1955200e-01
9.5514500e+01 8.1872500e-01
9.5526682e+01 8.1794300e-01
9.5538830e+01 8.1712500e-01
9.5550944e+01 8.1630600e-01
9.5563025e+01 8.1549300e-01
9.5575072e+01 8.1467000e-01
9.5587086e+01 8.1385600e-01
9.5599066e+01 8.1304800e-01
9.5611014e+01 8.1227800e-01
9.5622929e+01 8.1145300e-01
9.5634811e+01 8.1060500e-01
9.5646661e+01 8.0978300e-01
9.5658478e+01 8.0903600e-01
9.5670264e+01 8.0823100e-01
9.5682017e+01 8.0746300e-01
9.5693739e+01 8.0667100e-01
9.5705429e+01 8.0589100e-01
9.5717088e+01 8.0510500e-01
9.5728716e+01 8.0430200e-01
9.5740313e+01 8.0350700e-01
9.5751878e+01 8.0264100e-01
9.5763414e+01 8.0184800e-01
9.5774918e+01 8.0105600e-01
9.5786392e+01 8.0026100e-01
9.5797836e+01 7.9943700e-01
9.5809250e+01 7.9862000e-01
9.5820634e+01 7.9779000e-01
9.5831988e+01 7.9701300e-01
9.5843312e+01 7.9618400e-01
9.5854607e+01 7.9538300e-01
9.5865873e+01 7.9455200e-01
9.5877110e+01 7.9371600e-01
9.5888317e+01 7.9286800e-01
9.5899496e+01 7.9205400e-01
9.5910646e+01 7.9126800e-01
9.5921768e+01 7.9046600e-01
9.5932861e+01 7.8963800e-01
9.5943926e+01 7.8882000e-01
9.5954962e+01 7.8801600e-01
9.5965971e+01 7.8721500e-01
9.5976952e+01 7.8644400e-01
9.5987905e+01 7.8567200e-01
9.5998831e+01 7.8483600e-01
9.6009729e+01 7.8401100e-01
9.6020600e+01 7.8321100e-01
9.6031444e+01 7.8247200e-01
9.6042261e+01 7.8170400e-01
9.6053050e+01 7.8094300e-01
9.6063814e+01 7.8013100e-01
9.6074550e+01 7.7932400e-01
9.6085260e+01 7.7850200e-01
9.6095944e+01 7.7765900e-01
9.6106602e+01 7.7691200e-01
9.6117233e+01 7.7614500e-01
9.6127839e+01 7.7537500e-01
9.6138418e+01 7.7456900e-01
9.6148972e+01 7.7375500e-01
9.6159501e+01 7.7298100e-01
9.6170003e+01 7.7222500e-01
9.6180481e+01 7.7149700e-01
9.6190933e+01 7.7076300e-01
9.6201361e+01 7.6994200e-01
9.6211763e+01 7.6915700e-01
9.6222140e+01 7.6835900e-01
9.6232493e+01 7.6751500e-01
9.6242821e+01 7.6666900e-01
9.6253125e+01 7.6593100e-01
9.6263404e+01 7.6515100e-01
9.6273659e+01 7.6435300e-01
9.6283889e+01 7.6358900e-01
9.6294096e+01 7.6278000e-01
9.6304279e+01 7.6199600e-01
9.6314438e+01 7.6122800e-01
9.6324573e+01 7.6047500e-01
9.6334685e+01 7.5973400e-01
9.6344773e+01 7.5895800e-01
9.6354837e+01 7.5816300e-01
9.6364879e+01 7.5742000e-01
9.6374897e+01 7.5662800e-01
9.6599162e+01 7.3925000e-01
9.6748611e+01 7.2774900e-01
9.6848454e+01 7.1999300e-01
9.6928469e+01 7.1375500e-01
9.6998377e+01 7.0832700e-01
9.7067178e+01 7.0295200e-01
9.7118072e+01 6.9899300e-01
9.7176705e+01 6.9442500e-01
9.7218106e+01 6.9121800e-01
9.7267272e+01 6.8739800e-01
9.7307823e+01 6.8428100e-01
9.7347998e+01 6.8114400e-01
9.7387806e+01 6.7806000e-01
9.7427251e+01 6.7496800e-01
9.7466342e+01 6.7199200e-01
9.7497363e+01 6.6959500e-01
9.7535831e+01 6.6660700e-01
9.7566361e+01 6.6426600e-01
9.7596678e+01 6.6190900e-01
9.7626786e+01 6.5962600e-01
9.7656686e+01 6.5747800e-01
9.7686381e+01 6.5523200e-01
9.7715875e+01 6.5298800e-01
9.7745170e+01 6.5075900e-01
9.7767012e+01 6.4910600e-01
9.7795965e+01 6.4679800e-01
9.7824726e+01 6.4449200e-01
9.7846173e+01 6.4287500e-01
9.7874605e+01 6.4065700e-01
9.7895807e+01 6.3902200e-01
9.7916906e+01 6.3739600e-01
9.7944880e+01 6.3529400e-01
9.7965743e+01 6.3371000e-01
9.7986506e+01 6.3211200e-01
9.8014037e+01 6.3001300e-01
9.8034571e+01 6.2849300e-01
9.8055009e+01 6.2694200e-01
9.8075350e+01 6.2535800e-01
9.8095597e+01 6.2382500e-01
9.8115750e+01 6.2231200e-01
9.8135810e+01 6.2071800e-01
9.8155777e+01 6.1923800e-01
9.8175654e+01 6.1775400e-01
9.8195439e+01 6.1621500e-01
9.8215135e+01 6.1470800e-01
9.8234742e+01 6.1325600e-01
9.8254261e+01 6.1170900e-01
9.8273693e+01 6.1025200e-01
9.8293038e+01 6.0885100e-01
9.8305887e+01 6.0785400e-01
9.8325089e+01 6.0641900e-01
9.8344207e+01 6.0497600e-01
9.8363241e+01 6.0348600e-01
9.8375884e+01 6.0253300e-01
9.8394780e+01 6.0102700e-01
9.8413595e+01 5.9960700e-01
9.8426092e+01 5.9865700e-01
9.8444772e+01 5.9730100e-01
9.8463371e+01 5.9590200e-01
9.8475727e+01 5.9494200e-01
9.8494194e+01 5.9355600e-01
9.8512583e+01 5.9214500e-01
9.8524800e+01 5.9117000e-01
9.8543060e+01 5.8977000e-01
9.8555192e+01 5.8886500e-01
9.8573325e+01 5.8746800e-01
9.8585372e+01 5.8655600e-01
9.8603380e+01 5.8515300e-01
9.8615344e+01 5.8422600e-01
9.8633229e+01 5.8287400e-01
9.8645111e+01 5.8192300e-01
9.8662873e+01 5.8053800e-01
9.8674675e+01 5.7964100e-01
9.8692317e+01 5.7831500e-01
9.8704039e+01 5.7747700e-01
9.8715729e+01 5.7652900e-01
9.8733206e+01 5.7520700e-01
9.8744818e+01 5.7427600e-01
9.8762178e+01 5.7293200e-01
9.8773713e+01 5.7201200e-01
9.8785218e+01 5.7115700e-01
9.8802418e+01 5.6983300e-01
9.8813847e+01 5.6893800e-01
9.8825245e+01 5.6810500e-01
9.8842288e+01 5.6681400e-01
9.8853612e+01 5.6591800e-01
9.8864907e+01 5.6504400e-01
9.8881795e+01 5.6375100e-01
9.8893017e+01 5.6293300e-01
9.8904210e+01 5.6205300e-01
9.8915375e+01 5.6116800e-01
9.8932068e+01 5.5989600e-01
9.8943161e+01 5.5905900e-01
9.8954225e+01 5.5822500e-01
9.8965262e+01 5.5735800e-01
9.8981765e+01 5.5608300e-01
9.8992732e+01 5.5527600e-01
9.9003671e+01 5.5441800e-01
9.9014583e+01 5.5361200e-01
9.9030900e+01 5.5237500e-01
9.9041744e+01 5.5150400e-01
9.9052560e+01 5.5069500e-01
9.9063350e+01 5.4983800e-01
9.9074114e+01 5.4902400e-01
9.9084850e+01 5.4819200e-01
9.9100905e+01 5.4693200e-01
9.9111576e+01 5.4616000e-01
9.9122221e+01 5.4530100e-01
9.9132839e+01 5.4455600e-01
9.9143432e+01 5.4377400e-01
9.9153998e+01 5.4296300e-01
9.9164539e+01 5.4218300e-01
9.9175055e+01 5.4135300e-01
9.9190781e+01 5.4016700e-01
9.9201233e+01 5.3939100e-01
9.9211661e+01 5.3859700e-01
9.9222063e+01 5.3784500e-01
9.9232440e+01 5.3705500e-01
9.9242793e+01 5.3624500e-01
9.9253121e+01 5.3546600e-01
9.9263424e+01 5.3468000e-01
9.9273704e+01 5.3390500e-01
9.9283959e+01 5.3308000e-01
9.9294189e+01 5.3227800e-01
9.9304396e+01 5.3149200e-01
9.9314579e+01 5.3060800e-01
9.9324738e+01 5.2984100e-01
9.9334873e+01 5.2908800e-01
9.9344985e+01 5.2827100e-01
9.9360108e+01 5.2710000e-01
9.9370161e+01 5.2632600e-01
9.9380191e+01 5.2552400e-01
9.9390198e+01 5.2475700e-01
9.9434945e+01 5.2122000e-01
9.9604708e+01 5.0827700e-01
9.9694159e+01 5.0148800e-01
9.9754318e+01 4.9687000e-01
9.9813655e+01 4.9225200e-01
9.9854265e+01 4.8909800e-01
9.9903389e+01 4.8535100e-01
9.9934362e+01 4.8300800e-01
9.9973864e+01 4.7993600e-01
1.0001301e+02 4.7701900e-01
1.0004321e+02 4.7464700e-01
1.0007321e+02 4.7233400e-01
1.0010300e+02 4.7006500e-01
1.0012415e+02 4.6843600e-01
1.0015360e+02 4.6612800e-01
1.0018284e+02 4.6393500e-01
1.0020361e+02 4.6234800e-01
1.0023252e+02 4.6017700e-01
1.0025306e+02 4.5855600e-01
1.0027350e+02 4.5701700e-01
1.0029384e+02 4.5543800e-01
1.0032216e+02 4.5320400e-01
1.0034227e+02 4.5163000e-01
1.0036230e+02 4.5012600e-01
1.0038223e+02 4.4854000e-01
1.0040207e+02 4.4702000e-01
1.0041393e+02 4.4612800e-01
1.0043362e+02 4.4462900e-01
1.0045323e+02 4.4310700e-01
1.0047275e+02 4.4159600e-01
1.0049218e+02 4.4001600e-01
1.0050380e+02 4.3912400e-01
1.0052309e+02 4.3759700e-01
1.0054230e+02 4.3609100e-01
1.0055378e+02 4.3518900e-01
1.0057286e+02 4.3373300e-01
1.0059185e+02 4.3227800e-01
1.0060320e+02 4.3144200e-01
1.0062206e+02 4.3004000e-01
1.0063333e+02 4.2921400e-01
1.0065206e+02 4.2771000e-01
1.0066326e+02 4.2685500e-01
1.0068186e+02 4.2540200e-01
1.0069298e+02 4.2453500e-01
1.0071145e+02 4.2305000e-01
1.0072250e+02 4.2217700e-01
1.0073352e+02 4.2134600e-01
1.0075182e+02 4.1984200e-01
1.0076276e+02 4.1900200e-01
1.0078094e+02 4.1757500e-01
1.0079181e+02 4.1675800e-01
1.0080266e+02 4.1590400e-01
1.0081347e+02 4.1510500e-01
1.0083144e+02 4.1372800e-01
1.0084219e+02 4.1287400e-01
1.0085291e+02 4.1203000e-01
1.0087071e+02 4.1073700e-01
1.0088136e+02 4.0987800e-01
1.0089198e+02 4.0904200e-01
1.0090258e+02 4.0820400e-01
1.0091315e+02 4.0738700e-01
1.0093071e+02 4.0604800e-01
1.0094122e+02 4.0524600e-01
1.0095169e+02 4.0446600e-01
1.0096215e+02 4.0370700e-01
1.0097257e+02 4.0290600e-01
1.0098298e+02 4.0212500e-01
1.0099335e+02 4.0134400e-01
1.0101059e+02 4.0001400e-01
1.0102091e+02 3.9918200e-01
1.0103119e+02 3.9839700e-01
1.0104146e+02 3.9762400e-01
1.0105169e+02 3.9683000e-01
1.0106191e+02 3.9601500e-01
1.0107210e+02 3.9525100e-01
1.0108227e+02 3.9443700e-01
1.0109241e+02 3.9366500e-01
1.0110253e+02 3.9287800e-01
1.0111263e+02 3.9208500e-01
1.0112270e+02 3.9131000e-01
1.0113275e+02 3.9053600e-01
1.0114277e+02 3.8978800e-01
1.0115278e+02 3.8899400e-01
1.0131298e+02 3.7666900e-01
1.0138303e+02 3.7136800e-01
1.0144263e+02 3.6675000e-01
1.0148294e+02 3.6363700e-01
1.0152288e+02 3.6055800e-01
1.0156246e+02 3.5749600e-01
1.0159266e+02 3.5511100e-01
1.0162266e+02 3.5277600e-01
1.0165244e+02 3.5051200e-01
1.0168203e+02 3.4825800e-01
1.0170262e+02 3.4671100e-01
1.0173186e+02 3.4449200e-01
1.0175222e+02 3.4300700e-01
1.0177248e+02 3.4140300e-01
1.0179264e+02 3.3982200e-01
1.0181272e+02 3.3821700e-01
1.0183270e+02 3.3670300e-01
1.0185259e+02 3.3519400e-01
1.0187239e+02 3.3369900e-01
1.0189209e+02 3.3224500e-01
1.0191171e+02 3.3075300e-01
1.0193125e+02 3.2923100e-01
1.0194237e+02 3.2844600e-01
1.0196176e+02 3.2692200e-01
1.0198107e+02 3.2541200e-01
1.0199206e+02 3.2459000e-01
1.0201124e+02 3.2317000e-01
1.0202216e+02 3.2232000e-01
1.0204120e+02 3.2087000e-01
1.0205204e+02 3.2003100e-01
1.0207096e+02 3.1861700e-01
1.0208173e+02 3.1781500e-01
1.0209247e+02 3.1702500e-01
1.0211121e+02 3.1563600e-01
1.0212188e+02 3.1479200e-01
1.0213252e+02 3.1400500e-01
1.0215109e+02 3.1255500e-01
1.0216166e+02 3.1170800e-01
1.0217221e+02 3.1094900e-01
1.0219060e+02 3.0947200e-01
1.0220108e+02 3.0869700e-01
1.0221153e+02 3.0789700e-01
1.0222196e+02 3.0709200e-01
1.0223236e+02 3.0632900e-01
1.0225051e+02 3.0489700e-01
1.0226084e+02 3.0410000e-01
1.0227115e+02 3.0331900e-01
1.0228144e+02 3.0254500e-01
1.0229170e+02 3.0176300e-01
1.0230193e+02 3.0095600e-01
1.0231215e+02 3.0013500e-01
1.0232234e+02 2.9935800e-01
1.0233250e+02 2.9857200e-01
1.0235023e+02 2.9720100e-01
1.0236033e+02 2.9640800e-01
1.0237041e+02 2.9563800e-01
1.0238046e+02 2.9488400e-01
1.0239049e+02 2.9405500e-01
1.0240050e+02 2.9329100e-01
1.0247237e+02 2.8791100e-01
1.0256237e+02 2.8099100e-01
1.0262214e+02 2.7641500e-01
1.0266232e+02 2.7324400e-01
1.0270213e+02 2.7018100e-01
1.0274158e+02 2.6712200e-01
1.0277151e+02 2.6481400e-01
1.0279211e+02 2.6322000e-01
1.0282169e+02 2.6090300e-01
1.0284205e+02 2.5937300e-01
1.0287130e+02 2.5715000e-01
1.0289143e+02 2.5564100e-01
1.0291147e+02 2.5411600e-01
1.0293141e+02 2.5265200e-01
1.0295127e+02 2.5105500e-01
1.0297104e+02 2.4953800e-01
1.0298198e+02 2.4867700e-01
1.0300161e+02 2.4718900e-01
1.0302114e+02 2.4564000e-01
1.0303196e+02 2.4483300e-01
1.0305136e+02 2.4329800e-01
1.0306211e+02 2.4247000e-01
1.0308137e+02 2.4094300e-01
1.0309204e+02 2.4007700e-01
1.0311118e+02 2.3866500e-01
1.0312177e+02 2.3786300e-01
1.0314078e+02 2.3641000e-01
1.0315130e+02 2.3558700e-01
1.0316180e+02 2.3473300e-01
1.0318063e+02 2.3329400e-01
1.0319106e+02 2.3249100e-01
1.0320146e+02 2.3170600e-01
1.0321184e+02 2.3091600e-01
1.0323046e+02 2.2950200e-01
1.0324077e+02 2.2868900e-01
1.0325105e+02 2.2790500e-01
1.0326131e+02 2.2711600e-01
1.0327155e+02 2.2629600e-01
1.0328176e+02 2.2552000e-01
1.0329194e+02 2.2475600e-01
1.0331022e+02 2.2328600e-01
1.0332034e+02 2.2247100e-01
1.0333044e+02 2.2170300e-01
1.0334051e+02 2.2089400e-01
1.0335057e+02 2.2009100e-01
1.0336059e+02 2.1932400e-01
1.0337060e+02 2.1855600e-01
1.0344196e+02 2.1303700e-01
1.0352183e+02 2.0705000e-01
1.0357172e+02 2.0333000e-01
1.0361161e+02 2.0029500e-01
1.0364176e+02 1.9801200e-01
1.0367169e+02 1.9569000e-01
1.0370143e+02 1.9334400e-01
1.0372175e+02 1.9186800e-01
1.0375115e+02 1.8962500e-01
1.0377124e+02 1.8809700e-01
1.0379124e+02 1.8653500e-01
1.0381115e+02 1.8502000e-01
1.0383097e+02 1.8350100e-01
1.0384174e+02 1.8261900e-01
1.0386142e+02 1.8110800e-01
1.0388101e+02 1.7955300e-01
1.0389166e+02 1.7876700e-01
1.0391112e+02 1.7743600e-01
1.0392169e+02 1.7661700e-01
1.0394101e+02 1.7527000e-01
1.0395152e+02 1.7454100e-01
1.0397071e+02 1.7322600e-01
1.0398114e+02 1.7251300e-01
1.0399154e+02 1.7178700e-01
1.0401056e+02 1.7044000e-01
1.0402089e+02 1.6974300e-01
1.0403121e+02 1.6905500e-01
1.0404149e+02 1.6839000e-01
1.0406029e+02 1.6709900e-01
1.0407051e+02 1.6642400e-01
1.0408070e+02 1.6575700e-01
1.0409087e+02 1.6506100e-01
1.0410102e+02 1.6440500e-01
1.0411114e+02 1.6375500e-01
1.0412124e+02 1.6306300e-01
1.0413132e+02 1.6239100e-01
1.0414137e+02 1.6174700e-01
1.0415140e+02 1.6107100e-01
1.0416141e+02 1.6040900e-01
1.0427161e+02 1.5339500e-01
1.0433130e+02 1.4967300e-01
1.0437116e+02 1.4728900e-01
1.0440122e+02 1.4556700e-01
1.0443106e+02 1.4385400e-01
1.0445137e+02 1.4260300e-01
1.0448088e+02 1.4092200e-01
1.0450095e+02 1.3973000e-01
1.0452093e+02 1.3856200e-01
1.0454082e+02 1.3745000e-01
1.0455150e+02 1.3686200e-01
1.0457125e+02 1.3568500e-01
1.0459091e+02 1.3455100e-01
1.0460146e+02 1.3393400e-01
1.0462098e+02 1.3283800e-01
1.0463146e+02 1.3223800e-01
1.0465085e+02 1.3115400e-01
1.0466126e+02 1.3055900e-01
1.0468052e+02 1.2950400e-01
1.0469085e+02 1.2893300e-01
1.0470116e+02 1.2839600e-01
1.0471145e+02 1.2787800e-01
1.0473049e+02 1.2687900e-01
1.0474071e+02 1.2630500e-01
1.0475090e+02 1.2577400e-01
1.0476107e+02 1.2524600e-01
1.0477121e+02 1.2468700e-01
1.0478133e+02 1.2414400e-01
1.0479143e+02 1.2355600e-01
1.0481012e+02 1.2256200e-01
1.0482016e+02 1.2201500e-01
1.0483016e+02 1.2148500e-01
1.0487138e+02 1.1923500e-01
1.0495128e+02 1.1498600e-01
1.0499137e+02 1.1293300e-01
1.0503109e+02 1.1087500e-01
1.0506099e+02 1.0930300e-01
1.0508126e+02 1.0829600e-01
1.0511081e+02 1.0689000e-01
1.0513084e+02 1.0589100e-01
1.0515079e+02 1.0493000e-01
1.0517064e+02 1.0394400e-01
1.0518119e+02 1.0342900e-01
1.0520090e+02 1.0247000e-01
1.0522053e+02 1.0150100e-01
1.0523096e+02 1.0100300e-01
1.0525045e+02 1.0006700e-01
1.0526081e+02 9.9612000e-02
1.0527114e+02 9.9109000e-02
1.0529045e+02 9.8230000e-02
1.0530072e+02 9.7757000e-02
1.0531096e+02 9.7298000e-02
1.0532117e+02 9.6808000e-02
1.0534026e+02 9.5895000e-02
1.0535041e+02 9.5438000e-02
1.0536053e+02 9.4974000e-02
1.0537063e+02 9.4458000e-02
1.0538071e+02 9.4008000e-02
1.0539076e+02 9.3556000e-02
1.0540079e+02 9.3079000e-02
1.0541080e+02 9.2586000e-02
1.0550106e+02 8.8421000e-02
1.0555094e+02 8.6190000e-02
1.0558108e+02 8.4841000e-02
1.0561101e+02 8.3629000e-02
1.0564074e+02 8.2339000e-02
1.0566084e+02 8.1506000e-02
1.0568084e+02 8.0645000e-02
1.0570076e+02 7.9784000e-02
1.0572058e+02 7.8925000e-02
1.0573104e+02 7.8505000e-02
1.0575072e+02 7.7672000e-02
1.0576111e+02 7.7264000e-02
1.0578066e+02 7.6444000e-02
1.0579097e+02 7.6032000e-02
1.0581039e+02 7.5218000e-02
1.0582063e+02 7.4796000e-02
1.0583085e+02 7.4376000e-02
1.0584105e+02 7.3903000e-02
1.0586024e+02 7.3106000e-02
1.0587037e+02 7.2704000e-02
1.0588047e+02 7.2279000e-02
1.0589056e+02 7.1891000e-02
1.0590061e+02 7.1512000e-02
1.0591065e+02 7.1121000e-02
1.0592066e+02 7.0719000e-02
1.0600101e+02 6.7539000e-02
1.0605089e+02 6.5531000e-02
1.0608098e+02 6.4331000e-02
1.0611086e+02 6.3167000e-02
1.0613102e+02 6.2436000e-02
1.0616055e+02 6.1299000e-02
1.0618048e+02 6.0526000e-02
1.0619093e+02 6.0127000e-02
1.0621072e+02 5.9419000e-02
1.0623042e+02 5.8670000e-02
1.0624076e+02 5.8309000e-02
1.0626032e+02 5.7593000e-02
1.0627058e+02 5.7202000e-02
1.0628082e+02 5.6852000e-02
1.0630021e+02 5.6195000e-02
1.0631038e+02 5.5863000e-02
1.0632052e+02 5.5523000e-02
1.0633064e+02 5.5152000e-02
1.0634074e+02 5.4797000e-02
1.0635081e+02 5.4463000e-02
1.0636087e+02 5.4123000e-02
1.0637089e+02 5.3725000e-02
1.0638090e+02 5.3386000e-02
1.0647089e+02 5.0348000e-02
1.0651084e+02 4.9014000e-02
1.0654080e+02 4.8012000e-02
1.0657056e+02 4.7016000e-02
1.0659060e+02 4.6393000e-02
1.0661055e+02 4.5751000e-02
1.0663041e+02 4.5070000e-02
1.0664078e+02 4.4759000e-02
1.0666050e+02 4.4102000e-02
1.0667079e+02 4.3777000e-02
1.0669038e+02 4.3119000e-02
1.0670060e+02 4.2806000e-02
1.0671080e+02 4.2452000e-02
1.0673021e+02 4.1824000e-02
1.0674034e+02 4.1525000e-02
1.0675045e+02 4.1181000e-02
1.0676053e+02 4.0857000e-02
1.0677059e+02 4.0568000e-02
1.0678063e+02 4.0237000e-02
1.0679064e+02 3.9947000e-02
1.0687083e+02 3.7550000e-02
1.0691081e+02 3.6401000e-02
1.0694078e+02 3.5525000e-02
1.0697055e+02 3.4689000e-02
1.0699057e+02 3.4160000e-02
1.0701050e+02 3.3604000e-02
1.0702086e+02 3.3310000e-02
1.0704065e+02 3.2751000e-02
1.0706035e+02 3.2212000e-02
1.0707059e+02 3.1949000e-02
1.0708081e+02 3.1704000e-02
1.0710033e+02 3.1127000e-02
1.0711048e+02 3.0831000e-02
1.0712060e+02 3.0550000e-02
1.0713070e+02 3.0303000e-02
1.0714078e+02 3.0013000e-02
1.0716003e+02 2.9496000e-02
1.0717004e+02 2.9250000e-02
1.0720077e+02 2.8396000e-02
1.0726075e+02 2.6874000e-02
1.0730055e+02 2.5862000e-02
1.0732072e+02 2.5366000e-02
1.0734079e+02 2.4881000e-02
1.0736078e+02 2.4402000e-02
1.0738067e+02 2.3939000e-02
1.0740047e+02 2.3486000e-02
1.0741073e+02 2.3256000e-02
1.0743039e+02 2.2787000e-02
1.0744058e+02 2.2557000e-02
1.0745075e+02 2.2314000e-02
1.0747023e+02 2.1844000e-02
1.0748033e+02 2.1640000e-02
1.0749040e+02 2.1399000e-02
1.0750045e+02 2.1187000e-02
1.0751048e+02 2.0962000e-02
1.0752048e+02 2.0714000e-02
1.0759063e+02 1.9200000e-02
1.0763053e+02 1.8330000e-02
1.0765072e+02 1.7926000e-02
1.0768046e+02 1.7306000e-02
1.0770042e+02 1.6938000e-02
1.0771073e+02 1.6745000e-02
1.0773055e+02 1.6364000e-02
1.0775028e+02 1.6012000e-02
1.0776047e+02 1.5802000e-02
1.0777064e+02 1.5606000e-02
1.0779019e+02 1.5256000e-02
1.0780029e+02 1.5027000e-02
1.0781037e+02 1.4852000e-02
1.0782042e+02 1.4663000e-02
1.0783046e+02 1.4458000e-02
1.0791059e+02 1.2942000e-02
1.0795045e+02 1.2194000e-02
1.0797060e+02 1.1828000e-02
1.0799065e+02 1.1476000e-02
1.0801061e+02 1.1138000e-02
1.0803047e+02 1.0816000e-02
1.0805025e+02 1.0488000e-02
1.0806044e+02 1.0324000e-02
1.0807061e+02 1.0168000e-02
1.0809021e+02 9.8450000e-03
1.0810031e+02 9.7020000e-03
1.0811039e+02 9.5400000e-03
1.0812044e+02 9.4080000e-03
1.0813047e+02 9.2480000e-03
1.0814048e+02 9.1030000e-03
1.0821055e+02 8.0550000e-03
1.0824061e+02 7.6250000e-03
1.0827046e+02 7.1950000e-03
1.0829046e+02 6.9490000e-03
1.0831037e+02 6.7050000e-03
1.0832062e+02 6.5740000e-03
1.0834039e+02 6.3430000e-03
1.0835056e+02 6.2360000e-03
1.0837020e+02 6.0040000e-03
1.0838030e+02 5.8790000e-03
1.0839038e+02 5.7580000e-03
1.0840043e+02 5.6470000e-03
1.0841046e+02 5.5370000e-03
1.0842047e+02 5.4250000e-03
1.0849051e+02 4.6250000e-03
1.0852053e+02 4.2970000e-03
1.0855034e+02 3.9480000e-03
1.0857031e+02 3.7550000e-03
1.0858056e+02 3.6320000e-03
1.0860038e+02 3.4730000e-03
1.0861056e+02 3.3880000e-03
1.0863025e+02 3.1890000e-03
1.0864036e+02 3.0920000e-03
1.0865045e+02 3.0000000e-03
1.0866051e+02 2.9160000e-03
1.0867055e+02 2.8380000e-03
1.0868056e+02 2.7550000e-03
1.0869056e+02 2.6850000e-03
1.0876045e+02 2.1100000e-03
1.0879039e+02 1.9310000e-03
1.0881042e+02 1.8150000e-03
1.0883037e+02 1.6850000e-03
1.0885022e+02 1.5540000e-03
1.0886039e+02 1.4900000e-03
1.0887054e+02 1.4370000e-03
1.0889021e+02 1.3260000e-03
1.0890030e+02 1.2440000e-03
1.0891035e+02 1.1850000e-03
1.0892039e+02 1.1280000e-03
1.0893040e+02 1.0860000e-03
1.0899054e+02 7.6900000e-04
1.0903036e+02 5.9400000e-04
1.0905040e+02 5.3400000e-04
1.0907035e+02 4.6600000e-04
1.0909021e+02 4.1900000e-04
1.0910037e+02 3.9100000e-04
1.0911051e+02 3.6800000e-04
1.0913019e+02 2.9700000e-04
1.0914026e+02 2.6700000e-04
1.0915030e+02 2.4900000e-04
1.0916033e+02 2.2300000e-04
1.0917033e+02 1.9300000e-04
1.0922050e+02 1.0100000e-04
1.0926034e+02 4.4000000e-05
1.0928037e+02 2.1000000e-05
1.0930032e+02 9.0000000e-06
1.0932017e+02 1.0000000e-06


==> Outage_beta/outbeta0.1_t_10.txt <==
   9.0000000e+01   1.0000000e+00
   9.0043214e+01   1.0000000e+00
   9.0086002e+01   1.0000000e+00
   9.0128372e+01   1.0000000e+00
   9.0170333e+01   1.0000000e+00
   9.0211893e+01   1.0000000e+00
   9.0253059e+01   1.0000000e+00
   9.0293838e+01   1.0000000e+00
   9.0334238e+01   1.0000000e+00
   9.0374265e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0453230e+01   1.0000000e+00
   9.0492180e+01   1.0000000e+00
   9.0530784e+01   1.0000000e+00
   9.0569049e+01   1.0000000e+00
   9.0606978e+01   1.0000000e+00
   9.0644580e+01   1.0000000e+00
   9.0681859e+01   1.0000000e+00
   9.0718820e+01   1.0000000e+00
   9.0755470e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.0827854e+01   1.0000000e+00
   9.0863598e+01   1.0000000e+00
   9.0899051e+01   1.0000000e+00
   9.0934217e+01   9.9997489e-01
   9.0969100e+01   9.9962254e-01
   9.1003705e+01   9.9906519e-01
   9.1038037e+01   9.9836640e-01
   9.1072100e+01   9.9755403e-01
   9.1105897e+01   9.9664517e-01
   9.1139434e+01   9.9565177e-01
   9.1172713e+01   9.9458284e-01
   9.1205739e+01   9.9344550e-01
   9.1238516e+01   9.9224560e-01
   9.1271048e+01   9.9098803e-01
   9.1303338e+01   9.8967700e-01
   9.1335389e+01   9.8831613e-01
   9.1367206e+01   9.8690865e-01
   9.1398791e+01   9.8545741e-01
   9.1430148e+01   9.8396496e-01
   9.1461280e+01   9.8243361e-01
   9.1492191e+01   9.8086546e-01
   9.1522883e+01   9.7926243e-01
   9.1553360e+01   9.7762629e-01
   9.1583625e+01   9.7595866e-01
   9.1613680e+01   9.7426104e-01
   9.1643529e+01   9.7253483e-01
   9.1673173e+01   9.7078133e-01
   9.1702617e+01   9.6900176e-01
   9.1731863e+01   9.6719726e-01
   9.1760913e+01   9.6536890e-01
   9.1789769e+01   9.6351768e-01
   9.1818436e+01   9.6164455e-01
   9.1846914e+01   9.5975040e-01
   9.1875207e+01   9.5783609e-01
   9.1903317e+01   9.5590240e-01
   9.1931246e+01   9.5395010e-01
   9.1958997e+01   9.5197991e-01
   9.1986571e+01   9.4999251e-01
   9.2013971e+01   9.4798857e-01
   9.2041200e+01   9.4596869e-01
   9.2068259e+01   9.4393347e-01
   9.2095150e+01   9.4188348e-01
   9.2121876e+01   9.3981926e-01
   9.2148438e+01   9.3774132e-01
   9.2174839e+01   9.3565016e-01
   9.2201081e+01   9.3354625e-01
   9.2227165e+01   9.3143005e-01
   9.2253093e+01   9.2930198e-01
   9.2278867e+01   9.2716248e-01
   9.2304489e+01   9.2501194e-01
   9.2329961e+01   9.2285074e-01
   9.2355284e+01   9.2067926e-01
   9.2380461e+01   9.1849786e-01
   9.2405492e+01   9.1630686e-01
   9.2430380e+01   9.1410662e-01
   9.2455127e+01   9.1189744e-01
   9.2479733e+01   9.0967964e-01
   9.2504200e+01   9.0745350e-01
   9.2528530e+01   9.0521931e-01
   9.2552725e+01   9.0297735e-01
   9.2576786e+01   9.0072789e-01
   9.2600714e+01   8.9847117e-01
   9.2624511e+01   8.9620746e-01
   9.2648178e+01   8.9393698e-01
   9.2671717e+01   8.9165998e-01
   9.2695129e+01   8.8937667e-01
   9.2718416e+01   8.8708727e-01
   9.2741578e+01   8.8479199e-01
   9.2764618e+01   8.8249103e-01
   9.2787536e+01   8.8018460e-01
   9.2810334e+01   8.7787288e-01
   9.2833012e+01   8.7555605e-01
   9.2855573e+01   8.7323430e-01
   9.2878017e+01   8.7090779e-01
   9.2900346e+01   8.6857670e-01
   9.2922561e+01   8.6624119e-01
   9.2944662e+01   8.6390142e-01
   9.2966652e+01   8.6155753e-01
   9.2988531e+01   8.5920969e-01
   9.3010300e+01   8.5685802e-01
   9.3031961e+01   8.5450269e-01
   9.3053514e+01   8.5214381e-01
   9.3074960e+01   8.4978152e-01
   9.3096302e+01   8.4741595e-01
   9.3117539e+01   8.4504723e-01
   9.3138672e+01   8.4267547e-01
   9.3159703e+01   8.4030080e-01
   9.3180633e+01   8.3792332e-01
   9.3201463e+01   8.3554316e-01
   9.3222193e+01   8.3316041e-01
   9.3242825e+01   8.3077519e-01
   9.3263359e+01   8.2838759e-01
   9.3283796e+01   8.2599771e-01
   9.3304138e+01   8.2360566e-01
   9.3324385e+01   8.2121153e-01
   9.3344538e+01   8.1881540e-01
   9.3364597e+01   8.1641737e-01
   9.3384565e+01   8.1401752e-01
   9.3404441e+01   8.1161595e-01
   9.3424227e+01   8.0921272e-01
   9.3443923e+01   8.0680793e-01
   9.3463530e+01   8.0440165e-01
   9.3483049e+01   8.0199395e-01
   9.3502480e+01   7.9958491e-01
   9.3521825e+01   7.9717461e-01
   9.3541084e+01   7.9476311e-01
   9.3560259e+01   7.9235048e-01
   9.3579348e+01   7.8993679e-01
   9.3598355e+01   7.8752210e-01
   9.3617278e+01   7.8510648e-01
   9.3636120e+01   7.8268998e-01
   9.3654880e+01   7.8027268e-01
   9.3673559e+01   7.7785463e-01
   9.3692159e+01   7.7543588e-01
   9.3710679e+01   7.7301649e-01
   9.3729120e+01   7.7059652e-01
   9.3747483e+01   7.6817602e-01
   9.3765770e+01   7.6575504e-01
   9.3783979e+01   7.6333363e-01
   9.3802112e+01   7.6091184e-01
   9.3820170e+01   7.5848972e-01
   9.3838154e+01   7.5606732e-01
   9.3856063e+01   7.5364468e-01
   9.3873898e+01   7.5122185e-01
   9.3891661e+01   7.4879887e-01
   9.3909351e+01   7.4637578e-01
   9.3926970e+01   7.4395263e-01
   9.3944517e+01   7.4152945e-01
   9.3961993e+01   7.3910629e-01
   9.3979400e+01   7.3668318e-01
   9.3996737e+01   7.3426016e-01
   9.4014005e+01   7.3183728e-01
   9.4031205e+01   7.2941455e-01
   9.4048337e+01   7.2699203e-01
   9.4065402e+01   7.2456974e-01
   9.4082400e+01   7.2214772e-01
   9.4099331e+01   7.1972600e-01
   9.4116197e+01   7.1730461e-01
   9.4132998e+01   7.1488359e-01
   9.4149733e+01   7.1246295e-01
   9.4166405e+01   7.1004274e-01
   9.4183013e+01   7.0762299e-01
   9.4199557e+01   7.0520371e-01
   9.4216039e+01   7.0278495e-01
   9.4232459e+01   7.0036671e-01
   9.4248816e+01   6.9794905e-01
   9.4265113e+01   6.9553196e-01
   9.4281348e+01   6.9311549e-01
   9.4297523e+01   6.9069966e-01
   9.4313638e+01   6.8828449e-01
   9.4329693e+01   6.8587001e-01
   9.4345689e+01   6.8345623e-01
   9.4361626e+01   6.8104318e-01
   9.4377506e+01   6.7863089e-01
   9.4393327e+01   6.7621936e-01
   9.4409091e+01   6.7380864e-01
   9.4424798e+01   6.7139872e-01
   9.4440448e+01   6.6898964e-01
   9.4456042e+01   6.6658142e-01
   9.4471580e+01   6.6417407e-01
   9.4487063e+01   6.6176760e-01
   9.4502491e+01   6.5936205e-01
   9.4517864e+01   6.5695743e-01
   9.4533183e+01   6.5455375e-01
   9.4548449e+01   6.5215103e-01
   9.4563660e+01   6.4974929e-01
   9.4578819e+01   6.4734854e-01
   9.4593925e+01   6.4494880e-01
   9.4608978e+01   6.4255008e-01
   9.4623980e+01   6.4015241e-01
   9.4638930e+01   6.3775579e-01
   9.4653829e+01   6.3536024e-01
   9.4668676e+01   6.3296577e-01
   9.4683473e+01   6.3057239e-01
   9.4698220e+01   6.2818013e-01
   9.4712917e+01   6.2578899e-01
   9.4727564e+01   6.2339898e-01
   9.4742163e+01   6.2101012e-01
   9.4756712e+01   6.1862242e-01
   9.4771213e+01   6.1623589e-01
   9.4785665e+01   6.1385054e-01
   9.4800069e+01   6.1146638e-01
   9.4814426e+01   6.0908343e-01
   9.4828736e+01   6.0670170e-01
   9.4842998e+01   6.0432119e-01
   9.4857214e+01   6.0194192e-01
   9.4871384e+01   5.9956389e-01
   9.4885507e+01   5.9718712e-01
   9.4899585e+01   5.9481161e-01
   9.4913617e+01   5.9243737e-01
   9.4927604e+01   5.9006442e-01
   9.4941546e+01   5.8769276e-01
   9.4955443e+01   5.8532240e-01
   9.4969296e+01   5.8295335e-01
   9.4983106e+01   5.8058562e-01
   9.4996871e+01   5.7821921e-01
   9.5010593e+01   5.7585413e-01
   9.5024271e+01   5.7349039e-01
   9.5037907e+01   5.7112800e-01
   9.5051500e+01   5.6876696e-01
   9.5065050e+01   5.6640728e-01
   9.5078559e+01   5.6404897e-01
   9.5092025e+01   5.6169203e-01
   9.5105450e+01   5.5933648e-01
   9.5118834e+01   5.5698231e-01
   9.5132176e+01   5.5462953e-01
   9.5145478e+01   5.5227815e-01
   9.5158738e+01   5.4992818e-01
   9.5171959e+01   5.4757962e-01
   9.5185139e+01   5.4523247e-01
   9.5198280e+01   5.4288674e-01
   9.5211381e+01   5.4054244e-01
   9.5224442e+01   5.3819957e-01
   9.5237465e+01   5.3585813e-01
   9.5250448e+01   5.3351814e-01
   9.5263393e+01   5.3117959e-01
   9.5276299e+01   5.2886301e-01
   9.5289167e+01   5.2662142e-01
   9.5301997e+01   5.2442230e-01
   9.5314789e+01   5.2225525e-01
   9.5327544e+01   5.2011512e-01
   9.5340261e+01   5.1799863e-01
   9.5352941e+01   5.1590347e-01
   9.5365584e+01   5.1382785e-01
   9.5378191e+01   5.1177038e-01
   9.5390761e+01   5.0972990e-01
   9.5403295e+01   5.0770544e-01
   9.5415792e+01   5.0569617e-01
   9.5428254e+01   5.0370136e-01
   9.5440680e+01   5.0172038e-01
   9.5453071e+01   4.9975265e-01
   9.5465427e+01   4.9779767e-01
   9.5477747e+01   4.9585497e-01
   9.5490033e+01   4.9392413e-01
   9.5502284e+01   4.9200477e-01
   9.5514500e+01   4.9009653e-01
   9.5526682e+01   4.8819907e-01
   9.5538830e+01   4.8631210e-01
   9.5550944e+01   4.8443532e-01
   9.5563025e+01   4.8256847e-01
   9.5575072e+01   4.8071130e-01
   9.5587086e+01   4.7886357e-01
   9.5599066e+01   4.7702506e-01
   9.5611014e+01   4.7519556e-01
   9.5622929e+01   4.7337487e-01
   9.5634811e+01   4.7156279e-01
   9.5646661e+01   4.6975915e-01
   9.5658478e+01   4.6796378e-01
   9.5670264e+01   4.6617651e-01
   9.5682017e+01   4.6439718e-01
   9.5693739e+01   4.6262565e-01
   9.5705429e+01   4.6086177e-01
   9.5717088e+01   4.5910541e-01
   9.5728716e+01   4.5735642e-01
   9.5740313e+01   4.5561469e-01
   9.5751878e+01   4.5388009e-01
   9.5763414e+01   4.5215250e-01
   9.5774918e+01   4.5043181e-01
   9.5786392e+01   4.4871790e-01
   9.5797836e+01   4.4701068e-01
   9.5809250e+01   4.4531004e-01
   9.5820634e+01   4.4361588e-01
   9.5831988e+01   4.4192810e-01
   9.5843312e+01   4.4024661e-01
   9.5854607e+01   4.3857132e-01
   9.5865873e+01   4.3690214e-01
   9.5877110e+01   4.3523899e-01
   9.5888317e+01   4.3358178e-01
   9.5899496e+01   4.3193043e-01
   9.5910646e+01   4.3028488e-01
   9.5921768e+01   4.2864503e-01
   9.5932861e+01   4.2701081e-01
   9.5943926e+01   4.2538216e-01
   9.5954962e+01   4.2375901e-01
   9.5965971e+01   4.2214128e-01
   9.5976952e+01   4.2052890e-01
   9.5987905e+01   4.1892183e-01
   9.5998831e+01   4.1731998e-01
   9.6009729e+01   4.1572330e-01
   9.6020600e+01   4.1413172e-01
   9.6031444e+01   4.1254520e-01
   9.6042261e+01   4.1096366e-01
   9.6053050e+01   4.0938707e-01
   9.6063814e+01   4.0781535e-01
   9.6074550e+01   4.0624845e-01
   9.6085260e+01   4.0468633e-01
   9.6095944e+01   4.0312893e-01
   9.6106602e+01   4.0157621e-01
   9.6117233e+01   4.0002810e-01
   9.6127839e+01   3.9848457e-01
   9.6138418e+01   3.9694556e-01
   9.6148972e+01   3.9541103e-01
   9.6159501e+01   3.9388093e-01
   9.6170003e+01   3.9235523e-01
   9.6180481e+01   3.9083387e-01
   9.6190933e+01   3.8931681e-01
   9.6201361e+01   3.8780401e-01
   9.6211763e+01   3.8629543e-01
   9.6222140e+01   3.8479102e-01
   9.6232493e+01   3.8329076e-01
   9.6242821e+01   3.8179459e-01
   9.6253125e+01   3.8030249e-01
   9.6263404e+01   3.7881441e-01
   9.6273659e+01   3.7733031e-01
   9.6283889e+01   3.7585016e-01
   9.6294096e+01   3.7437393e-01
   9.6304279e+01   3.7290158e-01
   9.6314438e+01   3.7143307e-01
   9.6324573e+01   3.6996837e-01
   9.6334685e+01   3.6850744e-01
   9.6344773e+01   3.6705026e-01
   9.6354837e+01   3.6559679e-01
   9.6364879e+01   3.6414700e-01
   9.6374897e+01   3.6270086e-01
   9.6384893e+01   3.6125834e-01
   9.6394865e+01   3.5981940e-01
   9.6404814e+01   3.5838402e-01
   9.6414741e+01   3.5695217e-01
   9.6424645e+01   3.5552382e-01
   9.6434527e+01   3.5409894e-01
   9.6444386e+01   3.5267750e-01
   9.6454223e+01   3.5125947e-01
   9.6464037e+01   3.4984483e-01
   9.6473830e+01   3.4843356e-01
   9.6483600e+01   3.4702561e-01
   9.6493349e+01   3.4562098e-01
   9.6503075e+01   3.4421963e-01
   9.6512780e+01   3.4282153e-01
   9.6522463e+01   3.4142667e-01
   9.6532125e+01   3.4003501e-01
   9.6541765e+01   3.3864654e-01
   9.6551384e+01   3.3726123e-01
   9.6560982e+01   3.3587905e-01
   9.6570559e+01   3.3449998e-01
   9.6580114e+01   3.3312401e-01
   9.6589648e+01   3.3175110e-01
   9.6599162e+01   3.3038123e-01
   9.6608655e+01   3.2901439e-01
   9.6618127e+01   3.2765055e-01
   9.6627578e+01   3.2628969e-01
   9.6637009e+01   3.2493179e-01
   9.6646420e+01   3.2357682e-01
   9.6655810e+01   3.2222477e-01
   9.6665180e+01   3.2087561e-01
   9.6674530e+01   3.1952933e-01
   9.6683859e+01   3.1818591e-01
   9.6693169e+01   3.1684533e-01
   9.6702459e+01   3.1550769e-01
   9.6711728e+01   3.1417518e-01
   9.6720979e+01   3.1284854e-01
   9.6730209e+01   3.1152773e-01
   9.6739420e+01   3.1021270e-01
   9.6748611e+01   3.0890344e-01
   9.6757783e+01   3.0759989e-01
   9.6766936e+01   3.0630204e-01
   9.6776070e+01   3.0500983e-01
   9.6785184e+01   3.0372324e-01
   9.6794279e+01   3.0244224e-01
   9.6803355e+01   3.0116679e-01
   9.6812412e+01   2.9989685e-01
   9.6821451e+01   2.9863240e-01
   9.6830470e+01   2.9737340e-01
   9.6839471e+01   2.9611982e-01
   9.6848454e+01   2.9487163e-01
   9.6857417e+01   2.9362880e-01
   9.6866363e+01   2.9239129e-01
   9.6875290e+01   2.9115907e-01
   9.6884198e+01   2.8993211e-01
   9.6893089e+01   2.8871039e-01
   9.6901961e+01   2.8749386e-01
   9.6910815e+01   2.8628251e-01
   9.6919651e+01   2.8507630e-01
   9.6928469e+01   2.8387520e-01
   9.6937269e+01   2.8267919e-01
   9.6946052e+01   2.8148823e-01
   9.6954817e+01   2.8030229e-01
   9.6963564e+01   2.7912136e-01
   9.6972293e+01   2.7794539e-01
   9.6981005e+01   2.7677436e-01
   9.6989700e+01   2.7560824e-01
   9.6998377e+01   2.7444701e-01
   9.7007037e+01   2.7329064e-01
   9.7015680e+01   2.7213910e-01
   9.7024305e+01   2.7099236e-01
   9.7032914e+01   2.6985040e-01
   9.7041505e+01   2.6871320e-01
   9.7050080e+01   2.6758072e-01
   9.7058637e+01   2.6645293e-01
   9.7067178e+01   2.6532983e-01
   9.7075702e+01   2.6421137e-01
   9.7084209e+01   2.6309753e-01
   9.7092700e+01   2.6198829e-01
   9.7101174e+01   2.6088363e-01
   9.7109631e+01   2.5978351e-01
   9.7118072e+01   2.5868792e-01
   9.7126497e+01   2.5759682e-01
   9.7134905e+01   2.5651021e-01
   9.7143298e+01   2.5542804e-01
   9.7151674e+01   2.5435031e-01
   9.7160033e+01   2.5327698e-01
   9.7168377e+01   2.5220803e-01
   9.7176705e+01   2.5114344e-01
   9.7185017e+01   2.5008318e-01
   9.7193313e+01   2.4902724e-01
   9.7201593e+01   2.4797559e-01
   9.7209857e+01   2.4692821e-01
   9.7218106e+01   2.4588507e-01
   9.7226339e+01   2.4484615e-01
   9.7234557e+01   2.4381144e-01
   9.7242759e+01   2.4278091e-01
   9.7250945e+01   2.4175454e-01
   9.7259116e+01   2.4073230e-01
   9.7267272e+01   2.3971418e-01
   9.7275413e+01   2.3870016e-01
   9.7283538e+01   2.3769021e-01
   9.7291648e+01   2.3668432e-01
   9.7299743e+01   2.3568245e-01
   9.7307823e+01   2.3468461e-01
   9.7315888e+01   2.3369075e-01
   9.7323938e+01   2.3270086e-01
   9.7331973e+01   2.3171493e-01
   9.7339993e+01   2.3073293e-01
   9.7347998e+01   2.2975485e-01
   9.7355989e+01   2.2878066e-01
   9.7363965e+01   2.2781034e-01
   9.7371926e+01   2.2684387e-01
   9.7379873e+01   2.2588125e-01
   9.7387806e+01   2.2492244e-01
   9.7395723e+01   2.2396743e-01
   9.7403627e+01   2.2301620e-01
   9.7411516e+01   2.2206873e-01
   9.7419391e+01   2.2112500e-01
   9.7427251e+01   2.2018499e-01
   9.7435098e+01   2.1924870e-01
   9.7442930e+01   2.1831609e-01
   9.7450748e+01   2.1738715e-01
   9.7458552e+01   2.1646187e-01
   9.7466342e+01   2.1554022e-01
   9.7474118e+01   2.1462219e-01
   9.7481880e+01   2.1370775e-01
   9.7489629e+01   2.1279691e-01
   9.7497363e+01   2.1188962e-01
   9.7505084e+01   2.1098589e-01
   9.7512791e+01   2.1008569e-01
   9.7520484e+01   2.0918901e-01
   9.7528164e+01   2.0829582e-01
   9.7535831e+01   2.0740612e-01
   9.7543483e+01   2.0651988e-01
   9.7551123e+01   2.0563709e-01
   9.7558749e+01   2.0475774e-01
   9.7566361e+01   2.0388180e-01
   9.7573960e+01   2.0300926e-01
   9.7581546e+01   2.0214011e-01
   9.7589119e+01   2.0127433e-01
   9.7596678e+01   2.0041191e-01
   9.7604225e+01   1.9955282e-01
   9.7611758e+01   1.9869705e-01
   9.7619278e+01   1.9784460e-01
   9.7626786e+01   1.9699543e-01
   9.7634280e+01   1.9614955e-01
   9.7641761e+01   1.9530693e-01
   9.7649230e+01   1.9446755e-01
   9.7656686e+01   1.9363141e-01
   9.7664128e+01   1.9279848e-01
   9.7671559e+01   1.9196876e-01
   9.7678976e+01   1.9114223e-01
   9.7686381e+01   1.9031887e-01
   9.7693773e+01   1.8949868e-01
   9.7701153e+01   1.8868163e-01
   9.7708520e+01   1.8786771e-01
   9.7715875e+01   1.8705691e-01
   9.7723217e+01   1.8624921e-01
   9.7730547e+01   1.8544460e-01
   9.7737864e+01   1.8464307e-01
   9.7745170e+01   1.8384460e-01
   9.7752463e+01   1.8304918e-01
   9.7759743e+01   1.8225680e-01
   9.7767012e+01   1.8146744e-01
   9.7774268e+01   1.8068109e-01
   9.7781513e+01   1.7989773e-01
   9.7788745e+01   1.7911735e-01
   9.7795965e+01   1.7833995e-01
   9.7803173e+01   1.7756550e-01
   9.7810369e+01   1.7679399e-01
   9.7817554e+01   1.7602541e-01
   9.7824726e+01   1.7525975e-01
   9.7831887e+01   1.7449700e-01
   9.7839036e+01   1.7373714e-01
   9.7846173e+01   1.7298016e-01
   9.7853298e+01   1.7222605e-01
   9.7860412e+01   1.7147479e-01
   9.7867514e+01   1.7072637e-01
   9.7874605e+01   1.6998079e-01
   9.7881684e+01   1.6923802e-01
   9.7888751e+01   1.6849806e-01
   9.7895807e+01   1.6776089e-01
   9.7902852e+01   1.6702651e-01
   9.7909885e+01   1.6629489e-01
   9.7916906e+01   1.6556604e-01
   9.7923917e+01   1.6483993e-01
   9.7930916e+01   1.6411656e-01
   9.7937904e+01   1.6339591e-01
   9.7944880e+01   1.6267798e-01
   9.7951846e+01   1.6196275e-01
   9.7958800e+01   1.6125020e-01
   9.7965743e+01   1.6054034e-01
   9.7972675e+01   1.5983314e-01
   9.7979596e+01   1.5912860e-01
   9.7986506e+01   1.5842670e-01
   9.7993405e+01   1.5772744e-01
   9.8000294e+01   1.5703080e-01
   9.8007171e+01   1.5633677e-01
   9.8014037e+01   1.5564534e-01
   9.8020893e+01   1.5495651e-01
   9.8027737e+01   1.5427025e-01
   9.8034571e+01   1.5358657e-01
   9.8041394e+01   1.5290544e-01
   9.8048207e+01   1.5222686e-01
   9.8055009e+01   1.5155082e-01
   9.8061800e+01   1.5087731e-01
   9.8068580e+01   1.5020631e-01
   9.8075350e+01   1.4953782e-01
   9.8082110e+01   1.4887183e-01
   9.8088859e+01   1.4820832e-01
   9.8095597e+01   1.4754729e-01
   9.8102325e+01   1.4688873e-01
   9.8109043e+01   1.4623262e-01
   9.8115750e+01   1.4557896e-01
   9.8122447e+01   1.4492774e-01
   9.8129134e+01   1.4427894e-01
   9.8135810e+01   1.4363257e-01
   9.8142476e+01   1.4298859e-01
   9.8149132e+01   1.4234702e-01
   9.8155777e+01   1.4170784e-01
   9.8162413e+01   1.4107103e-01
   9.8169038e+01   1.4043660e-01
   9.8175654e+01   1.3980452e-01
   9.8182259e+01   1.3917479e-01
   9.8188854e+01   1.3854741e-01
   9.8195439e+01   1.3792236e-01
   9.8202015e+01   1.3729963e-01
   9.8208580e+01   1.3667922e-01
   9.8215135e+01   1.3606111e-01
   9.8221681e+01   1.3544529e-01
   9.8228216e+01   1.3483176e-01
   9.8234742e+01   1.3422051e-01
   9.8241258e+01   1.3361153e-01
   9.8247765e+01   1.3300481e-01
   9.8254261e+01   1.3240034e-01
   9.8260748e+01   1.3179811e-01
   9.8267225e+01   1.3119812e-01
   9.8273693e+01   1.3060035e-01
   9.8280151e+01   1.3000480e-01
   9.8286599e+01   1.2941146e-01
   9.8293038e+01   1.2882031e-01
   9.8299467e+01   1.2823136e-01
   9.8305887e+01   1.2764459e-01
   9.8312297e+01   1.2705999e-01
   9.8318698e+01   1.2647756e-01
   9.8325089e+01   1.2589729e-01
   9.8331471e+01   1.2531916e-01
   9.8337844e+01   1.2474318e-01
   9.8344207e+01   1.2416933e-01
   9.8350561e+01   1.2359761e-01
   9.8356906e+01   1.2302800e-01
   9.8363241e+01   1.2246050e-01
   9.8369567e+01   1.2189511e-01
   9.8375884e+01   1.2133180e-01
   9.8382192e+01   1.2077058e-01
   9.8388491e+01   1.2021144e-01
   9.8394780e+01   1.1965437e-01
   9.8401061e+01   1.1909936e-01
   9.8407332e+01   1.1854640e-01
   9.8413595e+01   1.1799549e-01
   9.8419848e+01   1.1744662e-01
   9.8426092e+01   1.1689978e-01
   9.8432328e+01   1.1635496e-01
   9.8438554e+01   1.1581216e-01
   9.8444772e+01   1.1527136e-01
   9.8450980e+01   1.1473257e-01
   9.8457180e+01   1.1419577e-01
   9.8463371e+01   1.1366096e-01
   9.8469553e+01   1.1312813e-01
   9.8475727e+01   1.1259727e-01
   9.8481891e+01   1.1206837e-01
   9.8488047e+01   1.1154143e-01
   9.8494194e+01   1.1101644e-01
   9.8500333e+01   1.1049340e-01
   9.8506462e+01   1.0997229e-01
   9.8512583e+01   1.0945310e-01
   9.8518696e+01   1.0893584e-01
   9.8524800e+01   1.0842050e-01
   9.8530895e+01   1.0790706e-01
   9.8536982e+01   1.0739553e-01
   9.8543060e+01   1.0688588e-01
   9.8549130e+01   1.0637813e-01
   9.8555192e+01   1.0587225e-01
   9.8561244e+01   1.0536825e-01
   9.8567289e+01   1.0486612e-01
   9.8573325e+01   1.0436584e-01
   9.8579353e+01   1.0386742e-01
   9.8585372e+01   1.0337085e-01
   9.8591383e+01   1.0287611e-01
   9.8597386e+01   1.0238321e-01
   9.8603380e+01   1.0189214e-01
   9.8609366e+01   1.0140288e-01
   9.8615344e+01   1.0091544e-01
   9.8621314e+01   1.0042981e-01
   9.8627275e+01   9.9945982e-02
   9.8633229e+01   9.9463947e-02
   9.8639174e+01   9.8983699e-02
   9.8645111e+01   9.8505234e-02
   9.8651040e+01   9.8028545e-02
   9.8656961e+01   9.7553626e-02
   9.8662873e+01   9.7080470e-02
   9.8668778e+01   9.6609071e-02
   9.8674675e+01   9.6139423e-02
   9.8680564e+01   9.5671519e-02
   9.8686444e+01   9.5205355e-02
   9.8692317e+01   9.4740923e-02
   9.8698182e+01   9.4278218e-02
   9.8704039e+01   9.3817234e-02
   9.8709888e+01   9.3357964e-02
   9.8715729e+01   9.2900403e-02
   9.8721563e+01   9.2444545e-02
   9.8727388e+01   9.1990383e-02
   9.8733206e+01   9.1537913e-02
   9.8739016e+01   9.1087128e-02
   9.8744818e+01   9.0638022e-02
   9.8750613e+01   9.0190589e-02
   9.8756399e+01   8.9744824e-02
   9.8762178e+01   8.9300722e-02
   9.8767950e+01   8.8858276e-02
   9.8773713e+01   8.8417480e-02
   9.8779470e+01   8.7978330e-02
   9.8785218e+01   8.7540818e-02
   9.8790959e+01   8.7104941e-02
   9.8796692e+01   8.6670692e-02
   9.8802418e+01   8.6238066e-02
   9.8808136e+01   8.5807057e-02
   9.8813847e+01   8.5377659e-02
   9.8819550e+01   8.4949868e-02
   9.8825245e+01   8.4523677e-02
   9.8830934e+01   8.4099082e-02
   9.8836614e+01   8.3676077e-02
   9.8842288e+01   8.3254657e-02
   9.8847954e+01   8.2834816e-02
   9.8853612e+01   8.2416549e-02
   9.8859263e+01   8.1999850e-02
   9.8864907e+01   8.1584716e-02
   9.8870544e+01   8.1171139e-02
   9.8876173e+01   8.0759115e-02
   9.8881795e+01   8.0348639e-02
   9.8887410e+01   7.9939706e-02
   9.8893017e+01   7.9532310e-02
   9.8898617e+01   7.9126447e-02
   9.8904210e+01   7.8722111e-02
   9.8909796e+01   7.8319297e-02
   9.8915375e+01   7.7918001e-02
   9.8920946e+01   7.7518216e-02
   9.8926510e+01   7.7119939e-02
   9.8932068e+01   7.6723164e-02
   9.8937618e+01   7.6327886e-02
   9.8943161e+01   7.5934101e-02
   9.8948697e+01   7.5541803e-02
   9.8954225e+01   7.5150987e-02
   9.8959747e+01   7.4761649e-02
   9.8965262e+01   7.4373784e-02
   9.8970770e+01   7.3987387e-02
   9.8976271e+01   7.3602453e-02
   9.8981765e+01   7.3218978e-02
   9.8987252e+01   7.2836956e-02
   9.8992732e+01   7.2456383e-02
   9.8998205e+01   7.2077254e-02
   9.9003671e+01   7.1699565e-02
   9.9009131e+01   7.1323311e-02
   9.9014583e+01   7.0948487e-02
   9.9020029e+01   7.0575089e-02
   9.9025468e+01   7.0203111e-02
   9.9030900e+01   6.9832550e-02
   9.9036325e+01   6.9463401e-02
   9.9041744e+01   6.9095660e-02
   9.9047155e+01   6.8729321e-02
   9.9052560e+01   6.8364380e-02
   9.9057959e+01   6.8000833e-02
   9.9063350e+01   6.7638675e-02
   9.9068735e+01   6.7277902e-02
   9.9074114e+01   6.6918510e-02
   9.9079485e+01   6.6560494e-02
   9.9084850e+01   6.6203849e-02
   9.9090209e+01   6.5848572e-02
   9.9095560e+01   6.5494658e-02
   9.9100905e+01   6.5142102e-02
   9.9106244e+01   6.4790901e-02
   9.9111576e+01   6.4441050e-02
   9.9116902e+01   6.4092544e-02
   9.9122221e+01   6.3745380e-02
   9.9127533e+01   6.3399553e-02
   9.9132839e+01   6.3055060e-02
   9.9138139e+01   6.2711895e-02
   9.9143432e+01   6.2370055e-02
   9.9148718e+01   6.2029535e-02
   9.9153998e+01   6.1690332e-02
   9.9159272e+01   6.1352441e-02
   9.9164539e+01   6.1015859e-02
   9.9169800e+01   6.0680580e-02
   9.9175055e+01   6.0346601e-02
   9.9180303e+01   6.0013918e-02
   9.9185545e+01   5.9682528e-02
   9.9190781e+01   5.9352425e-02
   9.9196010e+01   5.9023606e-02
   9.9201233e+01   5.8696067e-02
   9.9206450e+01   5.8369803e-02
   9.9211661e+01   5.8044812e-02
   9.9216865e+01   5.7721089e-02
   9.9222063e+01   5.7398630e-02
   9.9227255e+01   5.7077431e-02
   9.9232440e+01   5.6757489e-02
   9.9237620e+01   5.6438799e-02
   9.9242793e+01   5.6121358e-02
   9.9247960e+01   5.5805162e-02
   9.9253121e+01   5.5490206e-02
   9.9258276e+01   5.5176488e-02
   9.9263424e+01   5.4864003e-02
   9.9268567e+01   5.4552748e-02
   9.9273704e+01   5.4242719e-02
   9.9278834e+01   5.3933911e-02
   9.9283959e+01   5.3626323e-02
   9.9289077e+01   5.3319949e-02
   9.9294189e+01   5.3014786e-02
   9.9299296e+01   5.2710830e-02
   9.9304396e+01   5.2408078e-02
   9.9309490e+01   5.2106526e-02
   9.9314579e+01   5.1806171e-02
   9.9319661e+01   5.1507008e-02
   9.9324738e+01   5.1209035e-02
   9.9329808e+01   5.0912247e-02
   9.9334873e+01   5.0616641e-02
   9.9339932e+01   5.0322214e-02
   9.9344985e+01   5.0028961e-02
   9.9350032e+01   4.9736880e-02
   9.9355073e+01   4.9445967e-02
   9.9360108e+01   4.9156219e-02
   9.9365137e+01   4.8867631e-02
   9.9370161e+01   4.8580201e-02
   9.9375179e+01   4.8293925e-02
   9.9380191e+01   4.8008799e-02
   9.9385197e+01   4.7724821e-02
   9.9390198e+01   4.7441986e-02
   9.9395193e+01   4.7160292e-02
   9.9400182e+01   4.6879735e-02
   9.9405165e+01   4.6600311e-02
   9.9410142e+01   4.6322017e-02
   9.9415114e+01   4.6044851e-02
   9.9420081e+01   4.5768808e-02
   9.9425041e+01   4.5493885e-02
   9.9429996e+01   4.5220079e-02
   9.9434945e+01   4.4947387e-02
   9.9439889e+01   4.4675805e-02
   9.9444827e+01   4.4405331e-02
   9.9449759e+01   4.4135960e-02
   9.9454686e+01   4.3867690e-02
   9.9459607e+01   4.3600517e-02
   9.9464523e+01   4.3334438e-02
   9.9469433e+01   4.3069451e-02
   9.9474337e+01   4.2805551e-02
   9.9479236e+01   4.2542736e-02
   9.9484130e+01   4.2281003e-02
   9.9489018e+01   4.2020347e-02
   9.9493900e+01   4.1760767e-02
   9.9498777e+01   4.1502260e-02
   9.9503649e+01   4.1244821e-02
   9.9508515e+01   4.0988448e-02
   9.9513375e+01   4.0733138e-02
   9.9518230e+01   4.0478887e-02
   9.9523080e+01   4.0225693e-02
   9.9527924e+01   3.9973553e-02
   9.9532763e+01   3.9722464e-02
   9.9537597e+01   3.9472422e-02
   9.9542425e+01   3.9223424e-02
   9.9547248e+01   3.8975468e-02
   9.9552065e+01   3.8728551e-02
   9.9556878e+01   3.8482670e-02
   9.9561684e+01   3.8237820e-02
   9.9566486e+01   3.7994001e-02
   9.9571282e+01   3.7751208e-02
   9.9576073e+01   3.7509440e-02
   9.9580858e+01   3.7268692e-02
   9.9585639e+01   3.7028962e-02
   9.9590414e+01   3.6790247e-02
   9.9595184e+01   3.6552544e-02
   9.9599948e+01   3.6315851e-02
   9.9604708e+01   3.6080164e-02
   9.9609462e+01   3.5845481e-02
   9.9614211e+01   3.5611798e-02
   9.9618955e+01   3.5379114e-02
   9.9623693e+01   3.5147424e-02
   9.9628427e+01   3.4916727e-02
   9.9633155e+01   3.4687019e-02
   9.9637878e+01   3.4458299e-02
   9.9642596e+01   3.4230562e-02
   9.9647309e+01   3.4003806e-02
   9.9652017e+01   3.3778029e-02
   9.9656720e+01   3.3553227e-02
   9.9661417e+01   3.3329399e-02
   9.9666110e+01   3.3106540e-02
   9.9670797e+01   3.2884650e-02
   9.9675480e+01   3.2663724e-02
   9.9680157e+01   3.2443760e-02
   9.9684829e+01   3.2224755e-02
   9.9689497e+01   3.2006708e-02
   9.9694159e+01   3.1789614e-02
   9.9698816e+01   3.1573472e-02
   9.9703469e+01   3.1358279e-02
   9.9708116e+01   3.1144032e-02
   9.9712758e+01   3.0930729e-02
   9.9717396e+01   3.0718367e-02
   9.9722028e+01   3.0506943e-02
   9.9726656e+01   3.0296454e-02
   9.9731279e+01   3.0086899e-02
   9.9735896e+01   2.9878275e-02
   9.9740509e+01   2.9670579e-02
   9.9745117e+01   2.9463808e-02
   9.9749720e+01   2.9257960e-02
   9.9754318e+01   2.9053033e-02
   9.9758911e+01   2.8849023e-02
   9.9763500e+01   2.8645929e-02
   9.9768083e+01   2.8443748e-02
   9.9772662e+01   2.8242477e-02
   9.9777236e+01   2.8042114e-02
   9.9781805e+01   2.7842657e-02
   9.9786369e+01   2.7644103e-02
   9.9790929e+01   2.7446449e-02
   9.9795484e+01   2.7249693e-02
   9.9800034e+01   2.7053832e-02
   9.9804579e+01   2.6858865e-02
   9.9809119e+01   2.6664789e-02
   9.9813655e+01   2.6471601e-02
   9.9818186e+01   2.6279299e-02
   9.9822712e+01   2.6087881e-02
   9.9827234e+01   2.5897343e-02
   9.9831751e+01   2.5707685e-02
   9.9836263e+01   2.5518903e-02
   9.9840770e+01   2.5330995e-02
   9.9845273e+01   2.5143958e-02
   9.9849771e+01   2.4957791e-02
   9.9854265e+01   2.4772491e-02
   9.9858754e+01   2.4588056e-02
   9.9863238e+01   2.4404483e-02
   9.9867717e+01   2.4221770e-02
   9.9872192e+01   2.4039915e-02
   9.9876663e+01   2.3858916e-02
   9.9881128e+01   2.3678769e-02
   9.9885590e+01   2.3499474e-02
   9.9890046e+01   2.3321027e-02
   9.9894498e+01   2.3143426e-02
   9.9898946e+01   2.2966670e-02
   9.9903389e+01   2.2790756e-02
   9.9907827e+01   2.2615681e-02
   9.9912261e+01   2.2441444e-02
   9.9916690e+01   2.2268041e-02
   9.9921115e+01   2.2095472e-02
   9.9925535e+01   2.1923734e-02
   9.9929951e+01   2.1752824e-02
   9.9934362e+01   2.1582741e-02
   9.9938769e+01   2.1413481e-02
   9.9943172e+01   2.1245044e-02
   9.9947569e+01   2.1077427e-02
   9.9951963e+01   2.0910627e-02
   9.9956352e+01   2.0744644e-02
   9.9960737e+01   2.0579473e-02
   9.9965117e+01   2.0415114e-02
   9.9969492e+01   2.0251564e-02
   9.9973864e+01   2.0088821e-02
   9.9978231e+01   1.9926883e-02
   9.9982593e+01   1.9765748e-02
   9.9986952e+01   1.9605413e-02
   9.9991305e+01   1.9445878e-02
   9.9995655e+01   1.9287138e-02
   1.0000000e+02   1.9129194e-02
   1.0000434e+02   1.8972042e-02
   1.0000868e+02   1.8815680e-02
   1.0001301e+02   1.8660106e-02
   1.0001734e+02   1.8505319e-02
   1.0002166e+02   1.8351316e-02
   1.0002598e+02   1.8198095e-02
   1.0003029e+02   1.8045655e-02
   1.0003461e+02   1.7893992e-02
   1.0003891e+02   1.7743106e-02
   1.0004321e+02   1.7592994e-02
   1.0004751e+02   1.7443654e-02
   1.0005181e+02   1.7295084e-02
   1.0005609e+02   1.7147282e-02
   1.0006038e+02   1.7000247e-02
   1.0006466e+02   1.6853976e-02
   1.0006894e+02   1.6708467e-02
   1.0007321e+02   1.6563718e-02
   1.0007748e+02   1.6419728e-02
   1.0008174e+02   1.6276495e-02
   1.0008600e+02   1.6134015e-02
   1.0009026e+02   1.5992289e-02
   1.0009451e+02   1.5851313e-02
   1.0009876e+02   1.5711086e-02
   1.0010300e+02   1.5571605e-02
   1.0010724e+02   1.5432870e-02
   1.0011147e+02   1.5294878e-02
   1.0011570e+02   1.5157626e-02
   1.0011993e+02   1.5021114e-02
   1.0012415e+02   1.4885340e-02
   1.0012837e+02   1.4750301e-02
   1.0013259e+02   1.4615996e-02
   1.0013680e+02   1.4482422e-02
   1.0014100e+02   1.4349578e-02
   1.0014521e+02   1.4217463e-02
   1.0014940e+02   1.4086074e-02
   1.0015360e+02   1.3955409e-02
   1.0015779e+02   1.3825467e-02
   1.0016197e+02   1.3696246e-02
   1.0016616e+02   1.3567743e-02
   1.0017033e+02   1.3439958e-02
   1.0017451e+02   1.3312888e-02
   1.0017868e+02   1.3186532e-02
   1.0018284e+02   1.3060888e-02
   1.0018700e+02   1.2935954e-02
   1.0019116e+02   1.2811727e-02
   1.0019532e+02   1.2688208e-02
   1.0019947e+02   1.2565393e-02
   1.0020361e+02   1.2443281e-02
   1.0020775e+02   1.2321870e-02
   1.0021189e+02   1.2201159e-02
   1.0021603e+02   1.2081145e-02
   1.0022016e+02   1.1961828e-02
   1.0022428e+02   1.1843204e-02
   1.0022841e+02   1.1725274e-02
   1.0023252e+02   1.1608034e-02
   1.0023664e+02   1.1491483e-02
   1.0024075e+02   1.1375619e-02
   1.0024486e+02   1.1260441e-02
   1.0024896e+02   1.1145947e-02
   1.0025306e+02   1.1032136e-02
   1.0025715e+02   1.0919005e-02
   1.0026125e+02   1.0806553e-02
   1.0026533e+02   1.0694778e-02
   1.0026942e+02   1.0583679e-02
   1.0027350e+02   1.0473254e-02
   1.0027757e+02   1.0363501e-02
   1.0028164e+02   1.0254419e-02
   1.0028571e+02   1.0146006e-02
   1.0028978e+02   1.0038260e-02
   1.0029384e+02   9.9311801e-03
   1.0029789e+02   9.8247641e-03
   1.0030195e+02   9.7190106e-03
   1.0030600e+02   9.6139179e-03
   1.0031004e+02   9.5094844e-03
   1.0031408e+02   9.4057086e-03
   1.0031812e+02   9.3025888e-03
   1.0032216e+02   9.2001235e-03
   1.0032619e+02   9.0983110e-03
   1.0033021e+02   8.9971497e-03
   1.0033424e+02   8.8966381e-03
   1.0033826e+02   8.7967746e-03
   1.0034227e+02   8.6975577e-03
   1.0034628e+02   8.5989857e-03
   1.0035029e+02   8.5010571e-03
   1.0035430e+02   8.4037703e-03
   1.0035830e+02   8.3071239e-03
   1.0036230e+02   8.2111161e-03
   1.0036629e+02   8.1157456e-03
   1.0037028e+02   8.0210108e-03
   1.0037426e+02   7.9269101e-03
   1.0037825e+02   7.8334420e-03
   1.0038223e+02   7.7406050e-03
   1.0038620e+02   7.6483976e-03
   1.0039017e+02   7.5568183e-03
   1.0039414e+02   7.4658655e-03
   1.0039811e+02   7.3755377e-03
   1.0040207e+02   7.2858336e-03
   1.0040602e+02   7.1967515e-03
   1.0040998e+02   7.1082899e-03
   1.0041393e+02   7.0204475e-03
   1.0041787e+02   6.9332227e-03
   1.0042182e+02   6.8466141e-03
   1.0042576e+02   6.7606201e-03
   1.0042969e+02   6.6752393e-03
   1.0043362e+02   6.5904703e-03
   1.0043755e+02   6.5063116e-03
   1.0044148e+02   6.4227618e-03
   1.0044540e+02   6.3398194e-03
   1.0044932e+02   6.2574829e-03
   1.0045323e+02   6.1757510e-03
   1.0045714e+02   6.0946221e-03
   1.0046105e+02   6.0140950e-03
   1.0046495e+02   5.9341681e-03
   1.0046885e+02   5.8548400e-03
   1.0047275e+02   5.7761094e-03
   1.0047664e+02   5.6979747e-03
   1.0048053e+02   5.6204347e-03
   1.0048442e+02   5.5434879e-03
   1.0048830e+02   5.4671329e-03
   1.0049218e+02   5.3913683e-03
   1.0049606e+02   5.3161927e-03
   1.0049993e+02   5.2416048e-03
   1.0050380e+02   5.1676032e-03
   1.0050766e+02   5.0941864e-03
   1.0051153e+02   5.0213532e-03
   1.0051538e+02   4.9491022e-03
   1.0051924e+02   4.8774319e-03
   1.0052309e+02   4.8063411e-03
   1.0052694e+02   4.7358284e-03
   1.0053078e+02   4.6658924e-03
   1.0053463e+02   4.5965319e-03
   1.0053846e+02   4.5277454e-03
   1.0054230e+02   4.4595316e-03
   1.0054613e+02   4.3918892e-03
   1.0054996e+02   4.3248169e-03
   1.0055378e+02   4.2583133e-03
   1.0055760e+02   4.1923771e-03
   1.0056142e+02   4.1270071e-03
   1.0056524e+02   4.0622018e-03
   1.0056905e+02   3.9979601e-03
   1.0057286e+02   3.9342805e-03
   1.0057666e+02   3.8711618e-03
   1.0058046e+02   3.8086027e-03
   1.0058426e+02   3.7466018e-03
   1.0058805e+02   3.6851580e-03
   1.0059185e+02   3.6242700e-03
   1.0059563e+02   3.5639363e-03
   1.0059942e+02   3.5041559e-03
   1.0060320e+02   3.4449273e-03
   1.0060698e+02   3.3862494e-03
   1.0061075e+02   3.3281209e-03
   1.0061452e+02   3.2705404e-03
   1.0061829e+02   3.2135069e-03
   1.0062206e+02   3.1570189e-03
   1.0062582e+02   3.1010752e-03
   1.0062958e+02   3.0456747e-03
   1.0063333e+02   2.9908161e-03
   1.0063709e+02   2.9364981e-03
   1.0064083e+02   2.8827194e-03
   1.0064458e+02   2.8294790e-03
   1.0064832e+02   2.7767755e-03
   1.0065206e+02   2.7246077e-03
   1.0065580e+02   2.6729744e-03
   1.0065953e+02   2.6218744e-03
   1.0066326e+02   2.5713064e-03
   1.0066699e+02   2.5212694e-03
   1.0067071e+02   2.4717620e-03
   1.0067443e+02   2.4227830e-03
   1.0067815e+02   2.3743314e-03
   1.0068186e+02   2.3264058e-03
   1.0068557e+02   2.2790051e-03
   1.0068928e+02   2.2321280e-03
   1.0069298e+02   2.1857735e-03
   1.0069668e+02   2.1399404e-03
   1.0070038e+02   2.0946274e-03
   1.0070407e+02   2.0498334e-03
   1.0070776e+02   2.0055572e-03
   1.0071145e+02   1.9617976e-03
   1.0071514e+02   1.9185536e-03
   1.0071882e+02   1.8758239e-03
   1.0072250e+02   1.8336074e-03
   1.0072617e+02   1.7919029e-03
   1.0072985e+02   1.7507093e-03
   1.0073352e+02   1.7100255e-03
   1.0073718e+02   1.6698502e-03
   1.0074085e+02   1.6301824e-03
   1.0074451e+02   1.5910209e-03
   1.0074816e+02   1.5523647e-03
   1.0075182e+02   1.5142125e-03
   1.0075547e+02   1.4765632e-03
   1.0075912e+02   1.4394158e-03
   1.0076276e+02   1.4027691e-03
   1.0076640e+02   1.3666220e-03
   1.0077004e+02   1.3309733e-03
   1.0077368e+02   1.2958221e-03
   1.0077731e+02   1.2611671e-03
   1.0078094e+02   1.2270073e-03
   1.0078457e+02   1.1933415e-03
   1.0078819e+02   1.1601688e-03
   1.0079181e+02   1.1274879e-03
   1.0079543e+02   1.0952978e-03
   1.0079904e+02   1.0635975e-03
   1.0080266e+02   1.0323857e-03
   1.0080626e+02   1.0016616e-03
   1.0080987e+02   9.7142387e-04
   1.0081347e+02   9.4167158e-04
   1.0081707e+02   9.1240363e-04
   1.0082067e+02   8.8361894e-04
   1.0082426e+02   8.5531647e-04
   1.0082785e+02   8.2749515e-04
   1.0083144e+02   8.0015391e-04
   1.0083503e+02   7.7329172e-04
   1.0083861e+02   7.4690751e-04
   1.0084219e+02   7.2100024e-04
   1.0084576e+02   6.9556886e-04
   1.0084934e+02   6.7061234e-04
   1.0085291e+02   6.4612963e-04
   1.0085647e+02   6.2211970e-04
   1.0086004e+02   5.9858151e-04
   1.0086360e+02   5.7551404e-04
   1.0086716e+02   5.5291626e-04
   1.0087071e+02   5.3078715e-04
   1.0087426e+02   5.0912568e-04
   1.0087781e+02   4.8793084e-04
   1.0088136e+02   4.6720161e-04
   1.0088490e+02   4.4693698e-04
   1.0088845e+02   4.2713594e-04
   1.0089198e+02   4.0779749e-04
   1.0089552e+02   3.8892062e-04
   1.0089905e+02   3.7050433e-04
   1.0090258e+02   3.5254762e-04
   1.0090611e+02   3.3504950e-04
   1.0090963e+02   3.1800897e-04
   1.0091315e+02   3.0142506e-04
   1.0091667e+02   2.8529676e-04
   1.0092018e+02   2.6962311e-04
   1.0092370e+02   2.5440311e-04
   1.0092721e+02   2.3963579e-04
   1.0093071e+02   2.2532017e-04
   1.0093422e+02   2.1145528e-04
   1.0093772e+02   1.9804016e-04
   1.0094122e+02   1.8507383e-04
   1.0094471e+02   1.7255533e-04
   1.0094820e+02   1.6048371e-04
   1.0095169e+02   1.4885799e-04
   1.0095518e+02   1.3767723e-04
   1.0095866e+02   1.2694046e-04
   1.0096215e+02   1.1664675e-04
   1.0096562e+02   1.0679515e-04
   1.0096910e+02   9.7384696e-05
   1.0097257e+02   8.8414461e-05
   1.0097604e+02   7.9883502e-05
   1.0097951e+02   7.1790880e-05
   1.0098298e+02   6.4135661e-05
   1.0098644e+02   5.6916913e-05
   1.0098990e+02   5.0133706e-05
   1.0099335e+02   4.3785115e-05
   1.0099681e+02   3.7870214e-05
   1.0100026e+02   3.2388081e-05
   1.0100371e+02   2.7337799e-05
   1.0100715e+02   2.2718449e-05
   1.0101059e+02   1.8529118e-05
   1.0101403e+02   1.4768896e-05
   1.0101747e+02   1.1436872e-05
   1.0102091e+02   8.5321398e-06
   1.0102434e+02   6.0537967e-06
   1.0102777e+02   4.0009406e-06
   1.0103119e+02   2.3726729e-06
   1.0103462e+02   1.1680971e-06
   1.0103804e+02   3.8631939e-07
   1.0104146e+02   2.6448346e-08


==> Outage_beta/outbeta0.1_t_30.dat <==
   9.0000000e+01   1.0000000e+00
   9.0043214e+01   1.0000000e+00
   9.0086002e+01   1.0000000e+00
   9.0128372e+01   1.0000000e+00
   9.0170333e+01   1.0000000e+00
   9.0211893e+01   1.0000000e+00
   9.0253059e+01   1.0000000e+00
   9.0293838e+01   1.0000000e+00
   9.0334238e+01   1.0000000e+00
   9.0374265e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0453230e+01   1.0000000e+00
   9.0492180e+01   1.0000000e+00
   9.0530784e+01   1.0000000e+00
   9.0569049e+01   1.0000000e+00
   9.0606978e+01   1.0000000e+00
   9.0644580e+01   1.0000000e+00
   9.0681859e+01   1.0000000e+00
   9.0718820e+01   1.0000000e+00
   9.0755470e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.0827854e+01   1.0000000e+00
   9.0863598e+01   1.0000000e+00
   9.0899051e+01   1.0000000e+00
   9.0934217e+01   9.9999163e-01
   9.0969100e+01   9.9987418e-01
   9.1003705e+01   9.9968840e-01
   9.1038037e+01   9.9945547e-01
   9.1072100e+01   9.9918468e-01
   9.1105897e+01   9.9888172e-01
   9.1139434e+01   9.9855059e-01
   9.1172713e+01   9.9819428e-01
   9.1205739e+01   9.9781517e-01
   9.1238516e+01   9.9741520e-01
   9.1271048e+01   9.9699601e-01
   9.1303338e+01   9.9655900e-01
   9.1335389e+01   9.9610538e-01
   9.1367206e+01   9.9563622e-01
   9.1398791e+01   9.9515247e-01
   9.1430148e+01   9.9465499e-01
   9.1461280e+01   9.9414454e-01
   9.1492191e+01   9.9362182e-01
   9.1522883e+01   9.9308748e-01
   9.1553360e+01   9.9254210e-01
   9.1583625e+01   9.9198622e-01
   9.1613680e+01   9.9142035e-01
   9.1643529e+01   9.9084494e-01
   9.1673173e+01   9.9026044e-01
   9.1702617e+01   9.8966725e-01
   9.1731863e+01   9.8906575e-01
   9.1760913e+01   9.8845630e-01
   9.1789769e+01   9.8783923e-01
   9.1818436e+01   9.8721485e-01
   9.1846914e+01   9.8658347e-01
   9.1875207e+01   9.8594536e-01
   9.1903317e+01   9.8530080e-01
   9.1931246e+01   9.8465003e-01
   9.1958997e+01   9.8399330e-01
   9.1986571e+01   9.8333084e-01
   9.2013971e+01   9.8266286e-01
   9.2041200e+01   9.8198956e-01
   9.2068259e+01   9.8131116e-01
   9.2095150e+01   9.8062783e-01
   9.2121876e+01   9.7993975e-01
   9.2148438e+01   9.7924711e-01
   9.2174839e+01   9.7855005e-01
   9.2201081e+01   9.7784875e-01
   9.2227165e+01   9.7714335e-01
   9.2253093e+01   9.7643399e-01
   9.2278867e+01   9.7572083e-01
   9.2304489e+01   9.7500398e-01
   9.2329961e+01   9.7428358e-01
   9.2355284e+01   9.7355975e-01
   9.2380461e+01   9.7283262e-01
   9.2405492e+01   9.7210229e-01
   9.2430380e+01   9.7136887e-01
   9.2455127e+01   9.7063248e-01
   9.2479733e+01   9.6989321e-01
   9.2504200e+01   9.6915117e-01
   9.2528530e+01   9.6840644e-01
   9.2552725e+01   9.6765912e-01
   9.2576786e+01   9.6690930e-01
   9.2600714e+01   9.6615706e-01
   9.2624511e+01   9.6540249e-01
   9.2648178e+01   9.6464566e-01
   9.2671717e+01   9.6388666e-01
   9.2695129e+01   9.6312556e-01
   9.2718416e+01   9.6236242e-01
   9.2741578e+01   9.6159733e-01
   9.2764618e+01   9.6083034e-01
   9.2787536e+01   9.6006153e-01
   9.2810334e+01   9.5929096e-01
   9.2833012e+01   9.5851868e-01
   9.2855573e+01   9.5774477e-01
   9.2878017e+01   9.5696926e-01
   9.2900346e+01   9.5619223e-01
   9.2922561e+01   9.5541373e-01
   9.2944662e+01   9.5463381e-01
   9.2966652e+01   9.5385251e-01
   9.2988531e+01   9.5306990e-01
   9.3010300e+01   9.5228601e-01
   9.3031961e+01   9.5150090e-01
   9.3053514e+01   9.5071460e-01
   9.3074960e+01   9.4992717e-01
   9.3096302e+01   9.4913865e-01
   9.3117539e+01   9.4834908e-01
   9.3138672e+01   9.4755849e-01
   9.3159703e+01   9.4676693e-01
   9.3180633e+01   9.4597444e-01
   9.3201463e+01   9.4518105e-01
   9.3222193e+01   9.4438680e-01
   9.3242825e+01   9.4359173e-01
   9.3263359e+01   9.4279586e-01
   9.3283796e+01   9.4199924e-01
   9.3304138e+01   9.4120189e-01
   9.3324385e+01   9.4040384e-01
   9.3344538e+01   9.3960513e-01
   9.3364597e+01   9.3880579e-01
   9.3384565e+01   9.3800584e-01
   9.3404441e+01   9.3720532e-01
   9.3424227e+01   9.3640424e-01
   9.3443923e+01   9.3560264e-01
   9.3463530e+01   9.3480055e-01
   9.3483049e+01   9.3399798e-01
   9.3502480e+01   9.3319497e-01
   9.3521825e+01   9.3239154e-01
   9.3541084e+01   9.3158770e-01
   9.3560259e+01   9.3078349e-01
   9.3579348e+01   9.2997893e-01
   9.3598355e+01   9.2917403e-01
   9.3617278e+01   9.2836883e-01
   9.3636120e+01   9.2756333e-01
   9.3654880e+01   9.2675756e-01
   9.3673559e+01   9.2595154e-01
   9.3692159e+01   9.2514529e-01
   9.3710679e+01   9.2433883e-01
   9.3729120e+01   9.2353217e-01
   9.3747483e+01   9.2272534e-01
   9.3765770e+01   9.2191835e-01
   9.3783979e+01   9.2111121e-01
   9.3802112e+01   9.2030395e-01
   9.3820170e+01   9.1949657e-01
   9.3838154e+01   9.1868911e-01
   9.3856063e+01   9.1788156e-01
   9.3873898e+01   9.1707395e-01
   9.3891661e+01   9.1626629e-01
   9.3909351e+01   9.1545859e-01
   9.3926970e+01   9.1465088e-01
   9.3944517e+01   9.1384315e-01
   9.3961993e+01   9.1303543e-01
   9.3979400e+01   9.1222773e-01
   9.3996737e+01   9.1142005e-01
   9.4014005e+01   9.1061243e-01
   9.4031205e+01   9.0980485e-01
   9.4048337e+01   9.0899734e-01
   9.4065402e+01   9.0818991e-01
   9.4082400e+01   9.0738257e-01
   9.4099331e+01   9.0657533e-01
   9.4116197e+01   9.0576820e-01
   9.4132998e+01   9.0496120e-01
   9.4149733e+01   9.0415432e-01
   9.4166405e+01   9.0334758e-01
   9.4183013e+01   9.0254100e-01
   9.4199557e+01   9.0173457e-01
   9.4216039e+01   9.0092832e-01
   9.4232459e+01   9.0012224e-01
   9.4248816e+01   8.9931635e-01
   9.4265113e+01   8.9851065e-01
   9.4281348e+01   8.9770516e-01
   9.4297523e+01   8.9689989e-01
   9.4313638e+01   8.9609483e-01
   9.4329693e+01   8.9529000e-01
   9.4345689e+01   8.9448541e-01
   9.4361626e+01   8.9368106e-01
   9.4377506e+01   8.9287696e-01
   9.4393327e+01   8.9207312e-01
   9.4409091e+01   8.9126955e-01
   9.4424798e+01   8.9046624e-01
   9.4440448e+01   8.8966321e-01
   9.4456042e+01   8.8886047e-01
   9.4471580e+01   8.8805802e-01
   9.4487063e+01   8.8725587e-01
   9.4502491e+01   8.8645402e-01
   9.4517864e+01   8.8565248e-01
   9.4533183e+01   8.8485125e-01
   9.4548449e+01   8.8405034e-01
   9.4563660e+01   8.8324976e-01
   9.4578819e+01   8.8244951e-01
   9.4593925e+01   8.8164960e-01
   9.4608978e+01   8.8085003e-01
   9.4623980e+01   8.8005080e-01
   9.4638930e+01   8.7925193e-01
   9.4653829e+01   8.7845341e-01
   9.4668676e+01   8.7765526e-01
   9.4683473e+01   8.7685746e-01
   9.4698220e+01   8.7606004e-01
   9.4712917e+01   8.7526300e-01
   9.4727564e+01   8.7446633e-01
   9.4742163e+01   8.7367004e-01
   9.4756712e+01   8.7287414e-01
   9.4771213e+01   8.7207863e-01
   9.4785665e+01   8.7128351e-01
   9.4800069e+01   8.7048879e-01
   9.4814426e+01   8.6969448e-01
   9.4828736e+01   8.6890057e-01
   9.4842998e+01   8.6810706e-01
   9.4857214e+01   8.6731397e-01
   9.4871384e+01   8.6652130e-01
   9.4885507e+01   8.6572904e-01
   9.4899585e+01   8.6493720e-01
   9.4913617e+01   8.6414579e-01
   9.4927604e+01   8.6335481e-01
   9.4941546e+01   8.6256425e-01
   9.4955443e+01   8.6177413e-01
   9.4969296e+01   8.6098445e-01
   9.4983106e+01   8.6019521e-01
   9.4996871e+01   8.5940640e-01
   9.5010593e+01   8.5861804e-01
   9.5024271e+01   8.5783013e-01
   9.5037907e+01   8.5704267e-01
   9.5051500e+01   8.5625565e-01
   9.5065050e+01   8.5546909e-01
   9.5078559e+01   8.5468299e-01
   9.5092025e+01   8.5389734e-01
   9.5105450e+01   8.5311216e-01
   9.5118834e+01   8.5232744e-01
   9.5132176e+01   8.5154318e-01
   9.5145478e+01   8.5075938e-01
   9.5158738e+01   8.4997606e-01
   9.5171959e+01   8.4919321e-01
   9.5185139e+01   8.4841082e-01
   9.5198280e+01   8.4762891e-01
   9.5211381e+01   8.4684748e-01
   9.5224442e+01   8.4606652e-01
   9.5237465e+01   8.4528604e-01
   9.5250448e+01   8.4450605e-01
   9.5263393e+01   8.4372653e-01
   9.5276299e+01   8.4294750e-01
   9.5289167e+01   8.4216895e-01
   9.5301997e+01   8.4139088e-01
   9.5314789e+01   8.4061331e-01
   9.5327544e+01   8.3983622e-01
   9.5340261e+01   8.3905962e-01
   9.5352941e+01   8.3828351e-01
   9.5365584e+01   8.3750790e-01
   9.5378191e+01   8.3673278e-01
   9.5390761e+01   8.3595815e-01
   9.5403295e+01   8.3518402e-01
   9.5415792e+01   8.3441038e-01
   9.5428254e+01   8.3363725e-01
   9.5440680e+01   8.3286461e-01
   9.5453071e+01   8.3209247e-01
   9.5465427e+01   8.3132083e-01
   9.5477747e+01   8.3054969e-01
   9.5490033e+01   8.2977906e-01
   9.5502284e+01   8.2900892e-01
   9.5514500e+01   8.2823929e-01
   9.5526682e+01   8.2747017e-01
   9.5538830e+01   8.2670155e-01
   9.5550944e+01   8.2593344e-01
   9.5563025e+01   8.2516583e-01
   9.5575072e+01   8.2439873e-01
   9.5587086e+01   8.2363214e-01
   9.5599066e+01   8.2286605e-01
   9.5611014e+01   8.2210048e-01
   9.5622929e+01   8.2133541e-01
   9.5634811e+01   8.2057086e-01
   9.5646661e+01   8.1980681e-01
   9.5658478e+01   8.1904328e-01
   9.5670264e+01   8.1828025e-01
   9.5682017e+01   8.1751774e-01
   9.5693739e+01   8.1675574e-01
   9.5705429e+01   8.1599426e-01
   9.5717088e+01   8.1523328e-01
   9.5728716e+01   8.1447282e-01
   9.5740313e+01   8.1371287e-01
   9.5751878e+01   8.1295344e-01
   9.5763414e+01   8.1219452e-01
   9.5774918e+01   8.1143611e-01
   9.5786392e+01   8.1067822e-01
   9.5797836e+01   8.0992084e-01
   9.5809250e+01   8.0916398e-01
   9.5820634e+01   8.0840764e-01
   9.5831988e+01   8.0765180e-01
   9.5843312e+01   8.0689649e-01
   9.5854607e+01   8.0614169e-01
   9.5865873e+01   8.0538740e-01
   9.5877110e+01   8.0463363e-01
   9.5888317e+01   8.0388037e-01
   9.5899496e+01   8.0312764e-01
   9.5910646e+01   8.0237541e-01
   9.5921768e+01   8.0162370e-01
   9.5932861e+01   8.0087251e-01
   9.5943926e+01   8.0012184e-01
   9.5954962e+01   7.9937167e-01
   9.5965971e+01   7.9862203e-01
   9.5976952e+01   7.9787290e-01
   9.5987905e+01   7.9712429e-01
   9.5998831e+01   7.9637619e-01
   9.6009729e+01   7.9562860e-01
   9.6020600e+01   7.9488153e-01
   9.6031444e+01   7.9413498e-01
   9.6042261e+01   7.9338894e-01
   9.6053050e+01   7.9264342e-01
   9.6063814e+01   7.9189841e-01
   9.6074550e+01   7.9115392e-01
   9.6085260e+01   7.9040994e-01
   9.6095944e+01   7.8966647e-01
   9.6106602e+01   7.8892352e-01
   9.6117233e+01   7.8818108e-01
   9.6127839e+01   7.8743915e-01
   9.6138418e+01   7.8669774e-01
   9.6148972e+01   7.8595684e-01
   9.6159501e+01   7.8521646e-01
   9.6170003e+01   7.8447658e-01
   9.6180481e+01   7.8373722e-01
   9.6190933e+01   7.8299837e-01
   9.6201361e+01   7.8226003e-01
   9.6211763e+01   7.8152221e-01
   9.6222140e+01   7.8078489e-01
   9.6232493e+01   7.8004809e-01
   9.6242821e+01   7.7931179e-01
   9.6253125e+01   7.7857601e-01
   9.6263404e+01   7.7784073e-01
   9.6273659e+01   7.7710597e-01
   9.6283889e+01   7.7637171e-01
   9.6294096e+01   7.7563796e-01
   9.6304279e+01   7.7490472e-01
   9.6314438e+01   7.7417199e-01
   9.6324573e+01   7.7343976e-01
   9.6334685e+01   7.7270805e-01
   9.6344773e+01   7.7197684e-01
   9.6354837e+01   7.7124613e-01
   9.6364879e+01   7.7051593e-01
   9.6374897e+01   7.6978624e-01
   9.6384893e+01   7.6905705e-01
   9.6394865e+01   7.6832837e-01
   9.6404814e+01   7.6760018e-01
   9.6414741e+01   7.6687251e-01
   9.6424645e+01   7.6614534e-01
   9.6434527e+01   7.6541866e-01
   9.6444386e+01   7.6469250e-01
   9.6454223e+01   7.6396683e-01
   9.6464037e+01   7.6324166e-01
   9.6473830e+01   7.6251700e-01
   9.6483600e+01   7.6179284e-01
   9.6493349e+01   7.6106917e-01
   9.6503075e+01   7.6034601e-01
   9.6512780e+01   7.5962334e-01
   9.6522463e+01   7.5890117e-01
   9.6532125e+01   7.5817950e-01
   9.6541765e+01   7.5745833e-01
   9.6551384e+01   7.5673766e-01
   9.6560982e+01   7.5601748e-01
   9.6570559e+01   7.5529779e-01
   9.6580114e+01   7.5457861e-01
   9.6589648e+01   7.5385991e-01
   9.6599162e+01   7.5314171e-01
   9.6608655e+01   7.5242401e-01
   9.6618127e+01   7.5170680e-01
   9.6627578e+01   7.5099008e-01
   9.6637009e+01   7.5027385e-01
   9.6646420e+01   7.4955811e-01
   9.6655810e+01   7.4884287e-01
   9.6665180e+01   7.4812811e-01
   9.6674530e+01   7.4741385e-01
   9.6683859e+01   7.4670007e-01
   9.6693169e+01   7.4598678e-01
   9.6702459e+01   7.4527403e-01
   9.6711728e+01   7.4456254e-01
   9.6720979e+01   7.4385256e-01
   9.6730209e+01   7.4314409e-01
   9.6739420e+01   7.4243713e-01
   9.6748611e+01   7.4173166e-01
   9.6757783e+01   7.4102768e-01
   9.6766936e+01   7.4032519e-01
   9.6776070e+01   7.3962417e-01
   9.6785184e+01   7.3892463e-01
   9.6794279e+01   7.3822655e-01
   9.6803355e+01   7.3752993e-01
   9.6812412e+01   7.3683476e-01
   9.6821451e+01   7.3614103e-01
   9.6830470e+01   7.3544875e-01
   9.6839471e+01   7.3475791e-01
   9.6848454e+01   7.3406849e-01
   9.6857417e+01   7.3338049e-01
   9.6866363e+01   7.3269392e-01
   9.6875290e+01   7.3200875e-01
   9.6884198e+01   7.3132499e-01
   9.6893089e+01   7.3064263e-01
   9.6901961e+01   7.2996166e-01
   9.6910815e+01   7.2928208e-01
   9.6919651e+01   7.2860389e-01
   9.6928469e+01   7.2792707e-01
   9.6937269e+01   7.2725162e-01
   9.6946052e+01   7.2657754e-01
   9.6954817e+01   7.2590482e-01
   9.6963564e+01   7.2523345e-01
   9.6972293e+01   7.2456343e-01
   9.6981005e+01   7.2389476e-01
   9.6989700e+01   7.2322743e-01
   9.6998377e+01   7.2256142e-01
   9.7007037e+01   7.2189675e-01
   9.7015680e+01   7.2123340e-01
   9.7024305e+01   7.2057137e-01
   9.7032914e+01   7.1991065e-01
   9.7041505e+01   7.1925124e-01
   9.7050080e+01   7.1859312e-01
   9.7058637e+01   7.1793631e-01
   9.7067178e+01   7.1728079e-01
   9.7075702e+01   7.1662655e-01
   9.7084209e+01   7.1597359e-01
   9.7092700e+01   7.1532192e-01
   9.7101174e+01   7.1467151e-01
   9.7109631e+01   7.1402237e-01
   9.7118072e+01   7.1337449e-01
   9.7126497e+01   7.1272787e-01
   9.7134905e+01   7.1208250e-01
   9.7143298e+01   7.1143838e-01
   9.7151674e+01   7.1079550e-01
   9.7160033e+01   7.1015385e-01
   9.7168377e+01   7.0951344e-01
   9.7176705e+01   7.0887426e-01
   9.7185017e+01   7.0823630e-01
   9.7193313e+01   7.0759956e-01
   9.7201593e+01   7.0696404e-01
   9.7209857e+01   7.0632972e-01
   9.7218106e+01   7.0569661e-01
   9.7226339e+01   7.0506470e-01
   9.7234557e+01   7.0443398e-01
   9.7242759e+01   7.0380446e-01
   9.7250945e+01   7.0317612e-01
   9.7259116e+01   7.0254896e-01
   9.7267272e+01   7.0192298e-01
   9.7275413e+01   7.0129818e-01
   9.7283538e+01   7.0067454e-01
   9.7291648e+01   7.0005207e-01
   9.7299743e+01   6.9943076e-01
   9.7307823e+01   6.9881060e-01
   9.7315888e+01   6.9819160e-01
   9.7323938e+01   6.9757374e-01
   9.7331973e+01   6.9695703e-01
   9.7339993e+01   6.9634146e-01
   9.7347998e+01   6.9572702e-01
   9.7355989e+01   6.9511371e-01
   9.7363965e+01   6.9450153e-01
   9.7371926e+01   6.9389047e-01
   9.7379873e+01   6.9328052e-01
   9.7387806e+01   6.9267170e-01
   9.7395723e+01   6.9206398e-01
   9.7403627e+01   6.9145737e-01
   9.7411516e+01   6.9085186e-01
   9.7419391e+01   6.9024744e-01
   9.7427251e+01   6.8964412e-01
   9.7435098e+01   6.8904190e-01
   9.7442930e+01   6.8844075e-01
   9.7450748e+01   6.8784069e-01
   9.7458552e+01   6.8724171e-01
   9.7466342e+01   6.8664380e-01
   9.7474118e+01   6.8604697e-01
   9.7481880e+01   6.8545120e-01
   9.7489629e+01   6.8485649e-01
   9.7497363e+01   6.8426284e-01
   9.7505084e+01   6.8367025e-01
   9.7512791e+01   6.8307871e-01
   9.7520484e+01   6.8248821e-01
   9.7528164e+01   6.8189877e-01
   9.7535831e+01   6.8131036e-01
   9.7543483e+01   6.8072299e-01
   9.7551123e+01   6.8013665e-01
   9.7558749e+01   6.7955134e-01
   9.7566361e+01   6.7896705e-01
   9.7573960e+01   6.7838379e-01
   9.7581546e+01   6.7780155e-01
   9.7589119e+01   6.7722033e-01
   9.7596678e+01   6.7664011e-01
   9.7604225e+01   6.7606090e-01
   9.7611758e+01   6.7548270e-01
   9.7619278e+01   6.7490550e-01
   9.7626786e+01   6.7432930e-01
   9.7634280e+01   6.7375409e-01
   9.7641761e+01   6.7317987e-01
   9.7649230e+01   6.7260664e-01
   9.7656686e+01   6.7203440e-01
   9.7664128e+01   6.7146313e-01
   9.7671559e+01   6.7089284e-01
   9.7678976e+01   6.7032353e-01
   9.7686381e+01   6.6975518e-01
   9.7693773e+01   6.6918781e-01
   9.7701153e+01   6.6862140e-01
   9.7708520e+01   6.6805595e-01
   9.7715875e+01   6.6749145e-01
   9.7723217e+01   6.6692791e-01
   9.7730547e+01   6.6636533e-01
   9.7737864e+01   6.6580369e-01
   9.7745170e+01   6.6524299e-01
   9.7752463e+01   6.6468324e-01
   9.7759743e+01   6.6412442e-01
   9.7767012e+01   6.6356654e-01
   9.7774268e+01   6.6300959e-01
   9.7781513e+01   6.6245357e-01
   9.7788745e+01   6.6189848e-01
   9.7795965e+01   6.6134431e-01
   9.7803173e+01   6.6079106e-01
   9.7810369e+01   6.6023873e-01
   9.7817554e+01   6.5968731e-01
   9.7824726e+01   6.5913680e-01
   9.7831887e+01   6.5858719e-01
   9.7839036e+01   6.5803850e-01
   9.7846173e+01   6.5749070e-01
   9.7853298e+01   6.5694381e-01
   9.7860412e+01   6.5639781e-01
   9.7867514e+01   6.5585270e-01
   9.7874605e+01   6.5530848e-01
   9.7881684e+01   6.5476515e-01
   9.7888751e+01   6.5422270e-01
   9.7895807e+01   6.5368114e-01
   9.7902852e+01   6.5314045e-01
   9.7909885e+01   6.5260064e-01
   9.7916906e+01   6.5206170e-01
   9.7923917e+01   6.5152363e-01
   9.7930916e+01   6.5098643e-01
   9.7937904e+01   6.5045009e-01
   9.7944880e+01   6.4991462e-01
   9.7951846e+01   6.4938000e-01
   9.7958800e+01   6.4884624e-01
   9.7965743e+01   6.4831333e-01
   9.7972675e+01   6.4778128e-01
   9.7979596e+01   6.4725007e-01
   9.7986506e+01   6.4671971e-01
   9.7993405e+01   6.4619019e-01
   9.8000294e+01   6.4566150e-01
   9.8007171e+01   6.4513366e-01
   9.8014037e+01   6.4460665e-01
   9.8020893e+01   6.4408047e-01
   9.8027737e+01   6.4355513e-01
   9.8034571e+01   6.4303060e-01
   9.8041394e+01   6.4250691e-01
   9.8048207e+01   6.4198403e-01
   9.8055009e+01   6.4146197e-01
   9.8061800e+01   6.4094073e-01
   9.8068580e+01   6.4042031e-01
   9.8075350e+01   6.3990069e-01
   9.8082110e+01   6.3938188e-01
   9.8088859e+01   6.3886388e-01
   9.8095597e+01   6.3834669e-01
   9.8102325e+01   6.3783029e-01
   9.8109043e+01   6.3731469e-01
   9.8115750e+01   6.3679989e-01
   9.8122447e+01   6.3628589e-01
   9.8129134e+01   6.3577267e-01
   9.8135810e+01   6.3526024e-01
   9.8142476e+01   6.3474860e-01
   9.8149132e+01   6.3423775e-01
   9.8155777e+01   6.3372767e-01
   9.8162413e+01   6.3321838e-01
   9.8169038e+01   6.3270986e-01
   9.8175654e+01   6.3220212e-01
   9.8182259e+01   6.3169515e-01
   9.8188854e+01   6.3118895e-01
   9.8195439e+01   6.3068351e-01
   9.8202015e+01   6.3017884e-01
   9.8208580e+01   6.2967494e-01
   9.8215135e+01   6.2917179e-01
   9.8221681e+01   6.2866941e-01
   9.8228216e+01   6.2816778e-01
   9.8234742e+01   6.2766690e-01
   9.8241258e+01   6.2716678e-01
   9.8247765e+01   6.2666740e-01
   9.8254261e+01   6.2616877e-01
   9.8260748e+01   6.2567089e-01
   9.8267225e+01   6.2517375e-01
   9.8273693e+01   6.2467734e-01
   9.8280151e+01   6.2418168e-01
   9.8286599e+01   6.2368675e-01
   9.8293038e+01   6.2319256e-01
   9.8299467e+01   6.2269910e-01
   9.8305887e+01   6.2220637e-01
   9.8312297e+01   6.2171436e-01
   9.8318698e+01   6.2122308e-01
   9.8325089e+01   6.2073253e-01
   9.8331471e+01   6.2024269e-01
   9.8337844e+01   6.1975357e-01
   9.8344207e+01   6.1926517e-01
   9.8350561e+01   6.1877749e-01
   9.8356906e+01   6.1829051e-01
   9.8363241e+01   6.1780425e-01
   9.8369567e+01   6.1731869e-01
   9.8375884e+01   6.1683385e-01
   9.8382192e+01   6.1634970e-01
   9.8388491e+01   6.1586626e-01
   9.8394780e+01   6.1538352e-01
   9.8401061e+01   6.1490147e-01
   9.8407332e+01   6.1442013e-01
   9.8413595e+01   6.1393947e-01
   9.8419848e+01   6.1345951e-01
   9.8426092e+01   6.1298024e-01
   9.8432328e+01   6.1250165e-01
   9.8438554e+01   6.1202376e-01
   9.8444772e+01   6.1154654e-01
   9.8450980e+01   6.1107001e-01
   9.8457180e+01   6.1059416e-01
   9.8463371e+01   6.1011899e-01
   9.8469553e+01   6.0964449e-01
   9.8475727e+01   6.0917067e-01
   9.8481891e+01   6.0869752e-01
   9.8488047e+01   6.0822505e-01
   9.8494194e+01   6.0775324e-01
   9.8500333e+01   6.0728209e-01
   9.8506462e+01   6.0681162e-01
   9.8512583e+01   6.0634180e-01
   9.8518696e+01   6.0587265e-01
   9.8524800e+01   6.0540415e-01
   9.8530895e+01   6.0493632e-01
   9.8536982e+01   6.0446914e-01
   9.8543060e+01   6.0400261e-01
   9.8549130e+01   6.0353674e-01
   9.8555192e+01   6.0307151e-01
   9.8561244e+01   6.0260694e-01
   9.8567289e+01   6.0214301e-01
   9.8573325e+01   6.0167972e-01
   9.8579353e+01   6.0121708e-01
   9.8585372e+01   6.0075508e-01
   9.8591383e+01   6.0029372e-01
   9.8597386e+01   5.9983299e-01
   9.8603380e+01   5.9937291e-01
   9.8609366e+01   5.9891345e-01
   9.8615344e+01   5.9845463e-01
   9.8621314e+01   5.9799644e-01
   9.8627275e+01   5.9753888e-01
   9.8633229e+01   5.9708195e-01
   9.8639174e+01   5.9662564e-01
   9.8645111e+01   5.9616995e-01
   9.8651040e+01   5.9571489e-01
   9.8656961e+01   5.9526045e-01
   9.8662873e+01   5.9480663e-01
   9.8668778e+01   5.9435342e-01
   9.8674675e+01   5.9390083e-01
   9.8680564e+01   5.9344885e-01
   9.8686444e+01   5.9299748e-01
   9.8692317e+01   5.9254673e-01
   9.8698182e+01   5.9209658e-01
   9.8704039e+01   5.9164704e-01
   9.8709888e+01   5.9119811e-01
   9.8715729e+01   5.9074978e-01
   9.8721563e+01   5.9030205e-01
   9.8727388e+01   5.8985492e-01
   9.8733206e+01   5.8940840e-01
   9.8739016e+01   5.8896247e-01
   9.8744818e+01   5.8851713e-01
   9.8750613e+01   5.8807239e-01
   9.8756399e+01   5.8762824e-01
   9.8762178e+01   5.8718468e-01
   9.8767950e+01   5.8674172e-01
   9.8773713e+01   5.8629934e-01
   9.8779470e+01   5.8585754e-01
   9.8785218e+01   5.8541633e-01
   9.8790959e+01   5.8497571e-01
   9.8796692e+01   5.8453566e-01
   9.8802418e+01   5.8409620e-01
   9.8808136e+01   5.8365731e-01
   9.8813847e+01   5.8321901e-01
   9.8819550e+01   5.8278127e-01
   9.8825245e+01   5.8234411e-01
   9.8830934e+01   5.8190753e-01
   9.8836614e+01   5.8147151e-01
   9.8842288e+01   5.8103607e-01
   9.8847954e+01   5.8060119e-01
   9.8853612e+01   5.8016688e-01
   9.8859263e+01   5.7973313e-01
   9.8864907e+01   5.7929995e-01
   9.8870544e+01   5.7886733e-01
   9.8876173e+01   5.7843527e-01
   9.8881795e+01   5.7800378e-01
   9.8887410e+01   5.7757283e-01
   9.8893017e+01   5.7714245e-01
   9.8898617e+01   5.7671262e-01
   9.8904210e+01   5.7628334e-01
   9.8909796e+01   5.7585462e-01
   9.8915375e+01   5.7542644e-01
   9.8920946e+01   5.7499882e-01
   9.8926510e+01   5.7457174e-01
   9.8932068e+01   5.7414521e-01
   9.8937618e+01   5.7371923e-01
   9.8943161e+01   5.7329378e-01
   9.8948697e+01   5.7286889e-01
   9.8954225e+01   5.7244453e-01
   9.8959747e+01   5.7202071e-01
   9.8965262e+01   5.7159743e-01
   9.8970770e+01   5.7117468e-01
   9.8976271e+01   5.7075248e-01
   9.8981765e+01   5.7033080e-01
   9.8987252e+01   5.6990966e-01
   9.8992732e+01   5.6948905e-01
   9.8998205e+01   5.6906897e-01
   9.9003671e+01   5.6864942e-01
   9.9009131e+01   5.6823040e-01
   9.9014583e+01   5.6781190e-01
   9.9020029e+01   5.6739393e-01
   9.9025468e+01   5.6697648e-01
   9.9030900e+01   5.6655955e-01
   9.9036325e+01   5.6614314e-01
   9.9041744e+01   5.6572726e-01
   9.9047155e+01   5.6531189e-01
   9.9052560e+01   5.6489704e-01
   9.9057959e+01   5.6448270e-01
   9.9063350e+01   5.6406888e-01
   9.9068735e+01   5.6365557e-01
   9.9074114e+01   5.6324277e-01
   9.9079485e+01   5.6283049e-01
   9.9084850e+01   5.6241871e-01
   9.9090209e+01   5.6200744e-01
   9.9095560e+01   5.6159668e-01
   9.9100905e+01   5.6118642e-01
   9.9106244e+01   5.6077667e-01
   9.9111576e+01   5.6036742e-01
   9.9116902e+01   5.5995867e-01
   9.9122221e+01   5.5955043e-01
   9.9127533e+01   5.5914268e-01
   9.9132839e+01   5.5873543e-01
   9.9138139e+01   5.5832868e-01
   9.9143432e+01   5.5792242e-01
   9.9148718e+01   5.5751666e-01
   9.9153998e+01   5.5711139e-01
   9.9159272e+01   5.5670661e-01
   9.9164539e+01   5.5630233e-01
   9.9169800e+01   5.5589853e-01
   9.9175055e+01   5.5549523e-01
   9.9180303e+01   5.5509241e-01
   9.9185545e+01   5.5469007e-01
   9.9190781e+01   5.5428822e-01
   9.9196010e+01   5.5388686e-01
   9.9201233e+01   5.5348598e-01
   9.9206450e+01   5.5308558e-01
   9.9211661e+01   5.5268566e-01
   9.9216865e+01   5.5228622e-01
   9.9222063e+01   5.5188725e-01
   9.9227255e+01   5.5148877e-01
   9.9232440e+01   5.5109076e-01
   9.9237620e+01   5.5069322e-01
   9.9242793e+01   5.5029616e-01
   9.9247960e+01   5.4989957e-01
   9.9253121e+01   5.4950345e-01
   9.9258276e+01   5.4910781e-01
   9.9263424e+01   5.4871263e-01
   9.9268567e+01   5.4831792e-01
   9.9273704e+01   5.4792367e-01
   9.9278834e+01   5.4752989e-01
   9.9283959e+01   5.4713658e-01
   9.9289077e+01   5.4674373e-01
   9.9294189e+01   5.4635134e-01
   9.9299296e+01   5.4595942e-01
   9.9304396e+01   5.4556795e-01
   9.9309490e+01   5.4517694e-01
   9.9314579e+01   5.4478639e-01
   9.9319661e+01   5.4439630e-01
   9.9324738e+01   5.4400667e-01
   9.9329808e+01   5.4361749e-01
   9.9334873e+01   5.4322876e-01
   9.9339932e+01   5.4284048e-01
   9.9344985e+01   5.4245266e-01
   9.9350032e+01   5.4206529e-01
   9.9355073e+01   5.4167837e-01
   9.9360108e+01   5.4129189e-01
   9.9365137e+01   5.4090587e-01
   9.9370161e+01   5.4052029e-01
   9.9375179e+01   5.4013516e-01
   9.9380191e+01   5.3975047e-01
   9.9385197e+01   5.3936622e-01
   9.9390198e+01   5.3898242e-01
   9.9395193e+01   5.3859905e-01
   9.9400182e+01   5.3821613e-01
   9.9405165e+01   5.3783365e-01
   9.9410142e+01   5.3745161e-01
   9.9415114e+01   5.3707000e-01
   9.9420081e+01   5.3668883e-01
   9.9425041e+01   5.3630809e-01
   9.9429996e+01   5.3592779e-01
   9.9434945e+01   5.3554793e-01
   9.9439889e+01   5.3516849e-01
   9.9444827e+01   5.3478949e-01
   9.9449759e+01   5.3441092e-01
   9.9454686e+01   5.3403277e-01
   9.9459607e+01   5.3365506e-01
   9.9464523e+01   5.3327777e-01
   9.9469433e+01   5.3290091e-01
   9.9474337e+01   5.3252447e-01
   9.9479236e+01   5.3214846e-01
   9.9484130e+01   5.3177288e-01
   9.9489018e+01   5.3139771e-01
   9.9493900e+01   5.3102297e-01
   9.9498777e+01   5.3064865e-01
   9.9503649e+01   5.3027475e-01
   9.9508515e+01   5.2990126e-01
   9.9513375e+01   5.2952820e-01
   9.9518230e+01   5.2915555e-01
   9.9523080e+01   5.2878332e-01
   9.9527924e+01   5.2841150e-01
   9.9532763e+01   5.2804010e-01
   9.9537597e+01   5.2766911e-01
   9.9542425e+01   5.2729854e-01
   9.9547248e+01   5.2692837e-01
   9.9552065e+01   5.2655862e-01
   9.9556878e+01   5.2618927e-01
   9.9561684e+01   5.2582034e-01
   9.9566486e+01   5.2545181e-01
   9.9571282e+01   5.2508369e-01
   9.9576073e+01   5.2471597e-01
   9.9580858e+01   5.2434867e-01
   9.9585639e+01   5.2398176e-01
   9.9590414e+01   5.2361526e-01
   9.9595184e+01   5.2324916e-01
   9.9599948e+01   5.2288346e-01
   9.9604708e+01   5.2251816e-01
   9.9609462e+01   5.2215327e-01
   9.9614211e+01   5.2178877e-01
   9.9618955e+01   5.2142467e-01
   9.9623693e+01   5.2106097e-01
   9.9628427e+01   5.2069766e-01
   9.9633155e+01   5.2033475e-01
   9.9637878e+01   5.1997223e-01
   9.9642596e+01   5.1961011e-01
   9.9647309e+01   5.1924838e-01
   9.9652017e+01   5.1888705e-01
   9.9656720e+01   5.1852610e-01
   9.9661417e+01   5.1816555e-01
   9.9666110e+01   5.1780538e-01
   9.9670797e+01   5.1744560e-01
   9.9675480e+01   5.1708621e-01
   9.9680157e+01   5.1672721e-01
   9.9684829e+01   5.1636860e-01
   9.9689497e+01   5.1601037e-01
   9.9694159e+01   5.1565252e-01
   9.9698816e+01   5.1529506e-01
   9.9703469e+01   5.1493798e-01
   9.9708116e+01   5.1458128e-01
   9.9712758e+01   5.1422497e-01
   9.9717396e+01   5.1386903e-01
   9.9722028e+01   5.1351348e-01
   9.9726656e+01   5.1315830e-01
   9.9731279e+01   5.1280350e-01
   9.9735896e+01   5.1244908e-01
   9.9740509e+01   5.1209503e-01
   9.9745117e+01   5.1174136e-01
   9.9749720e+01   5.1138807e-01
   9.9754318e+01   5.1103515e-01
   9.9758911e+01   5.1068260e-01
   9.9763500e+01   5.1033043e-01
   9.9768083e+01   5.0997862e-01
   9.9772662e+01   5.0962719e-01
   9.9777236e+01   5.0927613e-01
   9.9781805e+01   5.0892544e-01
   9.9786369e+01   5.0857511e-01
   9.9790929e+01   5.0822516e-01
   9.9795484e+01   5.0787557e-01
   9.9800034e+01   5.0752634e-01
   9.9804579e+01   5.0717749e-01
   9.9809119e+01   5.0682899e-01
   9.9813655e+01   5.0648087e-01
   9.9818186e+01   5.0613310e-01
   9.9822712e+01   5.0578570e-01
   9.9827234e+01   5.0543866e-01
   9.9831751e+01   5.0509197e-01
   9.9836263e+01   5.0474565e-01
   9.9840770e+01   5.0439969e-01
   9.9845273e+01   5.0405409e-01
   9.9849771e+01   5.0370885e-01
   9.9854265e+01   5.0336396e-01
   9.9858754e+01   5.0301943e-01
   9.9863238e+01   5.0267525e-01
   9.9867717e+01   5.0233143e-01
   9.9872192e+01   5.0198797e-01
   9.9876663e+01   5.0164486e-01
   9.9881128e+01   5.0130210e-01
   9.9885590e+01   5.0095969e-01
   9.9890046e+01   5.0061763e-01
   9.9894498e+01   5.0027593e-01
   9.9898946e+01   4.9993457e-01
   9.9903389e+01   4.9959357e-01
   9.9907827e+01   4.9925291e-01
   9.9912261e+01   4.9891260e-01
   9.9916690e+01   4.9857264e-01
   9.9921115e+01   4.9823302e-01
   9.9925535e+01   4.9789375e-01
   9.9929951e+01   4.9755483e-01
   9.9934362e+01   4.9721624e-01
   9.9938769e+01   4.9687801e-01
   9.9943172e+01   4.9654011e-01
   9.9947569e+01   4.9620256e-01
   9.9951963e+01   4.9586535e-01
   9.9956352e+01   4.9552848e-01
   9.9960737e+01   4.9519195e-01
   9.9965117e+01   4.9485576e-01
   9.9969492e+01   4.9451990e-01
   9.9973864e+01   4.9418439e-01
   9.9978231e+01   4.9384921e-01
   9.9982593e+01   4.9351437e-01
   9.9986952e+01   4.9317987e-01
   9.9991305e+01   4.9284570e-01
   9.9995655e+01   4.9251187e-01
   1.0000000e+02   4.9217837e-01
   1.0000434e+02   4.9184520e-01
   1.0000868e+02   4.9151236e-01
   1.0001301e+02   4.9117986e-01
   1.0001734e+02   4.9084769e-01
   1.0002166e+02   4.9051585e-01
   1.0002598e+02   4.9018434e-01
   1.0003029e+02   4.8985316e-01
   1.0003461e+02   4.8952231e-01
   1.0003891e+02   4.8919178e-01
   1.0004321e+02   4.8886159e-01
   1.0004751e+02   4.8853172e-01
   1.0005181e+02   4.8820217e-01
   1.0005609e+02   4.8787296e-01
   1.0006038e+02   4.8754406e-01
   1.0006466e+02   4.8721549e-01
   1.0006894e+02   4.8688725e-01
   1.0007321e+02   4.8655933e-01
   1.0007748e+02   4.8623173e-01
   1.0008174e+02   4.8590445e-01
   1.0008600e+02   4.8557749e-01
   1.0009026e+02   4.8525085e-01
   1.0009451e+02   4.8492453e-01
   1.0009876e+02   4.8459854e-01
   1.0010300e+02   4.8427286e-01
   1.0010724e+02   4.8394749e-01
   1.0011147e+02   4.8362245e-01
   1.0011570e+02   4.8329772e-01
   1.0011993e+02   4.8297331e-01
   1.0012415e+02   4.8264921e-01
   1.0012837e+02   4.8232543e-01
   1.0013259e+02   4.8200196e-01
   1.0013680e+02   4.8167881e-01
   1.0014100e+02   4.8135597e-01
   1.0014521e+02   4.8103344e-01
   1.0014940e+02   4.8071122e-01
   1.0015360e+02   4.8038932e-01
   1.0015779e+02   4.8006772e-01
   1.0016197e+02   4.7974644e-01
   1.0016616e+02   4.7942546e-01
   1.0017033e+02   4.7910479e-01
   1.0017451e+02   4.7878444e-01
   1.0017868e+02   4.7846438e-01
   1.0018284e+02   4.7814464e-01
   1.0018700e+02   4.7782520e-01
   1.0019116e+02   4.7750607e-01
   1.0019532e+02   4.7718724e-01
   1.0019947e+02   4.7686872e-01
   1.0020361e+02   4.7655050e-01
   1.0020775e+02   4.7623259e-01
   1.0021189e+02   4.7591498e-01
   1.0021603e+02   4.7559767e-01
   1.0022016e+02   4.7528066e-01
   1.0022428e+02   4.7496395e-01
   1.0022841e+02   4.7464755e-01
   1.0023252e+02   4.7433144e-01
   1.0023664e+02   4.7401564e-01
   1.0024075e+02   4.7370013e-01
   1.0024486e+02   4.7338492e-01
   1.0024896e+02   4.7307001e-01
   1.0025306e+02   4.7275540e-01
   1.0025715e+02   4.7244108e-01
   1.0026125e+02   4.7212706e-01
   1.0026533e+02   4.7181333e-01
   1.0026942e+02   4.7149990e-01
   1.0027350e+02   4.7118677e-01
   1.0027757e+02   4.7087392e-01
   1.0028164e+02   4.7056137e-01
   1.0028571e+02   4.7024912e-01
   1.0028978e+02   4.6993715e-01
   1.0029384e+02   4.6962548e-01
   1.0029789e+02   4.6931410e-01
   1.0030195e+02   4.6900301e-01
   1.0030600e+02   4.6869221e-01
   1.0031004e+02   4.6838170e-01
   1.0031408e+02   4.6807148e-01
   1.0031812e+02   4.6776154e-01
   1.0032216e+02   4.6745190e-01
   1.0032619e+02   4.6714254e-01
   1.0033021e+02   4.6683347e-01
   1.0033424e+02   4.6652468e-01
   1.0033826e+02   4.6621619e-01
   1.0034227e+02   4.6590797e-01
   1.0034628e+02   4.6560004e-01
   1.0035029e+02   4.6529240e-01
   1.0035430e+02   4.6498504e-01
   1.0035830e+02   4.6467796e-01
   1.0036230e+02   4.6437116e-01
   1.0036629e+02   4.6406465e-01
   1.0037028e+02   4.6375842e-01
   1.0037426e+02   4.6345247e-01
   1.0037825e+02   4.6314680e-01
   1.0038223e+02   4.6284141e-01
   1.0038620e+02   4.6253630e-01
   1.0039017e+02   4.6223146e-01
   1.0039414e+02   4.6192691e-01
   1.0039811e+02   4.6162264e-01
   1.0040207e+02   4.6131864e-01
   1.0040602e+02   4.6101492e-01
   1.0040998e+02   4.6071147e-01
   1.0041393e+02   4.6040831e-01
   1.0041787e+02   4.6010541e-01
   1.0042182e+02   4.5980279e-01
   1.0042576e+02   4.5950045e-01
   1.0042969e+02   4.5919838e-01
   1.0043362e+02   4.5889659e-01
   1.0043755e+02   4.5859506e-01
   1.0044148e+02   4.5829381e-01
   1.0044540e+02   4.5799284e-01
   1.0044932e+02   4.5769213e-01
   1.0045323e+02   4.5739169e-01
   1.0045714e+02   4.5709153e-01
   1.0046105e+02   4.5679163e-01
   1.0046495e+02   4.5649201e-01
   1.0046885e+02   4.5619265e-01
   1.0047275e+02   4.5589356e-01
   1.0047664e+02   4.5559474e-01
   1.0048053e+02   4.5529619e-01
   1.0048442e+02   4.5499791e-01
   1.0048830e+02   4.5469989e-01
   1.0049218e+02   4.5440214e-01
   1.0049606e+02   4.5410465e-01
   1.0049993e+02   4.5380743e-01
   1.0050380e+02   4.5351047e-01
   1.0050766e+02   4.5321378e-01
   1.0051153e+02   4.5291735e-01
   1.0051538e+02   4.5262119e-01
   1.0051924e+02   4.5232529e-01
   1.0052309e+02   4.5202965e-01
   1.0052694e+02   4.5173427e-01
   1.0053078e+02   4.5143915e-01
   1.0053463e+02   4.5114430e-01
   1.0053846e+02   4.5084971e-01
   1.0054230e+02   4.5055537e-01
   1.0054613e+02   4.5026130e-01
   1.0054996e+02   4.4996748e-01
   1.0055378e+02   4.4967393e-01
   1.0055760e+02   4.4938063e-01
   1.0056142e+02   4.4908759e-01
   1.0056524e+02   4.4879480e-01
   1.0056905e+02   4.4850228e-01
   1.0057286e+02   4.4821001e-01
   1.0057666e+02   4.4791799e-01
   1.0058046e+02   4.4762624e-01
   1.0058426e+02   4.4733473e-01
   1.0058805e+02   4.4704349e-01
   1.0059185e+02   4.4675249e-01
   1.0059563e+02   4.4646175e-01
   1.0059942e+02   4.4617127e-01
   1.0060320e+02   4.4588103e-01
   1.0060698e+02   4.4559105e-01
   1.0061075e+02   4.4530132e-01
   1.0061452e+02   4.4501184e-01
   1.0061829e+02   4.4472262e-01
   1.0062206e+02   4.4443364e-01
   1.0062582e+02   4.4414492e-01
   1.0062958e+02   4.4385644e-01
   1.0063333e+02   4.4356822e-01
   1.0063709e+02   4.4328024e-01
   1.0064083e+02   4.4299251e-01
   1.0064458e+02   4.4270503e-01
   1.0064832e+02   4.4241780e-01
   1.0065206e+02   4.4213081e-01
   1.0065580e+02   4.4184407e-01
   1.0065953e+02   4.4155758e-01
   1.0066326e+02   4.4127134e-01
   1.0066699e+02   4.4098534e-01
   1.0067071e+02   4.4069958e-01
   1.0067443e+02   4.4041407e-01
   1.0067815e+02   4.4012880e-01
   1.0068186e+02   4.3984378e-01
   1.0068557e+02   4.3955900e-01
   1.0068928e+02   4.3927447e-01
   1.0069298e+02   4.3899018e-01
   1.0069668e+02   4.3870612e-01
   1.0070038e+02   4.3842232e-01
   1.0070407e+02   4.3813875e-01
   1.0070776e+02   4.3785542e-01
   1.0071145e+02   4.3757234e-01
   1.0071514e+02   4.3728949e-01
   1.0071882e+02   4.3700689e-01
   1.0072250e+02   4.3672452e-01
   1.0072617e+02   4.3644239e-01
   1.0072985e+02   4.3616050e-01
   1.0073352e+02   4.3587885e-01
   1.0073718e+02   4.3559744e-01
   1.0074085e+02   4.3531626e-01
   1.0074451e+02   4.3503533e-01
   1.0074816e+02   4.3475462e-01
   1.0075182e+02   4.3447416e-01
   1.0075547e+02   4.3419393e-01
   1.0075912e+02   4.3391394e-01
   1.0076276e+02   4.3363418e-01
   1.0076640e+02   4.3335465e-01
   1.0077004e+02   4.3307536e-01
   1.0077368e+02   4.3279630e-01
   1.0077731e+02   4.3251748e-01
   1.0078094e+02   4.3223889e-01
   1.0078457e+02   4.3196053e-01
   1.0078819e+02   4.3168241e-01
   1.0079181e+02   4.3140451e-01
   1.0079543e+02   4.3112685e-01
   1.0079904e+02   4.3084942e-01
   1.0080266e+02   4.3057222e-01
   1.0080626e+02   4.3029525e-01
   1.0080987e+02   4.3001851e-01
   1.0081347e+02   4.2974200e-01
   1.0081707e+02   4.2946572e-01
   1.0082067e+02   4.2918967e-01
   1.0082426e+02   4.2891384e-01
   1.0082785e+02   4.2863825e-01
   1.0083144e+02   4.2836288e-01
   1.0083503e+02   4.2808774e-01
   1.0083861e+02   4.2781282e-01
   1.0084219e+02   4.2753813e-01
   1.0084576e+02   4.2726367e-01
   1.0084934e+02   4.2698944e-01
   1.0085291e+02   4.2671543e-01
   1.0085647e+02   4.2644164e-01
   1.0086004e+02   4.2616808e-01
   1.0086360e+02   4.2589475e-01
   1.0086716e+02   4.2562163e-01
   1.0087071e+02   4.2534874e-01
   1.0087426e+02   4.2507608e-01
   1.0087781e+02   4.2480364e-01
   1.0088136e+02   4.2453142e-01
   1.0088490e+02   4.2425942e-01
   1.0088845e+02   4.2398764e-01
   1.0089198e+02   4.2371609e-01
   1.0089552e+02   4.2344475e-01
   1.0089905e+02   4.2317364e-01
   1.0090258e+02   4.2290275e-01
   1.0090611e+02   4.2263208e-01
   1.0090963e+02   4.2236162e-01
   1.0091315e+02   4.2209139e-01
   1.0091667e+02   4.2182138e-01
   1.0092018e+02   4.2155158e-01
   1.0092370e+02   4.2128200e-01
   1.0092721e+02   4.2101264e-01
   1.0093071e+02   4.2074350e-01
   1.0093422e+02   4.2047457e-01
   1.0093772e+02   4.2020586e-01
   1.0094122e+02   4.1993737e-01
   1.0094471e+02   4.1966909e-01
   1.0094820e+02   4.1940103e-01
   1.0095169e+02   4.1913319e-01
   1.0095518e+02   4.1886556e-01
   1.0095866e+02   4.1859814e-01
   1.0096215e+02   4.1833094e-01
   1.0096562e+02   4.1806395e-01
   1.0096910e+02   4.1779718e-01
   1.0097257e+02   4.1753062e-01
   1.0097604e+02   4.1726427e-01
   1.0097951e+02   4.1699814e-01
   1.0098298e+02   4.1673222e-01
   1.0098644e+02   4.1646651e-01
   1.0098990e+02   4.1620101e-01
   1.0099335e+02   4.1593572e-01
   1.0099681e+02   4.1567065e-01
   1.0100026e+02   4.1540578e-01
   1.0100371e+02   4.1514112e-01
   1.0100715e+02   4.1487668e-01
   1.0101059e+02   4.1461244e-01
   1.0101403e+02   4.1434842e-01
   1.0101747e+02   4.1408460e-01
   1.0102091e+02   4.1382099e-01
   1.0102434e+02   4.1355759e-01
   1.0102777e+02   4.1329440e-01
   1.0103119e+02   4.1303141e-01
   1.0103462e+02   4.1276864e-01
   1.0103804e+02   4.1250606e-01
   1.0104146e+02   4.1224370e-01
   1.0104487e+02   4.1198154e-01
   1.0104828e+02   4.1171959e-01
   1.0105169e+02   4.1145785e-01
   1.0105510e+02   4.1119631e-01
   1.0105851e+02   4.1093497e-01
   1.0106191e+02   4.1067384e-01
   1.0106531e+02   4.1041291e-01
   1.0106871e+02   4.1015219e-01
   1.0107210e+02   4.0989167e-01
   1.0107549e+02   4.0963136e-01
   1.0107888e+02   4.0937125e-01
   1.0108227e+02   4.0911134e-01
   1.0108565e+02   4.0885163e-01
   1.0108903e+02   4.0859213e-01
   1.0109241e+02   4.0833282e-01
   1.0109579e+02   4.0807372e-01
   1.0109916e+02   4.0781482e-01
   1.0110253e+02   4.0755612e-01
   1.0110590e+02   4.0729763e-01
   1.0110926e+02   4.0703933e-01
   1.0111263e+02   4.0678123e-01
   1.0111599e+02   4.0652333e-01
   1.0111934e+02   4.0626563e-01
   1.0112270e+02   4.0600813e-01
   1.0112605e+02   4.0575083e-01
   1.0112940e+02   4.0549373e-01
   1.0113275e+02   4.0523683e-01
   1.0113609e+02   4.0498012e-01
   1.0113943e+02   4.0472361e-01
   1.0114277e+02   4.0446730e-01
   1.0114611e+02   4.0421118e-01
   1.0114944e+02   4.0395527e-01
   1.0115278e+02   4.0369954e-01
   1.0115611e+02   4.0344402e-01
   1.0115943e+02   4.0318869e-01
   1.0116276e+02   4.0293355e-01
   1.0116608e+02   4.0267861e-01
   1.0116940e+02   4.0242387e-01
   1.0117271e+02   4.0216932e-01
   1.0117603e+02   4.0191496e-01
   1.0117934e+02   4.0166080e-01
   1.0118265e+02   4.0140683e-01
   1.0118595e+02   4.0115306e-01
   1.0118926e+02   4.0089948e-01
   1.0119256e+02   4.0064609e-01
   1.0119586e+02   4.0039289e-01
   1.0119915e+02   4.0013989e-01
   1.0120245e+02   3.9988707e-01
   1.0120574e+02   3.9963445e-01
   1.0120903e+02   3.9938202e-01
   1.0121231e+02   3.9912978e-01
   1.0121560e+02   3.9887774e-01
   1.0121888e+02   3.9862588e-01
   1.0122216e+02   3.9837421e-01
   1.0122544e+02   3.9812273e-01
   1.0122871e+02   3.9787145e-01
   1.0123198e+02   3.9762035e-01
   1.0123525e+02   3.9736944e-01
   1.0123852e+02   3.9711872e-01
   1.0124178e+02   3.9686819e-01
   1.0124504e+02   3.9661784e-01
   1.0124830e+02   3.9636768e-01
   1.0125156e+02   3.9611772e-01
   1.0125481e+02   3.9586793e-01
   1.0125806e+02   3.9561834e-01
   1.0126131e+02   3.9536893e-01
   1.0126456e+02   3.9511971e-01
   1.0126781e+02   3.9487068e-01
   1.0127105e+02   3.9462183e-01
   1.0127429e+02   3.9437316e-01
   1.0127753e+02   3.9412469e-01
   1.0128076e+02   3.9387639e-01
   1.0128399e+02   3.9362828e-01
   1.0128722e+02   3.9338036e-01
   1.0129045e+02   3.9313262e-01
   1.0129368e+02   3.9288507e-01
   1.0129690e+02   3.9263769e-01
   1.0130012e+02   3.9239051e-01
   1.0130334e+02   3.9214350e-01
   1.0130655e+02   3.9189668e-01
   1.0130977e+02   3.9165004e-01
   1.0131298e+02   3.9140358e-01
   1.0131619e+02   3.9115731e-01
   1.0131939e+02   3.9091121e-01
   1.0132260e+02   3.9066530e-01
   1.0132580e+02   3.9041957e-01
   1.0132900e+02   3.9017402e-01
   1.0133219e+02   3.8992865e-01
   1.0133539e+02   3.8968347e-01
   1.0133858e+02   3.8943846e-01
   1.0134177e+02   3.8919363e-01
   1.0134496e+02   3.8894898e-01
   1.0134814e+02   3.8870451e-01
   1.0135133e+02   3.8846022e-01
   1.0135451e+02   3.8821611e-01
   1.0135769e+02   3.8797218e-01
   1.0136086e+02   3.8772843e-01
   1.0136403e+02   3.8748485e-01
   1.0136721e+02   3.8724145e-01
   1.0137037e+02   3.8699823e-01
   1.0137354e+02   3.8675519e-01
   1.0137671e+02   3.8651232e-01
   1.0137987e+02   3.8626963e-01
   1.0138303e+02   3.8602712e-01
   1.0138618e+02   3.8578479e-01
   1.0138934e+02   3.8554263e-01
   1.0139249e+02   3.8530064e-01
   1.0139564e+02   3.8505883e-01
   1.0139879e+02   3.8481720e-01
   1.0140194e+02   3.8457574e-01
   1.0140508e+02   3.8433446e-01
   1.0140822e+02   3.8409335e-01
   1.0141136e+02   3.8385241e-01
   1.0141450e+02   3.8361165e-01
   1.0141763e+02   3.8337106e-01
   1.0142076e+02   3.8313065e-01
   1.0142389e+02   3.8289041e-01
   1.0142702e+02   3.8265034e-01
   1.0143015e+02   3.8241045e-01
   1.0143327e+02   3.8217073e-01
   1.0143639e+02   3.8193118e-01
   1.0143951e+02   3.8169180e-01
   1.0144263e+02   3.8145259e-01
   1.0144574e+02   3.8121356e-01
   1.0144885e+02   3.8097470e-01
   1.0145196e+02   3.8073601e-01
   1.0145507e+02   3.8049748e-01
   1.0145818e+02   3.8025913e-01
   1.0146128e+02   3.8002095e-01
   1.0146438e+02   3.7978294e-01
   1.0146748e+02   3.7954510e-01
   1.0147058e+02   3.7930743e-01
   1.0147367e+02   3.7906993e-01
   1.0147676e+02   3.7883260e-01
   1.0147985e+02   3.7859543e-01
   1.0148294e+02   3.7835844e-01
   1.0148603e+02   3.7812161e-01
   1.0148911e+02   3.7788495e-01
   1.0149219e+02   3.7764846e-01
   1.0149527e+02   3.7741214e-01
   1.0149835e+02   3.7717599e-01
   1.0150142e+02   3.7694000e-01
   1.0150449e+02   3.7670418e-01
   1.0150756e+02   3.7646852e-01
   1.0151063e+02   3.7623303e-01
   1.0151370e+02   3.7599771e-01
   1.0151676e+02   3.7576256e-01
   1.0151982e+02   3.7552757e-01
   1.0152288e+02   3.7529274e-01
   1.0152594e+02   3.7505808e-01
   1.0152900e+02   3.7482359e-01
   1.0153205e+02   3.7458926e-01
   1.0153510e+02   3.7435509e-01
   1.0153815e+02   3.7412109e-01
   1.0154120e+02   3.7388726e-01
   1.0154424e+02   3.7365359e-01
   1.0154728e+02   3.7342008e-01
   1.0155032e+02   3.7318673e-01
   1.0155336e+02   3.7295355e-01
   1.0155640e+02   3.7272053e-01
   1.0155943e+02   3.7248768e-01
   1.0156246e+02   3.7225498e-01
   1.0156549e+02   3.7202245e-01
   1.0156852e+02   3.7179008e-01
   1.0157154e+02   3.7155787e-01
   1.0157457e+02   3.7132583e-01
   1.0157759e+02   3.7109395e-01
   1.0158061e+02   3.7086222e-01
   1.0158362e+02   3.7063066e-01
   1.0158664e+02   3.7039926e-01
   1.0158965e+02   3.7016802e-01
   1.0159266e+02   3.6993694e-01
   1.0159567e+02   3.6970602e-01
   1.0159868e+02   3.6947526e-01
   1.0160168e+02   3.6924466e-01
   1.0160469e+02   3.6901422e-01
   1.0160769e+02   3.6878393e-01
   1.0161068e+02   3.6855381e-01
   1.0161368e+02   3.6832385e-01
   1.0161667e+02   3.6809404e-01
   1.0161967e+02   3.6786439e-01
   1.0162266e+02   3.6763490e-01
   1.0162564e+02   3.6740557e-01
   1.0162863e+02   3.6717640e-01
   1.0163161e+02   3.6694738e-01
   1.0163460e+02   3.6671852e-01
   1.0163758e+02   3.6648982e-01
   1.0164055e+02   3.6626128e-01
   1.0164353e+02   3.6603289e-01
   1.0164650e+02   3.6580465e-01
   1.0164947e+02   3.6557658e-01
   1.0165244e+02   3.6534866e-01
   1.0165541e+02   3.6512089e-01
   1.0165838e+02   3.6489328e-01
   1.0166134e+02   3.6466583e-01
   1.0166430e+02   3.6443853e-01
   1.0166726e+02   3.6421139e-01
   1.0167022e+02   3.6398440e-01
   1.0167317e+02   3.6375756e-01
   1.0167613e+02   3.6353088e-01
   1.0167908e+02   3.6330436e-01
   1.0168203e+02   3.6307799e-01
   1.0168497e+02   3.6285177e-01
   1.0168792e+02   3.6262570e-01
   1.0169086e+02   3.6239979e-01
   1.0169380e+02   3.6217403e-01
   1.0169674e+02   3.6194842e-01
   1.0169968e+02   3.6172297e-01
   1.0170262e+02   3.6149767e-01
   1.0170555e+02   3.6127252e-01
   1.0170848e+02   3.6104752e-01
   1.0171141e+02   3.6082268e-01
   1.0171434e+02   3.6059798e-01
   1.0171726e+02   3.6037344e-01
   1.0172019e+02   3.6014905e-01
   1.0172311e+02   3.5992481e-01
   1.0172603e+02   3.5970072e-01
   1.0172895e+02   3.5947678e-01
   1.0173186e+02   3.5925299e-01
   1.0173478e+02   3.5902935e-01
   1.0173769e+02   3.5880586e-01
   1.0174060e+02   3.5858253e-01
   1.0174351e+02   3.5835934e-01
   1.0174641e+02   3.5813630e-01
   1.0174932e+02   3.5791341e-01
   1.0175222e+02   3.5769066e-01
   1.0175512e+02   3.5746807e-01
   1.0175802e+02   3.5724563e-01
   1.0176091e+02   3.5702333e-01
   1.0176381e+02   3.5680118e-01
   1.0176670e+02   3.5657918e-01
   1.0176959e+02   3.5635733e-01
   1.0177248e+02   3.5613562e-01
   1.0177536e+02   3.5591407e-01
   1.0177825e+02   3.5569266e-01
   1.0178113e+02   3.5547139e-01
   1.0178401e+02   3.5525028e-01
   1.0178689e+02   3.5502931e-01
   1.0178977e+02   3.5480848e-01
   1.0179264e+02   3.5458780e-01
   1.0179552e+02   3.5436727e-01
   1.0179839e+02   3.5414689e-01
   1.0180126e+02   3.5392665e-01
   1.0180413e+02   3.5370655e-01
   1.0180699e+02   3.5348660e-01
   1.0180986e+02   3.5326680e-01
   1.0181272e+02   3.5304714e-01
   1.0181558e+02   3.5282762e-01
   1.0181844e+02   3.5260825e-01
   1.0182129e+02   3.5238903e-01
   1.0182415e+02   3.5216995e-01
   1.0182700e+02   3.5195101e-01
   1.0182985e+02   3.5173221e-01
   1.0183270e+02   3.5151356e-01
   1.0183555e+02   3.5129505e-01
   1.0183839e+02   3.5107669e-01
   1.0184123e+02   3.5085847e-01
   1.0184407e+02   3.5064039e-01
   1.0184691e+02   3.5042245e-01
   1.0184975e+02   3.5020466e-01
   1.0185259e+02   3.4998701e-01
   1.0185542e+02   3.4976950e-01
   1.0185825e+02   3.4955213e-01
   1.0186108e+02   3.4933490e-01
   1.0186391e+02   3.4911782e-01
   1.0186674e+02   3.4890088e-01
   1.0186956e+02   3.4868407e-01
   1.0187239e+02   3.4846741e-01
   1.0187521e+02   3.4825089e-01
   1.0187803e+02   3.4803451e-01
   1.0188084e+02   3.4781827e-01
   1.0188366e+02   3.4760217e-01
   1.0188647e+02   3.4738621e-01
   1.0188928e+02   3.4717040e-01
   1.0189209e+02   3.4695472e-01
   1.0189490e+02   3.4673917e-01
   1.0189771e+02   3.4652377e-01
   1.0190051e+02   3.4630851e-01
   1.0190332e+02   3.4609339e-01
   1.0190612e+02   3.4587840e-01
   1.0190892e+02   3.4566356e-01
   1.0191171e+02   3.4544885e-01
   1.0191451e+02   3.4523428e-01
   1.0191730e+02   3.4501985e-01
   1.0192010e+02   3.4480556e-01
   1.0192289e+02   3.4459140e-01
   1.0192567e+02   3.4437738e-01
   1.0192846e+02   3.4416350e-01
   1.0193125e+02   3.4394976e-01
   1.0193403e+02   3.4373615e-01
   1.0193681e+02   3.4352268e-01
   1.0193959e+02   3.4330935e-01
   1.0194237e+02   3.4309615e-01
   1.0194514e+02   3.4288309e-01
   1.0194792e+02   3.4267017e-01
   1.0195069e+02   3.4245738e-01
   1.0195346e+02   3.4224472e-01
   1.0195623e+02   3.4203221e-01
   1.0195900e+02   3.4181983e-01
   1.0196176e+02   3.4160758e-01
   1.0196453e+02   3.4139547e-01
   1.0196729e+02   3.4118349e-01
   1.0197005e+02   3.4097165e-01
   1.0197281e+02   3.4075994e-01
   1.0197556e+02   3.4054837e-01
   1.0197832e+02   3.4033693e-01
   1.0198107e+02   3.4012562e-01
   1.0198382e+02   3.3991445e-01
   1.0198657e+02   3.3970342e-01
   1.0198932e+02   3.3949251e-01
   1.0199206e+02   3.3928174e-01
   1.0199481e+02   3.3907110e-01
   1.0199755e+02   3.3886060e-01
   1.0200029e+02   3.3865023e-01
   1.0200303e+02   3.3843999e-01
   1.0200577e+02   3.3822988e-01
   1.0200850e+02   3.3801991e-01
   1.0201124e+02   3.3781007e-01
   1.0201397e+02   3.3760036e-01
   1.0201670e+02   3.3739078e-01
   1.0201943e+02   3.3718134e-01
   1.0202216e+02   3.3697202e-01
   1.0202488e+02   3.3676284e-01
   1.0202761e+02   3.3655379e-01
   1.0203033e+02   3.3634487e-01
   1.0203305e+02   3.3613608e-01
   1.0203577e+02   3.3592742e-01
   1.0203848e+02   3.3571889e-01
   1.0204120e+02   3.3551049e-01
   1.0204391e+02   3.3530222e-01
   1.0204663e+02   3.3509408e-01
   1.0204934e+02   3.3488607e-01
   1.0205204e+02   3.3467820e-01
   1.0205475e+02   3.3447045e-01
   1.0205746e+02   3.3426283e-01
   1.0206016e+02   3.3405534e-01
   1.0206286e+02   3.3384797e-01
   1.0206556e+02   3.3364074e-01
   1.0206826e+02   3.3343364e-01
   1.0207096e+02   3.3322666e-01
   1.0207365e+02   3.3301982e-01
   1.0207634e+02   3.3281310e-01
   1.0207904e+02   3.3260651e-01
   1.0208173e+02   3.3240005e-01
   1.0208441e+02   3.3219371e-01
   1.0208710e+02   3.3198750e-01
   1.0208979e+02   3.3178143e-01
   1.0209247e+02   3.3157547e-01
   1.0209515e+02   3.3136965e-01
   1.0209783e+02   3.3116395e-01
   1.0210051e+02   3.3095838e-01
   1.0210319e+02   3.3075294e-01
   1.0210586e+02   3.3054762e-01
   1.0210853e+02   3.3034243e-01
   1.0211121e+02   3.3013736e-01
   1.0211388e+02   3.2993242e-01
   1.0211654e+02   3.2972761e-01
   1.0211921e+02   3.2952292e-01
   1.0212188e+02   3.2931836e-01
   1.0212454e+02   3.2911392e-01
   1.0212720e+02   3.2890961e-01
   1.0212986e+02   3.2870543e-01
   1.0213252e+02   3.2850137e-01
   1.0213518e+02   3.2829743e-01
   1.0213783e+02   3.2809362e-01
   1.0214049e+02   3.2788993e-01
   1.0214314e+02   3.2768637e-01
   1.0214579e+02   3.2748293e-01
   1.0214844e+02   3.2727962e-01
   1.0215109e+02   3.2707643e-01
   1.0215373e+02   3.2687336e-01
   1.0215638e+02   3.2667042e-01
   1.0215902e+02   3.2646760e-01
   1.0216166e+02   3.2626490e-01
   1.0216430e+02   3.2606233e-01
   1.0216694e+02   3.2585988e-01
   1.0216957e+02   3.2565755e-01
   1.0217221e+02   3.2545535e-01
   1.0217484e+02   3.2525327e-01
   1.0217747e+02   3.2505131e-01
   1.0218010e+02   3.2484947e-01
   1.0218273e+02   3.2464776e-01
   1.0218536e+02   3.2444617e-01
   1.0218798e+02   3.2424470e-01
   1.0219060e+02   3.2404335e-01
   1.0219323e+02   3.2384212e-01
   1.0219585e+02   3.2364101e-01
   1.0219846e+02   3.2344003e-01
   1.0220108e+02   3.2323916e-01
   1.0220370e+02   3.2303842e-01
   1.0220631e+02   3.2283780e-01
   1.0220892e+02   3.2263730e-01
   1.0221153e+02   3.2243692e-01
   1.0221414e+02   3.2223666e-01
   1.0221675e+02   3.2203652e-01
   1.0221936e+02   3.2183650e-01
   1.0222196e+02   3.2163660e-01
   1.0222456e+02   3.2143682e-01
   1.0222716e+02   3.2123716e-01
   1.0222976e+02   3.2103762e-01
   1.0223236e+02   3.2083819e-01
   1.0223496e+02   3.2063889e-01
   1.0223755e+02   3.2043971e-01
   1.0224015e+02   3.2024064e-01
   1.0224274e+02   3.2004170e-01
   1.0224533e+02   3.1984287e-01
   1.0224792e+02   3.1964416e-01
   1.0225051e+02   3.1944557e-01
   1.0225309e+02   3.1924710e-01
   1.0225568e+02   3.1904875e-01
   1.0225826e+02   3.1885051e-01
   1.0226084e+02   3.1865239e-01
   1.0226342e+02   3.1845439e-01
   1.0226600e+02   3.1825651e-01
   1.0226858e+02   3.1805875e-01
   1.0227115e+02   3.1786110e-01
   1.0227372e+02   3.1766357e-01
   1.0227630e+02   3.1746615e-01
   1.0227887e+02   3.1726886e-01
   1.0228144e+02   3.1707168e-01
   1.0228400e+02   3.1687461e-01
   1.0228657e+02   3.1667766e-01
   1.0228913e+02   3.1648083e-01
   1.0229170e+02   3.1628412e-01
   1.0229426e+02   3.1608752e-01
   1.0229682e+02   3.1589104e-01
   1.0229938e+02   3.1569467e-01
   1.0230193e+02   3.1549842e-01
   1.0230449e+02   3.1530228e-01
   1.0230704e+02   3.1510626e-01
   1.0230960e+02   3.1491036e-01
   1.0231215e+02   3.1471456e-01
   1.0231470e+02   3.1451889e-01
   1.0231724e+02   3.1432333e-01
   1.0231979e+02   3.1412788e-01
   1.0232234e+02   3.1393255e-01
   1.0232488e+02   3.1373733e-01
   1.0232742e+02   3.1354223e-01
   1.0232996e+02   3.1334724e-01
   1.0233250e+02   3.1315237e-01
   1.0233504e+02   3.1295761e-01
   1.0233757e+02   3.1276296e-01
   1.0234011e+02   3.1256843e-01
   1.0234264e+02   3.1237400e-01
   1.0234517e+02   3.1217970e-01
   1.0234770e+02   3.1198550e-01
   1.0235023e+02   3.1179142e-01
   1.0235276e+02   3.1159746e-01
   1.0235528e+02   3.1140360e-01
   1.0235781e+02   3.1120986e-01
   1.0236033e+02   3.1101623e-01
   1.0236285e+02   3.1082271e-01
   1.0236537e+02   3.1062931e-01
   1.0236789e+02   3.1043601e-01
   1.0237041e+02   3.1024283e-01
   1.0237292e+02   3.1004977e-01
   1.0237544e+02   3.0985681e-01
   1.0237795e+02   3.0966396e-01
   1.0238046e+02   3.0947123e-01
   1.0238297e+02   3.0927861e-01
   1.0238548e+02   3.0908610e-01
   1.0238799e+02   3.0889369e-01
   1.0239049e+02   3.0870141e-01
   1.0239299e+02   3.0850923e-01
   1.0239550e+02   3.0831716e-01
   1.0239800e+02   3.0812520e-01
   1.0240050e+02   3.0793336e-01
   1.0240300e+02   3.0774162e-01
   1.0240549e+02   3.0754999e-01
   1.0240799e+02   3.0735848e-01
   1.0241048e+02   3.0716707e-01
   1.0241297e+02   3.0697578e-01
   1.0241546e+02   3.0678459e-01
   1.0241795e+02   3.0659351e-01
   1.0242044e+02   3.0640255e-01
   1.0242293e+02   3.0621169e-01
   1.0242541e+02   3.0602094e-01
   1.0242790e+02   3.0583030e-01
   1.0243038e+02   3.0563977e-01
   1.0243286e+02   3.0544935e-01
   1.0243534e+02   3.0525903e-01
   1.0243782e+02   3.0506883e-01
   1.0244030e+02   3.0487873e-01
   1.0244277e+02   3.0468875e-01
   1.0244525e+02   3.0449887e-01
   1.0244772e+02   3.0430910e-01
   1.0245019e+02   3.0411943e-01
   1.0245266e+02   3.0392988e-01
   1.0245513e+02   3.0374043e-01
   1.0245759e+02   3.0355109e-01
   1.0246006e+02   3.0336186e-01
   1.0246252e+02   3.0317273e-01
   1.0246499e+02   3.0298371e-01
   1.0246745e+02   3.0279480e-01
   1.0246991e+02   3.0260600e-01
   1.0247237e+02   3.0241730e-01
   1.0247482e+02   3.0222871e-01
   1.0247728e+02   3.0204023e-01
   1.0247973e+02   3.0185185e-01
   1.0248219e+02   3.0166358e-01
   1.0248464e+02   3.0147541e-01
   1.0248709e+02   3.0128736e-01
   1.0248954e+02   3.0109940e-01
   1.0249198e+02   3.0091156e-01
   1.0249443e+02   3.0072382e-01
   1.0249687e+02   3.0053618e-01
   1.0249932e+02   3.0034865e-01
   1.0250176e+02   3.0016123e-01
   1.0250420e+02   2.9997391e-01
   1.0250664e+02   2.9978670e-01
   1.0250908e+02   2.9959959e-01
   1.0251151e+02   2.9941259e-01
   1.0251395e+02   2.9922569e-01
   1.0251638e+02   2.9903889e-01
   1.0251881e+02   2.9885220e-01
   1.0252125e+02   2.9866562e-01
   1.0252368e+02   2.9847914e-01
   1.0252610e+02   2.9829276e-01
   1.0252853e+02   2.9810649e-01
   1.0253096e+02   2.9792032e-01
   1.0253338e+02   2.9773426e-01
   1.0253580e+02   2.9754830e-01
   1.0253822e+02   2.9736244e-01
   1.0254064e+02   2.9717669e-01
   1.0254306e+02   2.9699104e-01
   1.0254548e+02   2.9680550e-01
   1.0254790e+02   2.9662005e-01
   1.0255031e+02   2.9643471e-01
   1.0255273e+02   2.9624948e-01
   1.0255514e+02   2.9606434e-01
   1.0255755e+02   2.9587931e-01
   1.0255996e+02   2.9569438e-01
   1.0256237e+02   2.9550956e-01
   1.0256477e+02   2.9532483e-01
   1.0256718e+02   2.9514021e-01
   1.0256958e+02   2.9495569e-01
   1.0257198e+02   2.9477128e-01
   1.0257439e+02   2.9458696e-01
   1.0257679e+02   2.9440275e-01
   1.0257918e+02   2.9421864e-01
   1.0258158e+02   2.9403463e-01
   1.0258398e+02   2.9385072e-01
   1.0258637e+02   2.9366691e-01
   1.0258877e+02   2.9348321e-01
   1.0259116e+02   2.9329961e-01
   1.0259355e+02   2.9311610e-01
   1.0259594e+02   2.9293270e-01
   1.0259833e+02   2.9274940e-01
   1.0260071e+02   2.9256620e-01
   1.0260310e+02   2.9238310e-01
   1.0260548e+02   2.9220010e-01
   1.0260787e+02   2.9201720e-01
   1.0261025e+02   2.9183440e-01
   1.0261263e+02   2.9165170e-01
   1.0261501e+02   2.9146910e-01
   1.0261739e+02   2.9128661e-01
   1.0261976e+02   2.9110421e-01
   1.0262214e+02   2.9092191e-01
   1.0262451e+02   2.9073971e-01
   1.0262688e+02   2.9055761e-01
   1.0262925e+02   2.9037561e-01
   1.0263162e+02   2.9019371e-01
   1.0263399e+02   2.9001191e-01
   1.0263636e+02   2.8983020e-01
   1.0263873e+02   2.8964860e-01
   1.0264109e+02   2.8946710e-01
   1.0264346e+02   2.8928569e-01
   1.0264582e+02   2.8910438e-01
   1.0264818e+02   2.8892317e-01
   1.0265054e+02   2.8874206e-01
   1.0265290e+02   2.8856105e-01
   1.0265525e+02   2.8838014e-01
   1.0265761e+02   2.8819932e-01
   1.0265996e+02   2.8801861e-01
   1.0266232e+02   2.8783799e-01
   1.0266467e+02   2.8765746e-01
   1.0266702e+02   2.8747704e-01
   1.0266937e+02   2.8729671e-01
   1.0267172e+02   2.8711649e-01
   1.0267406e+02   2.8693635e-01
   1.0267641e+02   2.8675632e-01
   1.0267875e+02   2.8657638e-01
   1.0268110e+02   2.8639654e-01
   1.0268344e+02   2.8621680e-01
   1.0268578e+02   2.8603715e-01
   1.0268812e+02   2.8585760e-01
   1.0269046e+02   2.8567815e-01
   1.0269279e+02   2.8549880e-01
   1.0269513e+02   2.8531954e-01
   1.0269746e+02   2.8514037e-01
   1.0269980e+02   2.8496131e-01
   1.0270213e+02   2.8478233e-01
   1.0270446e+02   2.8460346e-01
   1.0270679e+02   2.8442468e-01
   1.0270912e+02   2.8424600e-01
   1.0271144e+02   2.8406741e-01
   1.0271377e+02   2.8388892e-01
   1.0271609e+02   2.8371052e-01
   1.0271842e+02   2.8353222e-01
   1.0272074e+02   2.8335402e-01
   1.0272306e+02   2.8317591e-01
   1.0272538e+02   2.8299789e-01
   1.0272770e+02   2.8281997e-01
   1.0273001e+02   2.8264215e-01
   1.0273233e+02   2.8246441e-01
   1.0273464e+02   2.8228678e-01
   1.0273696e+02   2.8210924e-01
   1.0273927e+02   2.8193179e-01
   1.0274158e+02   2.8175444e-01
   1.0274389e+02   2.8157718e-01
   1.0274620e+02   2.8140002e-01
   1.0274850e+02   2.8122295e-01
   1.0275081e+02   2.8104597e-01
   1.0275311e+02   2.8086909e-01
   1.0275542e+02   2.8069230e-01
   1.0275772e+02   2.8051561e-01
   1.0276002e+02   2.8033901e-01
   1.0276232e+02   2.8016250e-01
   1.0276462e+02   2.7998609e-01
   1.0276692e+02   2.7980977e-01
   1.0276921e+02   2.7963354e-01
   1.0277151e+02   2.7945741e-01
   1.0277380e+02   2.7928137e-01
   1.0277609e+02   2.7910542e-01
   1.0277838e+02   2.7892956e-01
   1.0278067e+02   2.7875380e-01
   1.0278296e+02   2.7857813e-01
   1.0278525e+02   2.7840255e-01
   1.0278754e+02   2.7822707e-01
   1.0278982e+02   2.7805168e-01
   1.0279211e+02   2.7787638e-01
   1.0279439e+02   2.7770117e-01
   1.0279667e+02   2.7752605e-01
   1.0279895e+02   2.7735103e-01
   1.0280123e+02   2.7717610e-01
   1.0280351e+02   2.7700126e-01
   1.0280578e+02   2.7682651e-01
   1.0280806e+02   2.7665185e-01
   1.0281033e+02   2.7647728e-01
   1.0281261e+02   2.7630281e-01
   1.0281488e+02   2.7612843e-01
   1.0281715e+02   2.7595413e-01
   1.0281942e+02   2.7577993e-01
   1.0282169e+02   2.7560582e-01
   1.0282396e+02   2.7543181e-01
   1.0282622e+02   2.7525788e-01
   1.0282849e+02   2.7508404e-01
   1.0283075e+02   2.7491029e-01
   1.0283301e+02   2.7473664e-01
   1.0283527e+02   2.7456307e-01
   1.0283753e+02   2.7438959e-01
   1.0283979e+02   2.7421621e-01
   1.0284205e+02   2.7404291e-01
   1.0284431e+02   2.7386971e-01
   1.0284656e+02   2.7369659e-01
   1.0284882e+02   2.7352357e-01
   1.0285107e+02   2.7335063e-01
   1.0285332e+02   2.7317779e-01
   1.0285557e+02   2.7300503e-01
   1.0285782e+02   2.7283236e-01
   1.0286007e+02   2.7265979e-01
   1.0286232e+02   2.7248730e-01
   1.0286456e+02   2.7231490e-01
   1.0286681e+02   2.7214259e-01
   1.0286905e+02   2.7197037e-01
   1.0287130e+02   2.7179824e-01
   1.0287354e+02   2.7162619e-01
   1.0287578e+02   2.7145424e-01
   1.0287802e+02   2.7128237e-01
   1.0288026e+02   2.7111060e-01
   1.0288249e+02   2.7093891e-01
   1.0288473e+02   2.7076731e-01
   1.0288696e+02   2.7059580e-01
   1.0288920e+02   2.7042437e-01
   1.0289143e+02   2.7025304e-01
   1.0289366e+02   2.7008179e-01
   1.0289589e+02   2.6991063e-01
   1.0289812e+02   2.6973956e-01
   1.0290035e+02   2.6956857e-01
   1.0290257e+02   2.6939768e-01
   1.0290480e+02   2.6922687e-01
   1.0290702e+02   2.6905615e-01
   1.0290925e+02   2.6888551e-01
   1.0291147e+02   2.6871497e-01
   1.0291369e+02   2.6854451e-01
   1.0291591e+02   2.6837414e-01
   1.0291813e+02   2.6820385e-01
   1.0292034e+02   2.6803365e-01
   1.0292256e+02   2.6786354e-01
   1.0292478e+02   2.6769352e-01
   1.0292699e+02   2.6752358e-01
   1.0292920e+02   2.6735373e-01
   1.0293141e+02   2.6718396e-01
   1.0293363e+02   2.6701428e-01
   1.0293584e+02   2.6684469e-01
   1.0293804e+02   2.6667519e-01
   1.0294025e+02   2.6650577e-01
   1.0294246e+02   2.6633643e-01
   1.0294466e+02   2.6616718e-01
   1.0294687e+02   2.6599802e-01
   1.0294907e+02   2.6582895e-01
   1.0295127e+02   2.6565996e-01
   1.0295347e+02   2.6549105e-01
   1.0295567e+02   2.6532223e-01
   1.0295787e+02   2.6515350e-01
   1.0296007e+02   2.6498485e-01
   1.0296226e+02   2.6481629e-01
   1.0296446e+02   2.6464781e-01
   1.0296665e+02   2.6447942e-01
   1.0296884e+02   2.6431111e-01
   1.0297104e+02   2.6414289e-01
   1.0297323e+02   2.6397475e-01
   1.0297542e+02   2.6380670e-01
   1.0297761e+02   2.6363873e-01
   1.0297979e+02   2.6347084e-01
   1.0298198e+02   2.6330304e-01
   1.0298416e+02   2.6313533e-01
   1.0298635e+02   2.6296770e-01
   1.0298853e+02   2.6280015e-01
   1.0299071e+02   2.6263269e-01
   1.0299289e+02   2.6246531e-01
   1.0299507e+02   2.6229802e-01
   1.0299725e+02   2.6213081e-01
   1.0299943e+02   2.6196368e-01
   1.0300161e+02   2.6179664e-01
   1.0300378e+02   2.6162968e-01
   1.0300595e+02   2.6146281e-01
   1.0300813e+02   2.6129601e-01
   1.0301030e+02   2.6112930e-01
   1.0301247e+02   2.6096268e-01
   1.0301464e+02   2.6079614e-01
   1.0301681e+02   2.6062968e-01
   1.0301898e+02   2.6046330e-01
   1.0302114e+02   2.6029701e-01
   1.0302331e+02   2.6013080e-01
   1.0302547e+02   2.5996468e-01
   1.0302764e+02   2.5979863e-01
   1.0302980e+02   2.5963267e-01
   1.0303196e+02   2.5946679e-01
   1.0303412e+02   2.5930099e-01
   1.0303628e+02   2.5913528e-01
   1.0303844e+02   2.5896965e-01
   1.0304059e+02   2.5880410e-01
   1.0304275e+02   2.5863863e-01
   1.0304491e+02   2.5847325e-01
   1.0304706e+02   2.5830795e-01
   1.0304921e+02   2.5814272e-01
   1.0305136e+02   2.5797759e-01
   1.0305351e+02   2.5781253e-01
   1.0305566e+02   2.5764755e-01
   1.0305781e+02   2.5748266e-01
   1.0305996e+02   2.5731785e-01
   1.0306211e+02   2.5715311e-01
   1.0306425e+02   2.5698846e-01
   1.0306639e+02   2.5682390e-01
   1.0306854e+02   2.5665941e-01
   1.0307068e+02   2.5649500e-01
   1.0307282e+02   2.5633068e-01
   1.0307496e+02   2.5616643e-01
   1.0307710e+02   2.5600227e-01
   1.0307924e+02   2.5583819e-01
   1.0308137e+02   2.5567419e-01
   1.0308351e+02   2.5551027e-01
   1.0308564e+02   2.5534643e-01
   1.0308778e+02   2.5518267e-01
   1.0308991e+02   2.5501899e-01
   1.0309204e+02   2.5485539e-01
   1.0309417e+02   2.5469187e-01
   1.0309630e+02   2.5452843e-01
   1.0309843e+02   2.5436507e-01
   1.0310056e+02   2.5420179e-01
   1.0310268e+02   2.5403859e-01
   1.0310481e+02   2.5387547e-01
   1.0310693e+02   2.5371244e-01
   1.0310906e+02   2.5354948e-01
   1.0311118e+02   2.5338660e-01
   1.0311330e+02   2.5322380e-01
   1.0311542e+02   2.5306108e-01
   1.0311754e+02   2.5289843e-01
   1.0311966e+02   2.5273587e-01
   1.0312177e+02   2.5257339e-01
   1.0312389e+02   2.5241099e-01
   1.0312600e+02   2.5224866e-01
   1.0312812e+02   2.5208642e-01
   1.0313023e+02   2.5192425e-01
   1.0313234e+02   2.5176216e-01
   1.0313445e+02   2.5160015e-01
   1.0313656e+02   2.5143822e-01
   1.0313867e+02   2.5127637e-01
   1.0314078e+02   2.5111460e-01
   1.0314289e+02   2.5095290e-01
   1.0314499e+02   2.5079129e-01
   1.0314710e+02   2.5062975e-01
   1.0314920e+02   2.5046829e-01
   1.0315130e+02   2.5030691e-01
   1.0315340e+02   2.5014560e-01
   1.0315551e+02   2.4998438e-01
   1.0315760e+02   2.4982323e-01
   1.0315970e+02   2.4966216e-01
   1.0316180e+02   2.4950117e-01
   1.0316390e+02   2.4934026e-01
   1.0316599e+02   2.4917942e-01
   1.0316809e+02   2.4901866e-01
   1.0317018e+02   2.4885798e-01
   1.0317227e+02   2.4869738e-01
   1.0317436e+02   2.4853685e-01
   1.0317646e+02   2.4837640e-01
   1.0317854e+02   2.4821603e-01
   1.0318063e+02   2.4805573e-01
   1.0318272e+02   2.4789552e-01
   1.0318481e+02   2.4773538e-01
   1.0318689e+02   2.4757531e-01
   1.0318898e+02   2.4741532e-01
   1.0319106e+02   2.4725541e-01
   1.0319314e+02   2.4709558e-01
   1.0319522e+02   2.4693582e-01
   1.0319730e+02   2.4677614e-01
   1.0319938e+02   2.4661654e-01
   1.0320146e+02   2.4645701e-01
   1.0320354e+02   2.4629756e-01
   1.0320562e+02   2.4613818e-01
   1.0320769e+02   2.4597888e-01
   1.0320977e+02   2.4581966e-01
   1.0321184e+02   2.4566051e-01
   1.0321391e+02   2.4550144e-01
   1.0321598e+02   2.4534245e-01
   1.0321805e+02   2.4518353e-01
   1.0322012e+02   2.4502468e-01
   1.0322219e+02   2.4486592e-01
   1.0322426e+02   2.4470722e-01
   1.0322633e+02   2.4454861e-01
   1.0322839e+02   2.4439007e-01
   1.0323046e+02   2.4423160e-01
   1.0323252e+02   2.4407321e-01
   1.0323458e+02   2.4391489e-01
   1.0323665e+02   2.4375665e-01
   1.0323871e+02   2.4359849e-01
   1.0324077e+02   2.4344040e-01
   1.0324282e+02   2.4328238e-01
   1.0324488e+02   2.4312444e-01
   1.0324694e+02   2.4296658e-01
   1.0324899e+02   2.4280879e-01
   1.0325105e+02   2.4265107e-01
   1.0325310e+02   2.4249343e-01
   1.0325516e+02   2.4233586e-01
   1.0325721e+02   2.4217837e-01
   1.0325926e+02   2.4202095e-01
   1.0326131e+02   2.4186361e-01
   1.0326336e+02   2.4170634e-01
   1.0326541e+02   2.4154914e-01
   1.0326745e+02   2.4139202e-01
   1.0326950e+02   2.4123497e-01
   1.0327155e+02   2.4107800e-01
   1.0327359e+02   2.4092110e-01
   1.0327563e+02   2.4076427e-01
   1.0327767e+02   2.4060752e-01
   1.0327972e+02   2.4045084e-01
   1.0328176e+02   2.4029424e-01
   1.0328380e+02   2.4013771e-01
   1.0328583e+02   2.3998125e-01
   1.0328787e+02   2.3982486e-01
   1.0328991e+02   2.3966855e-01
   1.0329194e+02   2.3951231e-01
   1.0329398e+02   2.3935615e-01
   1.0329601e+02   2.3920006e-01
   1.0329805e+02   2.3904404e-01
   1.0330008e+02   2.3888809e-01
   1.0330211e+02   2.3873222e-01
   1.0330414e+02   2.3857642e-01
   1.0330617e+02   2.3842070e-01
   1.0330819e+02   2.3826504e-01
   1.0331022e+02   2.3810946e-01
   1.0331225e+02   2.3795395e-01
   1.0331427e+02   2.3779851e-01
   1.0331630e+02   2.3764315e-01
   1.0331832e+02   2.3748786e-01
   1.0332034e+02   2.3733264e-01
   1.0332236e+02   2.3717749e-01
   1.0332438e+02   2.3702242e-01
   1.0332640e+02   2.3686742e-01
   1.0332842e+02   2.3671248e-01
   1.0333044e+02   2.3655763e-01
   1.0333246e+02   2.3640284e-01
   1.0333447e+02   2.3624812e-01
   1.0333649e+02   2.3609348e-01
   1.0333850e+02   2.3593891e-01
   1.0334051e+02   2.3578441e-01
   1.0334253e+02   2.3562998e-01
   1.0334454e+02   2.3547562e-01
   1.0334655e+02   2.3532134e-01
   1.0334856e+02   2.3516713e-01
   1.0335057e+02   2.3501298e-01
   1.0335257e+02   2.3485891e-01
   1.0335458e+02   2.3470491e-01
   1.0335658e+02   2.3455098e-01
   1.0335859e+02   2.3439712e-01
   1.0336059e+02   2.3424334e-01
   1.0336260e+02   2.3408962e-01
   1.0336460e+02   2.3393598e-01
   1.0336660e+02   2.3378240e-01
   1.0336860e+02   2.3362890e-01
   1.0337060e+02   2.3347546e-01
   1.0337260e+02   2.3332210e-01
   1.0337459e+02   2.3316881e-01
   1.0337659e+02   2.3301559e-01
   1.0337858e+02   2.3286244e-01
   1.0338058e+02   2.3270936e-01
   1.0338257e+02   2.3255635e-01
   1.0338456e+02   2.3240341e-01
   1.0338656e+02   2.3225054e-01
   1.0338855e+02   2.3209774e-01
   1.0339054e+02   2.3194501e-01
   1.0339253e+02   2.3179235e-01
   1.0339451e+02   2.3163976e-01
   1.0339650e+02   2.3148724e-01
   1.0339849e+02   2.3133478e-01
   1.0340047e+02   2.3118240e-01
   1.0340246e+02   2.3103009e-01
   1.0340444e+02   2.3087785e-01
   1.0340642e+02   2.3072568e-01
   1.0340841e+02   2.3057358e-01
   1.0341039e+02   2.3042154e-01
   1.0341237e+02   2.3026958e-01
   1.0341435e+02   2.3011768e-01
   1.0341632e+02   2.2996586e-01
   1.0341830e+02   2.2981410e-01
   1.0342028e+02   2.2966241e-01
   1.0342225e+02   2.2951079e-01
   1.0342423e+02   2.2935925e-01
   1.0342620e+02   2.2920776e-01
   1.0342817e+02   2.2905635e-01
   1.0343014e+02   2.2890501e-01
   1.0343212e+02   2.2875373e-01
   1.0343409e+02   2.2860253e-01
   1.0343606e+02   2.2845139e-01
   1.0343802e+02   2.2830032e-01
   1.0343999e+02   2.2814932e-01
   1.0344196e+02   2.2799839e-01
   1.0344392e+02   2.2784753e-01
   1.0344589e+02   2.2769673e-01
   1.0344785e+02   2.2754600e-01
   1.0344981e+02   2.2739534e-01
   1.0345178e+02   2.2724475e-01
   1.0345374e+02   2.2709423e-01
   1.0345570e+02   2.2694378e-01
   1.0345766e+02   2.2679339e-01
   1.0345962e+02   2.2664307e-01
   1.0346157e+02   2.2649282e-01
   1.0346353e+02   2.2634263e-01
   1.0346549e+02   2.2619252e-01
   1.0346744e+02   2.2604247e-01
   1.0346939e+02   2.2589249e-01
   1.0347135e+02   2.2574257e-01
   1.0347330e+02   2.2559273e-01
   1.0347525e+02   2.2544295e-01
   1.0347720e+02   2.2529324e-01
   1.0347915e+02   2.2514359e-01
   1.0348110e+02   2.2499401e-01
   1.0348305e+02   2.2484450e-01
   1.0348500e+02   2.2469506e-01
   1.0348694e+02   2.2454568e-01
   1.0348889e+02   2.2439637e-01
   1.0349083e+02   2.2424713e-01
   1.0349278e+02   2.2409796e-01
   1.0349472e+02   2.2394885e-01
   1.0349666e+02   2.2379980e-01
   1.0349860e+02   2.2365083e-01
   1.0350054e+02   2.2350192e-01
   1.0350248e+02   2.2335308e-01
   1.0350442e+02   2.2320430e-01
   1.0350636e+02   2.2305559e-01
   1.0350829e+02   2.2290695e-01
   1.0351023e+02   2.2275837e-01
   1.0351216e+02   2.2260986e-01
   1.0351410e+02   2.2246141e-01
   1.0351603e+02   2.2231303e-01
   1.0351796e+02   2.2216472e-01
   1.0351989e+02   2.2201647e-01
   1.0352183e+02   2.2186829e-01
   1.0352375e+02   2.2172018e-01
   1.0352568e+02   2.2157213e-01
   1.0352761e+02   2.2142414e-01
   1.0352954e+02   2.2127623e-01
   1.0353147e+02   2.2112837e-01
   1.0353339e+02   2.2098059e-01
   1.0353532e+02   2.2083287e-01
   1.0353724e+02   2.2068521e-01
   1.0353916e+02   2.2053762e-01
   1.0354108e+02   2.2039009e-01
   1.0354301e+02   2.2024263e-01
   1.0354493e+02   2.2009524e-01
   1.0354685e+02   2.1994791e-01
   1.0354876e+02   2.1980065e-01
   1.0355068e+02   2.1965345e-01
   1.0355260e+02   2.1950631e-01
   1.0355452e+02   2.1935924e-01
   1.0355643e+02   2.1921224e-01
   1.0355834e+02   2.1906530e-01
   1.0356026e+02   2.1891842e-01
   1.0356217e+02   2.1877161e-01
   1.0356408e+02   2.1862486e-01
   1.0356599e+02   2.1847818e-01
   1.0356790e+02   2.1833157e-01
   1.0356981e+02   2.1818501e-01
   1.0357172e+02   2.1803853e-01
   1.0357363e+02   2.1789210e-01
   1.0357554e+02   2.1774574e-01
   1.0357744e+02   2.1759945e-01
   1.0357935e+02   2.1745322e-01
   1.0358125e+02   2.1730705e-01
   1.0358316e+02   2.1716095e-01
   1.0358506e+02   2.1701491e-01
   1.0358696e+02   2.1686893e-01
   1.0358886e+02   2.1672302e-01
   1.0359076e+02   2.1657718e-01
   1.0359266e+02   2.1643139e-01
   1.0359456e+02   2.1628567e-01
   1.0359646e+02   2.1614002e-01
   1.0359835e+02   2.1599443e-01
   1.0360025e+02   2.1584890e-01
   1.0360215e+02   2.1570343e-01
   1.0360404e+02   2.1555803e-01
   1.0360593e+02   2.1541269e-01
   1.0360783e+02   2.1526742e-01
   1.0360972e+02   2.1512221e-01
   1.0361161e+02   2.1497706e-01
   1.0361350e+02   2.1483197e-01
   1.0361539e+02   2.1468695e-01
   1.0361728e+02   2.1454199e-01
   1.0361917e+02   2.1439709e-01
   1.0362105e+02   2.1425226e-01
   1.0362294e+02   2.1410749e-01
   1.0362482e+02   2.1396278e-01
   1.0362671e+02   2.1381814e-01
   1.0362859e+02   2.1367356e-01
   1.0363048e+02   2.1352904e-01
   1.0363236e+02   2.1338458e-01
   1.0363424e+02   2.1324019e-01
   1.0363612e+02   2.1309586e-01
   1.0363800e+02   2.1295159e-01
   1.0363988e+02   2.1280738e-01
   1.0364176e+02   2.1266324e-01
   1.0364363e+02   2.1251916e-01
   1.0364551e+02   2.1237514e-01
   1.0364739e+02   2.1223118e-01
   1.0364926e+02   2.1208728e-01
   1.0365113e+02   2.1194345e-01
   1.0365301e+02   2.1179968e-01
   1.0365488e+02   2.1165597e-01
   1.0365675e+02   2.1151232e-01
   1.0365862e+02   2.1136874e-01
   1.0366049e+02   2.1122521e-01
   1.0366236e+02   2.1108175e-01
   1.0366423e+02   2.1093835e-01
   1.0366610e+02   2.1079501e-01
   1.0366796e+02   2.1065174e-01
   1.0366983e+02   2.1050852e-01
   1.0367169e+02   2.1036537e-01
   1.0367356e+02   2.1022228e-01
   1.0367542e+02   2.1007925e-01
   1.0367729e+02   2.0993628e-01
   1.0367915e+02   2.0979337e-01
   1.0368101e+02   2.0965052e-01
   1.0368287e+02   2.0950773e-01
   1.0368473e+02   2.0936501e-01
   1.0368659e+02   2.0922235e-01
   1.0368845e+02   2.0907974e-01
   1.0369030e+02   2.0893720e-01
   1.0369216e+02   2.0879472e-01
   1.0369401e+02   2.0865230e-01
   1.0369587e+02   2.0850994e-01
   1.0369772e+02   2.0836765e-01
   1.0369958e+02   2.0822541e-01
   1.0370143e+02   2.0808323e-01
   1.0370328e+02   2.0794112e-01
   1.0370513e+02   2.0779906e-01
   1.0370698e+02   2.0765706e-01
   1.0370883e+02   2.0751513e-01
   1.0371068e+02   2.0737326e-01
   1.0371253e+02   2.0723144e-01
   1.0371437e+02   2.0708969e-01
   1.0371622e+02   2.0694800e-01
   1.0371806e+02   2.0680636e-01
   1.0371991e+02   2.0666479e-01
   1.0372175e+02   2.0652328e-01
   1.0372360e+02   2.0638182e-01
   1.0372544e+02   2.0624043e-01
   1.0372728e+02   2.0609910e-01
   1.0372912e+02   2.0595783e-01
   1.0373096e+02   2.0581661e-01
   1.0373280e+02   2.0567546e-01
   1.0373464e+02   2.0553437e-01
   1.0373647e+02   2.0539333e-01
   1.0373831e+02   2.0525236e-01
   1.0374015e+02   2.0511144e-01
   1.0374198e+02   2.0497059e-01
   1.0374382e+02   2.0482979e-01
   1.0374565e+02   2.0468906e-01
   1.0374748e+02   2.0454838e-01
   1.0374932e+02   2.0440776e-01
   1.0375115e+02   2.0426720e-01
   1.0375298e+02   2.0412671e-01
   1.0375481e+02   2.0398627e-01
   1.0375664e+02   2.0384589e-01
   1.0375846e+02   2.0370556e-01
   1.0376029e+02   2.0356530e-01
   1.0376212e+02   2.0342510e-01
   1.0376394e+02   2.0328495e-01
   1.0376577e+02   2.0314487e-01
   1.0376759e+02   2.0300484e-01
   1.0376942e+02   2.0286487e-01
   1.0377124e+02   2.0272497e-01
   1.0377306e+02   2.0258512e-01
   1.0377488e+02   2.0244532e-01
   1.0377670e+02   2.0230559e-01
   1.0377852e+02   2.0216592e-01
   1.0378034e+02   2.0202630e-01
   1.0378216e+02   2.0188674e-01
   1.0378398e+02   2.0174724e-01
   1.0378580e+02   2.0160780e-01
   1.0378761e+02   2.0146842e-01
   1.0378943e+02   2.0132910e-01
   1.0379124e+02   2.0118983e-01
   1.0379306e+02   2.0105062e-01
   1.0379487e+02   2.0091147e-01
   1.0379668e+02   2.0077238e-01
   1.0379849e+02   2.0063335e-01
   1.0380030e+02   2.0049437e-01
   1.0380211e+02   2.0035545e-01
   1.0380392e+02   2.0021659e-01
   1.0380573e+02   2.0007779e-01
   1.0380754e+02   1.9993905e-01
   1.0380934e+02   1.9980036e-01
   1.0381115e+02   1.9966173e-01
   1.0381296e+02   1.9952316e-01
   1.0381476e+02   1.9938465e-01
   1.0381656e+02   1.9924619e-01
   1.0381837e+02   1.9910779e-01
   1.0382017e+02   1.9896945e-01
   1.0382197e+02   1.9883117e-01
   1.0382377e+02   1.9869294e-01
   1.0382557e+02   1.9855477e-01
   1.0382737e+02   1.9841666e-01
   1.0382917e+02   1.9827860e-01
   1.0383097e+02   1.9814061e-01
   1.0383277e+02   1.9800266e-01
   1.0383456e+02   1.9786478e-01
   1.0383636e+02   1.9772695e-01
   1.0383815e+02   1.9758919e-01
   1.0383995e+02   1.9745147e-01
   1.0384174e+02   1.9731382e-01
   1.0384353e+02   1.9717622e-01
   1.0384533e+02   1.9703868e-01
   1.0384712e+02   1.9690119e-01
   1.0384891e+02   1.9676376e-01
   1.0385070e+02   1.9662639e-01
   1.0385249e+02   1.9648907e-01
   1.0385428e+02   1.9635182e-01
   1.0385606e+02   1.9621461e-01
   1.0385785e+02   1.9607747e-01
   1.0385964e+02   1.9594038e-01
   1.0386142e+02   1.9580334e-01
   1.0386321e+02   1.9566637e-01
   1.0386499e+02   1.9552945e-01
   1.0386677e+02   1.9539258e-01
   1.0386856e+02   1.9525577e-01
   1.0387034e+02   1.9511902e-01
   1.0387212e+02   1.9498233e-01
   1.0387390e+02   1.9484569e-01
   1.0387568e+02   1.9470910e-01
   1.0387746e+02   1.9457257e-01
   1.0387923e+02   1.9443610e-01
   1.0388101e+02   1.9429968e-01
   1.0388279e+02   1.9416332e-01
   1.0388456e+02   1.9402702e-01
   1.0388634e+02   1.9389077e-01
   1.0388811e+02   1.9375458e-01
   1.0388989e+02   1.9361844e-01
   1.0389166e+02   1.9348236e-01
   1.0389343e+02   1.9334633e-01
   1.0389520e+02   1.9321036e-01
   1.0389698e+02   1.9307444e-01
   1.0389875e+02   1.9293858e-01
   1.0390051e+02   1.9280278e-01
   1.0390228e+02   1.9266703e-01
   1.0390405e+02   1.9253133e-01
   1.0390582e+02   1.9239569e-01
   1.0390759e+02   1.9226011e-01
   1.0390935e+02   1.9212458e-01
   1.0391112e+02   1.9198911e-01
   1.0391288e+02   1.9185369e-01
   1.0391464e+02   1.9171833e-01
   1.0391641e+02   1.9158302e-01
   1.0391817e+02   1.9144776e-01
   1.0391993e+02   1.9131256e-01
   1.0392169e+02   1.9117742e-01
   1.0392345e+02   1.9104233e-01
   1.0392521e+02   1.9090730e-01
   1.0392697e+02   1.9077231e-01
   1.0392873e+02   1.9063739e-01
   1.0393048e+02   1.9050252e-01
   1.0393224e+02   1.9036770e-01
   1.0393400e+02   1.9023294e-01
   1.0393575e+02   1.9009823e-01
   1.0393751e+02   1.8996358e-01
   1.0393926e+02   1.8982898e-01
   1.0394101e+02   1.8969444e-01
   1.0394277e+02   1.8955995e-01
   1.0394452e+02   1.8942551e-01
   1.0394627e+02   1.8929113e-01
   1.0394802e+02   1.8915680e-01
   1.0394977e+02   1.8902253e-01
   1.0395152e+02   1.8888831e-01
   1.0395326e+02   1.8875415e-01
   1.0395501e+02   1.8862003e-01
   1.0395676e+02   1.8848617e-01
   1.0395850e+02   1.8835361e-01
   1.0396025e+02   1.8822183e-01
   1.0396199e+02   1.8809064e-01
   1.0396374e+02   1.8795994e-01
   1.0396548e+02   1.8782969e-01
   1.0396722e+02   1.8769984e-01
   1.0396896e+02   1.8757036e-01
   1.0397071e+02   1.8744123e-01
   1.0397245e+02   1.8731243e-01
   1.0397419e+02   1.8718394e-01
   1.0397592e+02   1.8705576e-01
   1.0397766e+02   1.8692786e-01
   1.0397940e+02   1.8680025e-01
   1.0398114e+02   1.8667290e-01
   1.0398287e+02   1.8654582e-01
   1.0398461e+02   1.8641900e-01
   1.0398634e+02   1.8629242e-01
   1.0398808e+02   1.8616609e-01
   1.0398981e+02   1.8603999e-01
   1.0399154e+02   1.8591413e-01
   1.0399328e+02   1.8578849e-01
   1.0399501e+02   1.8566308e-01
   1.0399674e+02   1.8553789e-01
   1.0399847e+02   1.8541291e-01
   1.0400020e+02   1.8528814e-01
   1.0400192e+02   1.8516359e-01
   1.0400365e+02   1.8503923e-01
   1.0400538e+02   1.8491508e-01
   1.0400711e+02   1.8479113e-01
   1.0400883e+02   1.8466737e-01
   1.0401056e+02   1.8454381e-01
   1.0401228e+02   1.8442044e-01
   1.0401401e+02   1.8429726e-01
   1.0401573e+02   1.8417427e-01
   1.0401745e+02   1.8405146e-01
   1.0401917e+02   1.8392883e-01
   1.0402089e+02   1.8380638e-01
   1.0402261e+02   1.8368411e-01
   1.0402433e+02   1.8356202e-01
   1.0402605e+02   1.8344010e-01
   1.0402777e+02   1.8331836e-01
   1.0402949e+02   1.8319679e-01
   1.0403121e+02   1.8307538e-01
   1.0403292e+02   1.8295415e-01
   1.0403464e+02   1.8283308e-01
   1.0403635e+02   1.8271218e-01
   1.0403807e+02   1.8259144e-01
   1.0403978e+02   1.8247087e-01
   1.0404149e+02   1.8235045e-01
   1.0404320e+02   1.8223020e-01
   1.0404492e+02   1.8211011e-01
   1.0404663e+02   1.8199017e-01
   1.0404834e+02   1.8187039e-01
   1.0405005e+02   1.8175076e-01
   1.0405176e+02   1.8163129e-01
   1.0405346e+02   1.8151197e-01
   1.0405517e+02   1.8139281e-01
   1.0405688e+02   1.8127379e-01
   1.0405858e+02   1.8115492e-01
   1.0406029e+02   1.8103621e-01
   1.0406199e+02   1.8091764e-01
   1.0406370e+02   1.8079922e-01
   1.0406540e+02   1.8068094e-01
   1.0406710e+02   1.8056281e-01
   1.0406881e+02   1.8044482e-01
   1.0407051e+02   1.8032698e-01
   1.0407221e+02   1.8020928e-01
   1.0407391e+02   1.8009172e-01
   1.0407561e+02   1.7997431e-01
   1.0407731e+02   1.7985703e-01
   1.0407901e+02   1.7973989e-01
   1.0408070e+02   1.7962289e-01
   1.0408240e+02   1.7950603e-01
   1.0408410e+02   1.7938930e-01
   1.0408579e+02   1.7927272e-01
   1.0408749e+02   1.7915626e-01
   1.0408918e+02   1.7903995e-01
   1.0409087e+02   1.7892376e-01
   1.0409257e+02   1.7880771e-01
   1.0409426e+02   1.7869180e-01
   1.0409595e+02   1.7857601e-01
   1.0409764e+02   1.7846036e-01
   1.0409933e+02   1.7834484e-01
   1.0410102e+02   1.7822945e-01
   1.0410271e+02   1.7811418e-01
   1.0410440e+02   1.7799905e-01
   1.0410609e+02   1.7788405e-01
   1.0410777e+02   1.7776917e-01
   1.0410946e+02   1.7765443e-01
   1.0411114e+02   1.7753980e-01
   1.0411283e+02   1.7742531e-01
   1.0411451e+02   1.7731094e-01
   1.0411620e+02   1.7719670e-01
   1.0411788e+02   1.7708258e-01
   1.0411956e+02   1.7696858e-01
   1.0412124e+02   1.7685471e-01
   1.0412293e+02   1.7674096e-01
   1.0412461e+02   1.7662734e-01
   1.0412629e+02   1.7651383e-01
   1.0412796e+02   1.7640045e-01
   1.0412964e+02   1.7628719e-01
   1.0413132e+02   1.7617405e-01
   1.0413300e+02   1.7606103e-01
   1.0413467e+02   1.7594813e-01
   1.0413635e+02   1.7583535e-01
   1.0413803e+02   1.7572269e-01
   1.0413970e+02   1.7561015e-01
   1.0414137e+02   1.7549772e-01
   1.0414305e+02   1.7538541e-01
   1.0414472e+02   1.7527322e-01
   1.0414639e+02   1.7516115e-01
   1.0414806e+02   1.7504919e-01
   1.0414973e+02   1.7493735e-01
   1.0415140e+02   1.7482562e-01
   1.0415307e+02   1.7471401e-01
   1.0415474e+02   1.7460252e-01
   1.0415641e+02   1.7449113e-01
   1.0415808e+02   1.7437987e-01
   1.0415974e+02   1.7426871e-01
   1.0416141e+02   1.7415767e-01
   1.0416308e+02   1.7404674e-01
   1.0416474e+02   1.7393592e-01
   1.0416641e+02   1.7382522e-01
   1.0416807e+02   1.7371463e-01
   1.0416973e+02   1.7360414e-01
   1.0417139e+02   1.7349377e-01
   1.0417306e+02   1.7338351e-01
   1.0417472e+02   1.7327336e-01
   1.0417638e+02   1.7316332e-01
   1.0417804e+02   1.7305339e-01
   1.0417970e+02   1.7294357e-01
   1.0418135e+02   1.7283385e-01
   1.0418301e+02   1.7272425e-01
   1.0418467e+02   1.7261475e-01
   1.0418633e+02   1.7250536e-01
   1.0418798e+02   1.7239608e-01
   1.0418964e+02   1.7228691e-01
   1.0419129e+02   1.7217784e-01
   1.0419295e+02   1.7206888e-01
   1.0419460e+02   1.7196002e-01
   1.0419625e+02   1.7185127e-01
   1.0419791e+02   1.7174263e-01
   1.0419956e+02   1.7163409e-01
   1.0420121e+02   1.7152566e-01
   1.0420286e+02   1.7141733e-01
   1.0420451e+02   1.7130910e-01
   1.0420616e+02   1.7120098e-01
   1.0420781e+02   1.7109297e-01
   1.0420945e+02   1.7098505e-01
   1.0421110e+02   1.7087724e-01
   1.0421275e+02   1.7076954e-01
   1.0421439e+02   1.7066193e-01
   1.0421604e+02   1.7055443e-01
   1.0421768e+02   1.7044703e-01
   1.0421933e+02   1.7033973e-01
   1.0422097e+02   1.7023253e-01
   1.0422261e+02   1.7012544e-01
   1.0422426e+02   1.7001844e-01
   1.0422590e+02   1.6991155e-01
   1.0422754e+02   1.6980475e-01
   1.0422918e+02   1.6969806e-01
   1.0423082e+02   1.6959147e-01
   1.0423246e+02   1.6948497e-01
   1.0423410e+02   1.6937858e-01
   1.0423574e+02   1.6927228e-01
   1.0423737e+02   1.6916609e-01
   1.0423901e+02   1.6905999e-01
   1.0424065e+02   1.6895399e-01
   1.0424228e+02   1.6884809e-01
   1.0424392e+02   1.6874228e-01
   1.0424555e+02   1.6863658e-01
   1.0424718e+02   1.6853097e-01
   1.0424882e+02   1.6842546e-01
   1.0425045e+02   1.6832004e-01
   1.0425208e+02   1.6821473e-01
   1.0425371e+02   1.6810950e-01
   1.0425534e+02   1.6800438e-01
   1.0425697e+02   1.6789935e-01
   1.0425860e+02   1.6779442e-01
   1.0426023e+02   1.6768958e-01
   1.0426186e+02   1.6758484e-01
   1.0426349e+02   1.6748019e-01
   1.0426511e+02   1.6737563e-01
   1.0426674e+02   1.6727118e-01
   1.0426836e+02   1.6716681e-01
   1.0426999e+02   1.6706254e-01
   1.0427161e+02   1.6695837e-01
   1.0427324e+02   1.6685429e-01
   1.0427486e+02   1.6675030e-01
   1.0427648e+02   1.6664640e-01
   1.0427811e+02   1.6654260e-01
   1.0427973e+02   1.6643889e-01
   1.0428135e+02   1.6633527e-01
   1.0428297e+02   1.6623175e-01
   1.0428459e+02   1.6612832e-01
   1.0428621e+02   1.6602498e-01
   1.0428783e+02   1.6592173e-01
   1.0428944e+02   1.6581857e-01
   1.0429106e+02   1.6571551e-01
   1.0429268e+02   1.6561254e-01
   1.0429429e+02   1.6550965e-01
   1.0429591e+02   1.6540686e-01
   1.0429752e+02   1.6530416e-01
   1.0429914e+02   1.6520155e-01
   1.0430075e+02   1.6509903e-01
   1.0430236e+02   1.6499660e-01
   1.0430398e+02   1.6489426e-01
   1.0430559e+02   1.6479201e-01
   1.0430720e+02   1.6468985e-01
   1.0430881e+02   1.6458778e-01
   1.0431042e+02   1.6448579e-01
   1.0431203e+02   1.6438390e-01
   1.0431364e+02   1.6428209e-01
   1.0431525e+02   1.6418038e-01
   1.0431685e+02   1.6407875e-01
   1.0431846e+02   1.6397721e-01
   1.0432007e+02   1.6387576e-01
   1.0432167e+02   1.6377439e-01
   1.0432328e+02   1.6367311e-01
   1.0432488e+02   1.6357193e-01
   1.0432649e+02   1.6347082e-01
   1.0432809e+02   1.6336981e-01
   1.0432969e+02   1.6326888e-01
   1.0433130e+02   1.6316804e-01
   1.0433290e+02   1.6306728e-01
   1.0433450e+02   1.6296662e-01
   1.0433610e+02   1.6286603e-01
   1.0433770e+02   1.6276554e-01
   1.0433930e+02   1.6266513e-01
   1.0434090e+02   1.6256480e-01
   1.0434249e+02   1.6246456e-01
   1.0434409e+02   1.6236441e-01
   1.0434569e+02   1.6226434e-01
   1.0434729e+02   1.6216436e-01
   1.0434888e+02   1.6206446e-01
   1.0435048e+02   1.6196465e-01
   1.0435207e+02   1.6186492e-01
   1.0435367e+02   1.6176527e-01
   1.0435526e+02   1.6166571e-01
   1.0435685e+02   1.6156624e-01
   1.0435844e+02   1.6146684e-01
   1.0436004e+02   1.6136753e-01
   1.0436163e+02   1.6126831e-01
   1.0436322e+02   1.6116917e-01
   1.0436481e+02   1.6107011e-01
   1.0436640e+02   1.6097113e-01
   1.0436799e+02   1.6087224e-01
   1.0436957e+02   1.6077343e-01
   1.0437116e+02   1.6067470e-01
   1.0437275e+02   1.6057606e-01
   1.0437433e+02   1.6047750e-01
   1.0437592e+02   1.6037902e-01
   1.0437751e+02   1.6028062e-01
   1.0437909e+02   1.6018230e-01
   1.0438067e+02   1.6008407e-01
   1.0438226e+02   1.5998592e-01
   1.0438384e+02   1.5988784e-01
   1.0438542e+02   1.5978985e-01
   1.0438701e+02   1.5969195e-01
   1.0438859e+02   1.5959412e-01
   1.0439017e+02   1.5949637e-01
   1.0439175e+02   1.5939870e-01
   1.0439333e+02   1.5930112e-01
   1.0439491e+02   1.5920361e-01
   1.0439648e+02   1.5910619e-01
   1.0439806e+02   1.5900884e-01
   1.0439964e+02   1.5891158e-01
   1.0440122e+02   1.5881439e-01
   1.0440279e+02   1.5871729e-01
   1.0440437e+02   1.5862026e-01
   1.0440594e+02   1.5852331e-01
   1.0440752e+02   1.5842645e-01
   1.0440909e+02   1.5832966e-01
   1.0441066e+02   1.5823295e-01
   1.0441224e+02   1.5813632e-01
   1.0441381e+02   1.5803977e-01
   1.0441538e+02   1.5794329e-01
   1.0441695e+02   1.5784690e-01
   1.0441852e+02   1.5775058e-01
   1.0442009e+02   1.5765434e-01
   1.0442166e+02   1.5755818e-01
   1.0442323e+02   1.5746210e-01
   1.0442480e+02   1.5736610e-01
   1.0442637e+02   1.5727017e-01
   1.0442793e+02   1.5717432e-01
   1.0442950e+02   1.5707855e-01
   1.0443106e+02   1.5698286e-01
   1.0443263e+02   1.5688724e-01
   1.0443419e+02   1.5679170e-01
   1.0443576e+02   1.5669623e-01
   1.0443732e+02   1.5660085e-01
   1.0443889e+02   1.5650554e-01
   1.0444045e+02   1.5641030e-01
   1.0444201e+02   1.5631515e-01
   1.0444357e+02   1.5622007e-01
   1.0444513e+02   1.5612506e-01
   1.0444669e+02   1.5603013e-01
   1.0444825e+02   1.5593528e-01
   1.0444981e+02   1.5584050e-01
   1.0445137e+02   1.5574580e-01
   1.0445293e+02   1.5565117e-01
   1.0445449e+02   1.5555662e-01
   1.0445604e+02   1.5546215e-01
   1.0445760e+02   1.5536775e-01
   1.0445915e+02   1.5527342e-01
   1.0446071e+02   1.5517917e-01
   1.0446226e+02   1.5508499e-01
   1.0446382e+02   1.5499089e-01
   1.0446537e+02   1.5489687e-01
   1.0446692e+02   1.5480291e-01
   1.0446848e+02   1.5470904e-01
   1.0447003e+02   1.5461523e-01
   1.0447158e+02   1.5452150e-01
   1.0447313e+02   1.5442785e-01
   1.0447468e+02   1.5433426e-01
   1.0447623e+02   1.5424076e-01
   1.0447778e+02   1.5414732e-01
   1.0447933e+02   1.5405396e-01
   1.0448088e+02   1.5396067e-01
   1.0448242e+02   1.5386746e-01
   1.0448397e+02   1.5377432e-01
   1.0448552e+02   1.5368125e-01
   1.0448706e+02   1.5358825e-01
   1.0448861e+02   1.5349533e-01
   1.0449015e+02   1.5340248e-01
   1.0449170e+02   1.5330970e-01
   1.0449324e+02   1.5321699e-01
   1.0449478e+02   1.5312436e-01
   1.0449633e+02   1.5303180e-01
   1.0449787e+02   1.5293931e-01
   1.0449941e+02   1.5284689e-01
   1.0450095e+02   1.5275455e-01
   1.0450249e+02   1.5266228e-01
   1.0450403e+02   1.5257007e-01
   1.0450557e+02   1.5247794e-01
   1.0450711e+02   1.5238589e-01
   1.0450865e+02   1.5229390e-01
   1.0451018e+02   1.5220198e-01
   1.0451172e+02   1.5211014e-01
   1.0451326e+02   1.5201836e-01
   1.0451479e+02   1.5192666e-01
   1.0451633e+02   1.5183503e-01
   1.0451786e+02   1.5174347e-01
   1.0451940e+02   1.5165198e-01
   1.0452093e+02   1.5156056e-01
   1.0452247e+02   1.5146921e-01
   1.0452400e+02   1.5137793e-01
   1.0452553e+02   1.5128672e-01
   1.0452706e+02   1.5119558e-01
   1.0452859e+02   1.5110451e-01
   1.0453012e+02   1.5101351e-01
   1.0453165e+02   1.5092258e-01
   1.0453318e+02   1.5083172e-01
   1.0453471e+02   1.5074093e-01
   1.0453624e+02   1.5065021e-01
   1.0453777e+02   1.5055955e-01
   1.0453930e+02   1.5046897e-01
   1.0454082e+02   1.5037846e-01
   1.0454235e+02   1.5028801e-01
   1.0454387e+02   1.5019764e-01
   1.0454540e+02   1.5010733e-01
   1.0454692e+02   1.5001709e-01
   1.0454845e+02   1.4992692e-01
   1.0454997e+02   1.4983682e-01
   1.0455150e+02   1.4974679e-01
   1.0455302e+02   1.4965683e-01
   1.0455454e+02   1.4956693e-01
   1.0455606e+02   1.4947710e-01
   1.0455758e+02   1.4938734e-01
   1.0455910e+02   1.4929765e-01
   1.0456062e+02   1.4920803e-01
   1.0456214e+02   1.4911847e-01
   1.0456366e+02   1.4902898e-01
   1.0456518e+02   1.4893956e-01
   1.0456670e+02   1.4885021e-01
   1.0456821e+02   1.4876092e-01
   1.0456973e+02   1.4867170e-01
   1.0457125e+02   1.4858255e-01
   1.0457276e+02   1.4849347e-01
   1.0457428e+02   1.4840445e-01
   1.0457579e+02   1.4831550e-01
   1.0457731e+02   1.4822662e-01
   1.0457882e+02   1.4813780e-01
   1.0458033e+02   1.4804905e-01
   1.0458184e+02   1.4796036e-01
   1.0458336e+02   1.4787175e-01
   1.0458487e+02   1.4778320e-01
   1.0458638e+02   1.4769471e-01
   1.0458789e+02   1.4760629e-01
   1.0458940e+02   1.4751794e-01
   1.0459091e+02   1.4742965e-01
   1.0459242e+02   1.4734143e-01
   1.0459392e+02   1.4725328e-01
   1.0459543e+02   1.4716519e-01
   1.0459694e+02   1.4707716e-01
   1.0459845e+02   1.4698921e-01
   1.0459995e+02   1.4690131e-01
   1.0460146e+02   1.4681349e-01
   1.0460296e+02   1.4672572e-01
   1.0460447e+02   1.4663803e-01
   1.0460597e+02   1.4655040e-01
   1.0460748e+02   1.4646283e-01
   1.0460898e+02   1.4637533e-01
   1.0461048e+02   1.4628789e-01
   1.0461198e+02   1.4620052e-01
   1.0461348e+02   1.4611321e-01
   1.0461499e+02   1.4602597e-01
   1.0461649e+02   1.4593879e-01
   1.0461799e+02   1.4585167e-01
   1.0461948e+02   1.4576462e-01
   1.0462098e+02   1.4567764e-01
   1.0462248e+02   1.4559072e-01
   1.0462398e+02   1.4550386e-01
   1.0462548e+02   1.4541707e-01
   1.0462697e+02   1.4533034e-01
   1.0462847e+02   1.4524367e-01
   1.0462997e+02   1.4515707e-01
   1.0463146e+02   1.4507053e-01
   1.0463296e+02   1.4498405e-01
   1.0463445e+02   1.4489764e-01
   1.0463594e+02   1.4481129e-01
   1.0463744e+02   1.4472501e-01
   1.0463893e+02   1.4463879e-01
   1.0464042e+02   1.4455263e-01
   1.0464191e+02   1.4446653e-01
   1.0464340e+02   1.4438050e-01
   1.0464490e+02   1.4429453e-01
   1.0464639e+02   1.4420862e-01
   1.0464788e+02   1.4412278e-01
   1.0464936e+02   1.4403700e-01
   1.0465085e+02   1.4395128e-01
   1.0465234e+02   1.4386562e-01
   1.0465383e+02   1.4378002e-01
   1.0465532e+02   1.4369449e-01
   1.0465680e+02   1.4360902e-01
   1.0465829e+02   1.4352362e-01
   1.0465977e+02   1.4343827e-01
   1.0466126e+02   1.4335299e-01
   1.0466274e+02   1.4326776e-01
   1.0466423e+02   1.4318260e-01
   1.0466571e+02   1.4309751e-01
   1.0466719e+02   1.4301247e-01
   1.0466868e+02   1.4292749e-01
   1.0467016e+02   1.4284258e-01
   1.0467164e+02   1.4275773e-01
   1.0467312e+02   1.4267294e-01
   1.0467460e+02   1.4258821e-01
   1.0467608e+02   1.4250354e-01
   1.0467756e+02   1.4241893e-01
   1.0467904e+02   1.4233439e-01
   1.0468052e+02   1.4224990e-01
   1.0468200e+02   1.4216548e-01
   1.0468347e+02   1.4208111e-01
   1.0468495e+02   1.4199681e-01
   1.0468643e+02   1.4191257e-01
   1.0468790e+02   1.4182838e-01
   1.0468938e+02   1.4174426e-01
   1.0469085e+02   1.4166020e-01
   1.0469233e+02   1.4157620e-01
   1.0469380e+02   1.4149226e-01
   1.0469527e+02   1.4140838e-01
   1.0469675e+02   1.4132456e-01
   1.0469822e+02   1.4124080e-01
   1.0469969e+02   1.4115710e-01
   1.0470116e+02   1.4107346e-01
   1.0470263e+02   1.4098988e-01
   1.0470410e+02   1.4090636e-01
   1.0470557e+02   1.4082290e-01
   1.0470704e+02   1.4073950e-01
   1.0470851e+02   1.4065616e-01
   1.0470998e+02   1.4057288e-01
   1.0471145e+02   1.4048965e-01
   1.0471292e+02   1.4040649e-01
   1.0471438e+02   1.4032338e-01
   1.0471585e+02   1.4024034e-01
   1.0471732e+02   1.4015735e-01
   1.0471878e+02   1.4007443e-01
   1.0472025e+02   1.3999156e-01
   1.0472171e+02   1.3990875e-01
   1.0472318e+02   1.3982600e-01
   1.0472464e+02   1.3974331e-01
   1.0472610e+02   1.3966067e-01
   1.0472756e+02   1.3957810e-01
   1.0472903e+02   1.3949558e-01
   1.0473049e+02   1.3941313e-01
   1.0473195e+02   1.3933073e-01
   1.0473341e+02   1.3924838e-01
   1.0473487e+02   1.3916610e-01
   1.0473633e+02   1.3908388e-01
   1.0473779e+02   1.3900171e-01
   1.0473925e+02   1.3891960e-01
   1.0474071e+02   1.3883755e-01
   1.0474216e+02   1.3875556e-01
   1.0474362e+02   1.3867362e-01
   1.0474508e+02   1.3859175e-01
   1.0474653e+02   1.3850993e-01
   1.0474799e+02   1.3842817e-01
   1.0474944e+02   1.3834646e-01
   1.0475090e+02   1.3826481e-01
   1.0475235e+02   1.3818323e-01
   1.0475381e+02   1.3810169e-01
   1.0475526e+02   1.3802022e-01
   1.0475671e+02   1.3793880e-01
   1.0475816e+02   1.3785744e-01
   1.0475962e+02   1.3777614e-01
   1.0476107e+02   1.3769489e-01
   1.0476252e+02   1.3761370e-01
   1.0476397e+02   1.3753257e-01
   1.0476542e+02   1.3745149e-01
   1.0476687e+02   1.3737047e-01
   1.0476832e+02   1.3728951e-01
   1.0476976e+02   1.3720860e-01
   1.0477121e+02   1.3712775e-01
   1.0477266e+02   1.3704696e-01
   1.0477411e+02   1.3696622e-01
   1.0477555e+02   1.3688554e-01
   1.0477700e+02   1.3680492e-01
   1.0477844e+02   1.3672435e-01
   1.0477989e+02   1.3664384e-01
   1.0478133e+02   1.3656338e-01
   1.0478278e+02   1.3648298e-01
   1.0478422e+02   1.3640264e-01
   1.0478566e+02   1.3632235e-01
   1.0478711e+02   1.3624212e-01
   1.0478855e+02   1.3616194e-01
   1.0478999e+02   1.3608182e-01
   1.0479143e+02   1.3600175e-01
   1.0479287e+02   1.3592174e-01
   1.0479431e+02   1.3584179e-01
   1.0479575e+02   1.3576189e-01
   1.0479719e+02   1.3568205e-01
   1.0479863e+02   1.3560226e-01
   1.0480007e+02   1.3552253e-01
   1.0480151e+02   1.3544285e-01
   1.0480294e+02   1.3536322e-01
   1.0480438e+02   1.3528366e-01
   1.0480582e+02   1.3520414e-01
   1.0480725e+02   1.3512469e-01
   1.0480869e+02   1.3504528e-01
   1.0481012e+02   1.3496593e-01
   1.0481156e+02   1.3488664e-01
   1.0481299e+02   1.3480740e-01
   1.0481443e+02   1.3472822e-01
   1.0481586e+02   1.3464909e-01
   1.0481729e+02   1.3457001e-01
   1.0481872e+02   1.3449099e-01
   1.0482016e+02   1.3441202e-01
   1.0482159e+02   1.3433311e-01
   1.0482302e+02   1.3425425e-01
   1.0482445e+02   1.3417545e-01
   1.0482588e+02   1.3409670e-01
   1.0482731e+02   1.3401800e-01
   1.0482874e+02   1.3393936e-01
   1.0483016e+02   1.3386077e-01
   1.0483159e+02   1.3378224e-01
   1.0483302e+02   1.3370376e-01
   1.0483445e+02   1.3362533e-01
   1.0483587e+02   1.3354695e-01
   1.0483730e+02   1.3346864e-01
   1.0483872e+02   1.3339037e-01
   1.0484015e+02   1.3331216e-01
   1.0484157e+02   1.3323400e-01
   1.0484300e+02   1.3315589e-01
   1.0484442e+02   1.3307784e-01
   1.0484585e+02   1.3299984e-01
   1.0484727e+02   1.3292189e-01
   1.0484869e+02   1.3284400e-01
   1.0485011e+02   1.3276616e-01
   1.0485153e+02   1.3268837e-01
   1.0485295e+02   1.3261064e-01
   1.0485437e+02   1.3253296e-01
   1.0485579e+02   1.3245533e-01
   1.0485721e+02   1.3237775e-01
   1.0485863e+02   1.3230023e-01
   1.0486005e+02   1.3222276e-01
   1.0486147e+02   1.3214534e-01
   1.0486289e+02   1.3206798e-01
   1.0486430e+02   1.3199067e-01
   1.0486572e+02   1.3191341e-01
   1.0486714e+02   1.3183620e-01
   1.0486855e+02   1.3175904e-01
   1.0486997e+02   1.3168194e-01
   1.0487138e+02   1.3160489e-01
   1.0487280e+02   1.3152789e-01
   1.0487421e+02   1.3145094e-01
   1.0487563e+02   1.3137405e-01
   1.0487704e+02   1.3129721e-01
   1.0487845e+02   1.3122042e-01
   1.0487986e+02   1.3114368e-01
   1.0488127e+02   1.3106699e-01
   1.0488269e+02   1.3099035e-01
   1.0488410e+02   1.3091377e-01
   1.0488551e+02   1.3083724e-01
   1.0488692e+02   1.3076076e-01
   1.0488833e+02   1.3068433e-01
   1.0488974e+02   1.3060795e-01
   1.0489114e+02   1.3053162e-01
   1.0489255e+02   1.3045535e-01
   1.0489396e+02   1.3037913e-01
   1.0489537e+02   1.3030295e-01
   1.0489677e+02   1.3022683e-01
   1.0489818e+02   1.3015076e-01
   1.0489958e+02   1.3007474e-01
   1.0490099e+02   1.2999877e-01
   1.0490239e+02   1.2992286e-01
   1.0490380e+02   1.2984699e-01
   1.0490520e+02   1.2977118e-01
   1.0490661e+02   1.2969541e-01
   1.0490801e+02   1.2961970e-01
   1.0490941e+02   1.2954403e-01
   1.0491081e+02   1.2946842e-01
   1.0491222e+02   1.2939286e-01
   1.0491362e+02   1.2931735e-01
   1.0491502e+02   1.2924189e-01
   1.0491642e+02   1.2916648e-01
   1.0491782e+02   1.2909112e-01
   1.0491922e+02   1.2901581e-01
   1.0492062e+02   1.2894055e-01
   1.0492201e+02   1.2886534e-01
   1.0492341e+02   1.2879018e-01
   1.0492481e+02   1.2871507e-01
   1.0492621e+02   1.2864001e-01
   1.0492760e+02   1.2856500e-01
   1.0492900e+02   1.2849004e-01
   1.0493040e+02   1.2841514e-01
   1.0493179e+02   1.2834028e-01
   1.0493319e+02   1.2826547e-01
   1.0493458e+02   1.2819071e-01
   1.0493597e+02   1.2811600e-01
   1.0493737e+02   1.2804134e-01
   1.0493876e+02   1.2796672e-01
   1.0494015e+02   1.2789216e-01
   1.0494155e+02   1.2781765e-01
   1.0494294e+02   1.2774319e-01
   1.0494433e+02   1.2766878e-01
   1.0494572e+02   1.2759441e-01
   1.0494711e+02   1.2752010e-01
   1.0494850e+02   1.2744583e-01
   1.0494989e+02   1.2737162e-01
   1.0495128e+02   1.2729745e-01
   1.0495267e+02   1.2722333e-01
   1.0495406e+02   1.2714926e-01
   1.0495544e+02   1.2707524e-01
   1.0495683e+02   1.2700127e-01
   1.0495822e+02   1.2692735e-01
   1.0495960e+02   1.2685347e-01
   1.0496099e+02   1.2677965e-01
   1.0496238e+02   1.2670587e-01
   1.0496376e+02   1.2663214e-01
   1.0496515e+02   1.2655847e-01
   1.0496653e+02   1.2648484e-01
   1.0496791e+02   1.2641125e-01
   1.0496930e+02   1.2633772e-01
   1.0497068e+02   1.2626423e-01
   1.0497206e+02   1.2619080e-01
   1.0497344e+02   1.2611741e-01
   1.0497483e+02   1.2604407e-01
   1.0497621e+02   1.2597078e-01
   1.0497759e+02   1.2589753e-01
   1.0497897e+02   1.2582434e-01
   1.0498035e+02   1.2575119e-01
   1.0498173e+02   1.2567809e-01
   1.0498311e+02   1.2560504e-01
   1.0498448e+02   1.2553204e-01
   1.0498586e+02   1.2545908e-01
   1.0498724e+02   1.2538617e-01
   1.0498862e+02   1.2531331e-01
   1.0498999e+02   1.2524050e-01
   1.0499137e+02   1.2516773e-01
   1.0499275e+02   1.2509502e-01
   1.0499412e+02   1.2502235e-01
   1.0499550e+02   1.2494972e-01
   1.0499687e+02   1.2487715e-01
   1.0499824e+02   1.2480462e-01
   1.0499962e+02   1.2473214e-01
   1.0500099e+02   1.2465971e-01
   1.0500236e+02   1.2458732e-01
   1.0500374e+02   1.2451498e-01
   1.0500511e+02   1.2444269e-01
   1.0500648e+02   1.2437045e-01
   1.0500785e+02   1.2429825e-01
   1.0500922e+02   1.2422610e-01
   1.0501059e+02   1.2415400e-01
   1.0501196e+02   1.2408194e-01
   1.0501333e+02   1.2400993e-01
   1.0501470e+02   1.2393797e-01
   1.0501607e+02   1.2386606e-01
   1.0501744e+02   1.2379419e-01
   1.0501880e+02   1.2372237e-01
   1.0502017e+02   1.2365059e-01
   1.0502154e+02   1.2357886e-01
   1.0502291e+02   1.2350718e-01
   1.0502427e+02   1.2343554e-01
   1.0502564e+02   1.2336396e-01
   1.0502700e+02   1.2329241e-01
   1.0502837e+02   1.2322092e-01
   1.0502973e+02   1.2314947e-01
   1.0503109e+02   1.2307806e-01
   1.0503246e+02   1.2300671e-01
   1.0503382e+02   1.2293539e-01
   1.0503518e+02   1.2286413e-01
   1.0503655e+02   1.2279291e-01
   1.0503791e+02   1.2272174e-01
   1.0503927e+02   1.2265061e-01
   1.0504063e+02   1.2257953e-01
   1.0504199e+02   1.2250849e-01
   1.0504335e+02   1.2243750e-01
   1.0504471e+02   1.2236656e-01
   1.0504607e+02   1.2229566e-01
   1.0504743e+02   1.2222481e-01
   1.0504878e+02   1.2215400e-01
   1.0505014e+02   1.2208324e-01
   1.0505150e+02   1.2201253e-01
   1.0505286e+02   1.2194186e-01
   1.0505421e+02   1.2187124e-01
   1.0505557e+02   1.2180066e-01
   1.0505693e+02   1.2173012e-01
   1.0505828e+02   1.2165964e-01
   1.0505964e+02   1.2158919e-01
   1.0506099e+02   1.2151880e-01
   1.0506234e+02   1.2144845e-01
   1.0506370e+02   1.2137814e-01
   1.0506505e+02   1.2130788e-01
   1.0506640e+02   1.2123766e-01
   1.0506776e+02   1.2116749e-01
   1.0506911e+02   1.2109736e-01
   1.0507046e+02   1.2102728e-01
   1.0507181e+02   1.2095725e-01
   1.0507316e+02   1.2088725e-01
   1.0507451e+02   1.2081731e-01
   1.0507586e+02   1.2074741e-01
   1.0507721e+02   1.2067755e-01
   1.0507856e+02   1.2060774e-01
   1.0507991e+02   1.2053797e-01
   1.0508126e+02   1.2046825e-01
   1.0508260e+02   1.2039857e-01
   1.0508395e+02   1.2032893e-01
   1.0508530e+02   1.2025934e-01
   1.0508664e+02   1.2018980e-01
   1.0508799e+02   1.2012030e-01
   1.0508934e+02   1.2005084e-01
   1.0509068e+02   1.1998143e-01
   1.0509203e+02   1.1991206e-01
   1.0509337e+02   1.1984274e-01
   1.0509471e+02   1.1977346e-01
   1.0509606e+02   1.1970423e-01
   1.0509740e+02   1.1963504e-01
   1.0509874e+02   1.1956589e-01
   1.0510009e+02   1.1949679e-01
   1.0510143e+02   1.1942773e-01
   1.0510277e+02   1.1935871e-01
   1.0510411e+02   1.1928974e-01
   1.0510545e+02   1.1922081e-01
   1.0510679e+02   1.1915193e-01
   1.0510813e+02   1.1908309e-01
   1.0510947e+02   1.1901430e-01
   1.0511081e+02   1.1894554e-01
   1.0511215e+02   1.1887684e-01
   1.0511349e+02   1.1880817e-01
   1.0511482e+02   1.1873955e-01
   1.0511616e+02   1.1867097e-01
   1.0511750e+02   1.1860244e-01
   1.0511883e+02   1.1853395e-01
   1.0512017e+02   1.1846550e-01
   1.0512151e+02   1.1839710e-01
   1.0512284e+02   1.1832874e-01
   1.0512418e+02   1.1826042e-01
   1.0512551e+02   1.1819214e-01
   1.0512684e+02   1.1812391e-01
   1.0512818e+02   1.1805572e-01
   1.0512951e+02   1.1798758e-01
   1.0513084e+02   1.1791948e-01
   1.0513218e+02   1.1785142e-01
   1.0513351e+02   1.1778340e-01
   1.0513484e+02   1.1771543e-01
   1.0513617e+02   1.1764750e-01
   1.0513750e+02   1.1757962e-01
   1.0513883e+02   1.1751177e-01
   1.0514016e+02   1.1744397e-01
   1.0514149e+02   1.1737621e-01
   1.0514282e+02   1.1730850e-01
   1.0514415e+02   1.1724082e-01
   1.0514548e+02   1.1717319e-01
   1.0514681e+02   1.1710560e-01
   1.0514813e+02   1.1703806e-01
   1.0514946e+02   1.1697056e-01
   1.0515079e+02   1.1690310e-01
   1.0515211e+02   1.1683568e-01
   1.0515344e+02   1.1676830e-01
   1.0515476e+02   1.1670097e-01
   1.0515609e+02   1.1663368e-01
   1.0515741e+02   1.1656643e-01
   1.0515874e+02   1.1649922e-01
   1.0516006e+02   1.1643206e-01
   1.0516139e+02   1.1636494e-01
   1.0516271e+02   1.1629786e-01
   1.0516403e+02   1.1623082e-01
   1.0516535e+02   1.1616382e-01
   1.0516668e+02   1.1609687e-01
   1.0516800e+02   1.1602996e-01
   1.0516932e+02   1.1596309e-01
   1.0517064e+02   1.1589626e-01
   1.0517196e+02   1.1582947e-01
   1.0517328e+02   1.1576273e-01
   1.0517460e+02   1.1569602e-01
   1.0517592e+02   1.1562936e-01
   1.0517724e+02   1.1556274e-01
   1.0517855e+02   1.1549617e-01
   1.0517987e+02   1.1542963e-01
   1.0518119e+02   1.1536314e-01
   1.0518251e+02   1.1529668e-01
   1.0518382e+02   1.1523027e-01
   1.0518514e+02   1.1516390e-01
   1.0518646e+02   1.1509757e-01
   1.0518777e+02   1.1503129e-01
   1.0518909e+02   1.1496504e-01
   1.0519040e+02   1.1489884e-01
   1.0519171e+02   1.1483267e-01
   1.0519303e+02   1.1476655e-01
   1.0519434e+02   1.1470047e-01
   1.0519566e+02   1.1463443e-01
   1.0519697e+02   1.1456843e-01
   1.0519828e+02   1.1450247e-01
   1.0519959e+02   1.1443656e-01
   1.0520090e+02   1.1437068e-01
   1.0520221e+02   1.1430485e-01
   1.0520353e+02   1.1423905e-01
   1.0520484e+02   1.1417330e-01
   1.0520615e+02   1.1410759e-01
   1.0520745e+02   1.1404192e-01
   1.0520876e+02   1.1397629e-01
   1.0521007e+02   1.1391070e-01
   1.0521138e+02   1.1384515e-01
   1.0521269e+02   1.1377964e-01
   1.0521400e+02   1.1371417e-01
   1.0521530e+02   1.1364874e-01
   1.0521661e+02   1.1358336e-01
   1.0521792e+02   1.1351801e-01
   1.0521922e+02   1.1345271e-01
   1.0522053e+02   1.1338744e-01
   1.0522183e+02   1.1332222e-01
   1.0522314e+02   1.1325703e-01
   1.0522444e+02   1.1319189e-01
   1.0522575e+02   1.1312678e-01
   1.0522705e+02   1.1306172e-01
   1.0522835e+02   1.1299670e-01
   1.0522966e+02   1.1293171e-01
   1.0523096e+02   1.1286677e-01
   1.0523226e+02   1.1280187e-01
   1.0523356e+02   1.1273701e-01
   1.0523486e+02   1.1267218e-01
   1.0523616e+02   1.1260740e-01
   1.0523746e+02   1.1254266e-01
   1.0523876e+02   1.1247796e-01
   1.0524006e+02   1.1241329e-01
   1.0524136e+02   1.1234867e-01
   1.0524266e+02   1.1228409e-01
   1.0524396e+02   1.1221954e-01
   1.0524526e+02   1.1215504e-01
   1.0524656e+02   1.1209058e-01
   1.0524785e+02   1.1202615e-01
   1.0524915e+02   1.1196177e-01
   1.0525045e+02   1.1189742e-01
   1.0525174e+02   1.1183312e-01
   1.0525304e+02   1.1176885e-01
   1.0525434e+02   1.1170462e-01
   1.0525563e+02   1.1164044e-01
   1.0525693e+02   1.1157629e-01
   1.0525822e+02   1.1151218e-01
   1.0525951e+02   1.1144811e-01
   1.0526081e+02   1.1138408e-01
   1.0526210e+02   1.1132009e-01
   1.0526339e+02   1.1125614e-01
   1.0526469e+02   1.1119223e-01
   1.0526598e+02   1.1112836e-01
   1.0526727e+02   1.1106453e-01
   1.0526856e+02   1.1100073e-01
   1.0526985e+02   1.1093698e-01
   1.0527114e+02   1.1087326e-01
   1.0527243e+02   1.1080958e-01
   1.0527372e+02   1.1074594e-01
   1.0527501e+02   1.1068235e-01
   1.0527630e+02   1.1061879e-01
   1.0527759e+02   1.1055526e-01
   1.0527888e+02   1.1049178e-01
   1.0528016e+02   1.1042834e-01
   1.0528145e+02   1.1036493e-01
   1.0528274e+02   1.1030157e-01
   1.0528402e+02   1.1023824e-01
   1.0528531e+02   1.1017495e-01
   1.0528660e+02   1.1011170e-01
   1.0528788e+02   1.1004849e-01
   1.0528917e+02   1.0998532e-01
   1.0529045e+02   1.0992218e-01
   1.0529174e+02   1.0985909e-01
   1.0529302e+02   1.0979603e-01
   1.0529430e+02   1.0973301e-01
   1.0529559e+02   1.0967003e-01
   1.0529687e+02   1.0960709e-01
   1.0529815e+02   1.0954418e-01
   1.0529943e+02   1.0948132e-01
   1.0530072e+02   1.0941849e-01
   1.0530200e+02   1.0935570e-01
   1.0530328e+02   1.0929295e-01
   1.0530456e+02   1.0923024e-01
   1.0530584e+02   1.0916756e-01
   1.0530712e+02   1.0910493e-01
   1.0530840e+02   1.0904233e-01
   1.0530968e+02   1.0897977e-01
   1.0531096e+02   1.0891725e-01
   1.0531223e+02   1.0885476e-01
   1.0531351e+02   1.0879231e-01
   1.0531479e+02   1.0872991e-01
   1.0531607e+02   1.0866753e-01
   1.0531734e+02   1.0860520e-01
   1.0531862e+02   1.0854291e-01
   1.0531990e+02   1.0848065e-01
   1.0532117e+02   1.0841843e-01
   1.0532245e+02   1.0835625e-01
   1.0532372e+02   1.0829410e-01
   1.0532500e+02   1.0823200e-01
   1.0532627e+02   1.0816993e-01
   1.0532754e+02   1.0810790e-01
   1.0532882e+02   1.0804590e-01
   1.0533009e+02   1.0798395e-01
   1.0533136e+02   1.0792203e-01
   1.0533264e+02   1.0786015e-01
   1.0533391e+02   1.0779830e-01
   1.0533518e+02   1.0773650e-01
   1.0533645e+02   1.0767473e-01
   1.0533772e+02   1.0761299e-01
   1.0533899e+02   1.0755130e-01
   1.0534026e+02   1.0748964e-01
   1.0534153e+02   1.0742802e-01
   1.0534280e+02   1.0736644e-01
   1.0534407e+02   1.0730489e-01
   1.0534534e+02   1.0724338e-01
   1.0534661e+02   1.0718191e-01
   1.0534787e+02   1.0712048e-01
   1.0534914e+02   1.0705908e-01
   1.0535041e+02   1.0699772e-01
   1.0535167e+02   1.0693639e-01
   1.0535294e+02   1.0687511e-01
   1.0535421e+02   1.0681386e-01
   1.0535547e+02   1.0675265e-01
   1.0535674e+02   1.0669147e-01
   1.0535800e+02   1.0663033e-01
   1.0535927e+02   1.0656923e-01
   1.0536053e+02   1.0650816e-01
   1.0536180e+02   1.0644713e-01
   1.0536306e+02   1.0638614e-01
   1.0536432e+02   1.0632518e-01
   1.0536558e+02   1.0626426e-01
   1.0536685e+02   1.0620338e-01
   1.0536811e+02   1.0614254e-01
   1.0536937e+02   1.0608173e-01
   1.0537063e+02   1.0602095e-01
   1.0537189e+02   1.0596022e-01
   1.0537315e+02   1.0589952e-01
   1.0537441e+02   1.0583885e-01
   1.0537567e+02   1.0577823e-01
   1.0537693e+02   1.0571763e-01
   1.0537819e+02   1.0565708e-01
   1.0537945e+02   1.0559656e-01
   1.0538071e+02   1.0553608e-01
   1.0538197e+02   1.0547563e-01
   1.0538322e+02   1.0541522e-01
   1.0538448e+02   1.0535485e-01
   1.0538574e+02   1.0529451e-01
   1.0538699e+02   1.0523421e-01
   1.0538825e+02   1.0517394e-01
   1.0538951e+02   1.0511372e-01
   1.0539076e+02   1.0505352e-01
   1.0539202e+02   1.0499336e-01
   1.0539327e+02   1.0493324e-01
   1.0539452e+02   1.0487316e-01
   1.0539578e+02   1.0481311e-01
   1.0539703e+02   1.0475309e-01
   1.0539829e+02   1.0469312e-01
   1.0539954e+02   1.0463317e-01
   1.0540079e+02   1.0457327e-01
   1.0540204e+02   1.0451340e-01
   1.0540329e+02   1.0445356e-01
   1.0540455e+02   1.0439376e-01
   1.0540580e+02   1.0433400e-01
   1.0540705e+02   1.0427427e-01
   1.0540830e+02   1.0421458e-01
   1.0540955e+02   1.0415492e-01
   1.0541080e+02   1.0409530e-01
   1.0541205e+02   1.0403571e-01
   1.0541330e+02   1.0397616e-01
   1.0541454e+02   1.0391665e-01
   1.0541579e+02   1.0385717e-01
   1.0541704e+02   1.0379772e-01
   1.0541829e+02   1.0373831e-01
   1.0541953e+02   1.0367894e-01
   1.0542078e+02   1.0361960e-01
   1.0542203e+02   1.0356030e-01
   1.0542327e+02   1.0350103e-01
   1.0542452e+02   1.0344180e-01
   1.0542576e+02   1.0338260e-01
   1.0542701e+02   1.0332344e-01
   1.0542825e+02   1.0326431e-01
   1.0542950e+02   1.0320522e-01
   1.0543074e+02   1.0314616e-01
   1.0543199e+02   1.0308714e-01
   1.0543323e+02   1.0302815e-01
   1.0543447e+02   1.0296920e-01
   1.0543571e+02   1.0291028e-01
   1.0543696e+02   1.0285140e-01
   1.0543820e+02   1.0279255e-01
   1.0543944e+02   1.0273374e-01
   1.0544068e+02   1.0267496e-01
   1.0544192e+02   1.0261622e-01
   1.0544316e+02   1.0255751e-01
   1.0544440e+02   1.0249884e-01
   1.0544564e+02   1.0244020e-01
   1.0544688e+02   1.0238159e-01
   1.0544812e+02   1.0232302e-01
   1.0544936e+02   1.0226449e-01
   1.0545060e+02   1.0220599e-01
   1.0545183e+02   1.0214752e-01
   1.0545307e+02   1.0208909e-01
   1.0545431e+02   1.0203069e-01
   1.0545555e+02   1.0197233e-01
   1.0545678e+02   1.0191400e-01
   1.0545802e+02   1.0185571e-01
   1.0545925e+02   1.0179745e-01
   1.0546049e+02   1.0173923e-01
   1.0546172e+02   1.0168104e-01
   1.0546296e+02   1.0162288e-01
   1.0546419e+02   1.0156476e-01
   1.0546543e+02   1.0150667e-01
   1.0546666e+02   1.0144862e-01
   1.0546789e+02   1.0139060e-01
   1.0546913e+02   1.0133261e-01
   1.0547036e+02   1.0127466e-01
   1.0547159e+02   1.0121675e-01
   1.0547282e+02   1.0115886e-01
   1.0547405e+02   1.0110102e-01
   1.0547529e+02   1.0104320e-01
   1.0547652e+02   1.0098542e-01
   1.0547775e+02   1.0092767e-01
   1.0547898e+02   1.0086996e-01
   1.0548021e+02   1.0081228e-01
   1.0548144e+02   1.0075464e-01
   1.0548267e+02   1.0069703e-01
   1.0548389e+02   1.0063945e-01
   1.0548512e+02   1.0058191e-01
   1.0548635e+02   1.0052440e-01
   1.0548758e+02   1.0046692e-01
   1.0548881e+02   1.0040948e-01
   1.0549003e+02   1.0035207e-01
   1.0549126e+02   1.0029470e-01
   1.0549249e+02   1.0023735e-01
   1.0549371e+02   1.0018005e-01
   1.0549494e+02   1.0012277e-01
   1.0549616e+02   1.0006553e-01
   1.0549739e+02   1.0000833e-01
   1.0549861e+02   9.9951152e-02
   1.0549984e+02   9.9894012e-02
   1.0550106e+02   9.9836906e-02
   1.0550228e+02   9.9779833e-02
   1.0550351e+02   9.9722793e-02
   1.0550473e+02   9.9665787e-02
   1.0550595e+02   9.9608814e-02
   1.0550717e+02   9.9551875e-02
   1.0550840e+02   9.9494968e-02
   1.0550962e+02   9.9438095e-02
   1.0551084e+02   9.9381256e-02
   1.0551206e+02   9.9324449e-02
   1.0551328e+02   9.9267676e-02
   1.0551450e+02   9.9210935e-02
   1.0551572e+02   9.9154228e-02
   1.0551694e+02   9.9097554e-02
   1.0551816e+02   9.9040913e-02
   1.0551938e+02   9.8984306e-02
   1.0552060e+02   9.8927731e-02
   1.0552181e+02   9.8871189e-02
   1.0552303e+02   9.8814680e-02
   1.0552425e+02   9.8758204e-02
   1.0552547e+02   9.8701761e-02
   1.0552668e+02   9.8645351e-02
   1.0552790e+02   9.8588973e-02
   1.0552911e+02   9.8532629e-02
   1.0553033e+02   9.8476317e-02
   1.0553155e+02   9.8420039e-02
   1.0553276e+02   9.8363792e-02
   1.0553398e+02   9.8307579e-02
   1.0553519e+02   9.8251398e-02
   1.0553640e+02   9.8195250e-02
   1.0553762e+02   9.8139135e-02
   1.0553883e+02   9.8083052e-02
   1.0554004e+02   9.8027002e-02
   1.0554126e+02   9.7970985e-02
   1.0554247e+02   9.7915000e-02
   1.0554368e+02   9.7859047e-02
   1.0554489e+02   9.7803127e-02
   1.0554610e+02   9.7747240e-02
   1.0554731e+02   9.7691385e-02
   1.0554852e+02   9.7635562e-02
   1.0554973e+02   9.7579772e-02
   1.0555094e+02   9.7524014e-02
   1.0555215e+02   9.7468289e-02
   1.0555336e+02   9.7412596e-02
   1.0555457e+02   9.7356935e-02
   1.0555578e+02   9.7301306e-02
   1.0555699e+02   9.7245710e-02
   1.0555820e+02   9.7190146e-02
   1.0555940e+02   9.7134614e-02
   1.0556061e+02   9.7079114e-02
   1.0556182e+02   9.7023646e-02
   1.0556303e+02   9.6968211e-02
   1.0556423e+02   9.6912807e-02
   1.0556544e+02   9.6857436e-02
   1.0556664e+02   9.6802096e-02
   1.0556785e+02   9.6746789e-02
   1.0556905e+02   9.6691514e-02
   1.0557026e+02   9.6636270e-02
   1.0557146e+02   9.6581059e-02
   1.0557267e+02   9.6525879e-02
   1.0557387e+02   9.6470732e-02
   1.0557507e+02   9.6415616e-02
   1.0557627e+02   9.6360532e-02
   1.0557748e+02   9.6305480e-02
   1.0557868e+02   9.6250459e-02
   1.0557988e+02   9.6195471e-02
   1.0558108e+02   9.6140514e-02
   1.0558228e+02   9.6085589e-02
   1.0558349e+02   9.6030695e-02
   1.0558469e+02   9.5975833e-02
   1.0558589e+02   9.5921003e-02
   1.0558709e+02   9.5866205e-02
   1.0558829e+02   9.5811438e-02
   1.0558948e+02   9.5756702e-02
   1.0559068e+02   9.5701998e-02
   1.0559188e+02   9.5647326e-02
   1.0559308e+02   9.5592685e-02
   1.0559428e+02   9.5538076e-02
   1.0559548e+02   9.5483498e-02
   1.0559667e+02   9.5428951e-02
   1.0559787e+02   9.5374436e-02
   1.0559907e+02   9.5319952e-02
   1.0560026e+02   9.5265500e-02
   1.0560146e+02   9.5211079e-02
   1.0560265e+02   9.5156689e-02
   1.0560385e+02   9.5102331e-02
   1.0560504e+02   9.5048003e-02
   1.0560624e+02   9.4993707e-02
   1.0560743e+02   9.4939442e-02
   1.0560863e+02   9.4885209e-02
   1.0560982e+02   9.4831006e-02
   1.0561101e+02   9.4776835e-02
   1.0561221e+02   9.4722694e-02
   1.0561340e+02   9.4668585e-02
   1.0561459e+02   9.4614507e-02
   1.0561578e+02   9.4560460e-02
   1.0561698e+02   9.4506443e-02
   1.0561817e+02   9.4452458e-02
   1.0561936e+02   9.4398504e-02
   1.0562055e+02   9.4344581e-02
   1.0562174e+02   9.4290688e-02
   1.0562293e+02   9.4236827e-02
   1.0562412e+02   9.4182996e-02
   1.0562531e+02   9.4129196e-02
   1.0562650e+02   9.4075427e-02
   1.0562769e+02   9.4021689e-02
   1.0562887e+02   9.3967982e-02
   1.0563006e+02   9.3914305e-02
   1.0563125e+02   9.3860659e-02
   1.0563244e+02   9.3807044e-02
   1.0563362e+02   9.3753459e-02
   1.0563481e+02   9.3699905e-02
   1.0563600e+02   9.3646382e-02
   1.0563718e+02   9.3592889e-02
   1.0563837e+02   9.3539427e-02
   1.0563955e+02   9.3485995e-02
   1.0564074e+02   9.3432594e-02
   1.0564192e+02   9.3379224e-02
   1.0564311e+02   9.3325883e-02
   1.0564429e+02   9.3272574e-02
   1.0564548e+02   9.3219295e-02
   1.0564666e+02   9.3166046e-02
   1.0564784e+02   9.3112827e-02
   1.0564903e+02   9.3059639e-02
   1.0565021e+02   9.3006482e-02
   1.0565139e+02   9.2953354e-02
   1.0565257e+02   9.2900257e-02
   1.0565376e+02   9.2847190e-02
   1.0565494e+02   9.2794154e-02
   1.0565612e+02   9.2741147e-02
   1.0565730e+02   9.2688171e-02
   1.0565848e+02   9.2635225e-02
   1.0565966e+02   9.2582310e-02
   1.0566084e+02   9.2529424e-02
   1.0566202e+02   9.2476568e-02
   1.0566320e+02   9.2423743e-02
   1.0566437e+02   9.2370948e-02
   1.0566555e+02   9.2318182e-02
   1.0566673e+02   9.2265447e-02
   1.0566791e+02   9.2212742e-02
   1.0566909e+02   9.2160066e-02
   1.0567026e+02   9.2107421e-02
   1.0567144e+02   9.2054805e-02
   1.0567262e+02   9.2002220e-02
   1.0567379e+02   9.1949664e-02
   1.0567497e+02   9.1897138e-02
   1.0567614e+02   9.1844642e-02
   1.0567732e+02   9.1792176e-02
   1.0567849e+02   9.1739740e-02
   1.0567967e+02   9.1687333e-02
   1.0568084e+02   9.1634956e-02
   1.0568202e+02   9.1582609e-02
   1.0568319e+02   9.1530292e-02
   1.0568436e+02   9.1478004e-02
   1.0568554e+02   9.1425746e-02
   1.0568671e+02   9.1373518e-02
   1.0568788e+02   9.1321319e-02
   1.0568905e+02   9.1269150e-02
   1.0569023e+02   9.1217010e-02
   1.0569140e+02   9.1164900e-02
   1.0569257e+02   9.1112819e-02
   1.0569374e+02   9.1060768e-02
   1.0569491e+02   9.1008747e-02
   1.0569608e+02   9.0956754e-02
   1.0569725e+02   9.0904792e-02
   1.0569842e+02   9.0852858e-02
   1.0569959e+02   9.0800954e-02
   1.0570076e+02   9.0749080e-02
   1.0570193e+02   9.0697235e-02
   1.0570309e+02   9.0645419e-02
   1.0570426e+02   9.0593632e-02
   1.0570543e+02   9.0541875e-02
   1.0570660e+02   9.0490147e-02
   1.0570776e+02   9.0438448e-02
   1.0570893e+02   9.0386779e-02
   1.0571010e+02   9.0335138e-02
   1.0571126e+02   9.0283527e-02
   1.0571243e+02   9.0231945e-02
   1.0571359e+02   9.0180392e-02
   1.0571476e+02   9.0128868e-02
   1.0571592e+02   9.0077374e-02
   1.0571709e+02   9.0025908e-02
   1.0571825e+02   8.9974471e-02
   1.0571942e+02   8.9923064e-02
   1.0572058e+02   8.9871685e-02
   1.0572174e+02   8.9820335e-02
   1.0572291e+02   8.9769015e-02
   1.0572407e+02   8.9717723e-02
   1.0572523e+02   8.9666460e-02
   1.0572639e+02   8.9615226e-02
   1.0572755e+02   8.9564021e-02
   1.0572872e+02   8.9512845e-02
   1.0572988e+02   8.9461697e-02
   1.0573104e+02   8.9410579e-02
   1.0573220e+02   8.9359489e-02
   1.0573336e+02   8.9308428e-02
   1.0573452e+02   8.9257396e-02
   1.0573568e+02   8.9206392e-02
   1.0573684e+02   8.9155417e-02
   1.0573800e+02   8.9104471e-02
   1.0573915e+02   8.9053553e-02
   1.0574031e+02   8.9002664e-02
   1.0574147e+02   8.8951804e-02
   1.0574263e+02   8.8900972e-02
   1.0574379e+02   8.8850169e-02
   1.0574494e+02   8.8799394e-02
   1.0574610e+02   8.8748648e-02
   1.0574726e+02   8.8697931e-02
   1.0574841e+02   8.8647242e-02
   1.0574957e+02   8.8596581e-02
   1.0575072e+02   8.8545949e-02
   1.0575188e+02   8.8495345e-02
   1.0575303e+02   8.8444770e-02
   1.0575419e+02   8.8394223e-02
   1.0575534e+02   8.8343704e-02
   1.0575650e+02   8.8293214e-02
   1.0575765e+02   8.8242752e-02
   1.0575880e+02   8.8192318e-02
   1.0575996e+02   8.8141913e-02
   1.0576111e+02   8.8091535e-02
   1.0576226e+02   8.8041187e-02
   1.0576341e+02   8.7990866e-02
   1.0576457e+02   8.7940573e-02
   1.0576572e+02   8.7890309e-02
   1.0576687e+02   8.7840073e-02
   1.0576802e+02   8.7789865e-02
   1.0576917e+02   8.7739685e-02
   1.0577032e+02   8.7689533e-02
   1.0577147e+02   8.7639409e-02
   1.0577262e+02   8.7589313e-02
   1.0577377e+02   8.7539246e-02
   1.0577492e+02   8.7489206e-02
   1.0577607e+02   8.7439194e-02
   1.0577722e+02   8.7389210e-02
   1.0577836e+02   8.7339255e-02
   1.0577951e+02   8.7289327e-02
   1.0578066e+02   8.7239427e-02
   1.0578181e+02   8.7189555e-02
   1.0578295e+02   8.7139710e-02
   1.0578410e+02   8.7089894e-02
   1.0578525e+02   8.7040105e-02
   1.0578639e+02   8.6990345e-02
   1.0578754e+02   8.6940612e-02
   1.0578868e+02   8.6890906e-02
   1.0578983e+02   8.6841229e-02
   1.0579097e+02   8.6791579e-02
   1.0579212e+02   8.6741957e-02
   1.0579326e+02   8.6692363e-02
   1.0579441e+02   8.6642796e-02
   1.0579555e+02   8.6593257e-02
   1.0579669e+02   8.6543745e-02
   1.0579784e+02   8.6494262e-02
   1.0579898e+02   8.6444805e-02
   1.0580012e+02   8.6395377e-02
   1.0580126e+02   8.6345975e-02
   1.0580241e+02   8.6296602e-02
   1.0580355e+02   8.6247256e-02
   1.0580469e+02   8.6197937e-02
   1.0580583e+02   8.6148646e-02
   1.0580697e+02   8.6099382e-02
   1.0580811e+02   8.6050145e-02
   1.0580925e+02   8.6000937e-02
   1.0581039e+02   8.5951755e-02
   1.0581153e+02   8.5902601e-02
   1.0581267e+02   8.5853474e-02
   1.0581381e+02   8.5804374e-02
   1.0581495e+02   8.5755302e-02
   1.0581608e+02   8.5706257e-02
   1.0581722e+02   8.5657239e-02
   1.0581836e+02   8.5608249e-02
   1.0581950e+02   8.5559286e-02
   1.0582063e+02   8.5510350e-02
   1.0582177e+02   8.5461441e-02
   1.0582291e+02   8.5412559e-02
   1.0582404e+02   8.5363705e-02
   1.0582518e+02   8.5314877e-02
   1.0582631e+02   8.5266077e-02
   1.0582745e+02   8.5217304e-02
   1.0582858e+02   8.5168557e-02
   1.0582972e+02   8.5119838e-02
   1.0583085e+02   8.5071146e-02
   1.0583199e+02   8.5022481e-02
   1.0583312e+02   8.4973843e-02
   1.0583426e+02   8.4925232e-02
   1.0583539e+02   8.4876648e-02
   1.0583652e+02   8.4828090e-02
   1.0583765e+02   8.4779560e-02
   1.0583879e+02   8.4731057e-02
   1.0583992e+02   8.4682580e-02
   1.0584105e+02   8.4634130e-02
   1.0584218e+02   8.4585708e-02
   1.0584331e+02   8.4537311e-02
   1.0584444e+02   8.4488942e-02
   1.0584557e+02   8.4440600e-02
   1.0584670e+02   8.4392284e-02
   1.0584783e+02   8.4343995e-02
   1.0584896e+02   8.4295733e-02
   1.0585009e+02   8.4247497e-02
   1.0585122e+02   8.4199288e-02
   1.0585235e+02   8.4151106e-02
   1.0585348e+02   8.4102950e-02
   1.0585461e+02   8.4054821e-02
   1.0585574e+02   8.4006719e-02
   1.0585686e+02   8.3958643e-02
   1.0585799e+02   8.3910594e-02
   1.0585912e+02   8.3862571e-02
   1.0586024e+02   8.3814575e-02
   1.0586137e+02   8.3766606e-02
   1.0586250e+02   8.3718662e-02
   1.0586362e+02   8.3670746e-02
   1.0586475e+02   8.3622856e-02
   1.0586587e+02   8.3574992e-02
   1.0586700e+02   8.3527154e-02
   1.0586812e+02   8.3479343e-02
   1.0586925e+02   8.3431559e-02
   1.0587037e+02   8.3383801e-02
   1.0587149e+02   8.3336069e-02
   1.0587262e+02   8.3288363e-02
   1.0587374e+02   8.3240684e-02
   1.0587486e+02   8.3193031e-02
   1.0587599e+02   8.3145404e-02
   1.0587711e+02   8.3097804e-02
   1.0587823e+02   8.3050229e-02
   1.0587935e+02   8.3002681e-02
   1.0588047e+02   8.2955160e-02
   1.0588160e+02   8.2907664e-02
   1.0588272e+02   8.2860194e-02
   1.0588384e+02   8.2812751e-02
   1.0588496e+02   8.2765334e-02
   1.0588608e+02   8.2717943e-02
   1.0588720e+02   8.2670578e-02
   1.0588832e+02   8.2623239e-02
   1.0588944e+02   8.2575926e-02
   1.0589056e+02   8.2528639e-02
   1.0589167e+02   8.2481378e-02
   1.0589279e+02   8.2434143e-02
   1.0589391e+02   8.2386934e-02
   1.0589503e+02   8.2339751e-02
   1.0589615e+02   8.2292594e-02
   1.0589726e+02   8.2245462e-02
   1.0589838e+02   8.2198357e-02
   1.0589950e+02   8.2151278e-02
   1.0590061e+02   8.2104224e-02
   1.0590173e+02   8.2057196e-02
   1.0590284e+02   8.2010195e-02
   1.0590396e+02   8.1963219e-02
   1.0590507e+02   8.1916268e-02
   1.0590619e+02   8.1869344e-02
   1.0590730e+02   8.1822445e-02
   1.0590842e+02   8.1775572e-02
   1.0590953e+02   8.1728725e-02
   1.0591065e+02   8.1681903e-02
   1.0591176e+02   8.1635107e-02
   1.0591287e+02   8.1588337e-02
   1.0591399e+02   8.1541592e-02
   1.0591510e+02   8.1494873e-02
   1.0591621e+02   8.1448180e-02
   1.0591732e+02   8.1401512e-02
   1.0591843e+02   8.1354870e-02
   1.0591955e+02   8.1308253e-02
   1.0592066e+02   8.1261662e-02
   1.0592177e+02   8.1215096e-02
   1.0592288e+02   8.1168556e-02
   1.0592399e+02   8.1122041e-02
   1.0592510e+02   8.1075552e-02
   1.0592621e+02   8.1029089e-02
   1.0592732e+02   8.0982650e-02
   1.0592843e+02   8.0936237e-02
   1.0592954e+02   8.0889850e-02
   1.0593064e+02   8.0843488e-02
   1.0593175e+02   8.0797151e-02
   1.0593286e+02   8.0750840e-02
   1.0593397e+02   8.0704554e-02
   1.0593508e+02   8.0658293e-02
   1.0593618e+02   8.0612057e-02
   1.0593729e+02   8.0565847e-02
   1.0593840e+02   8.0519662e-02
   1.0593950e+02   8.0473502e-02
   1.0594061e+02   8.0427368e-02
   1.0594171e+02   8.0381258e-02
   1.0594282e+02   8.0335174e-02
   1.0594393e+02   8.0289115e-02
   1.0594503e+02   8.0243081e-02
   1.0594614e+02   8.0197073e-02
   1.0594724e+02   8.0151089e-02
   1.0594834e+02   8.0105131e-02
   1.0594945e+02   8.0059197e-02
   1.0595055e+02   8.0013289e-02
   1.0595165e+02   7.9967406e-02
   1.0595276e+02   7.9921547e-02
   1.0595386e+02   7.9875714e-02
   1.0595496e+02   7.9829906e-02
   1.0595606e+02   7.9784122e-02
   1.0595717e+02   7.9738364e-02
   1.0595827e+02   7.9692631e-02
   1.0595937e+02   7.9646922e-02
   1.0596047e+02   7.9601239e-02
   1.0596157e+02   7.9555580e-02
   1.0596267e+02   7.9509946e-02
   1.0596377e+02   7.9464337e-02
   1.0596487e+02   7.9418753e-02
   1.0596597e+02   7.9373194e-02
   1.0596707e+02   7.9327659e-02
   1.0596817e+02   7.9282149e-02
   1.0596927e+02   7.9236665e-02
   1.0597037e+02   7.9191204e-02
   1.0597146e+02   7.9145769e-02
   1.0597256e+02   7.9100358e-02
   1.0597366e+02   7.9054972e-02
   1.0597476e+02   7.9009611e-02
   1.0597586e+02   7.8964274e-02
   1.0597695e+02   7.8918962e-02
   1.0597805e+02   7.8873675e-02
   1.0597914e+02   7.8828412e-02
   1.0598024e+02   7.8783173e-02
   1.0598134e+02   7.8737960e-02
   1.0598243e+02   7.8692771e-02
   1.0598353e+02   7.8647606e-02
   1.0598462e+02   7.8602466e-02
   1.0598572e+02   7.8557351e-02
   1.0598681e+02   7.8512260e-02
   1.0598791e+02   7.8467193e-02
   1.0598900e+02   7.8422151e-02
   1.0599009e+02   7.8377134e-02
   1.0599119e+02   7.8332141e-02
   1.0599228e+02   7.8287172e-02
   1.0599337e+02   7.8242228e-02
   1.0599446e+02   7.8197308e-02
   1.0599556e+02   7.8152412e-02
   1.0599665e+02   7.8107541e-02
   1.0599774e+02   7.8062694e-02
   1.0599883e+02   7.8017871e-02
   1.0599992e+02   7.7973073e-02
   1.0600101e+02   7.7928299e-02
   1.0600210e+02   7.7883549e-02
   1.0600319e+02   7.7838824e-02
   1.0600428e+02   7.7794122e-02
   1.0600537e+02   7.7749445e-02
   1.0600646e+02   7.7704792e-02
   1.0600755e+02   7.7660164e-02
   1.0600864e+02   7.7615559e-02
   1.0600973e+02   7.7570979e-02
   1.0601082e+02   7.7526423e-02
   1.0601191e+02   7.7481891e-02
   1.0601299e+02   7.7437383e-02
   1.0601408e+02   7.7392899e-02
   1.0601517e+02   7.7348439e-02
   1.0601625e+02   7.7304003e-02
   1.0601734e+02   7.7259591e-02
   1.0601843e+02   7.7215203e-02
   1.0601951e+02   7.7170840e-02
   1.0602060e+02   7.7126500e-02
   1.0602169e+02   7.7082184e-02
   1.0602277e+02   7.7037892e-02
   1.0602386e+02   7.6993624e-02
   1.0602494e+02   7.6949380e-02
   1.0602603e+02   7.6905160e-02
   1.0602711e+02   7.6860964e-02
   1.0602819e+02   7.6816792e-02
   1.0602928e+02   7.6772643e-02
   1.0603036e+02   7.6728518e-02
   1.0603144e+02   7.6684418e-02
   1.0603253e+02   7.6640341e-02
   1.0603361e+02   7.6596287e-02
   1.0603469e+02   7.6552258e-02
   1.0603577e+02   7.6508252e-02
   1.0603686e+02   7.6464270e-02
   1.0603794e+02   7.6420312e-02
   1.0603902e+02   7.6376378e-02
   1.0604010e+02   7.6332467e-02
   1.0604118e+02   7.6288580e-02
   1.0604226e+02   7.6244716e-02
   1.0604334e+02   7.6200876e-02
   1.0604442e+02   7.6157060e-02
   1.0604550e+02   7.6113268e-02
   1.0604658e+02   7.6069499e-02
   1.0604766e+02   7.6025753e-02
   1.0604874e+02   7.5982032e-02
   1.0604982e+02   7.5938333e-02
   1.0605089e+02   7.5894659e-02
   1.0605197e+02   7.5851007e-02
   1.0605305e+02   7.5807380e-02
   1.0605413e+02   7.5763776e-02
   1.0605521e+02   7.5720195e-02
   1.0605628e+02   7.5676637e-02
   1.0605736e+02   7.5633104e-02
   1.0605844e+02   7.5589593e-02
   1.0605951e+02   7.5546106e-02
   1.0606059e+02   7.5502643e-02
   1.0606166e+02   7.5459202e-02
   1.0606274e+02   7.5415786e-02
   1.0606381e+02   7.5372392e-02
   1.0606489e+02   7.5329022e-02
   1.0606596e+02   7.5285675e-02
   1.0606704e+02   7.5242351e-02
   1.0606811e+02   7.5199051e-02
   1.0606919e+02   7.5155774e-02
   1.0607026e+02   7.5112520e-02
   1.0607133e+02   7.5069290e-02
   1.0607241e+02   7.5026083e-02
   1.0607348e+02   7.4982899e-02
   1.0607455e+02   7.4939738e-02
   1.0607562e+02   7.4896600e-02
   1.0607669e+02   7.4853485e-02
   1.0607777e+02   7.4810394e-02
   1.0607884e+02   7.4767326e-02
   1.0607991e+02   7.4724281e-02
   1.0608098e+02   7.4681259e-02
   1.0608205e+02   7.4638260e-02
   1.0608312e+02   7.4595284e-02
   1.0608419e+02   7.4552331e-02
   1.0608526e+02   7.4509401e-02
   1.0608633e+02   7.4466494e-02
   1.0608740e+02   7.4423611e-02
   1.0608847e+02   7.4380750e-02
   1.0608954e+02   7.4337912e-02
   1.0609061e+02   7.4295097e-02
   1.0609167e+02   7.4252305e-02
   1.0609274e+02   7.4209536e-02
   1.0609381e+02   7.4166790e-02
   1.0609488e+02   7.4124067e-02
   1.0609594e+02   7.4081367e-02
   1.0609701e+02   7.4038689e-02
   1.0609808e+02   7.3996035e-02
   1.0609914e+02   7.3953403e-02
   1.0610021e+02   7.3910794e-02
   1.0610128e+02   7.3868208e-02
   1.0610234e+02   7.3825645e-02
   1.0610341e+02   7.3783105e-02
   1.0610447e+02   7.3740587e-02
   1.0610554e+02   7.3698092e-02
   1.0610660e+02   7.3655620e-02
   1.0610767e+02   7.3613170e-02
   1.0610873e+02   7.3570743e-02
   1.0610979e+02   7.3528339e-02
   1.0611086e+02   7.3485958e-02
   1.0611192e+02   7.3443599e-02
   1.0611298e+02   7.3401263e-02
   1.0611405e+02   7.3358949e-02
   1.0611511e+02   7.3316659e-02
   1.0611617e+02   7.3274390e-02
   1.0611723e+02   7.3232145e-02
   1.0611829e+02   7.3189921e-02
   1.0611936e+02   7.3147721e-02
   1.0612042e+02   7.3105543e-02
   1.0612148e+02   7.3063387e-02
   1.0612254e+02   7.3021254e-02
   1.0612360e+02   7.2979144e-02
   1.0612466e+02   7.2937056e-02
   1.0612572e+02   7.2894990e-02
   1.0612678e+02   7.2852947e-02
   1.0612784e+02   7.2810927e-02
   1.0612890e+02   7.2768928e-02
   1.0612996e+02   7.2726953e-02
   1.0613102e+02   7.2684999e-02
   1.0613207e+02   7.2643068e-02
   1.0613313e+02   7.2601159e-02
   1.0613419e+02   7.2559273e-02
   1.0613525e+02   7.2517409e-02
   1.0613630e+02   7.2475567e-02
   1.0613736e+02   7.2433748e-02
   1.0613842e+02   7.2391951e-02
   1.0613947e+02   7.2350176e-02
   1.0614053e+02   7.2308424e-02
   1.0614159e+02   7.2266693e-02
   1.0614264e+02   7.2224985e-02
   1.0614370e+02   7.2183300e-02
   1.0614475e+02   7.2141636e-02
   1.0614581e+02   7.2099994e-02
   1.0614686e+02   7.2058375e-02
   1.0614792e+02   7.2016778e-02
   1.0614897e+02   7.1975203e-02
   1.0615003e+02   7.1933650e-02
   1.0615108e+02   7.1892120e-02
   1.0615213e+02   7.1850611e-02
   1.0615319e+02   7.1809124e-02
   1.0615424e+02   7.1767660e-02
   1.0615529e+02   7.1726218e-02
   1.0615634e+02   7.1684797e-02
   1.0615740e+02   7.1643399e-02
   1.0615845e+02   7.1602023e-02
   1.0615950e+02   7.1560668e-02
   1.0616055e+02   7.1519336e-02
   1.0616160e+02   7.1478026e-02
   1.0616265e+02   7.1436737e-02
   1.0616370e+02   7.1395471e-02
   1.0616476e+02   7.1354227e-02
   1.0616581e+02   7.1313004e-02
   1.0616686e+02   7.1271803e-02
   1.0616790e+02   7.1230625e-02
   1.0616895e+02   7.1189468e-02
   1.0617000e+02   7.1148333e-02
   1.0617105e+02   7.1107219e-02
   1.0617210e+02   7.1066128e-02
   1.0617315e+02   7.1025059e-02
   1.0617420e+02   7.0984011e-02
   1.0617525e+02   7.0942985e-02
   1.0617629e+02   7.0901981e-02
   1.0617734e+02   7.0860998e-02
   1.0617839e+02   7.0820038e-02
   1.0617943e+02   7.0779099e-02
   1.0618048e+02   7.0738181e-02
   1.0618153e+02   7.0697286e-02
   1.0618257e+02   7.0656412e-02
   1.0618362e+02   7.0615560e-02
   1.0618466e+02   7.0574729e-02
   1.0618571e+02   7.0533921e-02
   1.0618676e+02   7.0493133e-02
   1.0618780e+02   7.0452368e-02
   1.0618884e+02   7.0411624e-02
   1.0618989e+02   7.0370901e-02
   1.0619093e+02   7.0330201e-02
   1.0619198e+02   7.0289521e-02
   1.0619302e+02   7.0248864e-02
   1.0619406e+02   7.0208228e-02
   1.0619511e+02   7.0167613e-02
   1.0619615e+02   7.0127020e-02
   1.0619719e+02   7.0086448e-02
   1.0619824e+02   7.0045898e-02
   1.0619928e+02   7.0005370e-02
   1.0620032e+02   6.9964862e-02
   1.0620136e+02   6.9924377e-02
   1.0620240e+02   6.9883912e-02
   1.0620344e+02   6.9843469e-02
   1.0620448e+02   6.9803048e-02
   1.0620552e+02   6.9762648e-02
   1.0620656e+02   6.9722269e-02
   1.0620760e+02   6.9681912e-02
   1.0620864e+02   6.9641575e-02
   1.0620968e+02   6.9601261e-02
   1.0621072e+02   6.9560967e-02
   1.0621176e+02   6.9520695e-02
   1.0621280e+02   6.9480444e-02
   1.0621384e+02   6.9440215e-02
   1.0621488e+02   6.9400007e-02
   1.0621592e+02   6.9359820e-02
   1.0621695e+02   6.9319654e-02
   1.0621799e+02   6.9279509e-02
   1.0621903e+02   6.9239386e-02
   1.0622007e+02   6.9199284e-02
   1.0622110e+02   6.9159203e-02
   1.0622214e+02   6.9119143e-02
   1.0622318e+02   6.9079104e-02
   1.0622421e+02   6.9039087e-02
   1.0622525e+02   6.8999090e-02
   1.0622628e+02   6.8959115e-02
   1.0622732e+02   6.8919161e-02
   1.0622835e+02   6.8879228e-02
   1.0622939e+02   6.8839316e-02
   1.0623042e+02   6.8799425e-02
   1.0623146e+02   6.8759555e-02
   1.0623249e+02   6.8719706e-02
   1.0623353e+02   6.8679878e-02
   1.0623456e+02   6.8640071e-02
   1.0623559e+02   6.8600286e-02
   1.0623663e+02   6.8560521e-02
   1.0623766e+02   6.8520777e-02
   1.0623869e+02   6.8481054e-02
   1.0623973e+02   6.8441352e-02
   1.0624076e+02   6.8401671e-02
   1.0624179e+02   6.8362011e-02
   1.0624282e+02   6.8322371e-02
   1.0624385e+02   6.8282753e-02
   1.0624488e+02   6.8243155e-02
   1.0624591e+02   6.8203579e-02
   1.0624695e+02   6.8164023e-02
   1.0624798e+02   6.8124488e-02
   1.0624901e+02   6.8084974e-02
   1.0625004e+02   6.8045481e-02
   1.0625107e+02   6.8006008e-02
   1.0625210e+02   6.7966556e-02
   1.0625312e+02   6.7927125e-02
   1.0625415e+02   6.7887715e-02
   1.0625518e+02   6.7848326e-02
   1.0625621e+02   6.7808957e-02
   1.0625724e+02   6.7769609e-02
   1.0625827e+02   6.7730281e-02
   1.0625929e+02   6.7690975e-02
   1.0626032e+02   6.7651689e-02
   1.0626135e+02   6.7612423e-02
   1.0626238e+02   6.7573179e-02
   1.0626340e+02   6.7533955e-02
   1.0626443e+02   6.7494751e-02
   1.0626546e+02   6.7455569e-02
   1.0626648e+02   6.7416406e-02
   1.0626751e+02   6.7377265e-02
   1.0626853e+02   6.7338144e-02
   1.0626956e+02   6.7299043e-02
   1.0627058e+02   6.7259963e-02
   1.0627161e+02   6.7220904e-02
   1.0627263e+02   6.7181865e-02
   1.0627366e+02   6.7142847e-02
   1.0627468e+02   6.7103849e-02
   1.0627571e+02   6.7064872e-02
   1.0627673e+02   6.7025915e-02
   1.0627775e+02   6.6986978e-02
   1.0627878e+02   6.6948062e-02
   1.0627980e+02   6.6909167e-02
   1.0628082e+02   6.6870291e-02
   1.0628185e+02   6.6831437e-02
   1.0628287e+02   6.6792602e-02
   1.0628389e+02   6.6753788e-02
   1.0628491e+02   6.6714995e-02
   1.0628593e+02   6.6676221e-02
   1.0628695e+02   6.6637469e-02
   1.0628797e+02   6.6598736e-02
   1.0628900e+02   6.6560024e-02
   1.0629002e+02   6.6521332e-02
   1.0629104e+02   6.6482660e-02
   1.0629206e+02   6.6444009e-02
   1.0629308e+02   6.6405377e-02
   1.0629410e+02   6.6366767e-02
   1.0629512e+02   6.6328176e-02
   1.0629613e+02   6.6289606e-02
   1.0629715e+02   6.6251055e-02
   1.0629817e+02   6.6212525e-02
   1.0629919e+02   6.6174015e-02
   1.0630021e+02   6.6135526e-02
   1.0630123e+02   6.6097056e-02
   1.0630224e+02   6.6058607e-02
   1.0630326e+02   6.6020178e-02
   1.0630428e+02   6.5981769e-02
   1.0630530e+02   6.5943380e-02
   1.0630631e+02   6.5905011e-02
   1.0630733e+02   6.5866662e-02
   1.0630835e+02   6.5828334e-02
   1.0630936e+02   6.5790025e-02
   1.0631038e+02   6.5751736e-02
   1.0631139e+02   6.5713468e-02
   1.0631241e+02   6.5675219e-02
   1.0631342e+02   6.5636991e-02
   1.0631444e+02   6.5598782e-02
   1.0631545e+02   6.5560594e-02
   1.0631647e+02   6.5522425e-02
   1.0631748e+02   6.5484277e-02
   1.0631849e+02   6.5446148e-02
   1.0631951e+02   6.5408040e-02
   1.0632052e+02   6.5369951e-02
   1.0632153e+02   6.5331882e-02
   1.0632255e+02   6.5293833e-02
   1.0632356e+02   6.5255804e-02
   1.0632457e+02   6.5217795e-02
   1.0632559e+02   6.5179806e-02
   1.0632660e+02   6.5141836e-02
   1.0632761e+02   6.5103887e-02
   1.0632862e+02   6.5065957e-02
   1.0632963e+02   6.5028047e-02
   1.0633064e+02   6.4990157e-02
   1.0633165e+02   6.4952286e-02
   1.0633266e+02   6.4914436e-02
   1.0633367e+02   6.4876605e-02
   1.0633468e+02   6.4838794e-02
   1.0633569e+02   6.4801003e-02
   1.0633670e+02   6.4763231e-02
   1.0633771e+02   6.4725479e-02
   1.0633872e+02   6.4687747e-02
   1.0633973e+02   6.4650035e-02
   1.0634074e+02   6.4612342e-02
   1.0634175e+02   6.4574669e-02
   1.0634276e+02   6.4537015e-02
   1.0634376e+02   6.4499382e-02
   1.0634477e+02   6.4461767e-02
   1.0634578e+02   6.4424173e-02
   1.0634679e+02   6.4386598e-02
   1.0634779e+02   6.4349043e-02
   1.0634880e+02   6.4311507e-02
   1.0634981e+02   6.4273991e-02
   1.0635081e+02   6.4236494e-02
   1.0635182e+02   6.4199017e-02
   1.0635283e+02   6.4161559e-02
   1.0635383e+02   6.4124121e-02
   1.0635484e+02   6.4086703e-02
   1.0635584e+02   6.4049304e-02
   1.0635685e+02   6.4011924e-02
   1.0635785e+02   6.3974564e-02
   1.0635886e+02   6.3937224e-02
   1.0635986e+02   6.3899903e-02
   1.0636087e+02   6.3862601e-02
   1.0636187e+02   6.3825319e-02
   1.0636287e+02   6.3788056e-02
   1.0636388e+02   6.3750812e-02
   1.0636488e+02   6.3713588e-02
   1.0636588e+02   6.3676384e-02
   1.0636688e+02   6.3639199e-02
   1.0636789e+02   6.3602033e-02
   1.0636889e+02   6.3564886e-02
   1.0636989e+02   6.3527759e-02
   1.0637089e+02   6.3490651e-02
   1.0637189e+02   6.3453562e-02
   1.0637290e+02   6.3416493e-02
   1.0637390e+02   6.3379443e-02
   1.0637490e+02   6.3342412e-02
   1.0637590e+02   6.3305401e-02
   1.0637690e+02   6.3268408e-02
   1.0637790e+02   6.3231435e-02
   1.0637890e+02   6.3194482e-02
   1.0637990e+02   6.3157547e-02
   1.0638090e+02   6.3120632e-02
   1.0638190e+02   6.3083736e-02
   1.0638290e+02   6.3046859e-02
   1.0638389e+02   6.3010001e-02
   1.0638489e+02   6.2973162e-02
   1.0638589e+02   6.2936343e-02
   1.0638689e+02   6.2899542e-02
   1.0638789e+02   6.2862761e-02
   1.0638888e+02   6.2825999e-02
   1.0638988e+02   6.2789256e-02
   1.0639088e+02   6.2752532e-02
   1.0639188e+02   6.2715827e-02
   1.0639287e+02   6.2679141e-02
   1.0639387e+02   6.2642475e-02
   1.0639486e+02   6.2605827e-02
   1.0639586e+02   6.2569198e-02
   1.0639686e+02   6.2532589e-02
   1.0639785e+02   6.2495998e-02
   1.0639885e+02   6.2459426e-02
   1.0639984e+02   6.2422874e-02
   1.0640084e+02   6.2386340e-02
   1.0640183e+02   6.2349825e-02
   1.0640283e+02   6.2313329e-02
   1.0640382e+02   6.2276853e-02
   1.0640481e+02   6.2240395e-02
   1.0640581e+02   6.2203956e-02
   1.0640680e+02   6.2167536e-02
   1.0640779e+02   6.2131134e-02
   1.0640879e+02   6.2094752e-02
   1.0640978e+02   6.2058389e-02
   1.0641077e+02   6.2022044e-02
   1.0641177e+02   6.1985718e-02
   1.0641276e+02   6.1949411e-02
   1.0641375e+02   6.1913123e-02
   1.0641474e+02   6.1876854e-02
   1.0641573e+02   6.1840603e-02
   1.0641672e+02   6.1804372e-02
   1.0641771e+02   6.1768159e-02
   1.0641871e+02   6.1731965e-02
   1.0641970e+02   6.1695789e-02
   1.0642069e+02   6.1659633e-02
   1.0642168e+02   6.1623495e-02
   1.0642267e+02   6.1587375e-02
   1.0642366e+02   6.1551275e-02
   1.0642465e+02   6.1515193e-02
   1.0642563e+02   6.1479130e-02
   1.0642662e+02   6.1443086e-02
   1.0642761e+02   6.1407060e-02
   1.0642860e+02   6.1371053e-02
   1.0642959e+02   6.1335064e-02
   1.0643058e+02   6.1299094e-02
   1.0643156e+02   6.1263143e-02
   1.0643255e+02   6.1227211e-02
   1.0643354e+02   6.1191297e-02
   1.0643453e+02   6.1155401e-02
   1.0643551e+02   6.1119524e-02
   1.0643650e+02   6.1083666e-02
   1.0643749e+02   6.1047826e-02
   1.0643847e+02   6.1012005e-02
   1.0643946e+02   6.0976202e-02
   1.0644044e+02   6.0940418e-02
   1.0644143e+02   6.0904653e-02
   1.0644242e+02   6.0868906e-02
   1.0644340e+02   6.0833177e-02
   1.0644439e+02   6.0797467e-02
   1.0644537e+02   6.0761775e-02
   1.0644636e+02   6.0726102e-02
   1.0644734e+02   6.0690447e-02
   1.0644832e+02   6.0654811e-02
   1.0644931e+02   6.0619193e-02
   1.0645029e+02   6.0583593e-02
   1.0645127e+02   6.0548012e-02
   1.0645226e+02   6.0512449e-02
   1.0645324e+02   6.0476905e-02
   1.0645422e+02   6.0441379e-02
   1.0645521e+02   6.0405871e-02
   1.0645619e+02   6.0370382e-02
   1.0645717e+02   6.0334911e-02
   1.0645815e+02   6.0299458e-02
   1.0645913e+02   6.0264024e-02
   1.0646011e+02   6.0228608e-02
   1.0646110e+02   6.0193210e-02
   1.0646208e+02   6.0157830e-02
   1.0646306e+02   6.0122469e-02
   1.0646404e+02   6.0087126e-02
   1.0646502e+02   6.0051801e-02
   1.0646600e+02   6.0016495e-02
   1.0646698e+02   5.9981207e-02
   1.0646796e+02   5.9945937e-02
   1.0646894e+02   5.9910685e-02
   1.0646992e+02   5.9875451e-02
   1.0647089e+02   5.9840236e-02
   1.0647187e+02   5.9805038e-02
   1.0647285e+02   5.9769859e-02
   1.0647383e+02   5.9734698e-02
   1.0647481e+02   5.9699555e-02
   1.0647579e+02   5.9664430e-02
   1.0647676e+02   5.9629324e-02
   1.0647774e+02   5.9594235e-02
   1.0647872e+02   5.9559165e-02
   1.0647969e+02   5.9524112e-02
   1.0648067e+02   5.9489078e-02
   1.0648165e+02   5.9454062e-02
   1.0648262e+02   5.9419064e-02
   1.0648360e+02   5.9384084e-02
   1.0648458e+02   5.9349121e-02
   1.0648555e+02   5.9314177e-02
   1.0648653e+02   5.9279251e-02
   1.0648750e+02   5.9244343e-02
   1.0648848e+02   5.9209453e-02
   1.0648945e+02   5.9174581e-02
   1.0649043e+02   5.9139727e-02
   1.0649140e+02   5.9104891e-02
   1.0649237e+02   5.9070072e-02
   1.0649335e+02   5.9035272e-02
   1.0649432e+02   5.9000490e-02
   1.0649530e+02   5.8965725e-02
   1.0649627e+02   5.8930978e-02
   1.0649724e+02   5.8896250e-02
   1.0649821e+02   5.8861539e-02
   1.0649919e+02   5.8826846e-02
   1.0650016e+02   5.8792171e-02
   1.0650113e+02   5.8757514e-02
   1.0650210e+02   5.8722874e-02
   1.0650308e+02   5.8688253e-02
   1.0650405e+02   5.8653649e-02
   1.0650502e+02   5.8619063e-02
   1.0650599e+02   5.8584495e-02
   1.0650696e+02   5.8549944e-02
   1.0650793e+02   5.8515412e-02
   1.0650890e+02   5.8480897e-02
   1.0650987e+02   5.8446400e-02
   1.0651084e+02   5.8411921e-02
   1.0651181e+02   5.8377459e-02
   1.0651278e+02   5.8343015e-02
   1.0651375e+02   5.8308589e-02
   1.0651472e+02   5.8274180e-02
   1.0651569e+02   5.8239790e-02
   1.0651666e+02   5.8205417e-02
   1.0651762e+02   5.8171061e-02
   1.0651859e+02   5.8136723e-02
   1.0651956e+02   5.8102403e-02
   1.0652053e+02   5.8068101e-02
   1.0652150e+02   5.8033816e-02
   1.0652246e+02   5.7999549e-02
   1.0652343e+02   5.7965299e-02
   1.0652440e+02   5.7931067e-02
   1.0652536e+02   5.7896853e-02
   1.0652633e+02   5.7862656e-02
   1.0652730e+02   5.7828476e-02
   1.0652826e+02   5.7794315e-02
   1.0652923e+02   5.7760171e-02
   1.0653019e+02   5.7726044e-02
   1.0653116e+02   5.7691935e-02
   1.0653213e+02   5.7657843e-02
   1.0653309e+02   5.7623769e-02
   1.0653405e+02   5.7589712e-02
   1.0653502e+02   5.7555673e-02
   1.0653598e+02   5.7521652e-02
   1.0653695e+02   5.7487648e-02
   1.0653791e+02   5.7453661e-02
   1.0653888e+02   5.7419692e-02
   1.0653984e+02   5.7385740e-02
   1.0654080e+02   5.7351805e-02
   1.0654177e+02   5.7317888e-02
   1.0654273e+02   5.7283989e-02
   1.0654369e+02   5.7250106e-02
   1.0654465e+02   5.7216242e-02
   1.0654562e+02   5.7182394e-02
   1.0654658e+02   5.7148564e-02
   1.0654754e+02   5.7114751e-02
   1.0654850e+02   5.7080956e-02
   1.0654946e+02   5.7047178e-02
   1.0655042e+02   5.7013417e-02
   1.0655138e+02   5.6979674e-02
   1.0655235e+02   5.6945948e-02
   1.0655331e+02   5.6912239e-02
   1.0655427e+02   5.6878547e-02
   1.0655523e+02   5.6844873e-02
   1.0655619e+02   5.6811216e-02
   1.0655715e+02   5.6777576e-02
   1.0655810e+02   5.6743954e-02
   1.0655906e+02   5.6710348e-02
   1.0656002e+02   5.6676760e-02
   1.0656098e+02   5.6643189e-02
   1.0656194e+02   5.6609636e-02
   1.0656290e+02   5.6576099e-02
   1.0656386e+02   5.6542580e-02
   1.0656482e+02   5.6509078e-02
   1.0656577e+02   5.6475593e-02
   1.0656673e+02   5.6442125e-02
   1.0656769e+02   5.6408674e-02
   1.0656864e+02   5.6375241e-02
   1.0656960e+02   5.6341825e-02
   1.0657056e+02   5.6308425e-02
   1.0657152e+02   5.6275043e-02
   1.0657247e+02   5.6241678e-02
   1.0657343e+02   5.6208330e-02
   1.0657438e+02   5.6174999e-02
   1.0657534e+02   5.6141685e-02
   1.0657629e+02   5.6108388e-02
   1.0657725e+02   5.6075109e-02
   1.0657820e+02   5.6041846e-02
   1.0657916e+02   5.6008600e-02
   1.0658011e+02   5.5975371e-02
   1.0658107e+02   5.5942160e-02
   1.0658202e+02   5.5908965e-02
   1.0658298e+02   5.5875787e-02
   1.0658393e+02   5.5842626e-02
   1.0658488e+02   5.5809483e-02
   1.0658584e+02   5.5776356e-02
   1.0658679e+02   5.5743246e-02
   1.0658774e+02   5.5710153e-02
   1.0658870e+02   5.5677077e-02
   1.0658965e+02   5.5644018e-02
   1.0659060e+02   5.5610976e-02
   1.0659155e+02   5.5577950e-02
   1.0659250e+02   5.5544942e-02
   1.0659346e+02   5.5511950e-02
   1.0659441e+02   5.5478976e-02
   1.0659536e+02   5.5446018e-02
   1.0659631e+02   5.5413077e-02
   1.0659726e+02   5.5380153e-02
   1.0659821e+02   5.5347246e-02
   1.0659916e+02   5.5314355e-02
   1.0660011e+02   5.5281481e-02
   1.0660106e+02   5.5248625e-02
   1.0660201e+02   5.5215784e-02
   1.0660296e+02   5.5182961e-02
   1.0660391e+02   5.5150155e-02
   1.0660486e+02   5.5117365e-02
   1.0660581e+02   5.5084592e-02
   1.0660676e+02   5.5051836e-02
   1.0660771e+02   5.5019096e-02
   1.0660865e+02   5.4986373e-02
   1.0660960e+02   5.4953667e-02
   1.0661055e+02   5.4920978e-02
   1.0661150e+02   5.4888305e-02
   1.0661245e+02   5.4855649e-02
   1.0661339e+02   5.4823009e-02
   1.0661434e+02   5.4790387e-02
   1.0661529e+02   5.4757781e-02
   1.0661623e+02   5.4725191e-02
   1.0661718e+02   5.4692619e-02
   1.0661813e+02   5.4660062e-02
   1.0661907e+02   5.4627523e-02
   1.0662002e+02   5.4595000e-02
   1.0662096e+02   5.4562494e-02
   1.0662191e+02   5.4530004e-02
   1.0662286e+02   5.4497531e-02
   1.0662380e+02   5.4465074e-02
   1.0662475e+02   5.4432634e-02
   1.0662569e+02   5.4400211e-02
   1.0662663e+02   5.4367804e-02
   1.0662758e+02   5.4335414e-02
   1.0662852e+02   5.4303040e-02
   1.0662947e+02   5.4270682e-02
   1.0663041e+02   5.4238342e-02
   1.0663135e+02   5.4206017e-02
   1.0663230e+02   5.4173709e-02
   1.0663324e+02   5.4141418e-02
   1.0663418e+02   5.4109143e-02
   1.0663512e+02   5.4076885e-02
   1.0663607e+02   5.4044643e-02
   1.0663701e+02   5.4012417e-02
   1.0663795e+02   5.3980208e-02
   1.0663889e+02   5.3948015e-02
   1.0663983e+02   5.3915839e-02
   1.0664078e+02   5.3883679e-02
   1.0664172e+02   5.3851535e-02
   1.0664266e+02   5.3819408e-02
   1.0664360e+02   5.3787297e-02
   1.0664454e+02   5.3755203e-02
   1.0664548e+02   5.3723125e-02
   1.0664642e+02   5.3691063e-02
   1.0664736e+02   5.3659018e-02
   1.0664830e+02   5.3626989e-02
   1.0664924e+02   5.3594976e-02
   1.0665018e+02   5.3562980e-02
   1.0665112e+02   5.3530999e-02
   1.0665206e+02   5.3499036e-02
   1.0665299e+02   5.3467088e-02
   1.0665393e+02   5.3435157e-02
   1.0665487e+02   5.3403242e-02
   1.0665581e+02   5.3371343e-02
   1.0665675e+02   5.3339460e-02
   1.0665769e+02   5.3307594e-02
   1.0665862e+02   5.3275744e-02
   1.0665956e+02   5.3243910e-02
   1.0666050e+02   5.3212093e-02
   1.0666143e+02   5.3180291e-02
   1.0666237e+02   5.3148506e-02
   1.0666331e+02   5.3116737e-02
   1.0666424e+02   5.3084984e-02
   1.0666518e+02   5.3053247e-02
   1.0666612e+02   5.3021527e-02
   1.0666705e+02   5.2989822e-02
   1.0666799e+02   5.2958134e-02
   1.0666892e+02   5.2926462e-02
   1.0666986e+02   5.2894805e-02
   1.0667079e+02   5.2863166e-02
   1.0667173e+02   5.2831542e-02
   1.0667266e+02   5.2799934e-02
   1.0667360e+02   5.2768342e-02
   1.0667453e+02   5.2736766e-02
   1.0667546e+02   5.2705207e-02
   1.0667640e+02   5.2673663e-02
   1.0667733e+02   5.2642136e-02
   1.0667826e+02   5.2610624e-02
   1.0667920e+02   5.2579129e-02
   1.0668013e+02   5.2547650e-02
   1.0668106e+02   5.2516186e-02
   1.0668199e+02   5.2484739e-02
   1.0668293e+02   5.2453307e-02
   1.0668386e+02   5.2421892e-02
   1.0668479e+02   5.2390492e-02
   1.0668572e+02   5.2359109e-02
   1.0668665e+02   5.2327741e-02
   1.0668759e+02   5.2296390e-02
   1.0668852e+02   5.2265054e-02
   1.0668945e+02   5.2233734e-02
   1.0669038e+02   5.2202430e-02
   1.0669131e+02   5.2171143e-02
   1.0669224e+02   5.2139871e-02
   1.0669317e+02   5.2108614e-02
   1.0669410e+02   5.2077374e-02
   1.0669503e+02   5.2046150e-02
   1.0669596e+02   5.2014941e-02
   1.0669689e+02   5.1983749e-02
   1.0669782e+02   5.1952572e-02
   1.0669875e+02   5.1921411e-02
   1.0669967e+02   5.1890266e-02
   1.0670060e+02   5.1859136e-02
   1.0670153e+02   5.1828023e-02
   1.0670246e+02   5.1796925e-02
   1.0670339e+02   5.1765843e-02
   1.0670431e+02   5.1734777e-02
   1.0670524e+02   5.1703727e-02
   1.0670617e+02   5.1672692e-02
   1.0670710e+02   5.1641673e-02
   1.0670802e+02   5.1610670e-02
   1.0670895e+02   5.1579683e-02
   1.0670988e+02   5.1548711e-02
   1.0671080e+02   5.1517755e-02
   1.0671173e+02   5.1486815e-02
   1.0671265e+02   5.1455890e-02
   1.0671358e+02   5.1424982e-02
   1.0671451e+02   5.1394088e-02
   1.0671543e+02   5.1363211e-02
   1.0671636e+02   5.1332349e-02
   1.0671728e+02   5.1301503e-02
   1.0671821e+02   5.1270673e-02
   1.0671913e+02   5.1239858e-02
   1.0672005e+02   5.1209059e-02
   1.0672098e+02   5.1178275e-02
   1.0672190e+02   5.1147507e-02
   1.0672283e+02   5.1116755e-02
   1.0672375e+02   5.1086018e-02
   1.0672467e+02   5.1055297e-02
   1.0672560e+02   5.1024592e-02
   1.0672652e+02   5.0993902e-02
   1.0672744e+02   5.0963227e-02
   1.0672836e+02   5.0932568e-02
   1.0672929e+02   5.0901925e-02
   1.0673021e+02   5.0871297e-02
   1.0673113e+02   5.0840685e-02
   1.0673205e+02   5.0810088e-02
   1.0673297e+02   5.0779507e-02
   1.0673390e+02   5.0748941e-02
   1.0673482e+02   5.0718391e-02
   1.0673574e+02   5.0687857e-02
   1.0673666e+02   5.0657337e-02
   1.0673758e+02   5.0626834e-02
   1.0673850e+02   5.0596345e-02
   1.0673942e+02   5.0565872e-02
   1.0674034e+02   5.0535415e-02
   1.0674126e+02   5.0504973e-02
   1.0674218e+02   5.0474547e-02
   1.0674310e+02   5.0444135e-02
   1.0674402e+02   5.0413740e-02
   1.0674494e+02   5.0383359e-02
   1.0674586e+02   5.0352995e-02
   1.0674677e+02   5.0322645e-02
   1.0674769e+02   5.0292311e-02
   1.0674861e+02   5.0261992e-02
   1.0674953e+02   5.0231689e-02
   1.0675045e+02   5.0201401e-02
   1.0675137e+02   5.0171128e-02
   1.0675228e+02   5.0140870e-02
   1.0675320e+02   5.0110628e-02
   1.0675412e+02   5.0080402e-02
   1.0675503e+02   5.0050190e-02
   1.0675595e+02   5.0019994e-02
   1.0675687e+02   4.9989813e-02
   1.0675778e+02   4.9959648e-02
   1.0675870e+02   4.9929497e-02
   1.0675962e+02   4.9899362e-02
   1.0676053e+02   4.9869243e-02
   1.0676145e+02   4.9839138e-02
   1.0676236e+02   4.9809049e-02
   1.0676328e+02   4.9778975e-02
   1.0676419e+02   4.9748916e-02
   1.0676511e+02   4.9718872e-02
   1.0676602e+02   4.9688844e-02
   1.0676694e+02   4.9658831e-02
   1.0676785e+02   4.9628833e-02
   1.0676876e+02   4.9598850e-02
   1.0676968e+02   4.9568882e-02
   1.0677059e+02   4.9538930e-02
   1.0677151e+02   4.9508992e-02
   1.0677242e+02   4.9479070e-02
   1.0677333e+02   4.9449163e-02
   1.0677424e+02   4.9419271e-02
   1.0677516e+02   4.9389395e-02
   1.0677607e+02   4.9359533e-02
   1.0677698e+02   4.9329686e-02
   1.0677789e+02   4.9299855e-02
   1.0677881e+02   4.9270039e-02
   1.0677972e+02   4.9240237e-02
   1.0678063e+02   4.9210451e-02
   1.0678154e+02   4.9180680e-02
   1.0678245e+02   4.9150924e-02
   1.0678336e+02   4.9121183e-02
   1.0678427e+02   4.9091457e-02
   1.0678518e+02   4.9061746e-02
   1.0678609e+02   4.9032050e-02
   1.0678700e+02   4.9002369e-02
   1.0678791e+02   4.8972703e-02
   1.0678882e+02   4.8943052e-02
   1.0678973e+02   4.8913416e-02
   1.0679064e+02   4.8883795e-02
   1.0679155e+02   4.8854189e-02
   1.0679246e+02   4.8824598e-02
   1.0679337e+02   4.8795022e-02
   1.0679428e+02   4.8765461e-02
   1.0679519e+02   4.8735915e-02
   1.0679610e+02   4.8706384e-02
   1.0679700e+02   4.8676868e-02
   1.0679791e+02   4.8647366e-02
   1.0679882e+02   4.8617880e-02
   1.0679973e+02   4.8588408e-02
   1.0680063e+02   4.8558952e-02
   1.0680154e+02   4.8529510e-02
   1.0680245e+02   4.8500083e-02
   1.0680336e+02   4.8470671e-02
   1.0680426e+02   4.8441274e-02
   1.0680517e+02   4.8411892e-02
   1.0680607e+02   4.8382524e-02
   1.0680698e+02   4.8353172e-02
   1.0680789e+02   4.8323834e-02
   1.0680879e+02   4.8294511e-02
   1.0680970e+02   4.8265203e-02
   1.0681060e+02   4.8235910e-02
   1.0681151e+02   4.8206631e-02
   1.0681241e+02   4.8177367e-02
   1.0681332e+02   4.8148118e-02
   1.0681422e+02   4.8118884e-02
   1.0681513e+02   4.8089665e-02
   1.0681603e+02   4.8060460e-02
   1.0681693e+02   4.8031270e-02
   1.0681784e+02   4.8002095e-02
   1.0681874e+02   4.7972934e-02
   1.0681964e+02   4.7943789e-02
   1.0682055e+02   4.7914658e-02
   1.0682145e+02   4.7885541e-02
   1.0682235e+02   4.7856440e-02
   1.0682326e+02   4.7827353e-02
   1.0682416e+02   4.7798281e-02
   1.0682506e+02   4.7769223e-02
   1.0682596e+02   4.7740180e-02
   1.0682686e+02   4.7711152e-02
   1.0682777e+02   4.7682139e-02
   1.0682867e+02   4.7653140e-02
   1.0682957e+02   4.7624155e-02
   1.0683047e+02   4.7595186e-02
   1.0683137e+02   4.7566231e-02
   1.0683227e+02   4.7537290e-02
   1.0683317e+02   4.7508364e-02
   1.0683407e+02   4.7479453e-02
   1.0683497e+02   4.7450557e-02
   1.0683587e+02   4.7421675e-02
   1.0683677e+02   4.7392807e-02
   1.0683767e+02   4.7363954e-02
   1.0683857e+02   4.7335116e-02
   1.0683947e+02   4.7306292e-02
   1.0684037e+02   4.7277483e-02
   1.0684127e+02   4.7248688e-02
   1.0684217e+02   4.7219908e-02
   1.0684307e+02   4.7191142e-02
   1.0684396e+02   4.7162391e-02
   1.0684486e+02   4.7133655e-02
   1.0684576e+02   4.7104933e-02
   1.0684666e+02   4.7076225e-02
   1.0684756e+02   4.7047532e-02
   1.0684845e+02   4.7018853e-02
   1.0684935e+02   4.6990189e-02
   1.0685025e+02   4.6961539e-02
   1.0685114e+02   4.6932904e-02
   1.0685204e+02   4.6904283e-02
   1.0685294e+02   4.6875676e-02
   1.0685383e+02   4.6847084e-02
   1.0685473e+02   4.6818507e-02
   1.0685563e+02   4.6789943e-02
   1.0685652e+02   4.6761395e-02
   1.0685742e+02   4.6732860e-02
   1.0685831e+02   4.6704340e-02
   1.0685921e+02   4.6675835e-02
   1.0686010e+02   4.6647343e-02
   1.0686100e+02   4.6618866e-02
   1.0686189e+02   4.6590404e-02
   1.0686279e+02   4.6561956e-02
   1.0686368e+02   4.6533522e-02
   1.0686458e+02   4.6505102e-02
   1.0686547e+02   4.6476697e-02
   1.0686636e+02   4.6448306e-02
   1.0686726e+02   4.6419930e-02
   1.0686815e+02   4.6391567e-02
   1.0686904e+02   4.6363219e-02
   1.0686994e+02   4.6334886e-02
   1.0687083e+02   4.6306566e-02
   1.0687172e+02   4.6278261e-02
   1.0687261e+02   4.6249970e-02
   1.0687351e+02   4.6221694e-02
   1.0687440e+02   4.6193431e-02
   1.0687529e+02   4.6165183e-02
   1.0687618e+02   4.6136949e-02
   1.0687707e+02   4.6108730e-02
   1.0687796e+02   4.6080524e-02
   1.0687886e+02   4.6052333e-02
   1.0687975e+02   4.6024156e-02
   1.0688064e+02   4.5995993e-02
   1.0688153e+02   4.5967845e-02
   1.0688242e+02   4.5939710e-02
   1.0688331e+02   4.5911590e-02
   1.0688420e+02   4.5883484e-02
   1.0688509e+02   4.5855392e-02
   1.0688598e+02   4.5827314e-02
   1.0688687e+02   4.5799250e-02
   1.0688776e+02   4.5771201e-02
   1.0688865e+02   4.5743165e-02
   1.0688953e+02   4.5715144e-02
   1.0689042e+02   4.5687137e-02
   1.0689131e+02   4.5659144e-02
   1.0689220e+02   4.5631165e-02
   1.0689309e+02   4.5603200e-02
   1.0689398e+02   4.5575249e-02
   1.0689486e+02   4.5547312e-02
   1.0689575e+02   4.5519390e-02
   1.0689664e+02   4.5491481e-02
   1.0689753e+02   4.5463586e-02
   1.0689841e+02   4.5435706e-02
   1.0689930e+02   4.5407840e-02
   1.0690019e+02   4.5379987e-02
   1.0690107e+02   4.5352149e-02
   1.0690196e+02   4.5324324e-02
   1.0690285e+02   4.5296514e-02
   1.0690373e+02   4.5268717e-02
   1.0690462e+02   4.5240935e-02
   1.0690550e+02   4.5213167e-02
   1.0690639e+02   4.5185412e-02
   1.0690728e+02   4.5157672e-02
   1.0690816e+02   4.5129945e-02
   1.0690905e+02   4.5102233e-02
   1.0690993e+02   4.5074534e-02
   1.0691081e+02   4.5046849e-02
   1.0691170e+02   4.5019179e-02
   1.0691258e+02   4.4991522e-02
   1.0691347e+02   4.4963879e-02
   1.0691435e+02   4.4936250e-02
   1.0691524e+02   4.4908635e-02
   1.0691612e+02   4.4881034e-02
   1.0691700e+02   4.4853447e-02
   1.0691789e+02   4.4825873e-02
   1.0691877e+02   4.4798314e-02
   1.0691965e+02   4.4770768e-02
   1.0692053e+02   4.4743236e-02
   1.0692142e+02   4.4715718e-02
   1.0692230e+02   4.4688214e-02
   1.0692318e+02   4.4660724e-02
   1.0692406e+02   4.4633248e-02
   1.0692494e+02   4.4605785e-02
   1.0692583e+02   4.4578336e-02
   1.0692671e+02   4.4550901e-02
   1.0692759e+02   4.4523480e-02
   1.0692847e+02   4.4496073e-02
   1.0692935e+02   4.4468679e-02
   1.0693023e+02   4.4441299e-02
   1.0693111e+02   4.4413933e-02
   1.0693199e+02   4.4386581e-02
   1.0693287e+02   4.4359242e-02
   1.0693375e+02   4.4331918e-02
   1.0693463e+02   4.4304607e-02
   1.0693551e+02   4.4277309e-02
   1.0693639e+02   4.4250026e-02
   1.0693727e+02   4.4222756e-02
   1.0693815e+02   4.4195500e-02
   1.0693903e+02   4.4168257e-02
   1.0693991e+02   4.4141029e-02
   1.0694078e+02   4.4113814e-02
   1.0694166e+02   4.4086612e-02
   1.0694254e+02   4.4059425e-02
   1.0694342e+02   4.4032251e-02
   1.0694430e+02   4.4005090e-02
   1.0694517e+02   4.3977944e-02
   1.0694605e+02   4.3950811e-02
   1.0694693e+02   4.3923691e-02
   1.0694781e+02   4.3896586e-02
   1.0694868e+02   4.3869493e-02
   1.0694956e+02   4.3842415e-02
   1.0695044e+02   4.3815350e-02
   1.0695131e+02   4.3788299e-02
   1.0695219e+02   4.3761261e-02
   1.0695307e+02   4.3734237e-02
   1.0695394e+02   4.3707227e-02
   1.0695482e+02   4.3680230e-02
   1.0695569e+02   4.3653246e-02
   1.0695657e+02   4.3626277e-02
   1.0695744e+02   4.3599320e-02
   1.0695832e+02   4.3572378e-02
   1.0695919e+02   4.3545449e-02
   1.0696007e+02   4.3518533e-02
   1.0696094e+02   4.3491631e-02
   1.0696182e+02   4.3464742e-02
   1.0696269e+02   4.3437867e-02
   1.0696356e+02   4.3411006e-02
   1.0696444e+02   4.3384158e-02
   1.0696531e+02   4.3357323e-02
   1.0696618e+02   4.3330502e-02
   1.0696706e+02   4.3303695e-02
   1.0696793e+02   4.3276901e-02
   1.0696880e+02   4.3250120e-02
   1.0696968e+02   4.3223353e-02
   1.0697055e+02   4.3196599e-02
   1.0697142e+02   4.3169859e-02
   1.0697229e+02   4.3143132e-02
   1.0697317e+02   4.3116419e-02
   1.0697404e+02   4.3089719e-02
   1.0697491e+02   4.3063032e-02
   1.0697578e+02   4.3036359e-02
   1.0697665e+02   4.3009699e-02
   1.0697752e+02   4.2983053e-02
   1.0697839e+02   4.2956420e-02
   1.0697926e+02   4.2929800e-02
   1.0698014e+02   4.2903194e-02
   1.0698101e+02   4.2876601e-02
   1.0698188e+02   4.2850022e-02
   1.0698275e+02   4.2823456e-02
   1.0698362e+02   4.2796903e-02
   1.0698449e+02   4.2770363e-02
   1.0698535e+02   4.2743837e-02
   1.0698622e+02   4.2717324e-02
   1.0698709e+02   4.2690825e-02
   1.0698796e+02   4.2664339e-02
   1.0698883e+02   4.2637866e-02
   1.0698970e+02   4.2611406e-02
   1.0699057e+02   4.2584960e-02
   1.0699144e+02   4.2558527e-02
   1.0699231e+02   4.2532107e-02
   1.0699317e+02   4.2505701e-02
   1.0699404e+02   4.2479308e-02
   1.0699491e+02   4.2452928e-02
   1.0699578e+02   4.2426561e-02
   1.0699664e+02   4.2400208e-02
   1.0699751e+02   4.2373868e-02
   1.0699838e+02   4.2347541e-02
   1.0699924e+02   4.2321227e-02
   1.0700011e+02   4.2294926e-02
   1.0700098e+02   4.2268639e-02
   1.0700184e+02   4.2242365e-02
   1.0700271e+02   4.2216104e-02
   1.0700358e+02   4.2189856e-02
   1.0700444e+02   4.2163622e-02
   1.0700531e+02   4.2137400e-02
   1.0700617e+02   4.2111192e-02
   1.0700704e+02   4.2084997e-02
   1.0700790e+02   4.2058815e-02
   1.0700877e+02   4.2032646e-02
   1.0700963e+02   4.2006491e-02
   1.0701050e+02   4.1980348e-02
   1.0701136e+02   4.1954219e-02
   1.0701222e+02   4.1928103e-02
   1.0701309e+02   4.1902000e-02
   1.0701395e+02   4.1875910e-02
   1.0701482e+02   4.1849833e-02
   1.0701568e+02   4.1823769e-02
   1.0701654e+02   4.1797718e-02
   1.0701741e+02   4.1771680e-02
   1.0701827e+02   4.1745656e-02
   1.0701913e+02   4.1719644e-02
   1.0701999e+02   4.1693646e-02
   1.0702086e+02   4.1667660e-02
   1.0702172e+02   4.1641688e-02
   1.0702258e+02   4.1615729e-02
   1.0702344e+02   4.1589782e-02
   1.0702431e+02   4.1563849e-02
   1.0702517e+02   4.1537929e-02
   1.0702603e+02   4.1512022e-02
   1.0702689e+02   4.1486127e-02
   1.0702775e+02   4.1460246e-02
   1.0702861e+02   4.1434378e-02
   1.0702947e+02   4.1408523e-02
   1.0703033e+02   4.1382680e-02
   1.0703119e+02   4.1356851e-02
   1.0703205e+02   4.1331035e-02
   1.0703291e+02   4.1305231e-02
   1.0703377e+02   4.1279441e-02
   1.0703463e+02   4.1253663e-02
   1.0703549e+02   4.1227899e-02
   1.0703635e+02   4.1202147e-02
   1.0703721e+02   4.1176409e-02
   1.0703807e+02   4.1150683e-02
   1.0703893e+02   4.1124970e-02
   1.0703979e+02   4.1099270e-02
   1.0704065e+02   4.1073583e-02
   1.0704151e+02   4.1047909e-02
   1.0704236e+02   4.1022247e-02
   1.0704322e+02   4.0996599e-02
   1.0704408e+02   4.0970964e-02
   1.0704494e+02   4.0945341e-02
   1.0704579e+02   4.0919731e-02
   1.0704665e+02   4.0894134e-02
   1.0704751e+02   4.0868550e-02
   1.0704837e+02   4.0842979e-02
   1.0704922e+02   4.0817420e-02
   1.0705008e+02   4.0791875e-02
   1.0705094e+02   4.0766342e-02
   1.0705179e+02   4.0740822e-02
   1.0705265e+02   4.0715315e-02
   1.0705350e+02   4.0689820e-02
   1.0705436e+02   4.0664339e-02
   1.0705522e+02   4.0638870e-02
   1.0705607e+02   4.0613414e-02
   1.0705693e+02   4.0587971e-02
   1.0705778e+02   4.0562540e-02
   1.0705864e+02   4.0537123e-02
   1.0705949e+02   4.0511718e-02
   1.0706035e+02   4.0486325e-02
   1.0706120e+02   4.0460946e-02
   1.0706206e+02   4.0435579e-02
   1.0706291e+02   4.0410225e-02
   1.0706376e+02   4.0384884e-02
   1.0706462e+02   4.0359555e-02
   1.0706547e+02   4.0334239e-02
   1.0706632e+02   4.0308936e-02
   1.0706718e+02   4.0283646e-02
   1.0706803e+02   4.0258368e-02
   1.0706888e+02   4.0233103e-02
   1.0706974e+02   4.0207850e-02
   1.0707059e+02   4.0182611e-02
   1.0707144e+02   4.0157384e-02
   1.0707229e+02   4.0132169e-02
   1.0707315e+02   4.0106967e-02
   1.0707400e+02   4.0081778e-02
   1.0707485e+02   4.0056602e-02
   1.0707570e+02   4.0031438e-02
   1.0707655e+02   4.0006287e-02
   1.0707740e+02   3.9981148e-02
   1.0707826e+02   3.9956022e-02
   1.0707911e+02   3.9930909e-02
   1.0707996e+02   3.9905808e-02
   1.0708081e+02   3.9880720e-02
   1.0708166e+02   3.9855644e-02
   1.0708251e+02   3.9830581e-02
   1.0708336e+02   3.9805530e-02
   1.0708421e+02   3.9780492e-02
   1.0708506e+02   3.9755467e-02
   1.0708591e+02   3.9730454e-02
   1.0708676e+02   3.9705454e-02
   1.0708761e+02   3.9680466e-02
   1.0708846e+02   3.9655491e-02
   1.0708931e+02   3.9630529e-02
   1.0709015e+02   3.9605578e-02
   1.0709100e+02   3.9580641e-02
   1.0709185e+02   3.9555716e-02
   1.0709270e+02   3.9530803e-02
   1.0709355e+02   3.9505903e-02
   1.0709440e+02   3.9481015e-02
   1.0709524e+02   3.9456140e-02
   1.0709609e+02   3.9431278e-02
   1.0709694e+02   3.9406428e-02
   1.0709779e+02   3.9381590e-02
   1.0709863e+02   3.9356765e-02
   1.0709948e+02   3.9331952e-02
   1.0710033e+02   3.9307151e-02
   1.0710117e+02   3.9282364e-02
   1.0710202e+02   3.9257588e-02
   1.0710287e+02   3.9232825e-02
   1.0710371e+02   3.9208074e-02
   1.0710456e+02   3.9183336e-02
   1.0710540e+02   3.9158610e-02
   1.0710625e+02   3.9133897e-02
   1.0710710e+02   3.9109196e-02
   1.0710794e+02   3.9084507e-02
   1.0710879e+02   3.9059831e-02
   1.0710963e+02   3.9035167e-02
   1.0711048e+02   3.9010516e-02
   1.0711132e+02   3.8985877e-02
   1.0711217e+02   3.8961250e-02
   1.0711301e+02   3.8936636e-02
   1.0711385e+02   3.8912034e-02
   1.0711470e+02   3.8887444e-02
   1.0711554e+02   3.8862866e-02
   1.0711639e+02   3.8838301e-02
   1.0711723e+02   3.8813749e-02
   1.0711807e+02   3.8789208e-02
   1.0711892e+02   3.8764680e-02
   1.0711976e+02   3.8740164e-02
   1.0712060e+02   3.8715661e-02
   1.0712144e+02   3.8691170e-02
   1.0712229e+02   3.8666691e-02
   1.0712313e+02   3.8642224e-02
   1.0712397e+02   3.8617770e-02
   1.0712481e+02   3.8593328e-02
   1.0712566e+02   3.8568898e-02
   1.0712650e+02   3.8544480e-02
   1.0712734e+02   3.8520075e-02
   1.0712818e+02   3.8495682e-02
   1.0712902e+02   3.8471301e-02
   1.0712986e+02   3.8446932e-02
   1.0713070e+02   3.8422576e-02
   1.0713154e+02   3.8398231e-02
   1.0713238e+02   3.8373899e-02
   1.0713323e+02   3.8349580e-02
   1.0713407e+02   3.8325272e-02
   1.0713491e+02   3.8300977e-02
   1.0713575e+02   3.8276693e-02
   1.0713659e+02   3.8252422e-02
   1.0713742e+02   3.8228164e-02
   1.0713826e+02   3.8203917e-02
   1.0713910e+02   3.8179682e-02
   1.0713994e+02   3.8155460e-02
   1.0714078e+02   3.8131250e-02
   1.0714162e+02   3.8107052e-02
   1.0714246e+02   3.8082866e-02
   1.0714330e+02   3.8058692e-02
   1.0714414e+02   3.8034530e-02
   1.0714497e+02   3.8010381e-02
   1.0714581e+02   3.7986243e-02
   1.0714665e+02   3.7962118e-02
   1.0714749e+02   3.7938004e-02
   1.0714833e+02   3.7913903e-02
   1.0714916e+02   3.7889814e-02
   1.0715000e+02   3.7865737e-02
   1.0715084e+02   3.7841672e-02
   1.0715167e+02   3.7817620e-02
   1.0715251e+02   3.7793579e-02
   1.0715335e+02   3.7769550e-02
   1.0715418e+02   3.7745533e-02
   1.0715502e+02   3.7721529e-02
   1.0715586e+02   3.7697536e-02
   1.0715669e+02   3.7673556e-02
   1.0715753e+02   3.7649587e-02
   1.0715836e+02   3.7625631e-02
   1.0715920e+02   3.7601686e-02
   1.0716003e+02   3.7577754e-02
   1.0716087e+02   3.7553833e-02
   1.0716170e+02   3.7529925e-02
   1.0716254e+02   3.7506028e-02
   1.0716337e+02   3.7482144e-02
   1.0716421e+02   3.7458271e-02
   1.0716504e+02   3.7434411e-02
   1.0716588e+02   3.7410562e-02
   1.0716671e+02   3.7386726e-02
   1.0716754e+02   3.7362901e-02
   1.0716838e+02   3.7339088e-02
   1.0716921e+02   3.7315288e-02
   1.0717004e+02   3.7291499e-02
   1.0717088e+02   3.7267722e-02
   1.0717171e+02   3.7243957e-02
   1.0717254e+02   3.7220204e-02
   1.0717338e+02   3.7196463e-02
   1.0717421e+02   3.7172734e-02
   1.0717504e+02   3.7149016e-02
   1.0717587e+02   3.7125311e-02
   1.0717671e+02   3.7101618e-02
   1.0717754e+02   3.7077936e-02
   1.0717837e+02   3.7054266e-02
   1.0717920e+02   3.7030608e-02
   1.0718003e+02   3.7006962e-02
   1.0718086e+02   3.6983328e-02
   1.0718169e+02   3.6959706e-02
   1.0718253e+02   3.6936096e-02
   1.0718336e+02   3.6912497e-02
   1.0718419e+02   3.6888910e-02
   1.0718502e+02   3.6865335e-02
   1.0718585e+02   3.6841772e-02
   1.0718668e+02   3.6818221e-02
   1.0718751e+02   3.6794682e-02
   1.0718834e+02   3.6771154e-02
   1.0718917e+02   3.6747638e-02
   1.0719000e+02   3.6724134e-02
   1.0719083e+02   3.6700642e-02
   1.0719165e+02   3.6677161e-02
   1.0719248e+02   3.6653693e-02
   1.0719331e+02   3.6630236e-02
   1.0719414e+02   3.6606791e-02
   1.0719497e+02   3.6583357e-02
   1.0719580e+02   3.6559936e-02
   1.0719663e+02   3.6536526e-02
   1.0719745e+02   3.6513128e-02
   1.0719828e+02   3.6489741e-02
   1.0719911e+02   3.6466367e-02
   1.0719994e+02   3.6443004e-02
   1.0720077e+02   3.6419653e-02
   1.0720159e+02   3.6396313e-02
   1.0720242e+02   3.6372985e-02
   1.0720325e+02   3.6349669e-02
   1.0720407e+02   3.6326365e-02
   1.0720490e+02   3.6303072e-02
   1.0720573e+02   3.6279791e-02
   1.0720655e+02   3.6256522e-02
   1.0720738e+02   3.6233265e-02
   1.0720821e+02   3.6210019e-02
   1.0720903e+02   3.6186784e-02
   1.0720986e+02   3.6163562e-02
   1.0721068e+02   3.6140351e-02
   1.0721151e+02   3.6117151e-02
   1.0721233e+02   3.6093964e-02
   1.0721316e+02   3.6070788e-02
   1.0721398e+02   3.6047623e-02
   1.0721481e+02   3.6024470e-02
   1.0721563e+02   3.6001329e-02
   1.0721646e+02   3.5978200e-02
   1.0721728e+02   3.5955082e-02
   1.0721811e+02   3.5931975e-02
   1.0721893e+02   3.5908881e-02
   1.0721975e+02   3.5885798e-02
   1.0722058e+02   3.5862726e-02
   1.0722140e+02   3.5839666e-02
   1.0722222e+02   3.5816618e-02
   1.0722305e+02   3.5793581e-02
   1.0722387e+02   3.5770555e-02
   1.0722469e+02   3.5747542e-02
   1.0722552e+02   3.5724540e-02
   1.0722634e+02   3.5701549e-02
   1.0722716e+02   3.5678570e-02
   1.0722798e+02   3.5655602e-02
   1.0722881e+02   3.5632646e-02
   1.0722963e+02   3.5609702e-02
   1.0723045e+02   3.5586769e-02
   1.0723127e+02   3.5563847e-02
   1.0723209e+02   3.5540937e-02
   1.0723291e+02   3.5518039e-02
   1.0723374e+02   3.5495152e-02
   1.0723456e+02   3.5472276e-02
   1.0723538e+02   3.5449412e-02
   1.0723620e+02   3.5426560e-02
   1.0723702e+02   3.5403719e-02
   1.0723784e+02   3.5380889e-02
   1.0723866e+02   3.5358071e-02
   1.0723948e+02   3.5335264e-02
   1.0724030e+02   3.5312469e-02
   1.0724112e+02   3.5289685e-02
   1.0724194e+02   3.5266913e-02
   1.0724276e+02   3.5244152e-02
   1.0724358e+02   3.5221402e-02
   1.0724440e+02   3.5198664e-02
   1.0724522e+02   3.5175938e-02
   1.0724604e+02   3.5153222e-02
   1.0724685e+02   3.5130519e-02
   1.0724767e+02   3.5107826e-02
   1.0724849e+02   3.5085145e-02
   1.0724931e+02   3.5062475e-02
   1.0725013e+02   3.5039817e-02
   1.0725095e+02   3.5017170e-02
   1.0725176e+02   3.4994535e-02
   1.0725258e+02   3.4971911e-02
   1.0725340e+02   3.4949298e-02
   1.0725422e+02   3.4926696e-02
   1.0725503e+02   3.4904106e-02
   1.0725585e+02   3.4881527e-02
   1.0725667e+02   3.4858960e-02
   1.0725748e+02   3.4836404e-02
   1.0725830e+02   3.4813859e-02
   1.0725912e+02   3.4791326e-02
   1.0725993e+02   3.4768804e-02
   1.0726075e+02   3.4746293e-02
   1.0726156e+02   3.4723793e-02
   1.0726238e+02   3.4701305e-02
   1.0726320e+02   3.4678828e-02
   1.0726401e+02   3.4656363e-02
   1.0726483e+02   3.4633908e-02
   1.0726564e+02   3.4611465e-02
   1.0726646e+02   3.4589033e-02
   1.0726727e+02   3.4566613e-02
   1.0726809e+02   3.4544204e-02
   1.0726890e+02   3.4521806e-02
   1.0726972e+02   3.4499419e-02
   1.0727053e+02   3.4477043e-02
   1.0727134e+02   3.4454679e-02
   1.0727216e+02   3.4432326e-02
   1.0727297e+02   3.4409984e-02
   1.0727379e+02   3.4387654e-02
   1.0727460e+02   3.4365334e-02
   1.0727541e+02   3.4343026e-02
   1.0727623e+02   3.4320729e-02
   1.0727704e+02   3.4298443e-02
   1.0727785e+02   3.4276169e-02
   1.0727866e+02   3.4253905e-02
   1.0727948e+02   3.4231653e-02
   1.0728029e+02   3.4209412e-02
   1.0728110e+02   3.4187182e-02
   1.0728191e+02   3.4164964e-02
   1.0728273e+02   3.4142756e-02
   1.0728354e+02   3.4120560e-02
   1.0728435e+02   3.4098375e-02
   1.0728516e+02   3.4076201e-02
   1.0728597e+02   3.4054038e-02
   1.0728678e+02   3.4031886e-02
   1.0728759e+02   3.4009745e-02
   1.0728841e+02   3.3987616e-02
   1.0728922e+02   3.3965498e-02
   1.0729003e+02   3.3943390e-02
   1.0729084e+02   3.3921294e-02
   1.0729165e+02   3.3899209e-02
   1.0729246e+02   3.3877135e-02
   1.0729327e+02   3.3855072e-02
   1.0729408e+02   3.3833021e-02
   1.0729489e+02   3.3810980e-02
   1.0729570e+02   3.3788950e-02
   1.0729651e+02   3.3766932e-02
   1.0729732e+02   3.3744924e-02
   1.0729813e+02   3.3722928e-02
   1.0729893e+02   3.3700943e-02
   1.0729974e+02   3.3678968e-02
   1.0730055e+02   3.3657005e-02
   1.0730136e+02   3.3635053e-02
   1.0730217e+02   3.3613112e-02
   1.0730298e+02   3.3591181e-02
   1.0730378e+02   3.3569262e-02
   1.0730459e+02   3.3547354e-02
   1.0730540e+02   3.3525457e-02
   1.0730621e+02   3.3503571e-02
   1.0730702e+02   3.3481696e-02
   1.0730782e+02   3.3459832e-02
   1.0730863e+02   3.3437979e-02
   1.0730944e+02   3.3416137e-02
   1.0731024e+02   3.3394306e-02
   1.0731105e+02   3.3372485e-02
   1.0731186e+02   3.3350676e-02
   1.0731266e+02   3.3328878e-02
   1.0731347e+02   3.3307091e-02
   1.0731428e+02   3.3285315e-02
   1.0731508e+02   3.3263549e-02
   1.0731589e+02   3.3241795e-02
   1.0731669e+02   3.3220051e-02
   1.0731750e+02   3.3198319e-02
   1.0731830e+02   3.3176597e-02
   1.0731911e+02   3.3154887e-02
   1.0731991e+02   3.3133187e-02
   1.0732072e+02   3.3111498e-02
   1.0732152e+02   3.3089820e-02
   1.0732233e+02   3.3068153e-02
   1.0732313e+02   3.3046497e-02
   1.0732394e+02   3.3024852e-02
   1.0732474e+02   3.3003217e-02
   1.0732555e+02   3.2981594e-02
   1.0732635e+02   3.2959981e-02
   1.0732715e+02   3.2938380e-02
   1.0732796e+02   3.2916789e-02
   1.0732876e+02   3.2895209e-02
   1.0732956e+02   3.2873640e-02
   1.0733037e+02   3.2852081e-02
   1.0733117e+02   3.2830534e-02
   1.0733197e+02   3.2808997e-02
   1.0733278e+02   3.2787472e-02
   1.0733358e+02   3.2765957e-02
   1.0733438e+02   3.2744453e-02
   1.0733518e+02   3.2722959e-02
   1.0733598e+02   3.2701477e-02
   1.0733679e+02   3.2680005e-02
   1.0733759e+02   3.2658544e-02
   1.0733839e+02   3.2637094e-02
   1.0733919e+02   3.2615655e-02
   1.0733999e+02   3.2594227e-02
   1.0734079e+02   3.2572809e-02
   1.0734160e+02   3.2551402e-02
   1.0734240e+02   3.2530006e-02
   1.0734320e+02   3.2508621e-02
   1.0734400e+02   3.2487246e-02
   1.0734480e+02   3.2465882e-02
   1.0734560e+02   3.2444529e-02
   1.0734640e+02   3.2423187e-02
   1.0734720e+02   3.2401855e-02
   1.0734800e+02   3.2380534e-02
   1.0734880e+02   3.2359224e-02
   1.0734960e+02   3.2337925e-02
   1.0735040e+02   3.2316636e-02
   1.0735120e+02   3.2295358e-02
   1.0735200e+02   3.2274091e-02
   1.0735279e+02   3.2252834e-02
   1.0735359e+02   3.2231588e-02
   1.0735439e+02   3.2210353e-02
   1.0735519e+02   3.2189129e-02
   1.0735599e+02   3.2167915e-02
   1.0735679e+02   3.2146712e-02
   1.0735759e+02   3.2125520e-02
   1.0735838e+02   3.2104338e-02
   1.0735918e+02   3.2083167e-02
   1.0735998e+02   3.2062006e-02
   1.0736078e+02   3.2040857e-02
   1.0736157e+02   3.2019718e-02
   1.0736237e+02   3.1998589e-02
   1.0736317e+02   3.1977471e-02
   1.0736397e+02   3.1956364e-02
   1.0736476e+02   3.1935268e-02
   1.0736556e+02   3.1914182e-02
   1.0736635e+02   3.1893106e-02
   1.0736715e+02   3.1872042e-02
   1.0736795e+02   3.1850988e-02
   1.0736874e+02   3.1829944e-02
   1.0736954e+02   3.1808911e-02
   1.0737034e+02   3.1787889e-02
   1.0737113e+02   3.1766878e-02
   1.0737193e+02   3.1745876e-02
   1.0737272e+02   3.1724886e-02
   1.0737352e+02   3.1703906e-02
   1.0737431e+02   3.1682937e-02
   1.0737511e+02   3.1661978e-02
   1.0737590e+02   3.1641030e-02
   1.0737670e+02   3.1620092e-02
   1.0737749e+02   3.1599165e-02
   1.0737829e+02   3.1578248e-02
   1.0737908e+02   3.1557342e-02
   1.0737987e+02   3.1536447e-02
   1.0738067e+02   3.1515562e-02
   1.0738146e+02   3.1494687e-02
   1.0738225e+02   3.1473823e-02
   1.0738305e+02   3.1452970e-02
   1.0738384e+02   3.1432127e-02
   1.0738463e+02   3.1411295e-02
   1.0738543e+02   3.1390473e-02
   1.0738622e+02   3.1369661e-02
   1.0738701e+02   3.1348861e-02
   1.0738781e+02   3.1328070e-02
   1.0738860e+02   3.1307290e-02
   1.0738939e+02   3.1286521e-02
   1.0739018e+02   3.1265762e-02
   1.0739097e+02   3.1245013e-02
   1.0739177e+02   3.1224275e-02
   1.0739256e+02   3.1203548e-02
   1.0739335e+02   3.1182831e-02
   1.0739414e+02   3.1162124e-02
   1.0739493e+02   3.1141428e-02
   1.0739572e+02   3.1120742e-02
   1.0739651e+02   3.1100066e-02
   1.0739731e+02   3.1079401e-02
   1.0739810e+02   3.1058747e-02
   1.0739889e+02   3.1038103e-02
   1.0739968e+02   3.1017469e-02
   1.0740047e+02   3.0996846e-02
   1.0740126e+02   3.0976233e-02
   1.0740205e+02   3.0955630e-02
   1.0740284e+02   3.0935038e-02
   1.0740363e+02   3.0914457e-02
   1.0740442e+02   3.0893885e-02
   1.0740521e+02   3.0873324e-02
   1.0740600e+02   3.0852774e-02
   1.0740678e+02   3.0832233e-02
   1.0740757e+02   3.0811704e-02
   1.0740836e+02   3.0791184e-02
   1.0740915e+02   3.0770675e-02
   1.0740994e+02   3.0750176e-02
   1.0741073e+02   3.0729688e-02
   1.0741152e+02   3.0709210e-02
   1.0741230e+02   3.0688742e-02
   1.0741309e+02   3.0668285e-02
   1.0741388e+02   3.0647837e-02
   1.0741467e+02   3.0627401e-02
   1.0741546e+02   3.0606974e-02
   1.0741624e+02   3.0586558e-02
   1.0741703e+02   3.0566152e-02
   1.0741782e+02   3.0545757e-02
   1.0741860e+02   3.0525371e-02
   1.0741939e+02   3.0504996e-02
   1.0742018e+02   3.0484632e-02
   1.0742096e+02   3.0464277e-02
   1.0742175e+02   3.0443933e-02
   1.0742254e+02   3.0423599e-02
   1.0742332e+02   3.0403276e-02
   1.0742411e+02   3.0382962e-02
   1.0742489e+02   3.0362659e-02
   1.0742568e+02   3.0342366e-02
   1.0742647e+02   3.0322084e-02
   1.0742725e+02   3.0301812e-02
   1.0742804e+02   3.0281549e-02
   1.0742882e+02   3.0261298e-02
   1.0742961e+02   3.0241056e-02
   1.0743039e+02   3.0220825e-02
   1.0743118e+02   3.0200603e-02
   1.0743196e+02   3.0180392e-02
   1.0743275e+02   3.0160192e-02
   1.0743353e+02   3.0140001e-02
   1.0743431e+02   3.0119821e-02
   1.0743510e+02   3.0099651e-02
   1.0743588e+02   3.0079491e-02
   1.0743667e+02   3.0059341e-02
   1.0743745e+02   3.0039201e-02
   1.0743823e+02   3.0019072e-02
   1.0743902e+02   2.9998953e-02
   1.0743980e+02   2.9978844e-02
   1.0744058e+02   2.9958745e-02
   1.0744136e+02   2.9938656e-02
   1.0744215e+02   2.9918577e-02
   1.0744293e+02   2.9898509e-02
   1.0744371e+02   2.9878450e-02
   1.0744449e+02   2.9858402e-02
   1.0744528e+02   2.9838364e-02
   1.0744606e+02   2.9818336e-02
   1.0744684e+02   2.9798319e-02
   1.0744762e+02   2.9778311e-02
   1.0744840e+02   2.9758313e-02
   1.0744919e+02   2.9738326e-02
   1.0744997e+02   2.9718349e-02
   1.0745075e+02   2.9698381e-02
   1.0745153e+02   2.9678424e-02
   1.0745231e+02   2.9658477e-02
   1.0745309e+02   2.9638540e-02
   1.0745387e+02   2.9618613e-02
   1.0745465e+02   2.9598696e-02
   1.0745543e+02   2.9578790e-02
   1.0745621e+02   2.9558893e-02
   1.0745699e+02   2.9539006e-02
   1.0745777e+02   2.9519130e-02
   1.0745855e+02   2.9499263e-02
   1.0745933e+02   2.9479407e-02
   1.0746011e+02   2.9459561e-02
   1.0746089e+02   2.9439724e-02
   1.0746167e+02   2.9419898e-02
   1.0746245e+02   2.9400082e-02
   1.0746323e+02   2.9380275e-02
   1.0746401e+02   2.9360479e-02
   1.0746479e+02   2.9340693e-02
   1.0746556e+02   2.9320917e-02
   1.0746634e+02   2.9301150e-02
   1.0746712e+02   2.9281394e-02
   1.0746790e+02   2.9261648e-02
   1.0746868e+02   2.9241912e-02
   1.0746945e+02   2.9222186e-02
   1.0747023e+02   2.9202469e-02
   1.0747101e+02   2.9182763e-02
   1.0747179e+02   2.9163067e-02
   1.0747256e+02   2.9143381e-02
   1.0747334e+02   2.9123704e-02
   1.0747412e+02   2.9104038e-02
   1.0747489e+02   2.9084381e-02
   1.0747567e+02   2.9064735e-02
   1.0747645e+02   2.9045098e-02
   1.0747722e+02   2.9025472e-02
   1.0747800e+02   2.9005855e-02
   1.0747878e+02   2.8986249e-02
   1.0747955e+02   2.8966652e-02
   1.0748033e+02   2.8947065e-02
   1.0748110e+02   2.8927488e-02
   1.0748188e+02   2.8907921e-02
   1.0748266e+02   2.8888364e-02
   1.0748343e+02   2.8868817e-02
   1.0748421e+02   2.8849279e-02
   1.0748498e+02   2.8829752e-02
   1.0748576e+02   2.8810234e-02
   1.0748653e+02   2.8790727e-02
   1.0748731e+02   2.8771229e-02
   1.0748808e+02   2.8751741e-02
   1.0748885e+02   2.8732263e-02
   1.0748963e+02   2.8712795e-02
   1.0749040e+02   2.8693337e-02
   1.0749118e+02   2.8673889e-02
   1.0749195e+02   2.8654450e-02
   1.0749272e+02   2.8635021e-02
   1.0749350e+02   2.8615602e-02
   1.0749427e+02   2.8596194e-02
   1.0749504e+02   2.8576794e-02
   1.0749582e+02   2.8557405e-02
   1.0749659e+02   2.8538026e-02
   1.0749736e+02   2.8518656e-02
   1.0749814e+02   2.8499296e-02
   1.0749891e+02   2.8479946e-02
   1.0749968e+02   2.8460606e-02
   1.0750045e+02   2.8441275e-02
   1.0750123e+02   2.8421955e-02
   1.0750200e+02   2.8402644e-02
   1.0750277e+02   2.8383343e-02
   1.0750354e+02   2.8364052e-02
   1.0750431e+02   2.8344770e-02
   1.0750508e+02   2.8325499e-02
   1.0750586e+02   2.8306237e-02
   1.0750663e+02   2.8286985e-02
   1.0750740e+02   2.8267742e-02
   1.0750817e+02   2.8248510e-02
   1.0750894e+02   2.8229287e-02
   1.0750971e+02   2.8210074e-02
   1.0751048e+02   2.8190871e-02
   1.0751125e+02   2.8171677e-02
   1.0751202e+02   2.8152493e-02
   1.0751279e+02   2.8133319e-02
   1.0751356e+02   2.8114155e-02
   1.0751433e+02   2.8095000e-02
   1.0751510e+02   2.8075855e-02
   1.0751587e+02   2.8056720e-02
   1.0751664e+02   2.8037594e-02
   1.0751741e+02   2.8018479e-02
   1.0751818e+02   2.7999372e-02
   1.0751895e+02   2.7980276e-02
   1.0751972e+02   2.7961189e-02
   1.0752048e+02   2.7942112e-02
   1.0752125e+02   2.7923045e-02
   1.0752202e+02   2.7903987e-02
   1.0752279e+02   2.7884939e-02
   1.0752356e+02   2.7865901e-02
   1.0752433e+02   2.7846873e-02
   1.0752509e+02   2.7827854e-02
   1.0752586e+02   2.7808844e-02
   1.0752663e+02   2.7789845e-02
   1.0752740e+02   2.7770855e-02
   1.0752816e+02   2.7751874e-02
   1.0752893e+02   2.7732904e-02
   1.0752970e+02   2.7713943e-02
   1.0753047e+02   2.7694991e-02
   1.0753123e+02   2.7676049e-02
   1.0753200e+02   2.7657117e-02
   1.0753277e+02   2.7638195e-02
   1.0753353e+02   2.7619282e-02
   1.0753430e+02   2.7600378e-02
   1.0753506e+02   2.7581485e-02
   1.0753583e+02   2.7562601e-02
   1.0753660e+02   2.7543726e-02
   1.0753736e+02   2.7524861e-02
   1.0753813e+02   2.7506006e-02
   1.0753889e+02   2.7487160e-02
   1.0753966e+02   2.7468324e-02
   1.0754042e+02   2.7449497e-02
   1.0754119e+02   2.7430680e-02
   1.0754195e+02   2.7411873e-02
   1.0754272e+02   2.7393075e-02
   1.0754348e+02   2.7374287e-02
   1.0754425e+02   2.7355508e-02
   1.0754501e+02   2.7336739e-02
   1.0754578e+02   2.7317979e-02
   1.0754654e+02   2.7299229e-02
   1.0754730e+02   2.7280488e-02
   1.0754807e+02   2.7261757e-02
   1.0754883e+02   2.7243036e-02
   1.0754960e+02   2.7224324e-02
   1.0755036e+02   2.7205621e-02
   1.0755112e+02   2.7186928e-02
   1.0755189e+02   2.7168245e-02
   1.0755265e+02   2.7149571e-02
   1.0755341e+02   2.7130906e-02
   1.0755417e+02   2.7112251e-02
   1.0755494e+02   2.7093606e-02
   1.0755570e+02   2.7074970e-02
   1.0755646e+02   2.7056343e-02
   1.0755722e+02   2.7037726e-02
   1.0755799e+02   2.7019119e-02
   1.0755875e+02   2.7000521e-02
   1.0755951e+02   2.6981932e-02
   1.0756027e+02   2.6963353e-02
   1.0756103e+02   2.6944783e-02
   1.0756180e+02   2.6926223e-02
   1.0756256e+02   2.6907672e-02
   1.0756332e+02   2.6889131e-02
   1.0756408e+02   2.6870599e-02
   1.0756484e+02   2.6852077e-02
   1.0756560e+02   2.6833564e-02
   1.0756636e+02   2.6815060e-02
   1.0756712e+02   2.6796566e-02
   1.0756788e+02   2.6778081e-02
   1.0756864e+02   2.6759606e-02
   1.0756940e+02   2.6741140e-02
   1.0757016e+02   2.6722684e-02
   1.0757092e+02   2.6704237e-02
   1.0757168e+02   2.6685799e-02
   1.0757244e+02   2.6667371e-02
   1.0757320e+02   2.6648952e-02
   1.0757396e+02   2.6630542e-02
   1.0757472e+02   2.6612142e-02
   1.0757548e+02   2.6593751e-02
   1.0757624e+02   2.6575370e-02
   1.0757700e+02   2.6556998e-02
   1.0757775e+02   2.6538635e-02
   1.0757851e+02   2.6520282e-02
   1.0757927e+02   2.6501938e-02
   1.0758003e+02   2.6483604e-02
   1.0758079e+02   2.6465278e-02
   1.0758155e+02   2.6446963e-02
   1.0758230e+02   2.6428656e-02
   1.0758306e+02   2.6410359e-02
   1.0758382e+02   2.6392071e-02
   1.0758458e+02   2.6373793e-02
   1.0758533e+02   2.6355523e-02
   1.0758609e+02   2.6337263e-02
   1.0758685e+02   2.6319013e-02
   1.0758761e+02   2.6300772e-02
   1.0758836e+02   2.6282540e-02
   1.0758912e+02   2.6264317e-02
   1.0758988e+02   2.6246104e-02
   1.0759063e+02   2.6227900e-02
   1.0759139e+02   2.6209705e-02
   1.0759214e+02   2.6191519e-02
   1.0759290e+02   2.6173343e-02
   1.0759366e+02   2.6155176e-02
   1.0759441e+02   2.6137019e-02
   1.0759517e+02   2.6118870e-02
   1.0759592e+02   2.6100731e-02
   1.0759668e+02   2.6082601e-02
   1.0759743e+02   2.6064481e-02
   1.0759819e+02   2.6046370e-02
   1.0759894e+02   2.6028267e-02
   1.0759970e+02   2.6010175e-02
   1.0760045e+02   2.5992091e-02
   1.0760121e+02   2.5974017e-02
   1.0760196e+02   2.5955952e-02
   1.0760272e+02   2.5937896e-02
   1.0760347e+02   2.5919849e-02
   1.0760422e+02   2.5901812e-02
   1.0760498e+02   2.5883783e-02
   1.0760573e+02   2.5865764e-02
   1.0760649e+02   2.5847754e-02
   1.0760724e+02   2.5829754e-02
   1.0760799e+02   2.5811762e-02
   1.0760875e+02   2.5793780e-02
   1.0760950e+02   2.5775807e-02
   1.0761025e+02   2.5757843e-02
   1.0761101e+02   2.5739889e-02
   1.0761176e+02   2.5721943e-02
   1.0761251e+02   2.5704007e-02
   1.0761326e+02   2.5686080e-02
   1.0761402e+02   2.5668162e-02
   1.0761477e+02   2.5650253e-02
   1.0761552e+02   2.5632353e-02
   1.0761627e+02   2.5614463e-02
   1.0761702e+02   2.5596582e-02
   1.0761778e+02   2.5578709e-02
   1.0761853e+02   2.5560846e-02
   1.0761928e+02   2.5542992e-02
   1.0762003e+02   2.5525148e-02
   1.0762078e+02   2.5507312e-02
   1.0762153e+02   2.5489485e-02
   1.0762228e+02   2.5471668e-02
   1.0762303e+02   2.5453860e-02
   1.0762378e+02   2.5436061e-02
   1.0762453e+02   2.5418270e-02
   1.0762529e+02   2.5400490e-02
   1.0762604e+02   2.5382718e-02
   1.0762679e+02   2.5364955e-02
   1.0762754e+02   2.5347201e-02
   1.0762829e+02   2.5329457e-02
   1.0762904e+02   2.5311721e-02
   1.0762978e+02   2.5293995e-02
   1.0763053e+02   2.5276277e-02
   1.0763128e+02   2.5258569e-02
   1.0763203e+02   2.5240870e-02
   1.0763278e+02   2.5223180e-02
   1.0763353e+02   2.5205499e-02
   1.0763428e+02   2.5187827e-02
   1.0763503e+02   2.5170164e-02
   1.0763578e+02   2.5152510e-02
   1.0763653e+02   2.5134865e-02
   1.0763727e+02   2.5117229e-02
   1.0763802e+02   2.5099602e-02
   1.0763877e+02   2.5081985e-02
   1.0763952e+02   2.5064376e-02
   1.0764027e+02   2.5046776e-02
   1.0764101e+02   2.5029186e-02
   1.0764176e+02   2.5011604e-02
   1.0764251e+02   2.4994031e-02
   1.0764326e+02   2.4976468e-02
   1.0764400e+02   2.4958913e-02
   1.0764475e+02   2.4941367e-02
   1.0764550e+02   2.4923831e-02
   1.0764624e+02   2.4906303e-02
   1.0764699e+02   2.4888784e-02
   1.0764774e+02   2.4871275e-02
   1.0764848e+02   2.4853774e-02
   1.0764923e+02   2.4836282e-02
   1.0764998e+02   2.4818800e-02
   1.0765072e+02   2.4801326e-02
   1.0765147e+02   2.4783861e-02
   1.0765221e+02   2.4766405e-02
   1.0765296e+02   2.4748958e-02
   1.0765370e+02   2.4731520e-02
   1.0765445e+02   2.4714091e-02
   1.0765520e+02   2.4696671e-02
   1.0765594e+02   2.4679260e-02
   1.0765669e+02   2.4661858e-02
   1.0765743e+02   2.4644465e-02
   1.0765818e+02   2.4627080e-02
   1.0765892e+02   2.4609705e-02
   1.0765966e+02   2.4592339e-02
   1.0766041e+02   2.4574981e-02
   1.0766115e+02   2.4557632e-02
   1.0766190e+02   2.4540293e-02
   1.0766264e+02   2.4522962e-02
   1.0766338e+02   2.4505640e-02
   1.0766413e+02   2.4488327e-02
   1.0766487e+02   2.4471023e-02
   1.0766562e+02   2.4453728e-02
   1.0766636e+02   2.4436441e-02
   1.0766710e+02   2.4419164e-02
   1.0766785e+02   2.4401895e-02
   1.0766859e+02   2.4384635e-02
   1.0766933e+02   2.4367385e-02
   1.0767007e+02   2.4350143e-02
   1.0767082e+02   2.4332909e-02
   1.0767156e+02   2.4315685e-02
   1.0767230e+02   2.4298470e-02
   1.0767304e+02   2.4281263e-02
   1.0767379e+02   2.4264066e-02
   1.0767453e+02   2.4246877e-02
   1.0767527e+02   2.4229697e-02
   1.0767601e+02   2.4212525e-02
   1.0767675e+02   2.4195363e-02
   1.0767749e+02   2.4178210e-02
   1.0767823e+02   2.4161065e-02
   1.0767898e+02   2.4143929e-02
   1.0767972e+02   2.4126802e-02
   1.0768046e+02   2.4109684e-02
   1.0768120e+02   2.4092574e-02
   1.0768194e+02   2.4075474e-02
   1.0768268e+02   2.4058382e-02
   1.0768342e+02   2.4041299e-02
   1.0768416e+02   2.4024224e-02
   1.0768490e+02   2.4007159e-02
   1.0768564e+02   2.3990102e-02
   1.0768638e+02   2.3973054e-02
   1.0768712e+02   2.3956015e-02
   1.0768786e+02   2.3938985e-02
   1.0768860e+02   2.3921963e-02
   1.0768934e+02   2.3904950e-02
   1.0769008e+02   2.3887946e-02
   1.0769082e+02   2.3870951e-02
   1.0769156e+02   2.3853964e-02
   1.0769230e+02   2.3836987e-02
   1.0769303e+02   2.3820018e-02
   1.0769377e+02   2.3803057e-02
   1.0769451e+02   2.3786106e-02
   1.0769525e+02   2.3769163e-02
   1.0769599e+02   2.3752229e-02
   1.0769673e+02   2.3735303e-02
   1.0769746e+02   2.3718387e-02
   1.0769820e+02   2.3701479e-02
   1.0769894e+02   2.3684580e-02
   1.0769968e+02   2.3667689e-02
   1.0770042e+02   2.3650807e-02
   1.0770115e+02   2.3633934e-02
   1.0770189e+02   2.3617070e-02
   1.0770263e+02   2.3600214e-02
   1.0770336e+02   2.3583367e-02
   1.0770410e+02   2.3566529e-02
   1.0770484e+02   2.3549699e-02
   1.0770557e+02   2.3532878e-02
   1.0770631e+02   2.3516066e-02
   1.0770705e+02   2.3499262e-02
   1.0770778e+02   2.3482467e-02
   1.0770852e+02   2.3465681e-02
   1.0770926e+02   2.3448903e-02
   1.0770999e+02   2.3432134e-02
   1.0771073e+02   2.3415374e-02
   1.0771146e+02   2.3398622e-02
   1.0771220e+02   2.3381879e-02
   1.0771293e+02   2.3365145e-02
   1.0771367e+02   2.3348419e-02
   1.0771440e+02   2.3331702e-02
   1.0771514e+02   2.3314994e-02
   1.0771587e+02   2.3298294e-02
   1.0771661e+02   2.3281603e-02
   1.0771734e+02   2.3264920e-02
   1.0771808e+02   2.3248246e-02
   1.0771881e+02   2.3231581e-02
   1.0771955e+02   2.3214924e-02
   1.0772028e+02   2.3198276e-02
   1.0772102e+02   2.3181637e-02
   1.0772175e+02   2.3165006e-02
   1.0772248e+02   2.3148383e-02
   1.0772322e+02   2.3131770e-02
   1.0772395e+02   2.3115164e-02
   1.0772468e+02   2.3098568e-02
   1.0772542e+02   2.3081980e-02
   1.0772615e+02   2.3065400e-02
   1.0772688e+02   2.3048829e-02
   1.0772762e+02   2.3032267e-02
   1.0772835e+02   2.3015713e-02
   1.0772908e+02   2.2999168e-02
   1.0772981e+02   2.2982632e-02
   1.0773055e+02   2.2966104e-02
   1.0773128e+02   2.2949584e-02
   1.0773201e+02   2.2933073e-02
   1.0773274e+02   2.2916571e-02
   1.0773348e+02   2.2900077e-02
   1.0773421e+02   2.2883592e-02
   1.0773494e+02   2.2867115e-02
   1.0773567e+02   2.2850646e-02
   1.0773640e+02   2.2834187e-02
   1.0773713e+02   2.2817735e-02
   1.0773786e+02   2.2801293e-02
   1.0773860e+02   2.2784859e-02
   1.0773933e+02   2.2768433e-02
   1.0774006e+02   2.2752016e-02
   1.0774079e+02   2.2735607e-02
   1.0774152e+02   2.2719207e-02
   1.0774225e+02   2.2702815e-02
   1.0774298e+02   2.2686432e-02
   1.0774371e+02   2.2670057e-02
   1.0774444e+02   2.2653691e-02
   1.0774517e+02   2.2637333e-02
   1.0774590e+02   2.2620984e-02
   1.0774663e+02   2.2604643e-02
   1.0774736e+02   2.2588311e-02
   1.0774809e+02   2.2571987e-02
   1.0774882e+02   2.2555671e-02
   1.0774955e+02   2.2539364e-02
   1.0775028e+02   2.2523066e-02
   1.0775100e+02   2.2506776e-02
   1.0775173e+02   2.2490494e-02
   1.0775246e+02   2.2474221e-02
   1.0775319e+02   2.2457956e-02
   1.0775392e+02   2.2441700e-02
   1.0775465e+02   2.2425452e-02
   1.0775538e+02   2.2409213e-02
   1.0775610e+02   2.2392982e-02
   1.0775683e+02   2.2376759e-02
   1.0775756e+02   2.2360545e-02
   1.0775829e+02   2.2344339e-02
   1.0775902e+02   2.2328142e-02
   1.0775974e+02   2.2311953e-02
   1.0776047e+02   2.2295772e-02
   1.0776120e+02   2.2279600e-02
   1.0776193e+02   2.2263436e-02
   1.0776265e+02   2.2247281e-02
   1.0776338e+02   2.2231134e-02
   1.0776411e+02   2.2214995e-02
   1.0776483e+02   2.2198865e-02
   1.0776556e+02   2.2182743e-02
   1.0776629e+02   2.2166630e-02
   1.0776701e+02   2.2150525e-02
   1.0776774e+02   2.2134428e-02
   1.0776846e+02   2.2118340e-02
   1.0776919e+02   2.2102260e-02
   1.0776992e+02   2.2086188e-02
   1.0777064e+02   2.2070125e-02
   1.0777137e+02   2.2054070e-02
   1.0777209e+02   2.2038023e-02
   1.0777282e+02   2.2021985e-02
   1.0777354e+02   2.2005955e-02
   1.0777427e+02   2.1989933e-02
   1.0777499e+02   2.1973920e-02
   1.0777572e+02   2.1957915e-02
   1.0777644e+02   2.1941919e-02
   1.0777717e+02   2.1925930e-02
   1.0777789e+02   2.1909950e-02
   1.0777862e+02   2.1893979e-02
   1.0777934e+02   2.1878015e-02
   1.0778006e+02   2.1862060e-02
   1.0778079e+02   2.1846114e-02
   1.0778151e+02   2.1830175e-02
   1.0778224e+02   2.1814245e-02
   1.0778296e+02   2.1798323e-02
   1.0778368e+02   2.1782410e-02
   1.0778441e+02   2.1766504e-02
   1.0778513e+02   2.1750607e-02
   1.0778585e+02   2.1734718e-02
   1.0778658e+02   2.1718838e-02
   1.0778730e+02   2.1702966e-02
   1.0778802e+02   2.1687102e-02
   1.0778874e+02   2.1671246e-02
   1.0778947e+02   2.1655399e-02
   1.0779019e+02   2.1639560e-02
   1.0779091e+02   2.1623729e-02
   1.0779163e+02   2.1607906e-02
   1.0779236e+02   2.1592092e-02
   1.0779308e+02   2.1576286e-02
   1.0779380e+02   2.1560488e-02
   1.0779452e+02   2.1544698e-02
   1.0779524e+02   2.1528916e-02
   1.0779596e+02   2.1513143e-02
   1.0779669e+02   2.1497378e-02
   1.0779741e+02   2.1481621e-02
   1.0779813e+02   2.1465873e-02
   1.0779885e+02   2.1450132e-02
   1.0779957e+02   2.1434400e-02
   1.0780029e+02   2.1418676e-02
   1.0780101e+02   2.1402961e-02
   1.0780173e+02   2.1387253e-02
   1.0780245e+02   2.1371554e-02
   1.0780317e+02   2.1355863e-02
   1.0780389e+02   2.1340180e-02
   1.0780461e+02   2.1324505e-02
   1.0780533e+02   2.1308838e-02
   1.0780605e+02   2.1293180e-02
   1.0780677e+02   2.1277530e-02
   1.0780749e+02   2.1261887e-02
   1.0780821e+02   2.1246254e-02
   1.0780893e+02   2.1230628e-02
   1.0780965e+02   2.1215010e-02
   1.0781037e+02   2.1199401e-02
   1.0781109e+02   2.1183799e-02
   1.0781181e+02   2.1168206e-02
   1.0781253e+02   2.1152621e-02
   1.0781324e+02   2.1137045e-02
   1.0781396e+02   2.1121476e-02
   1.0781468e+02   2.1105915e-02
   1.0781540e+02   2.1090363e-02
   1.0781612e+02   2.1074819e-02
   1.0781684e+02   2.1059282e-02
   1.0781755e+02   2.1043754e-02
   1.0781827e+02   2.1028234e-02
   1.0781899e+02   2.1012723e-02
   1.0781971e+02   2.0997219e-02
   1.0782042e+02   2.0981723e-02
   1.0782114e+02   2.0966236e-02
   1.0782186e+02   2.0950756e-02
   1.0782258e+02   2.0935285e-02
   1.0782329e+02   2.0919822e-02
   1.0782401e+02   2.0904367e-02
   1.0782473e+02   2.0888920e-02
   1.0782544e+02   2.0873481e-02
   1.0782616e+02   2.0858050e-02
   1.0782688e+02   2.0842627e-02
   1.0782759e+02   2.0827212e-02
   1.0782831e+02   2.0811806e-02
   1.0782902e+02   2.0796407e-02
   1.0782974e+02   2.0781017e-02
   1.0783046e+02   2.0765634e-02
   1.0783117e+02   2.0750260e-02
   1.0783189e+02   2.0734894e-02
   1.0783260e+02   2.0719535e-02
   1.0783332e+02   2.0704185e-02
   1.0783403e+02   2.0688843e-02
   1.0783475e+02   2.0673509e-02
   1.0783546e+02   2.0658183e-02
   1.0783618e+02   2.0642864e-02
   1.0783689e+02   2.0627554e-02
   1.0783761e+02   2.0612252e-02
   1.0783832e+02   2.0596958e-02
   1.0783904e+02   2.0581672e-02
   1.0783975e+02   2.0566394e-02
   1.0784046e+02   2.0551124e-02
   1.0784118e+02   2.0535862e-02
   1.0784189e+02   2.0520609e-02
   1.0784261e+02   2.0505363e-02
   1.0784332e+02   2.0490125e-02
   1.0784403e+02   2.0474895e-02
   1.0784475e+02   2.0459673e-02
   1.0784546e+02   2.0444459e-02
   1.0784617e+02   2.0429253e-02
   1.0784689e+02   2.0414055e-02
   1.0784760e+02   2.0398865e-02
   1.0784831e+02   2.0383683e-02
   1.0784902e+02   2.0368509e-02
   1.0784974e+02   2.0353342e-02
   1.0785045e+02   2.0338184e-02
   1.0785116e+02   2.0323034e-02
   1.0785187e+02   2.0307892e-02
   1.0785259e+02   2.0292758e-02
   1.0785330e+02   2.0277631e-02
   1.0785401e+02   2.0262513e-02
   1.0785472e+02   2.0247402e-02
   1.0785543e+02   2.0232300e-02
   1.0785615e+02   2.0217205e-02
   1.0785686e+02   2.0202119e-02
   1.0785757e+02   2.0187040e-02
   1.0785828e+02   2.0171969e-02
   1.0785899e+02   2.0156907e-02
   1.0785970e+02   2.0141852e-02
   1.0786041e+02   2.0126805e-02
   1.0786112e+02   2.0111766e-02
   1.0786183e+02   2.0096734e-02
   1.0786254e+02   2.0081711e-02
   1.0786325e+02   2.0066696e-02
   1.0786396e+02   2.0051688e-02
   1.0786467e+02   2.0036689e-02
   1.0786538e+02   2.0021697e-02
   1.0786609e+02   2.0006713e-02
   1.0786680e+02   1.9991737e-02
   1.0786751e+02   1.9976769e-02
   1.0786822e+02   1.9961809e-02
   1.0786893e+02   1.9946857e-02
   1.0786964e+02   1.9931913e-02
   1.0787035e+02   1.9916976e-02
   1.0787106e+02   1.9902048e-02
   1.0787177e+02   1.9887127e-02
   1.0787248e+02   1.9872214e-02
   1.0787319e+02   1.9857309e-02
   1.0787390e+02   1.9842412e-02
   1.0787460e+02   1.9827522e-02
   1.0787531e+02   1.9812641e-02
   1.0787602e+02   1.9797767e-02
   1.0787673e+02   1.9782902e-02
   1.0787744e+02   1.9768044e-02
   1.0787815e+02   1.9753193e-02
   1.0787885e+02   1.9738351e-02
   1.0787956e+02   1.9723517e-02
   1.0788027e+02   1.9708690e-02
   1.0788098e+02   1.9693871e-02
   1.0788168e+02   1.9679060e-02
   1.0788239e+02   1.9664257e-02
   1.0788310e+02   1.9649462e-02
   1.0788381e+02   1.9634674e-02
   1.0788451e+02   1.9619894e-02
   1.0788522e+02   1.9605122e-02
   1.0788593e+02   1.9590358e-02
   1.0788663e+02   1.9575602e-02
   1.0788734e+02   1.9560853e-02
   1.0788804e+02   1.9546112e-02
   1.0788875e+02   1.9531379e-02
   1.0788946e+02   1.9516654e-02
   1.0789016e+02   1.9501937e-02
   1.0789087e+02   1.9487227e-02
   1.0789157e+02   1.9472525e-02
   1.0789228e+02   1.9457831e-02
   1.0789299e+02   1.9443145e-02
   1.0789369e+02   1.9428466e-02
   1.0789440e+02   1.9413795e-02
   1.0789510e+02   1.9399132e-02
   1.0789581e+02   1.9384477e-02
   1.0789651e+02   1.9369829e-02
   1.0789722e+02   1.9355190e-02
   1.0789792e+02   1.9340557e-02
   1.0789863e+02   1.9325933e-02
   1.0789933e+02   1.9311317e-02
   1.0790004e+02   1.9296708e-02
   1.0790074e+02   1.9282107e-02
   1.0790144e+02   1.9267513e-02
   1.0790215e+02   1.9252927e-02
   1.0790285e+02   1.9238349e-02
   1.0790356e+02   1.9223779e-02
   1.0790426e+02   1.9209217e-02
   1.0790496e+02   1.9194662e-02
   1.0790567e+02   1.9180115e-02
   1.0790637e+02   1.9165575e-02
   1.0790707e+02   1.9151044e-02
   1.0790778e+02   1.9136520e-02
   1.0790848e+02   1.9122003e-02
   1.0790918e+02   1.9107495e-02
   1.0790988e+02   1.9092994e-02
   1.0791059e+02   1.9078500e-02
   1.0791129e+02   1.9064015e-02
   1.0791199e+02   1.9049537e-02
   1.0791269e+02   1.9035067e-02
   1.0791340e+02   1.9020604e-02
   1.0791410e+02   1.9006149e-02
   1.0791480e+02   1.8991702e-02
   1.0791550e+02   1.8977263e-02
   1.0791620e+02   1.8962831e-02
   1.0791691e+02   1.8948406e-02
   1.0791761e+02   1.8933990e-02
   1.0791831e+02   1.8919581e-02
   1.0791901e+02   1.8905180e-02
   1.0791971e+02   1.8890786e-02
   1.0792041e+02   1.8876400e-02
   1.0792111e+02   1.8862022e-02
   1.0792181e+02   1.8847651e-02
   1.0792252e+02   1.8833288e-02
   1.0792322e+02   1.8818932e-02
   1.0792392e+02   1.8804584e-02
   1.0792462e+02   1.8790244e-02
   1.0792532e+02   1.8775912e-02
   1.0792602e+02   1.8761587e-02
   1.0792672e+02   1.8747269e-02
   1.0792742e+02   1.8732960e-02
   1.0792812e+02   1.8718657e-02
   1.0792882e+02   1.8704363e-02
   1.0792952e+02   1.8690076e-02
   1.0793022e+02   1.8675796e-02
   1.0793092e+02   1.8661525e-02
   1.0793162e+02   1.8647261e-02
   1.0793231e+02   1.8633004e-02
   1.0793301e+02   1.8618755e-02
   1.0793371e+02   1.8604513e-02
   1.0793441e+02   1.8590280e-02
   1.0793511e+02   1.8576053e-02
   1.0793581e+02   1.8561835e-02
   1.0793651e+02   1.8547623e-02
   1.0793721e+02   1.8533420e-02
   1.0793790e+02   1.8519224e-02
   1.0793860e+02   1.8505035e-02
   1.0793930e+02   1.8490855e-02
   1.0794000e+02   1.8476681e-02
   1.0794070e+02   1.8462515e-02
   1.0794139e+02   1.8448357e-02
   1.0794209e+02   1.8434206e-02
   1.0794279e+02   1.8420063e-02
   1.0794349e+02   1.8405928e-02
   1.0794418e+02   1.8391799e-02
   1.0794488e+02   1.8377679e-02
   1.0794558e+02   1.8363566e-02
   1.0794627e+02   1.8349460e-02
   1.0794697e+02   1.8335362e-02
   1.0794767e+02   1.8321272e-02
   1.0794836e+02   1.8307189e-02
   1.0794906e+02   1.8293113e-02
   1.0794976e+02   1.8279045e-02
   1.0795045e+02   1.8264985e-02
   1.0795115e+02   1.8250932e-02
   1.0795185e+02   1.8236887e-02
   1.0795254e+02   1.8222849e-02
   1.0795324e+02   1.8208818e-02
   1.0795393e+02   1.8194795e-02
   1.0795463e+02   1.8180780e-02
   1.0795532e+02   1.8166772e-02
   1.0795602e+02   1.8152771e-02
   1.0795672e+02   1.8138778e-02
   1.0795741e+02   1.8124793e-02
   1.0795811e+02   1.8110815e-02
   1.0795880e+02   1.8096844e-02
   1.0795949e+02   1.8082881e-02
   1.0796019e+02   1.8068925e-02
   1.0796088e+02   1.8054977e-02
   1.0796158e+02   1.8041036e-02
   1.0796227e+02   1.8027103e-02
   1.0796297e+02   1.8013177e-02
   1.0796366e+02   1.7999258e-02
   1.0796436e+02   1.7985347e-02
   1.0796505e+02   1.7971444e-02
   1.0796574e+02   1.7957548e-02
   1.0796644e+02   1.7943659e-02
   1.0796713e+02   1.7929778e-02
   1.0796782e+02   1.7915904e-02
   1.0796852e+02   1.7902038e-02
   1.0796921e+02   1.7888179e-02
   1.0796990e+02   1.7874327e-02
   1.0797060e+02   1.7860483e-02
   1.0797129e+02   1.7846646e-02
   1.0797198e+02   1.7832817e-02
   1.0797268e+02   1.7818995e-02
   1.0797337e+02   1.7805180e-02
   1.0797406e+02   1.7791373e-02
   1.0797475e+02   1.7777574e-02
   1.0797545e+02   1.7763781e-02
   1.0797614e+02   1.7749996e-02
   1.0797683e+02   1.7736219e-02
   1.0797752e+02   1.7722449e-02
   1.0797821e+02   1.7708686e-02
   1.0797890e+02   1.7694931e-02
   1.0797960e+02   1.7681183e-02
   1.0798029e+02   1.7667442e-02
   1.0798098e+02   1.7653709e-02
   1.0798167e+02   1.7639983e-02
   1.0798236e+02   1.7626264e-02
   1.0798305e+02   1.7612553e-02
   1.0798374e+02   1.7598849e-02
   1.0798443e+02   1.7585153e-02
   1.0798513e+02   1.7571464e-02
   1.0798582e+02   1.7557782e-02
   1.0798651e+02   1.7544108e-02
   1.0798720e+02   1.7530440e-02
   1.0798789e+02   1.7516781e-02
   1.0798858e+02   1.7503128e-02
   1.0798927e+02   1.7489483e-02
   1.0798996e+02   1.7475846e-02
   1.0799065e+02   1.7462215e-02
   1.0799134e+02   1.7448592e-02
   1.0799203e+02   1.7434976e-02
   1.0799272e+02   1.7421368e-02
   1.0799341e+02   1.7407767e-02
   1.0799409e+02   1.7394173e-02
   1.0799478e+02   1.7380586e-02
   1.0799547e+02   1.7367007e-02
   1.0799616e+02   1.7353435e-02
   1.0799685e+02   1.7339871e-02
   1.0799754e+02   1.7326314e-02
   1.0799823e+02   1.7312764e-02
   1.0799892e+02   1.7299221e-02
   1.0799961e+02   1.7285685e-02
   1.0800029e+02   1.7272157e-02
   1.0800098e+02   1.7258636e-02
   1.0800167e+02   1.7245123e-02
   1.0800236e+02   1.7231617e-02
   1.0800305e+02   1.7218118e-02
   1.0800373e+02   1.7204626e-02
   1.0800442e+02   1.7191141e-02
   1.0800511e+02   1.7177664e-02
   1.0800580e+02   1.7164194e-02
   1.0800648e+02   1.7150732e-02
   1.0800717e+02   1.7137276e-02
   1.0800786e+02   1.7123828e-02
   1.0800854e+02   1.7110387e-02
   1.0800923e+02   1.7096953e-02
   1.0800992e+02   1.7083527e-02
   1.0801061e+02   1.7070108e-02
   1.0801129e+02   1.7056696e-02
   1.0801198e+02   1.7043291e-02
   1.0801266e+02   1.7029894e-02
   1.0801335e+02   1.7016503e-02
   1.0801404e+02   1.7003120e-02
   1.0801472e+02   1.6989745e-02
   1.0801541e+02   1.6976376e-02
   1.0801609e+02   1.6963015e-02
   1.0801678e+02   1.6949660e-02
   1.0801747e+02   1.6936313e-02
   1.0801815e+02   1.6922974e-02
   1.0801884e+02   1.6909641e-02
   1.0801952e+02   1.6896316e-02
   1.0802021e+02   1.6882998e-02
   1.0802089e+02   1.6869687e-02
   1.0802158e+02   1.6856383e-02
   1.0802226e+02   1.6843087e-02
   1.0802295e+02   1.6829797e-02
   1.0802363e+02   1.6816515e-02
   1.0802432e+02   1.6803240e-02
   1.0802500e+02   1.6789972e-02
   1.0802568e+02   1.6776712e-02
   1.0802637e+02   1.6763458e-02
   1.0802705e+02   1.6750212e-02
   1.0802774e+02   1.6736973e-02
   1.0802842e+02   1.6723741e-02
   1.0802910e+02   1.6710516e-02
   1.0802979e+02   1.6697299e-02
   1.0803047e+02   1.6684088e-02
   1.0803116e+02   1.6670885e-02
   1.0803184e+02   1.6657689e-02
   1.0803252e+02   1.6644500e-02
   1.0803321e+02   1.6631318e-02
   1.0803389e+02   1.6618143e-02
   1.0803457e+02   1.6604975e-02
   1.0803525e+02   1.6591815e-02
   1.0803594e+02   1.6578662e-02
   1.0803662e+02   1.6565515e-02
   1.0803730e+02   1.6552376e-02
   1.0803798e+02   1.6539244e-02
   1.0803867e+02   1.6526120e-02
   1.0803935e+02   1.6513002e-02
   1.0804003e+02   1.6499891e-02
   1.0804071e+02   1.6486788e-02
   1.0804139e+02   1.6473692e-02
   1.0804208e+02   1.6460602e-02
   1.0804276e+02   1.6447520e-02
   1.0804344e+02   1.6434445e-02
   1.0804412e+02   1.6421377e-02
   1.0804480e+02   1.6408316e-02
   1.0804548e+02   1.6395263e-02
   1.0804616e+02   1.6382216e-02
   1.0804685e+02   1.6369176e-02
   1.0804753e+02   1.6356144e-02
   1.0804821e+02   1.6343118e-02
   1.0804889e+02   1.6330100e-02
   1.0804957e+02   1.6317089e-02
   1.0805025e+02   1.6304085e-02
   1.0805093e+02   1.6291087e-02
   1.0805161e+02   1.6278097e-02
   1.0805229e+02   1.6265114e-02
   1.0805297e+02   1.6252139e-02
   1.0805365e+02   1.6239170e-02
   1.0805433e+02   1.6226208e-02
   1.0805501e+02   1.6213253e-02
   1.0805569e+02   1.6200305e-02
   1.0805637e+02   1.6187365e-02
   1.0805705e+02   1.6174431e-02
   1.0805773e+02   1.6161505e-02
   1.0805841e+02   1.6148585e-02
   1.0805908e+02   1.6135673e-02
   1.0805976e+02   1.6122767e-02
   1.0806044e+02   1.6109869e-02
   1.0806112e+02   1.6096977e-02
   1.0806180e+02   1.6084093e-02
   1.0806248e+02   1.6071215e-02
   1.0806316e+02   1.6058345e-02
   1.0806384e+02   1.6045482e-02
   1.0806451e+02   1.6032625e-02
   1.0806519e+02   1.6019776e-02
   1.0806587e+02   1.6006934e-02
   1.0806655e+02   1.5994099e-02
   1.0806723e+02   1.5981270e-02
   1.0806790e+02   1.5968449e-02
   1.0806858e+02   1.5955635e-02
   1.0806926e+02   1.5942827e-02
   1.0806994e+02   1.5930027e-02
   1.0807061e+02   1.5917234e-02
   1.0807129e+02   1.5904447e-02
   1.0807197e+02   1.5891668e-02
   1.0807264e+02   1.5878896e-02
   1.0807332e+02   1.5866130e-02
   1.0807400e+02   1.5853372e-02
   1.0807467e+02   1.5840620e-02
   1.0807535e+02   1.5827876e-02
   1.0807603e+02   1.5815138e-02
   1.0807670e+02   1.5802408e-02
   1.0807738e+02   1.5789684e-02
   1.0807806e+02   1.5776967e-02
   1.0807873e+02   1.5764258e-02
   1.0807941e+02   1.5751555e-02
   1.0808008e+02   1.5738859e-02
   1.0808076e+02   1.5726170e-02
   1.0808143e+02   1.5713488e-02
   1.0808211e+02   1.5700813e-02
   1.0808279e+02   1.5688145e-02
   1.0808346e+02   1.5675484e-02
   1.0808414e+02   1.5662830e-02
   1.0808481e+02   1.5650183e-02
   1.0808549e+02   1.5637543e-02
   1.0808616e+02   1.5624909e-02
   1.0808684e+02   1.5612283e-02
   1.0808751e+02   1.5599663e-02
   1.0808818e+02   1.5587051e-02
   1.0808886e+02   1.5574445e-02
   1.0808953e+02   1.5561846e-02
   1.0809021e+02   1.5549254e-02
   1.0809088e+02   1.5536669e-02
   1.0809156e+02   1.5524091e-02
   1.0809223e+02   1.5511520e-02
   1.0809290e+02   1.5498956e-02
   1.0809358e+02   1.5486398e-02
   1.0809425e+02   1.5473848e-02
   1.0809492e+02   1.5461304e-02
   1.0809560e+02   1.5448767e-02
   1.0809627e+02   1.5436237e-02
   1.0809694e+02   1.5423714e-02
   1.0809762e+02   1.5411198e-02
   1.0809829e+02   1.5398689e-02
   1.0809896e+02   1.5386187e-02
   1.0809964e+02   1.5373691e-02
   1.0810031e+02   1.5361202e-02
   1.0810098e+02   1.5348721e-02
   1.0810165e+02   1.5336246e-02
   1.0810233e+02   1.5323778e-02
   1.0810300e+02   1.5311317e-02
   1.0810367e+02   1.5298862e-02
   1.0810434e+02   1.5286415e-02
   1.0810501e+02   1.5273974e-02
   1.0810569e+02   1.5261540e-02
   1.0810636e+02   1.5249113e-02
   1.0810703e+02   1.5236693e-02
   1.0810770e+02   1.5224280e-02
   1.0810837e+02   1.5211873e-02
   1.0810904e+02   1.5199474e-02
   1.0810971e+02   1.5187081e-02
   1.0811039e+02   1.5174695e-02
   1.0811106e+02   1.5162316e-02
   1.0811173e+02   1.5149943e-02
   1.0811240e+02   1.5137578e-02
   1.0811307e+02   1.5125219e-02
   1.0811374e+02   1.5112867e-02
   1.0811441e+02   1.5100522e-02
   1.0811508e+02   1.5088184e-02
   1.0811575e+02   1.5075852e-02
   1.0811642e+02   1.5063528e-02
   1.0811709e+02   1.5051210e-02
   1.0811776e+02   1.5038899e-02
   1.0811843e+02   1.5026594e-02
   1.0811910e+02   1.5014297e-02
   1.0811977e+02   1.5002006e-02
   1.0812044e+02   1.4989722e-02
   1.0812111e+02   1.4977445e-02
   1.0812178e+02   1.4965175e-02
   1.0812245e+02   1.4952911e-02
   1.0812312e+02   1.4940654e-02
   1.0812379e+02   1.4928404e-02
   1.0812445e+02   1.4916161e-02
   1.0812512e+02   1.4903924e-02
   1.0812579e+02   1.4891694e-02
   1.0812646e+02   1.4879471e-02
   1.0812713e+02   1.4867255e-02
   1.0812780e+02   1.4855046e-02
   1.0812847e+02   1.4842843e-02
   1.0812913e+02   1.4830647e-02
   1.0812980e+02   1.4818457e-02
   1.0813047e+02   1.4806275e-02
   1.0813114e+02   1.4794099e-02
   1.0813181e+02   1.4781930e-02
   1.0813247e+02   1.4769768e-02
   1.0813314e+02   1.4757612e-02
   1.0813381e+02   1.4745463e-02
   1.0813448e+02   1.4733321e-02
   1.0813514e+02   1.4721186e-02
   1.0813581e+02   1.4709057e-02
   1.0813648e+02   1.4696935e-02
   1.0813714e+02   1.4684820e-02
   1.0813781e+02   1.4672711e-02
   1.0813848e+02   1.4660610e-02
   1.0813914e+02   1.4648515e-02
   1.0813981e+02   1.4636426e-02
   1.0814048e+02   1.4624344e-02
   1.0814114e+02   1.4612269e-02
   1.0814181e+02   1.4600201e-02
   1.0814248e+02   1.4588140e-02
   1.0814314e+02   1.4576085e-02
   1.0814381e+02   1.4564036e-02
   1.0814447e+02   1.4551995e-02
   1.0814514e+02   1.4539960e-02
   1.0814581e+02   1.4527932e-02
   1.0814647e+02   1.4515910e-02
   1.0814714e+02   1.4503896e-02
   1.0814780e+02   1.4491887e-02
   1.0814847e+02   1.4479886e-02
   1.0814913e+02   1.4467891e-02
   1.0814980e+02   1.4455903e-02
   1.0815046e+02   1.4443921e-02
   1.0815113e+02   1.4431947e-02
   1.0815179e+02   1.4419979e-02
   1.0815246e+02   1.4408017e-02
   1.0815312e+02   1.4396062e-02
   1.0815378e+02   1.4384114e-02
   1.0815445e+02   1.4372172e-02
   1.0815511e+02   1.4360238e-02
   1.0815578e+02   1.4348309e-02
   1.0815644e+02   1.4336388e-02
   1.0815711e+02   1.4324473e-02
   1.0815777e+02   1.4312564e-02
   1.0815843e+02   1.4300663e-02
   1.0815910e+02   1.4288767e-02
   1.0815976e+02   1.4276879e-02
   1.0816042e+02   1.4264997e-02
   1.0816109e+02   1.4253122e-02
   1.0816175e+02   1.4241253e-02
   1.0816241e+02   1.4229391e-02
   1.0816308e+02   1.4217536e-02
   1.0816374e+02   1.4205687e-02
   1.0816440e+02   1.4193845e-02
   1.0816506e+02   1.4182010e-02
   1.0816573e+02   1.4170181e-02
   1.0816639e+02   1.4158358e-02
   1.0816705e+02   1.4146543e-02
   1.0816771e+02   1.4134733e-02
   1.0816838e+02   1.4122931e-02
   1.0816904e+02   1.4111135e-02
   1.0816970e+02   1.4099345e-02
   1.0817036e+02   1.4087563e-02
   1.0817102e+02   1.4075786e-02
   1.0817169e+02   1.4064017e-02
   1.0817235e+02   1.4052254e-02
   1.0817301e+02   1.4040497e-02
   1.0817367e+02   1.4028747e-02
   1.0817433e+02   1.4017004e-02
   1.0817499e+02   1.4005267e-02
   1.0817565e+02   1.3993537e-02
   1.0817631e+02   1.3981813e-02
   1.0817698e+02   1.3970096e-02
   1.0817764e+02   1.3958386e-02
   1.0817830e+02   1.3946682e-02
   1.0817896e+02   1.3934984e-02
   1.0817962e+02   1.3923294e-02
   1.0818028e+02   1.3911609e-02
   1.0818094e+02   1.3899931e-02
   1.0818160e+02   1.3888260e-02
   1.0818226e+02   1.3876595e-02
   1.0818292e+02   1.3864937e-02
   1.0818358e+02   1.3853286e-02
   1.0818424e+02   1.3841641e-02
   1.0818490e+02   1.3830002e-02
   1.0818556e+02   1.3818370e-02
   1.0818622e+02   1.3806744e-02
   1.0818688e+02   1.3795125e-02
   1.0818754e+02   1.3783513e-02
   1.0818820e+02   1.3771907e-02
   1.0818885e+02   1.3760307e-02
   1.0818951e+02   1.3748714e-02
   1.0819017e+02   1.3737128e-02
   1.0819083e+02   1.3725548e-02
   1.0819149e+02   1.3713975e-02
   1.0819215e+02   1.3702408e-02
   1.0819281e+02   1.3690847e-02
   1.0819346e+02   1.3679293e-02
   1.0819412e+02   1.3667746e-02
   1.0819478e+02   1.3656205e-02
   1.0819544e+02   1.3644670e-02
   1.0819610e+02   1.3633142e-02
   1.0819676e+02   1.3621621e-02
   1.0819741e+02   1.3610106e-02
   1.0819807e+02   1.3598597e-02
   1.0819873e+02   1.3587095e-02
   1.0819939e+02   1.3575600e-02
   1.0820004e+02   1.3564110e-02
   1.0820070e+02   1.3552628e-02
   1.0820136e+02   1.3541152e-02
   1.0820201e+02   1.3529682e-02
   1.0820267e+02   1.3518219e-02
   1.0820333e+02   1.3506762e-02
   1.0820399e+02   1.3495311e-02
   1.0820464e+02   1.3483867e-02
   1.0820530e+02   1.3472430e-02
   1.0820595e+02   1.3460999e-02
   1.0820661e+02   1.3449574e-02
   1.0820727e+02   1.3438156e-02
   1.0820792e+02   1.3426744e-02
   1.0820858e+02   1.3415339e-02
   1.0820924e+02   1.3403940e-02
   1.0820989e+02   1.3392548e-02
   1.0821055e+02   1.3381162e-02
   1.0821120e+02   1.3369782e-02
   1.0821186e+02   1.3358409e-02
   1.0821251e+02   1.3347043e-02
   1.0821317e+02   1.3335682e-02
   1.0821382e+02   1.3324328e-02
   1.0821448e+02   1.3312981e-02
   1.0821514e+02   1.3301640e-02
   1.0821579e+02   1.3290305e-02
   1.0821645e+02   1.3278977e-02
   1.0821710e+02   1.3267655e-02
   1.0821775e+02   1.3256340e-02
   1.0821841e+02   1.3245031e-02
   1.0821906e+02   1.3233728e-02
   1.0821972e+02   1.3222432e-02
   1.0822037e+02   1.3211142e-02
   1.0822103e+02   1.3199859e-02
   1.0822168e+02   1.3188582e-02
   1.0822233e+02   1.3177311e-02
   1.0822299e+02   1.3166047e-02
   1.0822364e+02   1.3154789e-02
   1.0822430e+02   1.3143537e-02
   1.0822495e+02   1.3132292e-02
   1.0822560e+02   1.3121053e-02
   1.0822626e+02   1.3109821e-02
   1.0822691e+02   1.3098595e-02
   1.0822756e+02   1.3087375e-02
   1.0822822e+02   1.3076162e-02
   1.0822887e+02   1.3064955e-02
   1.0822952e+02   1.3053754e-02
   1.0823018e+02   1.3042560e-02
   1.0823083e+02   1.3031372e-02
   1.0823148e+02   1.3020190e-02
   1.0823213e+02   1.3009015e-02
   1.0823279e+02   1.2997846e-02
   1.0823344e+02   1.2986684e-02
   1.0823409e+02   1.2975528e-02
   1.0823474e+02   1.2964378e-02
   1.0823539e+02   1.2953234e-02
   1.0823605e+02   1.2942097e-02
   1.0823670e+02   1.2930966e-02
   1.0823735e+02   1.2919842e-02
   1.0823800e+02   1.2908723e-02
   1.0823865e+02   1.2897612e-02
   1.0823930e+02   1.2886506e-02
   1.0823996e+02   1.2875407e-02
   1.0824061e+02   1.2864314e-02
   1.0824126e+02   1.2853227e-02
   1.0824191e+02   1.2842147e-02
   1.0824256e+02   1.2831073e-02
   1.0824321e+02   1.2820005e-02
   1.0824386e+02   1.2808944e-02
   1.0824451e+02   1.2797889e-02
   1.0824516e+02   1.2786840e-02
   1.0824581e+02   1.2775797e-02
   1.0824646e+02   1.2764761e-02
   1.0824711e+02   1.2753731e-02
   1.0824776e+02   1.2742708e-02
   1.0824841e+02   1.2731690e-02
   1.0824906e+02   1.2720679e-02
   1.0824971e+02   1.2709675e-02
   1.0825036e+02   1.2698676e-02
   1.0825101e+02   1.2687684e-02
   1.0825166e+02   1.2676698e-02
   1.0825231e+02   1.2665718e-02
   1.0825296e+02   1.2654745e-02
   1.0825361e+02   1.2643778e-02
   1.0825426e+02   1.2632817e-02
   1.0825491e+02   1.2621862e-02
   1.0825556e+02   1.2610914e-02
   1.0825621e+02   1.2599972e-02
   1.0825686e+02   1.2589036e-02
   1.0825751e+02   1.2578106e-02
   1.0825815e+02   1.2567183e-02
   1.0825880e+02   1.2556266e-02
   1.0825945e+02   1.2545355e-02
   1.0826010e+02   1.2534450e-02
   1.0826075e+02   1.2523552e-02
   1.0826140e+02   1.2512660e-02
   1.0826204e+02   1.2501774e-02
   1.0826269e+02   1.2490894e-02
   1.0826334e+02   1.2480021e-02
   1.0826399e+02   1.2469154e-02
   1.0826464e+02   1.2458293e-02
   1.0826528e+02   1.2447438e-02
   1.0826593e+02   1.2436589e-02
   1.0826658e+02   1.2425747e-02
   1.0826723e+02   1.2414911e-02
   1.0826787e+02   1.2404081e-02
   1.0826852e+02   1.2393257e-02
   1.0826917e+02   1.2382440e-02
   1.0826981e+02   1.2371629e-02
   1.0827046e+02   1.2360824e-02
   1.0827111e+02   1.2350025e-02
   1.0827175e+02   1.2339232e-02
   1.0827240e+02   1.2328446e-02
   1.0827305e+02   1.2317665e-02
   1.0827369e+02   1.2306891e-02
   1.0827434e+02   1.2296123e-02
   1.0827499e+02   1.2285362e-02
   1.0827563e+02   1.2274606e-02
   1.0827628e+02   1.2263857e-02
   1.0827692e+02   1.2253114e-02
   1.0827757e+02   1.2242377e-02
   1.0827821e+02   1.2231646e-02
   1.0827886e+02   1.2220921e-02
   1.0827951e+02   1.2210203e-02
   1.0828015e+02   1.2199490e-02
   1.0828080e+02   1.2188784e-02
   1.0828144e+02   1.2178084e-02
   1.0828209e+02   1.2167390e-02
   1.0828273e+02   1.2156703e-02
   1.0828338e+02   1.2146021e-02
   1.0828402e+02   1.2135346e-02
   1.0828467e+02   1.2124677e-02
   1.0828531e+02   1.2114014e-02
   1.0828595e+02   1.2103357e-02
   1.0828660e+02   1.2092706e-02
   1.0828724e+02   1.2082062e-02
   1.0828789e+02   1.2071423e-02
   1.0828853e+02   1.2060791e-02
   1.0828918e+02   1.2050165e-02
   1.0828982e+02   1.2039544e-02
   1.0829046e+02   1.2028931e-02
   1.0829111e+02   1.2018323e-02
   1.0829175e+02   1.2007721e-02
   1.0829239e+02   1.1997126e-02
   1.0829304e+02   1.1986536e-02
   1.0829368e+02   1.1975953e-02
   1.0829432e+02   1.1965376e-02
   1.0829497e+02   1.1954804e-02
   1.0829561e+02   1.1944240e-02
   1.0829625e+02   1.1933681e-02
   1.0829690e+02   1.1923128e-02
   1.0829754e+02   1.1912581e-02
   1.0829818e+02   1.1902041e-02
   1.0829882e+02   1.1891506e-02
   1.0829947e+02   1.1880978e-02
   1.0830011e+02   1.1870456e-02
   1.0830075e+02   1.1859939e-02
   1.0830139e+02   1.1849429e-02
   1.0830204e+02   1.1838925e-02
   1.0830268e+02   1.1828427e-02
   1.0830332e+02   1.1817936e-02
   1.0830396e+02   1.1807450e-02
   1.0830460e+02   1.1796970e-02
   1.0830525e+02   1.1786497e-02
   1.0830589e+02   1.1776029e-02
   1.0830653e+02   1.1765568e-02
   1.0830717e+02   1.1755112e-02
   1.0830781e+02   1.1744663e-02
   1.0830845e+02   1.1734220e-02
   1.0830909e+02   1.1723783e-02
   1.0830973e+02   1.1713351e-02
   1.0831037e+02   1.1702926e-02
   1.0831102e+02   1.1692507e-02
   1.0831166e+02   1.1682094e-02
   1.0831230e+02   1.1671688e-02
   1.0831294e+02   1.1661287e-02
   1.0831358e+02   1.1650892e-02
   1.0831422e+02   1.1640503e-02
   1.0831486e+02   1.1630120e-02
   1.0831550e+02   1.1619744e-02
   1.0831614e+02   1.1609373e-02
   1.0831678e+02   1.1599009e-02
   1.0831742e+02   1.1588650e-02
   1.0831806e+02   1.1578297e-02
   1.0831870e+02   1.1567951e-02
   1.0831934e+02   1.1557610e-02
   1.0831998e+02   1.1547276e-02
   1.0832062e+02   1.1536947e-02
   1.0832126e+02   1.1526625e-02
   1.0832189e+02   1.1516309e-02
   1.0832253e+02   1.1505998e-02
   1.0832317e+02   1.1495694e-02
   1.0832381e+02   1.1485395e-02
   1.0832445e+02   1.1475103e-02
   1.0832509e+02   1.1464817e-02
   1.0832573e+02   1.1454536e-02
   1.0832637e+02   1.1444262e-02
   1.0832700e+02   1.1433994e-02
   1.0832764e+02   1.1423731e-02
   1.0832828e+02   1.1413475e-02
   1.0832892e+02   1.1403224e-02
   1.0832956e+02   1.1392980e-02
   1.0833020e+02   1.1382742e-02
   1.0833083e+02   1.1372509e-02
   1.0833147e+02   1.1362283e-02
   1.0833211e+02   1.1352062e-02
   1.0833275e+02   1.1341848e-02
   1.0833338e+02   1.1331639e-02
   1.0833402e+02   1.1321437e-02
   1.0833466e+02   1.1311240e-02
   1.0833530e+02   1.1301050e-02
   1.0833593e+02   1.1290865e-02
   1.0833657e+02   1.1280686e-02
   1.0833721e+02   1.1270514e-02
   1.0833784e+02   1.1260347e-02
   1.0833848e+02   1.1250186e-02
   1.0833912e+02   1.1240031e-02
   1.0833975e+02   1.1229882e-02
   1.0834039e+02   1.1219739e-02
   1.0834103e+02   1.1209602e-02
   1.0834166e+02   1.1199471e-02
   1.0834230e+02   1.1189346e-02
   1.0834294e+02   1.1179227e-02
   1.0834357e+02   1.1169114e-02
   1.0834421e+02   1.1159007e-02
   1.0834484e+02   1.1148905e-02
   1.0834548e+02   1.1138810e-02
   1.0834611e+02   1.1128720e-02
   1.0834675e+02   1.1118637e-02
   1.0834739e+02   1.1108559e-02
   1.0834802e+02   1.1098488e-02
   1.0834866e+02   1.1088422e-02
   1.0834929e+02   1.1078362e-02
   1.0834993e+02   1.1068308e-02
   1.0835056e+02   1.1058260e-02
   1.0835120e+02   1.1048218e-02
   1.0835183e+02   1.1038182e-02
   1.0835247e+02   1.1028151e-02
   1.0835310e+02   1.1018127e-02
   1.0835373e+02   1.1008108e-02
   1.0835437e+02   1.0998096e-02
   1.0835500e+02   1.0988089e-02
   1.0835564e+02   1.0978088e-02
   1.0835627e+02   1.0968093e-02
   1.0835691e+02   1.0958104e-02
   1.0835754e+02   1.0948121e-02
   1.0835817e+02   1.0938144e-02
   1.0835881e+02   1.0928173e-02
   1.0835944e+02   1.0918207e-02
   1.0836007e+02   1.0908248e-02
   1.0836071e+02   1.0898294e-02
   1.0836134e+02   1.0888346e-02
   1.0836197e+02   1.0878404e-02
   1.0836261e+02   1.0868468e-02
   1.0836324e+02   1.0858538e-02
   1.0836387e+02   1.0848613e-02
   1.0836451e+02   1.0838695e-02
   1.0836514e+02   1.0828782e-02
   1.0836577e+02   1.0818876e-02
   1.0836641e+02   1.0808975e-02
   1.0836704e+02   1.0799080e-02
   1.0836767e+02   1.0789190e-02
   1.0836830e+02   1.0779307e-02
   1.0836894e+02   1.0769430e-02
   1.0836957e+02   1.0759558e-02
   1.0837020e+02   1.0749692e-02
   1.0837083e+02   1.0739832e-02
   1.0837146e+02   1.0729978e-02
   1.0837210e+02   1.0720130e-02
   1.0837273e+02   1.0710287e-02
   1.0837336e+02   1.0700451e-02
   1.0837399e+02   1.0690620e-02
   1.0837462e+02   1.0680795e-02
   1.0837525e+02   1.0670976e-02
   1.0837588e+02   1.0661163e-02
   1.0837652e+02   1.0651355e-02
   1.0837715e+02   1.0641554e-02
   1.0837778e+02   1.0631758e-02
   1.0837841e+02   1.0621968e-02
   1.0837904e+02   1.0612184e-02
   1.0837967e+02   1.0602405e-02
   1.0838030e+02   1.0592633e-02
   1.0838093e+02   1.0582866e-02
   1.0838156e+02   1.0573105e-02
   1.0838219e+02   1.0563350e-02
   1.0838282e+02   1.0553600e-02
   1.0838345e+02   1.0543857e-02
   1.0838408e+02   1.0534119e-02
   1.0838471e+02   1.0524387e-02
   1.0838534e+02   1.0514661e-02
   1.0838597e+02   1.0504941e-02
   1.0838660e+02   1.0495226e-02
   1.0838723e+02   1.0485517e-02
   1.0838786e+02   1.0475814e-02
   1.0838849e+02   1.0466117e-02
   1.0838912e+02   1.0456425e-02
   1.0838975e+02   1.0446740e-02
   1.0839038e+02   1.0437060e-02
   1.0839101e+02   1.0427386e-02
   1.0839164e+02   1.0417717e-02
   1.0839227e+02   1.0408055e-02
   1.0839289e+02   1.0398398e-02
   1.0839352e+02   1.0388747e-02
   1.0839415e+02   1.0379102e-02
   1.0839478e+02   1.0369462e-02
   1.0839541e+02   1.0359828e-02
   1.0839604e+02   1.0350200e-02
   1.0839667e+02   1.0340578e-02
   1.0839729e+02   1.0330962e-02
   1.0839792e+02   1.0321351e-02
   1.0839855e+02   1.0311746e-02
   1.0839918e+02   1.0302146e-02
   1.0839981e+02   1.0292553e-02
   1.0840043e+02   1.0282965e-02
   1.0840106e+02   1.0273383e-02
   1.0840169e+02   1.0263807e-02
   1.0840232e+02   1.0254236e-02
   1.0840294e+02   1.0244671e-02
   1.0840357e+02   1.0235112e-02
   1.0840420e+02   1.0225559e-02
   1.0840482e+02   1.0216011e-02
   1.0840545e+02   1.0206469e-02
   1.0840608e+02   1.0196933e-02
   1.0840671e+02   1.0187403e-02
   1.0840733e+02   1.0177878e-02
   1.0840796e+02   1.0168359e-02
   1.0840859e+02   1.0158845e-02
   1.0840921e+02   1.0149338e-02
   1.0840984e+02   1.0139836e-02
   1.0841046e+02   1.0130340e-02
   1.0841109e+02   1.0120849e-02
   1.0841172e+02   1.0111364e-02
   1.0841234e+02   1.0101885e-02
   1.0841297e+02   1.0092412e-02
   1.0841359e+02   1.0082944e-02
   1.0841422e+02   1.0073482e-02
   1.0841485e+02   1.0064026e-02
   1.0841547e+02   1.0054575e-02
   1.0841610e+02   1.0045130e-02
   1.0841672e+02   1.0035691e-02
   1.0841735e+02   1.0026257e-02
   1.0841797e+02   1.0016829e-02
   1.0841860e+02   1.0007407e-02
   1.0841922e+02   9.9979904e-03
   1.0841985e+02   9.9885795e-03
   1.0842047e+02   9.9791743e-03
   1.0842110e+02   9.9697748e-03
   1.0842172e+02   9.9603809e-03
   1.0842235e+02   9.9509927e-03
   1.0842297e+02   9.9416101e-03
   1.0842360e+02   9.9322333e-03
   1.0842422e+02   9.9228620e-03
   1.0842484e+02   9.9134965e-03
   1.0842547e+02   9.9041366e-03
   1.0842609e+02   9.8947823e-03
   1.0842672e+02   9.8854337e-03
   1.0842734e+02   9.8760908e-03
   1.0842796e+02   9.8667535e-03
   1.0842859e+02   9.8574218e-03
   1.0842921e+02   9.8480958e-03
   1.0842983e+02   9.8387754e-03
   1.0843046e+02   9.8294607e-03
   1.0843108e+02   9.8201516e-03
   1.0843170e+02   9.8108481e-03
   1.0843233e+02   9.8015503e-03
   1.0843295e+02   9.7922581e-03
   1.0843357e+02   9.7829715e-03
   1.0843420e+02   9.7736906e-03
   1.0843482e+02   9.7644153e-03
   1.0843544e+02   9.7551456e-03
   1.0843606e+02   9.7458815e-03
   1.0843669e+02   9.7366230e-03
   1.0843731e+02   9.7273702e-03
   1.0843793e+02   9.7181229e-03
   1.0843855e+02   9.7088813e-03
   1.0843918e+02   9.6996453e-03
   1.0843980e+02   9.6904149e-03
   1.0844042e+02   9.6811901e-03
   1.0844104e+02   9.6719709e-03
   1.0844166e+02   9.6627573e-03
   1.0844229e+02   9.6535493e-03
   1.0844291e+02   9.6443469e-03
   1.0844353e+02   9.6351501e-03
   1.0844415e+02   9.6259589e-03
   1.0844477e+02   9.6167733e-03
   1.0844539e+02   9.6075933e-03
   1.0844601e+02   9.5984188e-03
   1.0844664e+02   9.5892500e-03
   1.0844726e+02   9.5800867e-03
   1.0844788e+02   9.5709290e-03
   1.0844850e+02   9.5617769e-03
   1.0844912e+02   9.5526304e-03
   1.0844974e+02   9.5434894e-03
   1.0845036e+02   9.5343540e-03
   1.0845098e+02   9.5252242e-03
   1.0845160e+02   9.5160999e-03
   1.0845222e+02   9.5069812e-03
   1.0845284e+02   9.4978681e-03
   1.0845346e+02   9.4887606e-03
   1.0845408e+02   9.4796586e-03
   1.0845470e+02   9.4705621e-03
   1.0845532e+02   9.4614712e-03
   1.0845594e+02   9.4523859e-03
   1.0845656e+02   9.4433061e-03
   1.0845718e+02   9.4342319e-03
   1.0845780e+02   9.4251632e-03
   1.0845842e+02   9.4161000e-03
   1.0845904e+02   9.4070424e-03
   1.0845966e+02   9.3979904e-03
   1.0846028e+02   9.3889439e-03
   1.0846090e+02   9.3799029e-03
   1.0846151e+02   9.3708674e-03
   1.0846213e+02   9.3618375e-03
   1.0846275e+02   9.3528132e-03
   1.0846337e+02   9.3437943e-03
   1.0846399e+02   9.3347810e-03
   1.0846461e+02   9.3257732e-03
   1.0846523e+02   9.3167709e-03
   1.0846585e+02   9.3077741e-03
   1.0846646e+02   9.2987829e-03
   1.0846708e+02   9.2897972e-03
   1.0846770e+02   9.2808170e-03
   1.0846832e+02   9.2718423e-03
   1.0846894e+02   9.2628731e-03
   1.0846955e+02   9.2539094e-03
   1.0847017e+02   9.2449513e-03
   1.0847079e+02   9.2359986e-03
   1.0847141e+02   9.2270515e-03
   1.0847202e+02   9.2181098e-03
   1.0847264e+02   9.2091736e-03
   1.0847326e+02   9.2002430e-03
   1.0847388e+02   9.1913178e-03
   1.0847449e+02   9.1823981e-03
   1.0847511e+02   9.1734840e-03
   1.0847573e+02   9.1645753e-03
   1.0847634e+02   9.1556721e-03
   1.0847696e+02   9.1467743e-03
   1.0847758e+02   9.1378821e-03
   1.0847819e+02   9.1289953e-03
   1.0847881e+02   9.1201140e-03
   1.0847943e+02   9.1112382e-03
   1.0848004e+02   9.1023679e-03
   1.0848066e+02   9.0935030e-03
   1.0848128e+02   9.0846436e-03
   1.0848189e+02   9.0757897e-03
   1.0848251e+02   9.0669413e-03
   1.0848312e+02   9.0580983e-03
   1.0848374e+02   9.0492607e-03
   1.0848435e+02   9.0404287e-03
   1.0848497e+02   9.0316021e-03
   1.0848559e+02   9.0227809e-03
   1.0848620e+02   9.0139652e-03
   1.0848682e+02   9.0051550e-03
   1.0848743e+02   8.9963502e-03
   1.0848805e+02   8.9875508e-03
   1.0848866e+02   8.9787569e-03
   1.0848928e+02   8.9699684e-03
   1.0848989e+02   8.9611854e-03
   1.0849051e+02   8.9524078e-03
   1.0849112e+02   8.9436357e-03
   1.0849174e+02   8.9348690e-03
   1.0849235e+02   8.9261077e-03
   1.0849297e+02   8.9173519e-03
   1.0849358e+02   8.9086015e-03
   1.0849419e+02   8.8998565e-03
   1.0849481e+02   8.8911170e-03
   1.0849542e+02   8.8823828e-03
   1.0849604e+02   8.8736541e-03
   1.0849665e+02   8.8649308e-03
   1.0849726e+02   8.8562130e-03
   1.0849788e+02   8.8475005e-03
   1.0849849e+02   8.8387935e-03
   1.0849911e+02   8.8300918e-03
   1.0849972e+02   8.8213956e-03
   1.0850033e+02   8.8127048e-03
   1.0850095e+02   8.8040194e-03
   1.0850156e+02   8.7953394e-03
   1.0850217e+02   8.7866648e-03
   1.0850279e+02   8.7779956e-03
   1.0850340e+02   8.7693319e-03
   1.0850401e+02   8.7606735e-03
   1.0850462e+02   8.7520204e-03
   1.0850524e+02   8.7433728e-03
   1.0850585e+02   8.7347306e-03
   1.0850646e+02   8.7260938e-03
   1.0850707e+02   8.7174623e-03
   1.0850769e+02   8.7088363e-03
   1.0850830e+02   8.7002156e-03
   1.0850891e+02   8.6916003e-03
   1.0850952e+02   8.6829904e-03
   1.0851014e+02   8.6743858e-03
   1.0851075e+02   8.6657867e-03
   1.0851136e+02   8.6571929e-03
   1.0851197e+02   8.6486045e-03
   1.0851258e+02   8.6400214e-03
   1.0851320e+02   8.6314437e-03
   1.0851381e+02   8.6228714e-03
   1.0851442e+02   8.6143044e-03
   1.0851503e+02   8.6057428e-03
   1.0851564e+02   8.5971866e-03
   1.0851625e+02   8.5886357e-03
   1.0851686e+02   8.5800902e-03
   1.0851747e+02   8.5715500e-03
   1.0851809e+02   8.5630152e-03
   1.0851870e+02   8.5544857e-03
   1.0851931e+02   8.5459616e-03
   1.0851992e+02   8.5374428e-03
   1.0852053e+02   8.5289294e-03
   1.0852114e+02   8.5204213e-03
   1.0852175e+02   8.5119185e-03
   1.0852236e+02   8.5034211e-03
   1.0852297e+02   8.4949290e-03
   1.0852358e+02   8.4864423e-03
   1.0852419e+02   8.4779608e-03
   1.0852480e+02   8.4694847e-03
   1.0852541e+02   8.4610140e-03
   1.0852602e+02   8.4525485e-03
   1.0852663e+02   8.4440884e-03
   1.0852724e+02   8.4356336e-03
   1.0852785e+02   8.4271842e-03
   1.0852846e+02   8.4187400e-03
   1.0852907e+02   8.4103012e-03
   1.0852968e+02   8.4018677e-03
   1.0853029e+02   8.3934395e-03
   1.0853090e+02   8.3850166e-03
   1.0853150e+02   8.3765990e-03
   1.0853211e+02   8.3681867e-03
   1.0853272e+02   8.3597797e-03
   1.0853333e+02   8.3513780e-03
   1.0853394e+02   8.3429817e-03
   1.0853455e+02   8.3345906e-03
   1.0853516e+02   8.3262048e-03
   1.0853577e+02   8.3178243e-03
   1.0853637e+02   8.3094491e-03
   1.0853698e+02   8.3010792e-03
   1.0853759e+02   8.2927146e-03
   1.0853820e+02   8.2843553e-03
   1.0853881e+02   8.2760013e-03
   1.0853941e+02   8.2676525e-03
   1.0854002e+02   8.2593090e-03
   1.0854063e+02   8.2509708e-03
   1.0854124e+02   8.2426379e-03
   1.0854185e+02   8.2343103e-03
   1.0854245e+02   8.2259879e-03
   1.0854306e+02   8.2176708e-03
   1.0854367e+02   8.2093590e-03
   1.0854428e+02   8.2010524e-03
   1.0854488e+02   8.1927511e-03
   1.0854549e+02   8.1844551e-03
   1.0854610e+02   8.1761644e-03
   1.0854670e+02   8.1678789e-03
   1.0854731e+02   8.1595986e-03
   1.0854792e+02   8.1513236e-03
   1.0854852e+02   8.1430539e-03
   1.0854913e+02   8.1347894e-03
   1.0854974e+02   8.1265302e-03
   1.0855034e+02   8.1182762e-03
   1.0855095e+02   8.1100275e-03
   1.0855156e+02   8.1017840e-03
   1.0855216e+02   8.0935457e-03
   1.0855277e+02   8.0853127e-03
   1.0855337e+02   8.0770850e-03
   1.0855398e+02   8.0688624e-03
   1.0855459e+02   8.0606451e-03
   1.0855519e+02   8.0524331e-03
   1.0855580e+02   8.0442262e-03
   1.0855640e+02   8.0360247e-03
   1.0855701e+02   8.0278283e-03
   1.0855761e+02   8.0196371e-03
   1.0855822e+02   8.0114512e-03
   1.0855882e+02   8.0032705e-03
   1.0855943e+02   7.9950951e-03
   1.0856003e+02   7.9869248e-03
   1.0856064e+02   7.9787598e-03
   1.0856124e+02   7.9705999e-03
   1.0856185e+02   7.9624453e-03
   1.0856245e+02   7.9542959e-03
   1.0856306e+02   7.9461517e-03
   1.0856366e+02   7.9380127e-03
   1.0856427e+02   7.9298790e-03
   1.0856487e+02   7.9217504e-03
   1.0856548e+02   7.9136270e-03
   1.0856608e+02   7.9055088e-03
   1.0856668e+02   7.8973959e-03
   1.0856729e+02   7.8892881e-03
   1.0856789e+02   7.8811855e-03
   1.0856850e+02   7.8730881e-03
   1.0856910e+02   7.8649959e-03
   1.0856970e+02   7.8569089e-03
   1.0857031e+02   7.8488271e-03
   1.0857091e+02   7.8407504e-03
   1.0857152e+02   7.8326790e-03
   1.0857212e+02   7.8246127e-03
   1.0857272e+02   7.8165516e-03
   1.0857332e+02   7.8084957e-03
   1.0857393e+02   7.8004449e-03
   1.0857453e+02   7.7923993e-03
   1.0857513e+02   7.7843589e-03
   1.0857574e+02   7.7763237e-03
   1.0857634e+02   7.7682936e-03
   1.0857694e+02   7.7602687e-03
   1.0857755e+02   7.7522490e-03
   1.0857815e+02   7.7442344e-03
   1.0857875e+02   7.7362250e-03
   1.0857935e+02   7.7282208e-03
   1.0857995e+02   7.7202217e-03
   1.0858056e+02   7.7122277e-03
   1.0858116e+02   7.7042390e-03
   1.0858176e+02   7.6962553e-03
   1.0858236e+02   7.6882768e-03
   1.0858297e+02   7.6803035e-03
   1.0858357e+02   7.6723353e-03
   1.0858417e+02   7.6643723e-03
   1.0858477e+02   7.6564143e-03
   1.0858537e+02   7.6484616e-03
   1.0858597e+02   7.6405139e-03
   1.0858657e+02   7.6325715e-03
   1.0858718e+02   7.6246341e-03
   1.0858778e+02   7.6167019e-03
   1.0858838e+02   7.6087748e-03
   1.0858898e+02   7.6008528e-03
   1.0858958e+02   7.5929360e-03
   1.0859018e+02   7.5850243e-03
   1.0859078e+02   7.5771177e-03
   1.0859138e+02   7.5692162e-03
   1.0859198e+02   7.5613198e-03
   1.0859258e+02   7.5534286e-03
   1.0859318e+02   7.5455425e-03
   1.0859379e+02   7.5376615e-03
   1.0859439e+02   7.5297856e-03
   1.0859499e+02   7.5219148e-03
   1.0859559e+02   7.5140492e-03
   1.0859619e+02   7.5061886e-03
   1.0859679e+02   7.4983331e-03
   1.0859739e+02   7.4904828e-03
   1.0859799e+02   7.4826375e-03
   1.0859859e+02   7.4747974e-03
   1.0859918e+02   7.4669623e-03
   1.0859978e+02   7.4591324e-03
   1.0860038e+02   7.4513075e-03
   1.0860098e+02   7.4434877e-03
   1.0860158e+02   7.4356731e-03
   1.0860218e+02   7.4278635e-03
   1.0860278e+02   7.4200590e-03
   1.0860338e+02   7.4122595e-03
   1.0860398e+02   7.4044652e-03
   1.0860458e+02   7.3966759e-03
   1.0860518e+02   7.3888918e-03
   1.0860578e+02   7.3811127e-03
   1.0860637e+02   7.3733386e-03
   1.0860697e+02   7.3655697e-03
   1.0860757e+02   7.3578058e-03
   1.0860817e+02   7.3500470e-03
   1.0860877e+02   7.3422933e-03
   1.0860937e+02   7.3345446e-03
   1.0860996e+02   7.3268010e-03
   1.0861056e+02   7.3190624e-03
   1.0861116e+02   7.3113290e-03
   1.0861176e+02   7.3036005e-03
   1.0861236e+02   7.2958772e-03
   1.0861295e+02   7.2881589e-03
   1.0861355e+02   7.2804456e-03
   1.0861415e+02   7.2727374e-03
   1.0861475e+02   7.2650342e-03
   1.0861534e+02   7.2573361e-03
   1.0861594e+02   7.2496431e-03
   1.0861654e+02   7.2419551e-03
   1.0861714e+02   7.2342721e-03
   1.0861773e+02   7.2265942e-03
   1.0861833e+02   7.2189213e-03
   1.0861893e+02   7.2112534e-03
   1.0861952e+02   7.2035906e-03
   1.0862012e+02   7.1959329e-03
   1.0862072e+02   7.1882801e-03
   1.0862131e+02   7.1806324e-03
   1.0862191e+02   7.1729897e-03
   1.0862251e+02   7.1653520e-03
   1.0862310e+02   7.1577194e-03
   1.0862370e+02   7.1500918e-03
   1.0862430e+02   7.1424692e-03
   1.0862489e+02   7.1348516e-03
   1.0862549e+02   7.1272391e-03
   1.0862608e+02   7.1196315e-03
   1.0862668e+02   7.1120290e-03
   1.0862728e+02   7.1044315e-03
   1.0862787e+02   7.0968390e-03
   1.0862847e+02   7.0892515e-03
   1.0862906e+02   7.0816691e-03
   1.0862966e+02   7.0740916e-03
   1.0863025e+02   7.0665191e-03
   1.0863085e+02   7.0589516e-03
   1.0863144e+02   7.0513892e-03
   1.0863204e+02   7.0438317e-03
   1.0863263e+02   7.0362792e-03
   1.0863323e+02   7.0287317e-03
   1.0863382e+02   7.0211893e-03
   1.0863442e+02   7.0136518e-03
   1.0863501e+02   7.0061193e-03
   1.0863561e+02   6.9985917e-03
   1.0863620e+02   6.9910692e-03
   1.0863680e+02   6.9835517e-03
   1.0863739e+02   6.9760391e-03
   1.0863799e+02   6.9685315e-03
   1.0863858e+02   6.9610289e-03
   1.0863917e+02   6.9535313e-03
   1.0863977e+02   6.9460386e-03
   1.0864036e+02   6.9385509e-03
   1.0864096e+02   6.9310682e-03
   1.0864155e+02   6.9235905e-03
   1.0864214e+02   6.9161177e-03
   1.0864274e+02   6.9086499e-03
   1.0864333e+02   6.9011871e-03
   1.0864392e+02   6.8937292e-03
   1.0864452e+02   6.8862763e-03
   1.0864511e+02   6.8788283e-03
   1.0864570e+02   6.8713853e-03
   1.0864630e+02   6.8639473e-03
   1.0864689e+02   6.8565142e-03
   1.0864748e+02   6.8490861e-03
   1.0864808e+02   6.8416629e-03
   1.0864867e+02   6.8342447e-03
   1.0864926e+02   6.8268314e-03
   1.0864985e+02   6.8194230e-03
   1.0865045e+02   6.8120196e-03
   1.0865104e+02   6.8046212e-03
   1.0865163e+02   6.7972277e-03
   1.0865222e+02   6.7898391e-03
   1.0865282e+02   6.7824554e-03
   1.0865341e+02   6.7750767e-03
   1.0865400e+02   6.7677030e-03
   1.0865459e+02   6.7603341e-03
   1.0865519e+02   6.7529702e-03
   1.0865578e+02   6.7456112e-03
   1.0865637e+02   6.7382572e-03
   1.0865696e+02   6.7309080e-03
   1.0865755e+02   6.7235638e-03
   1.0865814e+02   6.7162245e-03
   1.0865874e+02   6.7088902e-03
   1.0865933e+02   6.7015607e-03
   1.0865992e+02   6.6942362e-03
   1.0866051e+02   6.6869165e-03
   1.0866110e+02   6.6796018e-03
   1.0866169e+02   6.6722920e-03
   1.0866228e+02   6.6649871e-03
   1.0866287e+02   6.6576872e-03
   1.0866346e+02   6.6503921e-03
   1.0866405e+02   6.6431019e-03
   1.0866465e+02   6.6358166e-03
   1.0866524e+02   6.6285362e-03
   1.0866583e+02   6.6212608e-03
   1.0866642e+02   6.6139902e-03
   1.0866701e+02   6.6067245e-03
   1.0866760e+02   6.5994637e-03
   1.0866819e+02   6.5922078e-03
   1.0866878e+02   6.5849568e-03
   1.0866937e+02   6.5777107e-03
   1.0866996e+02   6.5704694e-03
   1.0867055e+02   6.5632331e-03
   1.0867114e+02   6.5560016e-03
   1.0867173e+02   6.5487750e-03
   1.0867232e+02   6.5415533e-03
   1.0867291e+02   6.5343365e-03
   1.0867350e+02   6.5271245e-03
   1.0867409e+02   6.5199174e-03
   1.0867467e+02   6.5127152e-03
   1.0867526e+02   6.5055179e-03
   1.0867585e+02   6.4983254e-03
   1.0867644e+02   6.4911378e-03
   1.0867703e+02   6.4839550e-03
   1.0867762e+02   6.4767772e-03
   1.0867821e+02   6.4696042e-03
   1.0867880e+02   6.4624360e-03
   1.0867939e+02   6.4552727e-03
   1.0867998e+02   6.4481143e-03
   1.0868056e+02   6.4409607e-03
   1.0868115e+02   6.4338120e-03
   1.0868174e+02   6.4266681e-03
   1.0868233e+02   6.4195291e-03
   1.0868292e+02   6.4123949e-03
   1.0868350e+02   6.4052655e-03
   1.0868409e+02   6.3981411e-03
   1.0868468e+02   6.3910214e-03
   1.0868527e+02   6.3839066e-03
   1.0868586e+02   6.3767966e-03
   1.0868644e+02   6.3696915e-03
   1.0868703e+02   6.3625912e-03
   1.0868762e+02   6.3554958e-03
   1.0868821e+02   6.3484052e-03
   1.0868879e+02   6.3413194e-03
   1.0868938e+02   6.3342384e-03
   1.0868997e+02   6.3271623e-03
   1.0869056e+02   6.3200910e-03
   1.0869114e+02   6.3130245e-03
   1.0869173e+02   6.3059628e-03
   1.0869232e+02   6.2989060e-03
   1.0869290e+02   6.2918540e-03
   1.0869349e+02   6.2848068e-03
   1.0869408e+02   6.2777644e-03
   1.0869466e+02   6.2707268e-03
   1.0869525e+02   6.2636941e-03
   1.0869584e+02   6.2566661e-03
   1.0869642e+02   6.2496430e-03
   1.0869701e+02   6.2426246e-03
   1.0869760e+02   6.2356111e-03
   1.0869818e+02   6.2286024e-03
   1.0869877e+02   6.2215985e-03
   1.0869935e+02   6.2145994e-03
   1.0869994e+02   6.2076051e-03
   1.0870053e+02   6.2006155e-03
   1.0870111e+02   6.1936308e-03
   1.0870170e+02   6.1866509e-03
   1.0870228e+02   6.1796757e-03
   1.0870287e+02   6.1727054e-03
   1.0870345e+02   6.1657398e-03
   1.0870404e+02   6.1587791e-03
   1.0870462e+02   6.1518231e-03
   1.0870521e+02   6.1448719e-03
   1.0870579e+02   6.1379255e-03
   1.0870638e+02   6.1309838e-03
   1.0870696e+02   6.1240470e-03
   1.0870755e+02   6.1171149e-03
   1.0870813e+02   6.1101876e-03
   1.0870872e+02   6.1032650e-03
   1.0870930e+02   6.0963473e-03
   1.0870989e+02   6.0894343e-03
   1.0871047e+02   6.0825261e-03
   1.0871106e+02   6.0756226e-03
   1.0871164e+02   6.0687239e-03
   1.0871223e+02   6.0618300e-03
   1.0871281e+02   6.0549408e-03
   1.0871339e+02   6.0480564e-03
   1.0871398e+02   6.0411768e-03
   1.0871456e+02   6.0343019e-03
   1.0871515e+02   6.0274318e-03
   1.0871573e+02   6.0205664e-03
   1.0871631e+02   6.0137058e-03
   1.0871690e+02   6.0068499e-03
   1.0871748e+02   5.9999988e-03
   1.0871806e+02   5.9931524e-03
   1.0871865e+02   5.9863108e-03
   1.0871923e+02   5.9794739e-03
   1.0871981e+02   5.9726417e-03
   1.0872040e+02   5.9658143e-03
   1.0872098e+02   5.9589916e-03
   1.0872156e+02   5.9521737e-03
   1.0872215e+02   5.9453605e-03
   1.0872273e+02   5.9385521e-03
   1.0872331e+02   5.9317483e-03
   1.0872389e+02   5.9249493e-03
   1.0872448e+02   5.9181551e-03
   1.0872506e+02   5.9113655e-03
   1.0872564e+02   5.9045807e-03
   1.0872622e+02   5.8978006e-03
   1.0872681e+02   5.8910252e-03
   1.0872739e+02   5.8842546e-03
   1.0872797e+02   5.8774887e-03
   1.0872855e+02   5.8707275e-03
   1.0872913e+02   5.8639710e-03
   1.0872972e+02   5.8572192e-03
   1.0873030e+02   5.8504721e-03
   1.0873088e+02   5.8437298e-03
   1.0873146e+02   5.8369921e-03
   1.0873204e+02   5.8302592e-03
   1.0873262e+02   5.8235309e-03
   1.0873321e+02   5.8168074e-03
   1.0873379e+02   5.8100886e-03
   1.0873437e+02   5.8033744e-03
   1.0873495e+02   5.7966650e-03
   1.0873553e+02   5.7899603e-03
   1.0873611e+02   5.7832602e-03
   1.0873669e+02   5.7765649e-03
   1.0873727e+02   5.7698742e-03
   1.0873785e+02   5.7631883e-03
   1.0873844e+02   5.7565070e-03
   1.0873902e+02   5.7498304e-03
   1.0873960e+02   5.7431586e-03
   1.0874018e+02   5.7364913e-03
   1.0874076e+02   5.7298288e-03
   1.0874134e+02   5.7231710e-03
   1.0874192e+02   5.7165178e-03
   1.0874250e+02   5.7098693e-03
   1.0874308e+02   5.7032255e-03
   1.0874366e+02   5.6965864e-03
   1.0874424e+02   5.6899519e-03
   1.0874482e+02   5.6833221e-03
   1.0874540e+02   5.6766970e-03
   1.0874598e+02   5.6700766e-03
   1.0874656e+02   5.6634608e-03
   1.0874714e+02   5.6568496e-03
   1.0874772e+02   5.6502432e-03
   1.0874830e+02   5.6436414e-03
   1.0874888e+02   5.6370443e-03
   1.0874945e+02   5.6304518e-03
   1.0875003e+02   5.6238640e-03
   1.0875061e+02   5.6172808e-03
   1.0875119e+02   5.6107023e-03
   1.0875177e+02   5.6041284e-03
   1.0875235e+02   5.5975592e-03
   1.0875293e+02   5.5909947e-03
   1.0875351e+02   5.5844348e-03
   1.0875409e+02   5.5778795e-03
   1.0875466e+02   5.5713289e-03
   1.0875524e+02   5.5647829e-03
   1.0875582e+02   5.5582416e-03
   1.0875640e+02   5.5517049e-03
   1.0875698e+02   5.5451728e-03
   1.0875756e+02   5.5386454e-03
   1.0875813e+02   5.5321226e-03
   1.0875871e+02   5.5256044e-03
   1.0875929e+02   5.5190909e-03
   1.0875987e+02   5.5125820e-03
   1.0876045e+02   5.5060777e-03
   1.0876102e+02   5.4995781e-03
   1.0876160e+02   5.4930831e-03
   1.0876218e+02   5.4865927e-03
   1.0876276e+02   5.4801069e-03
   1.0876333e+02   5.4736257e-03
   1.0876391e+02   5.4671492e-03
   1.0876449e+02   5.4606773e-03
   1.0876507e+02   5.4542100e-03
   1.0876564e+02   5.4477473e-03
   1.0876622e+02   5.4412892e-03
   1.0876680e+02   5.4348357e-03
   1.0876737e+02   5.4283869e-03
   1.0876795e+02   5.4219426e-03
   1.0876853e+02   5.4155030e-03
   1.0876910e+02   5.4090679e-03
   1.0876968e+02   5.4026375e-03
   1.0877026e+02   5.3962117e-03
   1.0877083e+02   5.3897904e-03
   1.0877141e+02   5.3833738e-03
   1.0877199e+02   5.3769617e-03
   1.0877256e+02   5.3705543e-03
   1.0877314e+02   5.3641514e-03
   1.0877371e+02   5.3577532e-03
   1.0877429e+02   5.3513595e-03
   1.0877487e+02   5.3449704e-03
   1.0877544e+02   5.3385859e-03
   1.0877602e+02   5.3322060e-03
   1.0877659e+02   5.3258306e-03
   1.0877717e+02   5.3194599e-03
   1.0877774e+02   5.3130937e-03
   1.0877832e+02   5.3067321e-03
   1.0877889e+02   5.3003751e-03
   1.0877947e+02   5.2940226e-03
   1.0878004e+02   5.2876748e-03
   1.0878062e+02   5.2813315e-03
   1.0878119e+02   5.2749927e-03
   1.0878177e+02   5.2686586e-03
   1.0878234e+02   5.2623290e-03
   1.0878292e+02   5.2560040e-03
   1.0878349e+02   5.2496835e-03
   1.0878407e+02   5.2433676e-03
   1.0878464e+02   5.2370563e-03
   1.0878522e+02   5.2307495e-03
   1.0878579e+02   5.2244473e-03
   1.0878637e+02   5.2181496e-03
   1.0878694e+02   5.2118565e-03
   1.0878752e+02   5.2055680e-03
   1.0878809e+02   5.1992840e-03
   1.0878866e+02   5.1930045e-03
   1.0878924e+02   5.1867296e-03
   1.0878981e+02   5.1804593e-03
   1.0879039e+02   5.1741934e-03
   1.0879096e+02   5.1679322e-03
   1.0879153e+02   5.1616755e-03
   1.0879211e+02   5.1554233e-03
   1.0879268e+02   5.1491756e-03
   1.0879325e+02   5.1429325e-03
   1.0879383e+02   5.1366940e-03
   1.0879440e+02   5.1304599e-03
   1.0879497e+02   5.1242304e-03
   1.0879555e+02   5.1180054e-03
   1.0879612e+02   5.1117850e-03
   1.0879669e+02   5.1055691e-03
   1.0879726e+02   5.0993577e-03
   1.0879784e+02   5.0931508e-03
   1.0879841e+02   5.0869485e-03
   1.0879898e+02   5.0807507e-03
   1.0879956e+02   5.0745574e-03
   1.0880013e+02   5.0683686e-03
   1.0880070e+02   5.0621844e-03
   1.0880127e+02   5.0560046e-03
   1.0880185e+02   5.0498294e-03
   1.0880242e+02   5.0436587e-03
   1.0880299e+02   5.0374925e-03
   1.0880356e+02   5.0313308e-03
   1.0880413e+02   5.0251736e-03
   1.0880471e+02   5.0190209e-03
   1.0880528e+02   5.0128727e-03
   1.0880585e+02   5.0067291e-03
   1.0880642e+02   5.0005899e-03
   1.0880699e+02   4.9944552e-03
   1.0880756e+02   4.9883250e-03
   1.0880814e+02   4.9821994e-03
   1.0880871e+02   4.9760782e-03
   1.0880928e+02   4.9699615e-03
   1.0880985e+02   4.9638493e-03
   1.0881042e+02   4.9577416e-03
   1.0881099e+02   4.9516384e-03
   1.0881156e+02   4.9455397e-03
   1.0881213e+02   4.9394454e-03
   1.0881271e+02   4.9333557e-03
   1.0881328e+02   4.9272704e-03
   1.0881385e+02   4.9211896e-03
   1.0881442e+02   4.9151133e-03
   1.0881499e+02   4.9090415e-03
   1.0881556e+02   4.9029742e-03
   1.0881613e+02   4.8969113e-03
   1.0881670e+02   4.8908529e-03
   1.0881727e+02   4.8847990e-03
   1.0881784e+02   4.8787495e-03
   1.0881841e+02   4.8727045e-03
   1.0881898e+02   4.8666640e-03
   1.0881955e+02   4.8606279e-03
   1.0882012e+02   4.8545964e-03
   1.0882069e+02   4.8485692e-03
   1.0882126e+02   4.8425466e-03
   1.0882183e+02   4.8365284e-03
   1.0882240e+02   4.8305146e-03
   1.0882297e+02   4.8245053e-03
   1.0882354e+02   4.8185005e-03
   1.0882411e+02   4.8125001e-03
   1.0882468e+02   4.8065042e-03
   1.0882525e+02   4.8005127e-03
   1.0882581e+02   4.7945257e-03
   1.0882638e+02   4.7885431e-03
   1.0882695e+02   4.7825650e-03
   1.0882752e+02   4.7765913e-03
   1.0882809e+02   4.7706221e-03
   1.0882866e+02   4.7646573e-03
   1.0882923e+02   4.7586969e-03
   1.0882980e+02   4.7527410e-03
   1.0883037e+02   4.7467895e-03
   1.0883093e+02   4.7408425e-03
   1.0883150e+02   4.7348999e-03
   1.0883207e+02   4.7289617e-03
   1.0883264e+02   4.7230280e-03
   1.0883321e+02   4.7170987e-03
   1.0883377e+02   4.7111738e-03
   1.0883434e+02   4.7052533e-03
   1.0883491e+02   4.6993373e-03
   1.0883548e+02   4.6934257e-03
   1.0883605e+02   4.6875185e-03
   1.0883661e+02   4.6816157e-03
   1.0883718e+02   4.6757174e-03
   1.0883775e+02   4.6698235e-03
   1.0883832e+02   4.6639339e-03
   1.0883888e+02   4.6580488e-03
   1.0883945e+02   4.6521682e-03
   1.0884002e+02   4.6462919e-03
   1.0884059e+02   4.6404200e-03
   1.0884115e+02   4.6345526e-03
   1.0884172e+02   4.6286895e-03
   1.0884229e+02   4.6228309e-03
   1.0884285e+02   4.6169767e-03
   1.0884342e+02   4.6111268e-03
   1.0884399e+02   4.6052814e-03
   1.0884455e+02   4.5994404e-03
   1.0884512e+02   4.5936037e-03
   1.0884569e+02   4.5877715e-03
   1.0884625e+02   4.5819436e-03
   1.0884682e+02   4.5761202e-03
   1.0884739e+02   4.5703011e-03
   1.0884795e+02   4.5644865e-03
   1.0884852e+02   4.5586762e-03
   1.0884909e+02   4.5528703e-03
   1.0884965e+02   4.5470688e-03
   1.0885022e+02   4.5412717e-03
   1.0885078e+02   4.5354790e-03
   1.0885135e+02   4.5296906e-03
   1.0885192e+02   4.5239067e-03
   1.0885248e+02   4.5181271e-03
   1.0885305e+02   4.5123519e-03
   1.0885361e+02   4.5065810e-03
   1.0885418e+02   4.5008146e-03
   1.0885474e+02   4.4950525e-03
   1.0885531e+02   4.4892947e-03
   1.0885587e+02   4.4835414e-03
   1.0885644e+02   4.4777924e-03
   1.0885700e+02   4.4720478e-03
   1.0885757e+02   4.4663076e-03
   1.0885813e+02   4.4605717e-03
   1.0885870e+02   4.4548402e-03
   1.0885926e+02   4.4491130e-03
   1.0885983e+02   4.4433902e-03
   1.0886039e+02   4.4376718e-03
   1.0886096e+02   4.4319577e-03
   1.0886152e+02   4.4262479e-03
   1.0886209e+02   4.4205426e-03
   1.0886265e+02   4.4148415e-03
   1.0886321e+02   4.4091449e-03
   1.0886378e+02   4.4034525e-03
   1.0886434e+02   4.3977646e-03
   1.0886491e+02   4.3920809e-03
   1.0886547e+02   4.3864016e-03
   1.0886604e+02   4.3807267e-03
   1.0886660e+02   4.3750561e-03
   1.0886716e+02   4.3693898e-03
   1.0886773e+02   4.3637279e-03
   1.0886829e+02   4.3580703e-03
   1.0886885e+02   4.3524171e-03
   1.0886942e+02   4.3467682e-03
   1.0886998e+02   4.3411236e-03
   1.0887054e+02   4.3354834e-03
   1.0887111e+02   4.3298474e-03
   1.0887167e+02   4.3242158e-03
   1.0887223e+02   4.3185886e-03
   1.0887280e+02   4.3129656e-03
   1.0887336e+02   4.3073470e-03
   1.0887392e+02   4.3017327e-03
   1.0887449e+02   4.2961228e-03
   1.0887505e+02   4.2905171e-03
   1.0887561e+02   4.2849158e-03
   1.0887617e+02   4.2793188e-03
   1.0887674e+02   4.2737261e-03
   1.0887730e+02   4.2681377e-03
   1.0887786e+02   4.2625536e-03
   1.0887842e+02   4.2569739e-03
   1.0887898e+02   4.2513984e-03
   1.0887955e+02   4.2458273e-03
   1.0888011e+02   4.2402604e-03
   1.0888067e+02   4.2346979e-03
   1.0888123e+02   4.2291397e-03
   1.0888179e+02   4.2235858e-03
   1.0888236e+02   4.2180361e-03
   1.0888292e+02   4.2124908e-03
   1.0888348e+02   4.2069498e-03
   1.0888404e+02   4.2014131e-03
   1.0888460e+02   4.1958806e-03
   1.0888516e+02   4.1903525e-03
   1.0888573e+02   4.1848286e-03
   1.0888629e+02   4.1793091e-03
   1.0888685e+02   4.1737938e-03
   1.0888741e+02   4.1682828e-03
   1.0888797e+02   4.1627761e-03
   1.0888853e+02   4.1572737e-03
   1.0888909e+02   4.1517756e-03
   1.0888965e+02   4.1462818e-03
   1.0889021e+02   4.1407922e-03
   1.0889077e+02   4.1353069e-03
   1.0889134e+02   4.1298259e-03
   1.0889190e+02   4.1243492e-03
   1.0889246e+02   4.1188767e-03
   1.0889302e+02   4.1134085e-03
   1.0889358e+02   4.1079446e-03
   1.0889414e+02   4.1024850e-03
   1.0889470e+02   4.0970296e-03
   1.0889526e+02   4.0915785e-03
   1.0889582e+02   4.0861317e-03
   1.0889638e+02   4.0806891e-03
   1.0889694e+02   4.0752508e-03
   1.0889750e+02   4.0698167e-03
   1.0889806e+02   4.0643870e-03
   1.0889862e+02   4.0589614e-03
   1.0889918e+02   4.0535402e-03
   1.0889974e+02   4.0481232e-03
   1.0890030e+02   4.0427104e-03
   1.0890086e+02   4.0373019e-03
   1.0890141e+02   4.0318976e-03
   1.0890197e+02   4.0264976e-03
   1.0890253e+02   4.0211019e-03
   1.0890309e+02   4.0157104e-03
   1.0890365e+02   4.0103231e-03
   1.0890421e+02   4.0049401e-03
   1.0890477e+02   3.9995613e-03
   1.0890533e+02   3.9941868e-03
   1.0890589e+02   3.9888165e-03
   1.0890645e+02   3.9834504e-03
   1.0890700e+02   3.9780886e-03
   1.0890756e+02   3.9727311e-03
   1.0890812e+02   3.9673777e-03
   1.0890868e+02   3.9620286e-03
   1.0890924e+02   3.9566837e-03
   1.0890980e+02   3.9513431e-03
   1.0891035e+02   3.9460067e-03
   1.0891091e+02   3.9406745e-03
   1.0891147e+02   3.9353465e-03
   1.0891203e+02   3.9300228e-03
   1.0891259e+02   3.9247032e-03
   1.0891314e+02   3.9193879e-03
   1.0891370e+02   3.9140769e-03
   1.0891426e+02   3.9087700e-03
   1.0891482e+02   3.9034674e-03
   1.0891537e+02   3.8981689e-03
   1.0891593e+02   3.8928747e-03
   1.0891649e+02   3.8875847e-03
   1.0891705e+02   3.8822990e-03
   1.0891760e+02   3.8770174e-03
   1.0891816e+02   3.8717400e-03
   1.0891872e+02   3.8664669e-03
   1.0891928e+02   3.8611979e-03
   1.0891983e+02   3.8559332e-03
   1.0892039e+02   3.8506726e-03
   1.0892095e+02   3.8454163e-03
   1.0892150e+02   3.8401642e-03
   1.0892206e+02   3.8349162e-03
   1.0892262e+02   3.8296725e-03
   1.0892317e+02   3.8244330e-03
   1.0892373e+02   3.8191976e-03
   1.0892429e+02   3.8139664e-03
   1.0892484e+02   3.8087395e-03
   1.0892540e+02   3.8035167e-03
   1.0892595e+02   3.7982981e-03
   1.0892651e+02   3.7930837e-03
   1.0892707e+02   3.7878735e-03
   1.0892762e+02   3.7826675e-03
   1.0892818e+02   3.7774657e-03
   1.0892873e+02   3.7722680e-03
   1.0892929e+02   3.7670745e-03
   1.0892985e+02   3.7618852e-03
   1.0893040e+02   3.7567001e-03
   1.0893096e+02   3.7515192e-03
   1.0893151e+02   3.7463424e-03
   1.0893207e+02   3.7411698e-03
   1.0893262e+02   3.7360014e-03
   1.0893318e+02   3.7308372e-03
   1.0893373e+02   3.7256771e-03
   1.0893429e+02   3.7205212e-03
   1.0893484e+02   3.7153694e-03
   1.0893540e+02   3.7102219e-03
   1.0893595e+02   3.7050784e-03
   1.0893651e+02   3.6999392e-03
   1.0893706e+02   3.6948041e-03
   1.0893762e+02   3.6896732e-03
   1.0893817e+02   3.6845464e-03
   1.0893873e+02   3.6794238e-03
   1.0893928e+02   3.6743053e-03
   1.0893984e+02   3.6691910e-03
   1.0894039e+02   3.6640809e-03
   1.0894094e+02   3.6589749e-03
   1.0894150e+02   3.6538731e-03
   1.0894205e+02   3.6487754e-03
   1.0894261e+02   3.6436818e-03
   1.0894316e+02   3.6385924e-03
   1.0894371e+02   3.6335071e-03
   1.0894427e+02   3.6284260e-03
   1.0894482e+02   3.6233491e-03
   1.0894538e+02   3.6182762e-03
   1.0894593e+02   3.6132075e-03
   1.0894648e+02   3.6081430e-03
   1.0894704e+02   3.6030826e-03
   1.0894759e+02   3.5980263e-03
   1.0894814e+02   3.5929741e-03
   1.0894870e+02   3.5879261e-03
   1.0894925e+02   3.5828822e-03
   1.0894980e+02   3.5778425e-03
   1.0895036e+02   3.5728068e-03
   1.0895091e+02   3.5677753e-03
   1.0895146e+02   3.5627480e-03
   1.0895201e+02   3.5577247e-03
   1.0895257e+02   3.5527056e-03
   1.0895312e+02   3.5476906e-03
   1.0895367e+02   3.5426797e-03
   1.0895423e+02   3.5376729e-03
   1.0895478e+02   3.5326703e-03
   1.0895533e+02   3.5276717e-03
   1.0895588e+02   3.5226773e-03
   1.0895644e+02   3.5176870e-03
   1.0895699e+02   3.5127008e-03
   1.0895754e+02   3.5077187e-03
   1.0895809e+02   3.5027407e-03
   1.0895864e+02   3.4977669e-03
   1.0895920e+02   3.4927971e-03
   1.0895975e+02   3.4878315e-03
   1.0896030e+02   3.4828699e-03
   1.0896085e+02   3.4779124e-03
   1.0896140e+02   3.4729591e-03
   1.0896195e+02   3.4680098e-03
   1.0896251e+02   3.4630647e-03
   1.0896306e+02   3.4581236e-03
   1.0896361e+02   3.4531867e-03
   1.0896416e+02   3.4482538e-03
   1.0896471e+02   3.4433250e-03
   1.0896526e+02   3.4384003e-03
   1.0896581e+02   3.4334798e-03
   1.0896636e+02   3.4285632e-03
   1.0896692e+02   3.4236508e-03
   1.0896747e+02   3.4187425e-03
   1.0896802e+02   3.4138383e-03
   1.0896857e+02   3.4089381e-03
   1.0896912e+02   3.4040420e-03
   1.0896967e+02   3.3991500e-03
   1.0897022e+02   3.3942621e-03
   1.0897077e+02   3.3893782e-03
   1.0897132e+02   3.3844985e-03
   1.0897187e+02   3.3796228e-03
   1.0897242e+02   3.3747512e-03
   1.0897297e+02   3.3698836e-03
   1.0897352e+02   3.3650201e-03
   1.0897407e+02   3.3601607e-03
   1.0897462e+02   3.3553054e-03
   1.0897517e+02   3.3504541e-03
   1.0897572e+02   3.3456069e-03
   1.0897627e+02   3.3407638e-03
   1.0897682e+02   3.3359247e-03
   1.0897737e+02   3.3310897e-03
   1.0897792e+02   3.3262587e-03
   1.0897847e+02   3.3214318e-03
   1.0897902e+02   3.3166090e-03
   1.0897957e+02   3.3117902e-03
   1.0898012e+02   3.3069755e-03
   1.0898067e+02   3.3021648e-03
   1.0898122e+02   3.2973582e-03
   1.0898176e+02   3.2925556e-03
   1.0898231e+02   3.2877571e-03
   1.0898286e+02   3.2829626e-03
   1.0898341e+02   3.2781722e-03
   1.0898396e+02   3.2733858e-03
   1.0898451e+02   3.2686034e-03
   1.0898506e+02   3.2638251e-03
   1.0898561e+02   3.2590509e-03
   1.0898615e+02   3.2542807e-03
   1.0898670e+02   3.2495145e-03
   1.0898725e+02   3.2447524e-03
   1.0898780e+02   3.2399943e-03
   1.0898835e+02   3.2352402e-03
   1.0898890e+02   3.2304902e-03
   1.0898944e+02   3.2257441e-03
   1.0898999e+02   3.2210022e-03
   1.0899054e+02   3.2162642e-03
   1.0899109e+02   3.2115303e-03
   1.0899164e+02   3.2068004e-03
   1.0899218e+02   3.2020746e-03
   1.0899273e+02   3.1973527e-03
   1.0899328e+02   3.1926349e-03
   1.0899383e+02   3.1879211e-03
   1.0899437e+02   3.1832113e-03
   1.0899492e+02   3.1785056e-03
   1.0899547e+02   3.1738039e-03
   1.0899602e+02   3.1691061e-03
   1.0899656e+02   3.1644124e-03
   1.0899711e+02   3.1597227e-03
   1.0899766e+02   3.1550371e-03
   1.0899821e+02   3.1503554e-03
   1.0899875e+02   3.1456777e-03
   1.0899930e+02   3.1410041e-03
   1.0899985e+02   3.1363344e-03
   1.0900039e+02   3.1316688e-03
   1.0900094e+02   3.1270071e-03
   1.0900149e+02   3.1223495e-03
   1.0900203e+02   3.1176959e-03
   1.0900258e+02   3.1130462e-03
   1.0900312e+02   3.1084006e-03
   1.0900367e+02   3.1037590e-03
   1.0900422e+02   3.0991213e-03
   1.0900476e+02   3.0944877e-03
   1.0900531e+02   3.0898580e-03
   1.0900586e+02   3.0852324e-03
   1.0900640e+02   3.0806107e-03
   1.0900695e+02   3.0759930e-03
   1.0900749e+02   3.0713794e-03
   1.0900804e+02   3.0667697e-03
   1.0900859e+02   3.0621639e-03
   1.0900913e+02   3.0575622e-03
   1.0900968e+02   3.0529645e-03
   1.0901022e+02   3.0483707e-03
   1.0901077e+02   3.0437809e-03
   1.0901131e+02   3.0391951e-03
   1.0901186e+02   3.0346133e-03
   1.0901240e+02   3.0300354e-03
   1.0901295e+02   3.0254615e-03
   1.0901349e+02   3.0208916e-03
   1.0901404e+02   3.0163257e-03
   1.0901458e+02   3.0117637e-03
   1.0901513e+02   3.0072058e-03
   1.0901567e+02   3.0026517e-03
   1.0901622e+02   2.9981017e-03
   1.0901676e+02   2.9935556e-03
   1.0901731e+02   2.9890135e-03
   1.0901785e+02   2.9844753e-03
   1.0901840e+02   2.9799411e-03
   1.0901894e+02   2.9754109e-03
   1.0901948e+02   2.9708846e-03
   1.0902003e+02   2.9663623e-03
   1.0902057e+02   2.9618439e-03
   1.0902112e+02   2.9573295e-03
   1.0902166e+02   2.9528191e-03
   1.0902221e+02   2.9483126e-03
   1.0902275e+02   2.9438100e-03
   1.0902329e+02   2.9393114e-03
   1.0902384e+02   2.9348168e-03
   1.0902438e+02   2.9303261e-03
   1.0902492e+02   2.9258393e-03
   1.0902547e+02   2.9213565e-03
   1.0902601e+02   2.9168777e-03
   1.0902655e+02   2.9124028e-03
   1.0902710e+02   2.9079318e-03
   1.0902764e+02   2.9034647e-03
   1.0902818e+02   2.8990016e-03
   1.0902873e+02   2.8945425e-03
   1.0902927e+02   2.8900873e-03
   1.0902981e+02   2.8856360e-03
   1.0903036e+02   2.8811886e-03
   1.0903090e+02   2.8767452e-03
   1.0903144e+02   2.8723057e-03
   1.0903199e+02   2.8678701e-03
   1.0903253e+02   2.8634385e-03
   1.0903307e+02   2.8590108e-03
   1.0903361e+02   2.8545870e-03
   1.0903416e+02   2.8501672e-03
   1.0903470e+02   2.8457512e-03
   1.0903524e+02   2.8413392e-03
   1.0903578e+02   2.8369311e-03
   1.0903633e+02   2.8325269e-03
   1.0903687e+02   2.8281267e-03
   1.0903741e+02   2.8237304e-03
   1.0903795e+02   2.8193379e-03
   1.0903849e+02   2.8149494e-03
   1.0903904e+02   2.8105648e-03
   1.0903958e+02   2.8061842e-03
   1.0904012e+02   2.8018074e-03
   1.0904066e+02   2.7974345e-03
   1.0904120e+02   2.7930656e-03
   1.0904174e+02   2.7887005e-03
   1.0904229e+02   2.7843394e-03
   1.0904283e+02   2.7799822e-03
   1.0904337e+02   2.7756288e-03
   1.0904391e+02   2.7712794e-03
   1.0904445e+02   2.7669339e-03
   1.0904499e+02   2.7625922e-03
   1.0904553e+02   2.7582545e-03
   1.0904607e+02   2.7539207e-03
   1.0904661e+02   2.7495907e-03
   1.0904716e+02   2.7452647e-03
   1.0904770e+02   2.7409425e-03
   1.0904824e+02   2.7366242e-03
   1.0904878e+02   2.7323099e-03
   1.0904932e+02   2.7279994e-03
   1.0904986e+02   2.7236928e-03
   1.0905040e+02   2.7193901e-03
   1.0905094e+02   2.7150912e-03
   1.0905148e+02   2.7107963e-03
   1.0905202e+02   2.7065052e-03
   1.0905256e+02   2.7022181e-03
   1.0905310e+02   2.6979348e-03
   1.0905364e+02   2.6936553e-03
   1.0905418e+02   2.6893798e-03
   1.0905472e+02   2.6851081e-03
   1.0905526e+02   2.6808403e-03
   1.0905580e+02   2.6765764e-03
   1.0905634e+02   2.6723164e-03
   1.0905688e+02   2.6680602e-03
   1.0905742e+02   2.6638079e-03
   1.0905796e+02   2.6595595e-03
   1.0905850e+02   2.6553149e-03
   1.0905904e+02   2.6510742e-03
   1.0905958e+02   2.6468374e-03
   1.0906012e+02   2.6426044e-03
   1.0906066e+02   2.6383753e-03
   1.0906119e+02   2.6341500e-03
   1.0906173e+02   2.6299286e-03
   1.0906227e+02   2.6257111e-03
   1.0906281e+02   2.6214974e-03
   1.0906335e+02   2.6172876e-03
   1.0906389e+02   2.6130816e-03
   1.0906443e+02   2.6088795e-03
   1.0906497e+02   2.6046813e-03
   1.0906551e+02   2.6004869e-03
   1.0906604e+02   2.5962963e-03
   1.0906658e+02   2.5921096e-03
   1.0906712e+02   2.5879267e-03
   1.0906766e+02   2.5837477e-03
   1.0906820e+02   2.5795726e-03
   1.0906874e+02   2.5754012e-03
   1.0906927e+02   2.5712337e-03
   1.0906981e+02   2.5670701e-03
   1.0907035e+02   2.5629103e-03
   1.0907089e+02   2.5587543e-03
   1.0907143e+02   2.5546022e-03
   1.0907196e+02   2.5504539e-03
   1.0907250e+02   2.5463095e-03
   1.0907304e+02   2.5421688e-03
   1.0907358e+02   2.5380320e-03
   1.0907411e+02   2.5338991e-03
   1.0907465e+02   2.5297699e-03
   1.0907519e+02   2.5256446e-03
   1.0907573e+02   2.5215232e-03
   1.0907626e+02   2.5174055e-03
   1.0907680e+02   2.5132917e-03
   1.0907734e+02   2.5091817e-03
   1.0907787e+02   2.5050755e-03
   1.0907841e+02   2.5009732e-03
   1.0907895e+02   2.4968746e-03
   1.0907949e+02   2.4927799e-03
   1.0908002e+02   2.4886890e-03
   1.0908056e+02   2.4846019e-03
   1.0908110e+02   2.4805186e-03
   1.0908163e+02   2.4764392e-03
   1.0908217e+02   2.4723635e-03
   1.0908270e+02   2.4682917e-03
   1.0908324e+02   2.4642237e-03
   1.0908378e+02   2.4601595e-03
   1.0908431e+02   2.4560991e-03
   1.0908485e+02   2.4520425e-03
   1.0908539e+02   2.4479897e-03
   1.0908592e+02   2.4439407e-03
   1.0908646e+02   2.4398955e-03
   1.0908699e+02   2.4358541e-03
   1.0908753e+02   2.4318165e-03
   1.0908807e+02   2.4277827e-03
   1.0908860e+02   2.4237527e-03
   1.0908914e+02   2.4197265e-03
   1.0908967e+02   2.4157041e-03
   1.0909021e+02   2.4116855e-03
   1.0909074e+02   2.4076707e-03
   1.0909128e+02   2.4036597e-03
   1.0909181e+02   2.3996525e-03
   1.0909235e+02   2.3956490e-03
   1.0909289e+02   2.3916494e-03
   1.0909342e+02   2.3876535e-03
   1.0909396e+02   2.3836614e-03
   1.0909449e+02   2.3796731e-03
   1.0909503e+02   2.3756886e-03
   1.0909556e+02   2.3717079e-03
   1.0909610e+02   2.3677309e-03
   1.0909663e+02   2.3637577e-03
   1.0909716e+02   2.3597883e-03
   1.0909770e+02   2.3558227e-03
   1.0909823e+02   2.3518609e-03
   1.0909877e+02   2.3479028e-03
   1.0909930e+02   2.3439485e-03
   1.0909984e+02   2.3399980e-03
   1.0910037e+02   2.3360512e-03
   1.0910091e+02   2.3321082e-03
   1.0910144e+02   2.3281690e-03
   1.0910197e+02   2.3242336e-03
   1.0910251e+02   2.3203019e-03
   1.0910304e+02   2.3163740e-03
   1.0910358e+02   2.3124498e-03
   1.0910411e+02   2.3085294e-03
   1.0910464e+02   2.3046128e-03
   1.0910518e+02   2.3006999e-03
   1.0910571e+02   2.2967908e-03
   1.0910624e+02   2.2928854e-03
   1.0910678e+02   2.2889838e-03
   1.0910731e+02   2.2850860e-03
   1.0910784e+02   2.2811919e-03
   1.0910838e+02   2.2773015e-03
   1.0910891e+02   2.2734150e-03
   1.0910944e+02   2.2695321e-03
   1.0910998e+02   2.2656530e-03
   1.0911051e+02   2.2617777e-03
   1.0911104e+02   2.2579061e-03
   1.0911158e+02   2.2540382e-03
   1.0911211e+02   2.2501741e-03
   1.0911264e+02   2.2463138e-03
   1.0911317e+02   2.2424571e-03
   1.0911371e+02   2.2386043e-03
   1.0911424e+02   2.2347551e-03
   1.0911477e+02   2.2309097e-03
   1.0911530e+02   2.2270680e-03
   1.0911584e+02   2.2232301e-03
   1.0911637e+02   2.2193959e-03
   1.0911690e+02   2.2155654e-03
   1.0911743e+02   2.2117387e-03
   1.0911797e+02   2.2079157e-03
   1.0911850e+02   2.2040964e-03
   1.0911903e+02   2.2002809e-03
   1.0911956e+02   2.1964691e-03
   1.0912009e+02   2.1926610e-03
   1.0912063e+02   2.1888566e-03
   1.0912116e+02   2.1850560e-03
   1.0912169e+02   2.1812590e-03
   1.0912222e+02   2.1774658e-03
   1.0912275e+02   2.1736764e-03
   1.0912328e+02   2.1698906e-03
   1.0912381e+02   2.1661085e-03
   1.0912435e+02   2.1623302e-03
   1.0912488e+02   2.1585556e-03
   1.0912541e+02   2.1547847e-03
   1.0912594e+02   2.1510175e-03
   1.0912647e+02   2.1472540e-03
   1.0912700e+02   2.1434943e-03
   1.0912753e+02   2.1397382e-03
   1.0912806e+02   2.1359859e-03
   1.0912859e+02   2.1322372e-03
   1.0912913e+02   2.1284923e-03
   1.0912966e+02   2.1247511e-03
   1.0913019e+02   2.1210135e-03
   1.0913072e+02   2.1172797e-03
   1.0913125e+02   2.1135496e-03
   1.0913178e+02   2.1098232e-03
   1.0913231e+02   2.1061004e-03
   1.0913284e+02   2.1023814e-03
   1.0913337e+02   2.0986661e-03
   1.0913390e+02   2.0949544e-03
   1.0913443e+02   2.0912465e-03
   1.0913496e+02   2.0875422e-03
   1.0913549e+02   2.0838417e-03
   1.0913602e+02   2.0801448e-03
   1.0913655e+02   2.0764516e-03
   1.0913708e+02   2.0727621e-03
   1.0913761e+02   2.0690763e-03
   1.0913814e+02   2.0653942e-03
   1.0913867e+02   2.0617158e-03
   1.0913920e+02   2.0580410e-03
   1.0913973e+02   2.0543699e-03
   1.0914026e+02   2.0507026e-03
   1.0914079e+02   2.0470388e-03
   1.0914132e+02   2.0433788e-03
   1.0914184e+02   2.0397225e-03
   1.0914237e+02   2.0360698e-03
   1.0914290e+02   2.0324208e-03
   1.0914343e+02   2.0287754e-03
   1.0914396e+02   2.0251338e-03
   1.0914449e+02   2.0214958e-03
   1.0914502e+02   2.0178615e-03
   1.0914555e+02   2.0142308e-03
   1.0914608e+02   2.0106038e-03
   1.0914660e+02   2.0069805e-03
   1.0914713e+02   2.0033609e-03
   1.0914766e+02   1.9997449e-03
   1.0914819e+02   1.9961326e-03
   1.0914872e+02   1.9925239e-03
   1.0914925e+02   1.9889189e-03
   1.0914977e+02   1.9853176e-03
   1.0915030e+02   1.9817199e-03
   1.0915083e+02   1.9781259e-03
   1.0915136e+02   1.9745355e-03
   1.0915189e+02   1.9709488e-03
   1.0915241e+02   1.9673657e-03
   1.0915294e+02   1.9637863e-03
   1.0915347e+02   1.9602105e-03
   1.0915400e+02   1.9566384e-03
   1.0915453e+02   1.9530700e-03
   1.0915505e+02   1.9495052e-03
   1.0915558e+02   1.9459440e-03
   1.0915611e+02   1.9423865e-03
   1.0915664e+02   1.9388326e-03
   1.0915716e+02   1.9352824e-03
   1.0915769e+02   1.9317358e-03
   1.0915822e+02   1.9281929e-03
   1.0915875e+02   1.9246536e-03
   1.0915927e+02   1.9211179e-03
   1.0915980e+02   1.9175859e-03
   1.0916033e+02   1.9140575e-03
   1.0916085e+02   1.9105327e-03
   1.0916138e+02   1.9070116e-03
   1.0916191e+02   1.9034941e-03
   1.0916243e+02   1.8999802e-03
   1.0916296e+02   1.8964700e-03
   1.0916349e+02   1.8929634e-03
   1.0916401e+02   1.8894604e-03
   1.0916454e+02   1.8859611e-03
   1.0916507e+02   1.8824653e-03
   1.0916559e+02   1.8789732e-03
   1.0916612e+02   1.8754848e-03
   1.0916664e+02   1.8719999e-03
   1.0916717e+02   1.8685187e-03
   1.0916770e+02   1.8650411e-03
   1.0916822e+02   1.8615671e-03
   1.0916875e+02   1.8580967e-03
   1.0916927e+02   1.8546300e-03
   1.0916980e+02   1.8511668e-03
   1.0917033e+02   1.8477073e-03
   1.0917085e+02   1.8442514e-03
   1.0917138e+02   1.8407991e-03
   1.0917190e+02   1.8373504e-03
   1.0917243e+02   1.8339053e-03
   1.0917295e+02   1.8304638e-03
   1.0917348e+02   1.8270260e-03
   1.0917400e+02   1.8235917e-03
   1.0917453e+02   1.8201611e-03
   1.0917506e+02   1.8167340e-03
   1.0917558e+02   1.8133106e-03
   1.0917611e+02   1.8098907e-03
   1.0917663e+02   1.8064745e-03
   1.0917716e+02   1.8030618e-03
   1.0917768e+02   1.7996528e-03
   1.0917820e+02   1.7962473e-03
   1.0917873e+02   1.7928455e-03
   1.0917925e+02   1.7894472e-03
   1.0917978e+02   1.7860525e-03
   1.0918030e+02   1.7826615e-03
   1.0918083e+02   1.7792740e-03
   1.0918135e+02   1.7758901e-03
   1.0918188e+02   1.7725098e-03
   1.0918240e+02   1.7691331e-03
   1.0918293e+02   1.7657599e-03
   1.0918345e+02   1.7623904e-03
   1.0918397e+02   1.7590244e-03
   1.0918450e+02   1.7556621e-03
   1.0918502e+02   1.7523033e-03
   1.0918555e+02   1.7489481e-03
   1.0918607e+02   1.7455964e-03
   1.0918659e+02   1.7422484e-03
   1.0918712e+02   1.7389039e-03
   1.0918764e+02   1.7355630e-03
   1.0918816e+02   1.7322257e-03
   1.0918869e+02   1.7288919e-03
   1.0918921e+02   1.7255617e-03
   1.0918973e+02   1.7222351e-03
   1.0919026e+02   1.7189121e-03
   1.0919078e+02   1.7155926e-03
   1.0919130e+02   1.7122767e-03
   1.0919183e+02   1.7089644e-03
   1.0919235e+02   1.7056556e-03
   1.0919287e+02   1.7023504e-03
   1.0919340e+02   1.6990488e-03
   1.0919392e+02   1.6957507e-03
   1.0919444e+02   1.6924562e-03
   1.0919496e+02   1.6891653e-03
   1.0919549e+02   1.6858779e-03
   1.0919601e+02   1.6825941e-03
   1.0919653e+02   1.6793138e-03
   1.0919706e+02   1.6760371e-03
   1.0919758e+02   1.6727639e-03
   1.0919810e+02   1.6694943e-03
   1.0919862e+02   1.6662283e-03
   1.0919914e+02   1.6629658e-03
   1.0919967e+02   1.6597068e-03
   1.0920019e+02   1.6564514e-03
   1.0920071e+02   1.6531995e-03
   1.0920123e+02   1.6499512e-03
   1.0920176e+02   1.6467065e-03
   1.0920228e+02   1.6434653e-03
   1.0920280e+02   1.6402276e-03
   1.0920332e+02   1.6369935e-03
   1.0920384e+02   1.6337629e-03
   1.0920436e+02   1.6305358e-03
   1.0920489e+02   1.6273123e-03
   1.0920541e+02   1.6240923e-03
   1.0920593e+02   1.6208759e-03
   1.0920645e+02   1.6176630e-03
   1.0920697e+02   1.6144536e-03
   1.0920749e+02   1.6112478e-03
   1.0920801e+02   1.6080455e-03
   1.0920853e+02   1.6048467e-03
   1.0920906e+02   1.6016515e-03
   1.0920958e+02   1.5984598e-03
   1.0921010e+02   1.5952716e-03
   1.0921062e+02   1.5920870e-03
   1.0921114e+02   1.5889058e-03
   1.0921166e+02   1.5857282e-03
   1.0921218e+02   1.5825542e-03
   1.0921270e+02   1.5793836e-03
   1.0921322e+02   1.5762166e-03
   1.0921374e+02   1.5730531e-03
   1.0921426e+02   1.5698931e-03
   1.0921478e+02   1.5667366e-03
   1.0921530e+02   1.5635836e-03
   1.0921582e+02   1.5604342e-03
   1.0921634e+02   1.5572883e-03
   1.0921686e+02   1.5541459e-03
   1.0921738e+02   1.5510070e-03
   1.0921790e+02   1.5478716e-03
   1.0921842e+02   1.5447397e-03
   1.0921894e+02   1.5416113e-03
   1.0921946e+02   1.5384864e-03
   1.0921998e+02   1.5353651e-03
   1.0922050e+02   1.5322472e-03
   1.0922102e+02   1.5291329e-03
   1.0922154e+02   1.5260221e-03
   1.0922206e+02   1.5229147e-03
   1.0922258e+02   1.5198109e-03
   1.0922310e+02   1.5167105e-03
   1.0922362e+02   1.5136137e-03
   1.0922414e+02   1.5105204e-03
   1.0922466e+02   1.5074305e-03
   1.0922518e+02   1.5043442e-03
   1.0922570e+02   1.5012613e-03
   1.0922622e+02   1.4981820e-03
   1.0922674e+02   1.4951061e-03
   1.0922725e+02   1.4920337e-03
   1.0922777e+02   1.4889648e-03
   1.0922829e+02   1.4858994e-03
   1.0922881e+02   1.4828375e-03
   1.0922933e+02   1.4797791e-03
   1.0922985e+02   1.4767242e-03
   1.0923037e+02   1.4736727e-03
   1.0923089e+02   1.4706248e-03
   1.0923140e+02   1.4675803e-03
   1.0923192e+02   1.4645393e-03
   1.0923244e+02   1.4615018e-03
   1.0923296e+02   1.4584677e-03
   1.0923348e+02   1.4554372e-03
   1.0923399e+02   1.4524101e-03
   1.0923451e+02   1.4493865e-03
   1.0923503e+02   1.4463664e-03
   1.0923555e+02   1.4433497e-03
   1.0923607e+02   1.4403365e-03
   1.0923658e+02   1.4373268e-03
   1.0923710e+02   1.4343206e-03
   1.0923762e+02   1.4313178e-03
   1.0923814e+02   1.4283185e-03
   1.0923865e+02   1.4253226e-03
   1.0923917e+02   1.4223303e-03
   1.0923969e+02   1.4193414e-03
   1.0924021e+02   1.4163559e-03
   1.0924072e+02   1.4133739e-03
   1.0924124e+02   1.4103954e-03
   1.0924176e+02   1.4074204e-03
   1.0924228e+02   1.4044488e-03
   1.0924279e+02   1.4014806e-03
   1.0924331e+02   1.3985160e-03
   1.0924383e+02   1.3955547e-03
   1.0924434e+02   1.3925970e-03
   1.0924486e+02   1.3896427e-03
   1.0924538e+02   1.3866918e-03
   1.0924589e+02   1.3837444e-03
   1.0924641e+02   1.3808004e-03
   1.0924693e+02   1.3778599e-03
   1.0924744e+02   1.3749229e-03
   1.0924796e+02   1.3719893e-03
   1.0924848e+02   1.3690591e-03
   1.0924899e+02   1.3661324e-03
   1.0924951e+02   1.3632091e-03
   1.0925003e+02   1.3602893e-03
   1.0925054e+02   1.3573729e-03
   1.0925106e+02   1.3544600e-03
   1.0925157e+02   1.3515505e-03
   1.0925209e+02   1.3486444e-03
   1.0925261e+02   1.3457418e-03
   1.0925312e+02   1.3428426e-03
   1.0925364e+02   1.3399468e-03
   1.0925415e+02   1.3370545e-03
   1.0925467e+02   1.3341656e-03
   1.0925518e+02   1.3312802e-03
   1.0925570e+02   1.3283981e-03
   1.0925621e+02   1.3255196e-03
   1.0925673e+02   1.3226444e-03
   1.0925725e+02   1.3197727e-03
   1.0925776e+02   1.3169044e-03
   1.0925828e+02   1.3140395e-03
   1.0925879e+02   1.3111780e-03
   1.0925931e+02   1.3083200e-03
   1.0925982e+02   1.3054654e-03
   1.0926034e+02   1.3026142e-03
   1.0926085e+02   1.2997665e-03
   1.0926137e+02   1.2969221e-03
   1.0926188e+02   1.2940812e-03
   1.0926240e+02   1.2912437e-03
   1.0926291e+02   1.2884096e-03
   1.0926342e+02   1.2855789e-03
   1.0926394e+02   1.2827517e-03
   1.0926445e+02   1.2799278e-03
   1.0926497e+02   1.2771074e-03
   1.0926548e+02   1.2742904e-03
   1.0926600e+02   1.2714768e-03
   1.0926651e+02   1.2686666e-03
   1.0926702e+02   1.2658598e-03
   1.0926754e+02   1.2630564e-03
   1.0926805e+02   1.2602564e-03
   1.0926857e+02   1.2574598e-03
   1.0926908e+02   1.2546667e-03
   1.0926959e+02   1.2518769e-03
   1.0927011e+02   1.2490905e-03
   1.0927062e+02   1.2463076e-03
   1.0927114e+02   1.2435280e-03
   1.0927165e+02   1.2407518e-03
   1.0927216e+02   1.2379791e-03
   1.0927268e+02   1.2352097e-03
   1.0927319e+02   1.2324437e-03
   1.0927370e+02   1.2296811e-03
   1.0927422e+02   1.2269219e-03
   1.0927473e+02   1.2241662e-03
   1.0927524e+02   1.2214137e-03
   1.0927576e+02   1.2186647e-03
   1.0927627e+02   1.2159191e-03
   1.0927678e+02   1.2131769e-03
   1.0927730e+02   1.2104380e-03
   1.0927781e+02   1.2077025e-03
   1.0927832e+02   1.2049705e-03
   1.0927883e+02   1.2022418e-03
   1.0927935e+02   1.1995165e-03
   1.0927986e+02   1.1967945e-03
   1.0928037e+02   1.1940760e-03
   1.0928088e+02   1.1913608e-03
   1.0928140e+02   1.1886490e-03
   1.0928191e+02   1.1859406e-03
   1.0928242e+02   1.1832356e-03
   1.0928293e+02   1.1805339e-03
   1.0928345e+02   1.1778356e-03
   1.0928396e+02   1.1751407e-03
   1.0928447e+02   1.1724491e-03
   1.0928498e+02   1.1697610e-03
   1.0928549e+02   1.1670762e-03
   1.0928601e+02   1.1643947e-03
   1.0928652e+02   1.1617167e-03
   1.0928703e+02   1.1590420e-03
   1.0928754e+02   1.1563706e-03
   1.0928805e+02   1.1537027e-03
   1.0928857e+02   1.1510381e-03
   1.0928908e+02   1.1483768e-03
   1.0928959e+02   1.1457189e-03
   1.0929010e+02   1.1430644e-03
   1.0929061e+02   1.1404133e-03
   1.0929112e+02   1.1377655e-03
   1.0929163e+02   1.1351210e-03
   1.0929215e+02   1.1324799e-03
   1.0929266e+02   1.1298422e-03
   1.0929317e+02   1.1272078e-03
   1.0929368e+02   1.1245768e-03
   1.0929419e+02   1.1219491e-03
   1.0929470e+02   1.1193248e-03
   1.0929521e+02   1.1167038e-03
   1.0929572e+02   1.1140862e-03
   1.0929623e+02   1.1114719e-03
   1.0929674e+02   1.1088610e-03
   1.0929725e+02   1.1062534e-03
   1.0929776e+02   1.1036492e-03
   1.0929827e+02   1.1010483e-03
   1.0929879e+02   1.0984508e-03
   1.0929930e+02   1.0958566e-03
   1.0929981e+02   1.0932657e-03
   1.0930032e+02   1.0906782e-03
   1.0930083e+02   1.0880940e-03
   1.0930134e+02   1.0855132e-03
   1.0930185e+02   1.0829356e-03
   1.0930236e+02   1.0803615e-03
   1.0930287e+02   1.0777906e-03
   1.0930338e+02   1.0752231e-03
   1.0930389e+02   1.0726590e-03
   1.0930440e+02   1.0700981e-03
   1.0930491e+02   1.0675406e-03
   1.0930542e+02   1.0649864e-03
   1.0930592e+02   1.0624356e-03
   1.0930643e+02   1.0598880e-03
   1.0930694e+02   1.0573438e-03
   1.0930745e+02   1.0548030e-03
   1.0930796e+02   1.0522654e-03
   1.0930847e+02   1.0497312e-03
   1.0930898e+02   1.0472003e-03
   1.0930949e+02   1.0446727e-03
   1.0931000e+02   1.0421484e-03
   1.0931051e+02   1.0396275e-03
   1.0931102e+02   1.0371099e-03
   1.0931153e+02   1.0345956e-03
   1.0931204e+02   1.0320846e-03
   1.0931254e+02   1.0295769e-03
   1.0931305e+02   1.0270725e-03
   1.0931356e+02   1.0245715e-03
   1.0931407e+02   1.0220738e-03
   1.0931458e+02   1.0195793e-03
   1.0931509e+02   1.0170882e-03
   1.0931560e+02   1.0146004e-03
   1.0931610e+02   1.0121159e-03
   1.0931661e+02   1.0096347e-03
   1.0931712e+02   1.0071568e-03
   1.0931763e+02   1.0046823e-03
   1.0931814e+02   1.0022110e-03
   1.0931865e+02   9.9974300e-04
   1.0931915e+02   9.9727833e-04
   1.0931966e+02   9.9481696e-04
   1.0932017e+02   9.9235888e-04
   1.0932068e+02   9.8990411e-04
   1.0932118e+02   9.8745264e-04
   1.0932169e+02   9.8500446e-04
   1.0932220e+02   9.8255957e-04
   1.0932271e+02   9.8011799e-04
   1.0932322e+02   9.7767969e-04
   1.0932372e+02   9.7524469e-04
   1.0932423e+02   9.7281298e-04
   1.0932474e+02   9.7038456e-04
   1.0932524e+02   9.6795943e-04
   1.0932575e+02   9.6553759e-04
   1.0932626e+02   9.6311903e-04
   1.0932677e+02   9.6070377e-04
   1.0932727e+02   9.5829179e-04
   1.0932778e+02   9.5588309e-04
   1.0932829e+02   9.5347767e-04
   1.0932879e+02   9.5107554e-04
   1.0932930e+02   9.4867669e-04
   1.0932981e+02   9.4628112e-04
   1.0933031e+02   9.4388883e-04
   1.0933082e+02   9.4149982e-04
   1.0933133e+02   9.3911409e-04
   1.0933183e+02   9.3673163e-04
   1.0933234e+02   9.3435245e-04
   1.0933285e+02   9.3197654e-04
   1.0933335e+02   9.2960391e-04
   1.0933386e+02   9.2723455e-04
   1.0933437e+02   9.2486845e-04
   1.0933487e+02   9.2250563e-04
   1.0933538e+02   9.2014608e-04
   1.0933589e+02   9.1778980e-04
   1.0933639e+02   9.1543679e-04
   1.0933690e+02   9.1308704e-04
   1.0933740e+02   9.1074055e-04
   1.0933791e+02   9.0839734e-04
   1.0933841e+02   9.0605738e-04
   1.0933892e+02   9.0372069e-04
   1.0933943e+02   9.0138725e-04
   1.0933993e+02   8.9905708e-04
   1.0934044e+02   8.9673017e-04
   1.0934094e+02   8.9440652e-04
   1.0934145e+02   8.9208612e-04
   1.0934195e+02   8.8976898e-04
   1.0934246e+02   8.8745509e-04
   1.0934296e+02   8.8514446e-04
   1.0934347e+02   8.8283708e-04
   1.0934397e+02   8.8053296e-04
   1.0934448e+02   8.7823208e-04
   1.0934498e+02   8.7593446e-04
   1.0934549e+02   8.7364009e-04
   1.0934599e+02   8.7134896e-04
   1.0934650e+02   8.6906108e-04
   1.0934700e+02   8.6677645e-04
   1.0934751e+02   8.6449506e-04
   1.0934801e+02   8.6221692e-04
   1.0934852e+02   8.5994202e-04
   1.0934902e+02   8.5767036e-04
   1.0934953e+02   8.5540194e-04
   1.0935003e+02   8.5313677e-04
   1.0935054e+02   8.5087483e-04
   1.0935104e+02   8.4861613e-04
   1.0935154e+02   8.4636067e-04
   1.0935205e+02   8.4410845e-04
   1.0935255e+02   8.4185946e-04
   1.0935306e+02   8.3961370e-04
   1.0935356e+02   8.3737118e-04
   1.0935406e+02   8.3513189e-04
   1.0935457e+02   8.3289583e-04
   1.0935507e+02   8.3066301e-04
   1.0935558e+02   8.2843341e-04
   1.0935608e+02   8.2620704e-04
   1.0935658e+02   8.2398390e-04
   1.0935709e+02   8.2176398e-04
   1.0935759e+02   8.1954729e-04
   1.0935809e+02   8.1733382e-04
   1.0935860e+02   8.1512358e-04
   1.0935910e+02   8.1291656e-04
   1.0935960e+02   8.1071276e-04
   1.0936011e+02   8.0851219e-04
   1.0936061e+02   8.0631483e-04
   1.0936111e+02   8.0412069e-04
   1.0936162e+02   8.0192976e-04
   1.0936212e+02   7.9974206e-04
   1.0936262e+02   7.9755757e-04
   1.0936313e+02   7.9537629e-04
   1.0936363e+02   7.9319823e-04
   1.0936413e+02   7.9102338e-04
   1.0936463e+02   7.8885174e-04
   1.0936514e+02   7.8668331e-04
   1.0936564e+02   7.8451809e-04
   1.0936614e+02   7.8235608e-04
   1.0936665e+02   7.8019728e-04
   1.0936715e+02   7.7804169e-04
   1.0936765e+02   7.7588930e-04
   1.0936815e+02   7.7374011e-04
   1.0936865e+02   7.7159413e-04
   1.0936916e+02   7.6945135e-04
   1.0936966e+02   7.6731178e-04
   1.0937016e+02   7.6517540e-04
   1.0937066e+02   7.6304223e-04
   1.0937117e+02   7.6091225e-04
   1.0937167e+02   7.5878547e-04
   1.0937217e+02   7.5666189e-04
   1.0937267e+02   7.5454150e-04
   1.0937317e+02   7.5242431e-04
   1.0937367e+02   7.5031031e-04
   1.0937418e+02   7.4819951e-04
   1.0937468e+02   7.4609190e-04
   1.0937518e+02   7.4398747e-04
   1.0937568e+02   7.4188624e-04
   1.0937618e+02   7.3978820e-04
   1.0937668e+02   7.3769335e-04
   1.0937718e+02   7.3560168e-04
   1.0937769e+02   7.3351320e-04
   1.0937819e+02   7.3142790e-04
   1.0937869e+02   7.2934579e-04
   1.0937919e+02   7.2726686e-04
   1.0937969e+02   7.2519112e-04
   1.0938019e+02   7.2311855e-04
   1.0938069e+02   7.2104917e-04
   1.0938119e+02   7.1898296e-04
   1.0938169e+02   7.1691993e-04
   1.0938219e+02   7.1486008e-04
   1.0938269e+02   7.1280341e-04
   1.0938320e+02   7.1074991e-04
   1.0938370e+02   7.0869959e-04
   1.0938420e+02   7.0665244e-04
   1.0938470e+02   7.0460846e-04
   1.0938520e+02   7.0256766e-04
   1.0938570e+02   7.0053002e-04
   1.0938620e+02   6.9849556e-04
   1.0938670e+02   6.9646426e-04
   1.0938720e+02   6.9443613e-04
   1.0938770e+02   6.9241117e-04
   1.0938820e+02   6.9038938e-04
   1.0938870e+02   6.8837074e-04
   1.0938920e+02   6.8635528e-04
   1.0938970e+02   6.8434297e-04
   1.0939020e+02   6.8233383e-04
   1.0939070e+02   6.8032785e-04
   1.0939120e+02   6.7832503e-04
   1.0939170e+02   6.7632536e-04
   1.0939220e+02   6.7432886e-04
   1.0939270e+02   6.7233551e-04
   1.0939320e+02   6.7034532e-04
   1.0939369e+02   6.6835828e-04
   1.0939419e+02   6.6637440e-04
   1.0939469e+02   6.6439367e-04
   1.0939519e+02   6.6241609e-04
   1.0939569e+02   6.6044167e-04
   1.0939619e+02   6.5847039e-04
   1.0939669e+02   6.5650227e-04
   1.0939719e+02   6.5453729e-04
   1.0939769e+02   6.5257546e-04
   1.0939819e+02   6.5061678e-04
   1.0939869e+02   6.4866124e-04
   1.0939918e+02   6.4670885e-04
   1.0939968e+02   6.4475960e-04
   1.0940018e+02   6.4281349e-04
   1.0940068e+02   6.4087053e-04
   1.0940118e+02   6.3893071e-04
   1.0940168e+02   6.3699402e-04
   1.0940218e+02   6.3506048e-04
   1.0940267e+02   6.3313007e-04
   1.0940317e+02   6.3120280e-04
   1.0940367e+02   6.2927867e-04
   1.0940417e+02   6.2735767e-04
   1.0940467e+02   6.2543980e-04
   1.0940516e+02   6.2352507e-04
   1.0940566e+02   6.2161347e-04
   1.0940616e+02   6.1970500e-04
   1.0940666e+02   6.1779967e-04
   1.0940716e+02   6.1589746e-04
   1.0940765e+02   6.1399838e-04
   1.0940815e+02   6.1210243e-04
   1.0940865e+02   6.1020960e-04
   1.0940915e+02   6.0831990e-04
   1.0940964e+02   6.0643332e-04
   1.0941014e+02   6.0454987e-04
   1.0941064e+02   6.0266954e-04
   1.0941114e+02   6.0079233e-04
   1.0941163e+02   5.9891825e-04
   1.0941213e+02   5.9704728e-04
   1.0941263e+02   5.9517943e-04
   1.0941313e+02   5.9331470e-04
   1.0941362e+02   5.9145309e-04
   1.0941412e+02   5.8959459e-04
   1.0941462e+02   5.8773921e-04
   1.0941511e+02   5.8588694e-04
   1.0941561e+02   5.8403779e-04
   1.0941611e+02   5.8219175e-04
   1.0941660e+02   5.8034882e-04
   1.0941710e+02   5.7850900e-04
   1.0941760e+02   5.7667228e-04
   1.0941809e+02   5.7483868e-04
   1.0941859e+02   5.7300819e-04
   1.0941909e+02   5.7118080e-04
   1.0941958e+02   5.6935652e-04
   1.0942008e+02   5.6753534e-04
   1.0942058e+02   5.6571727e-04
   1.0942107e+02   5.6390230e-04
   1.0942157e+02   5.6209043e-04
   1.0942207e+02   5.6028166e-04
   1.0942256e+02   5.5847599e-04
   1.0942306e+02   5.5667342e-04
   1.0942355e+02   5.5487395e-04
   1.0942405e+02   5.5307758e-04
   1.0942455e+02   5.5128430e-04
   1.0942504e+02   5.4949412e-04
   1.0942554e+02   5.4770703e-04
   1.0942603e+02   5.4592304e-04
   1.0942653e+02   5.4414214e-04
   1.0942702e+02   5.4236433e-04
   1.0942752e+02   5.4058961e-04
   1.0942801e+02   5.3881798e-04
   1.0942851e+02   5.3704944e-04
   1.0942901e+02   5.3528399e-04
   1.0942950e+02   5.3352163e-04
   1.0943000e+02   5.3176235e-04
   1.0943049e+02   5.3000615e-04
   1.0943099e+02   5.2825304e-04
   1.0943148e+02   5.2650302e-04
   1.0943198e+02   5.2475607e-04
   1.0943247e+02   5.2301221e-04
   1.0943297e+02   5.2127143e-04
   1.0943346e+02   5.1953373e-04
   1.0943396e+02   5.1779910e-04
   1.0943445e+02   5.1606755e-04
   1.0943495e+02   5.1433908e-04
   1.0943544e+02   5.1261369e-04
   1.0943593e+02   5.1089137e-04
   1.0943643e+02   5.0917212e-04
   1.0943692e+02   5.0745595e-04
   1.0943742e+02   5.0574285e-04
   1.0943791e+02   5.0403282e-04
   1.0943841e+02   5.0232586e-04
   1.0943890e+02   5.0062197e-04
   1.0943939e+02   4.9892115e-04
   1.0943989e+02   4.9722340e-04
   1.0944038e+02   4.9552871e-04
   1.0944088e+02   4.9383709e-04
   1.0944137e+02   4.9214853e-04
   1.0944186e+02   4.9046304e-04
   1.0944236e+02   4.8878061e-04
   1.0944285e+02   4.8710124e-04
   1.0944335e+02   4.8542493e-04
   1.0944384e+02   4.8375168e-04
   1.0944433e+02   4.8208150e-04
   1.0944483e+02   4.8041436e-04
   1.0944532e+02   4.7875029e-04
   1.0944581e+02   4.7708927e-04
   1.0944631e+02   4.7543131e-04
   1.0944680e+02   4.7377641e-04
   1.0944729e+02   4.7212455e-04
   1.0944779e+02   4.7047575e-04
   1.0944828e+02   4.6883000e-04
   1.0944877e+02   4.6718731e-04
   1.0944927e+02   4.6554766e-04
   1.0944976e+02   4.6391106e-04
   1.0945025e+02   4.6227751e-04
   1.0945074e+02   4.6064700e-04
   1.0945124e+02   4.5901954e-04
   1.0945173e+02   4.5739513e-04
   1.0945222e+02   4.5577376e-04
   1.0945272e+02   4.5415544e-04
   1.0945321e+02   4.5254016e-04
   1.0945370e+02   4.5092792e-04
   1.0945419e+02   4.4931872e-04
   1.0945469e+02   4.4771256e-04
   1.0945518e+02   4.4610944e-04
   1.0945567e+02   4.4450935e-04
   1.0945616e+02   4.4291231e-04
   1.0945665e+02   4.4131830e-04
   1.0945715e+02   4.3972732e-04
   1.0945764e+02   4.3813938e-04
   1.0945813e+02   4.3655448e-04
   1.0945862e+02   4.3497260e-04
   1.0945912e+02   4.3339376e-04
   1.0945961e+02   4.3181795e-04
   1.0946010e+02   4.3024517e-04
   1.0946059e+02   4.2867541e-04
   1.0946108e+02   4.2710869e-04
   1.0946157e+02   4.2554499e-04
   1.0946207e+02   4.2398432e-04
   1.0946256e+02   4.2242667e-04
   1.0946305e+02   4.2087205e-04
   1.0946354e+02   4.1932045e-04
   1.0946403e+02   4.1777187e-04
   1.0946452e+02   4.1622632e-04
   1.0946501e+02   4.1468378e-04
   1.0946551e+02   4.1314427e-04
   1.0946600e+02   4.1160777e-04
   1.0946649e+02   4.1007430e-04
   1.0946698e+02   4.0854383e-04
   1.0946747e+02   4.0701639e-04
   1.0946796e+02   4.0549196e-04
   1.0946845e+02   4.0397055e-04
   1.0946894e+02   4.0245214e-04
   1.0946943e+02   4.0093676e-04
   1.0946992e+02   3.9942438e-04
   1.0947041e+02   3.9791501e-04
   1.0947090e+02   3.9640865e-04
   1.0947140e+02   3.9490531e-04
   1.0947189e+02   3.9340497e-04
   1.0947238e+02   3.9190763e-04
   1.0947287e+02   3.9041331e-04
   1.0947336e+02   3.8892199e-04
   1.0947385e+02   3.8743367e-04
   1.0947434e+02   3.8594836e-04
   1.0947483e+02   3.8446605e-04
   1.0947532e+02   3.8298674e-04
   1.0947581e+02   3.8151043e-04
   1.0947630e+02   3.8003712e-04
   1.0947679e+02   3.7856681e-04
   1.0947728e+02   3.7709950e-04
   1.0947777e+02   3.7563519e-04
   1.0947826e+02   3.7417387e-04
   1.0947875e+02   3.7271555e-04
   1.0947924e+02   3.7126022e-04
   1.0947973e+02   3.6980788e-04
   1.0948022e+02   3.6835854e-04
   1.0948070e+02   3.6691219e-04
   1.0948119e+02   3.6546883e-04
   1.0948168e+02   3.6402847e-04
   1.0948217e+02   3.6259109e-04
   1.0948266e+02   3.6115669e-04
   1.0948315e+02   3.5972529e-04
   1.0948364e+02   3.5829687e-04
   1.0948413e+02   3.5687144e-04
   1.0948462e+02   3.5544899e-04
   1.0948511e+02   3.5402953e-04
   1.0948560e+02   3.5261305e-04
   1.0948609e+02   3.5119955e-04
   1.0948657e+02   3.4978904e-04
   1.0948706e+02   3.4838150e-04
   1.0948755e+02   3.4697694e-04
   1.0948804e+02   3.4557536e-04
   1.0948853e+02   3.4417676e-04
   1.0948902e+02   3.4278113e-04
   1.0948951e+02   3.4138848e-04
   1.0948999e+02   3.3999881e-04
   1.0949048e+02   3.3861211e-04
   1.0949097e+02   3.3722838e-04
   1.0949146e+02   3.3584763e-04
   1.0949195e+02   3.3446984e-04
   1.0949244e+02   3.3309503e-04
   1.0949292e+02   3.3172318e-04
   1.0949341e+02   3.3035431e-04
   1.0949390e+02   3.2898840e-04
   1.0949439e+02   3.2762546e-04
   1.0949488e+02   3.2626549e-04
   1.0949536e+02   3.2490848e-04
   1.0949585e+02   3.2355443e-04
   1.0949634e+02   3.2220335e-04
   1.0949683e+02   3.2085523e-04
   1.0949731e+02   3.1951007e-04
   1.0949780e+02   3.1816788e-04
   1.0949829e+02   3.1682864e-04
   1.0949878e+02   3.1549236e-04
   1.0949926e+02   3.1415904e-04
   1.0949975e+02   3.1282868e-04
   1.0950024e+02   3.1150127e-04
   1.0950073e+02   3.1017682e-04
   1.0950121e+02   3.0885532e-04
   1.0950170e+02   3.0753678e-04
   1.0950219e+02   3.0622119e-04
   1.0950267e+02   3.0490855e-04
   1.0950316e+02   3.0359886e-04
   1.0950365e+02   3.0229212e-04
   1.0950414e+02   3.0098833e-04
   1.0950462e+02   2.9968749e-04
   1.0950511e+02   2.9838960e-04
   1.0950560e+02   2.9709465e-04
   1.0950608e+02   2.9580265e-04
   1.0950657e+02   2.9451360e-04
   1.0950706e+02   2.9322748e-04
   1.0950754e+02   2.9194432e-04
   1.0950803e+02   2.9066409e-04
   1.0950851e+02   2.8938681e-04
   1.0950900e+02   2.8811246e-04
   1.0950949e+02   2.8684106e-04
   1.0950997e+02   2.8557259e-04
   1.0951046e+02   2.8430706e-04
   1.0951095e+02   2.8304447e-04
   1.0951143e+02   2.8178481e-04
   1.0951192e+02   2.8052809e-04
   1.0951240e+02   2.7927431e-04
   1.0951289e+02   2.7802346e-04
   1.0951338e+02   2.7677554e-04
   1.0951386e+02   2.7553055e-04
   1.0951435e+02   2.7428849e-04
   1.0951483e+02   2.7304936e-04
   1.0951532e+02   2.7181317e-04
   1.0951580e+02   2.7057990e-04
   1.0951629e+02   2.6934955e-04
   1.0951677e+02   2.6812214e-04
   1.0951726e+02   2.6689765e-04
   1.0951775e+02   2.6567608e-04
   1.0951823e+02   2.6445744e-04
   1.0951872e+02   2.6324172e-04
   1.0951920e+02   2.6202892e-04
   1.0951969e+02   2.6081905e-04
   1.0952017e+02   2.5961209e-04
   1.0952066e+02   2.5840806e-04
   1.0952114e+02   2.5720694e-04
   1.0952163e+02   2.5600874e-04
   1.0952211e+02   2.5481346e-04
   1.0952260e+02   2.5362109e-04
   1.0952308e+02   2.5243164e-04
   1.0952356e+02   2.5124511e-04
   1.0952405e+02   2.5006148e-04
   1.0952453e+02   2.4888077e-04
   1.0952502e+02   2.4770297e-04
   1.0952550e+02   2.4652809e-04
   1.0952599e+02   2.4535611e-04
   1.0952647e+02   2.4418704e-04
   1.0952696e+02   2.4302088e-04
   1.0952744e+02   2.4185763e-04
   1.0952792e+02   2.4069728e-04
   1.0952841e+02   2.3953984e-04
   1.0952889e+02   2.3838531e-04
   1.0952938e+02   2.3723367e-04
   1.0952986e+02   2.3608495e-04
   1.0953034e+02   2.3493912e-04
   1.0953083e+02   2.3379619e-04
   1.0953131e+02   2.3265617e-04
   1.0953180e+02   2.3151905e-04
   1.0953228e+02   2.3038482e-04
   1.0953276e+02   2.2925349e-04
   1.0953325e+02   2.2812506e-04
   1.0953373e+02   2.2699953e-04
   1.0953421e+02   2.2587689e-04
   1.0953470e+02   2.2475714e-04
   1.0953518e+02   2.2364029e-04
   1.0953566e+02   2.2252633e-04
   1.0953615e+02   2.2141527e-04
   1.0953663e+02   2.2030709e-04
   1.0953711e+02   2.1920181e-04
   1.0953760e+02   2.1809941e-04
   1.0953808e+02   2.1699991e-04
   1.0953856e+02   2.1590329e-04
   1.0953905e+02   2.1480955e-04
   1.0953953e+02   2.1371871e-04
   1.0954001e+02   2.1263075e-04
   1.0954049e+02   2.1154567e-04
   1.0954098e+02   2.1046348e-04
   1.0954146e+02   2.0938416e-04
   1.0954194e+02   2.0830773e-04
   1.0954243e+02   2.0723419e-04
   1.0954291e+02   2.0616352e-04
   1.0954339e+02   2.0509573e-04
   1.0954387e+02   2.0403082e-04
   1.0954435e+02   2.0296878e-04
   1.0954484e+02   2.0190963e-04
   1.0954532e+02   2.0085334e-04
   1.0954580e+02   1.9979994e-04
   1.0954628e+02   1.9874941e-04
   1.0954677e+02   1.9770175e-04
   1.0954725e+02   1.9665696e-04
   1.0954773e+02   1.9561504e-04
   1.0954821e+02   1.9457600e-04
   1.0954869e+02   1.9353982e-04
   1.0954918e+02   1.9250652e-04
   1.0954966e+02   1.9147608e-04
   1.0955014e+02   1.9044851e-04
   1.0955062e+02   1.8942381e-04
   1.0955110e+02   1.8840197e-04
   1.0955158e+02   1.8738299e-04
   1.0955207e+02   1.8636688e-04
   1.0955255e+02   1.8535364e-04
   1.0955303e+02   1.8434325e-04
   1.0955351e+02   1.8333573e-04
   1.0955399e+02   1.8233107e-04
   1.0955447e+02   1.8132926e-04
   1.0955495e+02   1.8033032e-04
   1.0955543e+02   1.7933423e-04
   1.0955592e+02   1.7834100e-04
   1.0955640e+02   1.7735063e-04
   1.0955688e+02   1.7636311e-04
   1.0955736e+02   1.7537845e-04
   1.0955784e+02   1.7439664e-04
   1.0955832e+02   1.7341768e-04
   1.0955880e+02   1.7244158e-04
   1.0955928e+02   1.7146832e-04
   1.0955976e+02   1.7049792e-04
   1.0956024e+02   1.6953037e-04
   1.0956072e+02   1.6856566e-04
   1.0956120e+02   1.6760380e-04
   1.0956168e+02   1.6664480e-04
   1.0956216e+02   1.6568863e-04
   1.0956265e+02   1.6473531e-04
   1.0956313e+02   1.6378484e-04
   1.0956361e+02   1.6283721e-04
   1.0956409e+02   1.6189242e-04
   1.0956457e+02   1.6095048e-04
   1.0956505e+02   1.6001137e-04
   1.0956553e+02   1.5907511e-04
   1.0956601e+02   1.5814168e-04
   1.0956649e+02   1.5721110e-04
   1.0956697e+02   1.5628335e-04
   1.0956745e+02   1.5535844e-04
   1.0956793e+02   1.5443637e-04
   1.0956840e+02   1.5351713e-04
   1.0956888e+02   1.5260072e-04
   1.0956936e+02   1.5168715e-04
   1.0956984e+02   1.5077641e-04
   1.0957032e+02   1.4986851e-04
   1.0957080e+02   1.4896343e-04
   1.0957128e+02   1.4806118e-04
   1.0957176e+02   1.4716177e-04
   1.0957224e+02   1.4626518e-04
   1.0957272e+02   1.4537142e-04
   1.0957320e+02   1.4448049e-04
   1.0957368e+02   1.4359238e-04
   1.0957416e+02   1.4270710e-04
   1.0957464e+02   1.4182465e-04
   1.0957512e+02   1.4094502e-04
   1.0957559e+02   1.4006821e-04
   1.0957607e+02   1.3919422e-04
   1.0957655e+02   1.3832305e-04
   1.0957703e+02   1.3745470e-04
   1.0957751e+02   1.3658918e-04
   1.0957799e+02   1.3572647e-04
   1.0957847e+02   1.3486658e-04
   1.0957894e+02   1.3400951e-04
   1.0957942e+02   1.3315525e-04
   1.0957990e+02   1.3230381e-04
   1.0958038e+02   1.3145518e-04
   1.0958086e+02   1.3060937e-04
   1.0958134e+02   1.2976637e-04
   1.0958181e+02   1.2892618e-04
   1.0958229e+02   1.2808880e-04
   1.0958277e+02   1.2725424e-04
   1.0958325e+02   1.2642248e-04
   1.0958373e+02   1.2559353e-04
   1.0958421e+02   1.2476739e-04
   1.0958468e+02   1.2394406e-04
   1.0958516e+02   1.2312353e-04
   1.0958564e+02   1.2230581e-04
   1.0958612e+02   1.2149089e-04
   1.0958659e+02   1.2067878e-04
   1.0958707e+02   1.1986947e-04
   1.0958755e+02   1.1906296e-04
   1.0958803e+02   1.1825925e-04
   1.0958850e+02   1.1745835e-04
   1.0958898e+02   1.1666024e-04
   1.0958946e+02   1.1586493e-04
   1.0958994e+02   1.1507242e-04
   1.0959041e+02   1.1428271e-04
   1.0959089e+02   1.1349580e-04
   1.0959137e+02   1.1271168e-04
   1.0959185e+02   1.1193035e-04
   1.0959232e+02   1.1115182e-04
   1.0959280e+02   1.1037608e-04
   1.0959328e+02   1.0960314e-04
   1.0959375e+02   1.0883298e-04
   1.0959423e+02   1.0806562e-04
   1.0959471e+02   1.0730105e-04
   1.0959518e+02   1.0653926e-04
   1.0959566e+02   1.0578026e-04
   1.0959614e+02   1.0502406e-04
   1.0959661e+02   1.0427063e-04
   1.0959709e+02   1.0352000e-04
   1.0959757e+02   1.0277215e-04
   1.0959804e+02   1.0202708e-04
   1.0959852e+02   1.0128480e-04
   1.0959900e+02   1.0054529e-04
   1.0959947e+02   9.9808575e-05
   1.0959995e+02   9.9074637e-05
   1.0960042e+02   9.8343478e-05
   1.0960090e+02   9.7615099e-05
   1.0960138e+02   9.6889498e-05
   1.0960185e+02   9.6166675e-05
   1.0960233e+02   9.5446629e-05
   1.0960280e+02   9.4729359e-05
   1.0960328e+02   9.4014865e-05
   1.0960376e+02   9.3303144e-05
   1.0960423e+02   9.2594197e-05
   1.0960471e+02   9.1888023e-05
   1.0960518e+02   9.1184622e-05
   1.0960566e+02   9.0483991e-05
   1.0960613e+02   8.9786130e-05
   1.0960661e+02   8.9091040e-05
   1.0960709e+02   8.8398718e-05
   1.0960756e+02   8.7709163e-05
   1.0960804e+02   8.7022376e-05
   1.0960851e+02   8.6338356e-05
   1.0960899e+02   8.5657101e-05
   1.0960946e+02   8.4978610e-05
   1.0960994e+02   8.4302884e-05
   1.0961041e+02   8.3629921e-05
   1.0961089e+02   8.2959719e-05
   1.0961136e+02   8.2292280e-05
   1.0961184e+02   8.1627601e-05
   1.0961231e+02   8.0965682e-05
   1.0961279e+02   8.0306522e-05
   1.0961326e+02   7.9650120e-05
   1.0961374e+02   7.8996476e-05
   1.0961421e+02   7.8345589e-05
   1.0961469e+02   7.7697457e-05
   1.0961516e+02   7.7052080e-05
   1.0961563e+02   7.6409458e-05
   1.0961611e+02   7.5769589e-05
   1.0961658e+02   7.5132473e-05
   1.0961706e+02   7.4498108e-05
   1.0961753e+02   7.3866495e-05
   1.0961801e+02   7.3237632e-05
   1.0961848e+02   7.2611518e-05
   1.0961895e+02   7.1988153e-05
   1.0961943e+02   7.1367536e-05
   1.0961990e+02   7.0749666e-05
   1.0962038e+02   7.0134542e-05
   1.0962085e+02   6.9522163e-05
   1.0962132e+02   6.8912529e-05
   1.0962180e+02   6.8305639e-05
   1.0962227e+02   6.7701492e-05
   1.0962275e+02   6.7100087e-05
   1.0962322e+02   6.6501424e-05
   1.0962369e+02   6.5905501e-05
   1.0962417e+02   6.5312318e-05
   1.0962464e+02   6.4721875e-05
   1.0962511e+02   6.4134169e-05
   1.0962559e+02   6.3549201e-05
   1.0962606e+02   6.2966969e-05
   1.0962653e+02   6.2387474e-05
   1.0962701e+02   6.1810713e-05
   1.0962748e+02   6.1236687e-05
   1.0962795e+02   6.0665394e-05
   1.0962843e+02   6.0096834e-05
   1.0962890e+02   5.9531006e-05
   1.0962937e+02   5.8967909e-05
   1.0962985e+02   5.8407542e-05
   1.0963032e+02   5.7849904e-05
   1.0963079e+02   5.7294996e-05
   1.0963126e+02   5.6742815e-05
   1.0963174e+02   5.6193361e-05
   1.0963221e+02   5.5646634e-05
   1.0963268e+02   5.5102632e-05
   1.0963316e+02   5.4561355e-05
   1.0963363e+02   5.4022802e-05
   1.0963410e+02   5.3486972e-05
   1.0963457e+02   5.2953865e-05
   1.0963504e+02   5.2423479e-05
   1.0963552e+02   5.1895813e-05
   1.0963599e+02   5.1370868e-05
   1.0963646e+02   5.0848642e-05
   1.0963693e+02   5.0329135e-05
   1.0963741e+02   4.9812345e-05
   1.0963788e+02   4.9298272e-05
   1.0963835e+02   4.8786914e-05
   1.0963882e+02   4.8278273e-05
   1.0963929e+02   4.7772345e-05
   1.0963977e+02   4.7269132e-05
   1.0964024e+02   4.6768631e-05
   1.0964071e+02   4.6270842e-05
   1.0964118e+02   4.5775765e-05
   1.0964165e+02   4.5283398e-05
   1.0964212e+02   4.4793741e-05
   1.0964260e+02   4.4306793e-05
   1.0964307e+02   4.3822553e-05
   1.0964354e+02   4.3341021e-05
   1.0964401e+02   4.2862195e-05
   1.0964448e+02   4.2386075e-05
   1.0964495e+02   4.1912660e-05
   1.0964542e+02   4.1441949e-05
   1.0964590e+02   4.0973942e-05
   1.0964637e+02   4.0508637e-05
   1.0964684e+02   4.0046034e-05
   1.0964731e+02   3.9586133e-05
   1.0964778e+02   3.9128931e-05
   1.0964825e+02   3.8674430e-05
   1.0964872e+02   3.8222627e-05
   1.0964919e+02   3.7773522e-05
   1.0964966e+02   3.7327114e-05
   1.0965013e+02   3.6883403e-05
   1.0965061e+02   3.6442387e-05
   1.0965108e+02   3.6004066e-05
   1.0965155e+02   3.5568440e-05
   1.0965202e+02   3.5135506e-05
   1.0965249e+02   3.4705265e-05
   1.0965296e+02   3.4277716e-05
   1.0965343e+02   3.3852858e-05
   1.0965390e+02   3.3430690e-05
   1.0965437e+02   3.3011212e-05
   1.0965484e+02   3.2594422e-05
   1.0965531e+02   3.2180320e-05
   1.0965578e+02   3.1768905e-05
   1.0965625e+02   3.1360176e-05
   1.0965672e+02   3.0954133e-05
   1.0965719e+02   3.0550774e-05
   1.0965766e+02   3.0150100e-05
   1.0965813e+02   2.9752109e-05
   1.0965860e+02   2.9356800e-05
   1.0965907e+02   2.8964173e-05
   1.0965954e+02   2.8574226e-05
   1.0966001e+02   2.8186960e-05
   1.0966048e+02   2.7802373e-05
   1.0966095e+02   2.7420465e-05
   1.0966142e+02   2.7041234e-05
   1.0966189e+02   2.6664681e-05
   1.0966236e+02   2.6290803e-05
   1.0966283e+02   2.5919601e-05
   1.0966329e+02   2.5551074e-05
   1.0966376e+02   2.5185221e-05
   1.0966423e+02   2.4822040e-05
   1.0966470e+02   2.4461532e-05
   1.0966517e+02   2.4103696e-05
   1.0966564e+02   2.3748531e-05
   1.0966611e+02   2.3396035e-05
   1.0966658e+02   2.3046209e-05
   1.0966705e+02   2.2699051e-05
   1.0966752e+02   2.2354561e-05
   1.0966799e+02   2.2012738e-05
   1.0966845e+02   2.1673582e-05
   1.0966892e+02   2.1337090e-05
   1.0966939e+02   2.1003263e-05
   1.0966986e+02   2.0672101e-05
   1.0967033e+02   2.0343601e-05
   1.0967080e+02   2.0017763e-05
   1.0967127e+02   1.9694588e-05
   1.0967173e+02   1.9374073e-05
   1.0967220e+02   1.9056218e-05
   1.0967267e+02   1.8741022e-05
   1.0967314e+02   1.8428485e-05
   1.0967361e+02   1.8118605e-05
   1.0967408e+02   1.7811383e-05
   1.0967454e+02   1.7506817e-05
   1.0967501e+02   1.7204906e-05
   1.0967548e+02   1.6905650e-05
   1.0967595e+02   1.6609048e-05
   1.0967642e+02   1.6315099e-05
   1.0967688e+02   1.6023802e-05
   1.0967735e+02   1.5735157e-05
   1.0967782e+02   1.5449163e-05
   1.0967829e+02   1.5165819e-05
   1.0967875e+02   1.4885124e-05
   1.0967922e+02   1.4607078e-05
   1.0967969e+02   1.4331679e-05
   1.0968016e+02   1.4058928e-05
   1.0968062e+02   1.3788823e-05
   1.0968109e+02   1.3521363e-05
   1.0968156e+02   1.3256549e-05
   1.0968203e+02   1.2994378e-05
   1.0968249e+02   1.2734850e-05
   1.0968296e+02   1.2477965e-05
   1.0968343e+02   1.2223722e-05
   1.0968390e+02   1.1972119e-05
   1.0968436e+02   1.1723157e-05
   1.0968483e+02   1.1476834e-05
   1.0968530e+02   1.1233150e-05
   1.0968576e+02   1.0992104e-05
   1.0968623e+02   1.0753695e-05
   1.0968670e+02   1.0517922e-05
   1.0968716e+02   1.0284785e-05
   1.0968763e+02   1.0054283e-05
   1.0968810e+02   9.8264152e-06
   1.0968856e+02   9.6011805e-06
   1.0968903e+02   9.3785785e-06
   1.0968950e+02   9.1586083e-06
   1.0968996e+02   8.9412692e-06
   1.0969043e+02   8.7265605e-06
   1.0969090e+02   8.5144813e-06
   1.0969136e+02   8.3050310e-06
   1.0969183e+02   8.0982087e-06
   1.0969229e+02   7.8940138e-06
   1.0969276e+02   7.6924454e-06
   1.0969323e+02   7.4935029e-06
   1.0969369e+02   7.2971853e-06
   1.0969416e+02   7.1034921e-06
   1.0969463e+02   6.9124225e-06
   1.0969509e+02   6.7239756e-06
   1.0969556e+02   6.5381508e-06
   1.0969602e+02   6.3549472e-06
   1.0969649e+02   6.1743642e-06
   1.0969695e+02   5.9964010e-06
   1.0969742e+02   5.8210568e-06
   1.0969789e+02   5.6483309e-06
   1.0969835e+02   5.4782226e-06
   1.0969882e+02   5.3107310e-06
   1.0969928e+02   5.1458554e-06
   1.0969975e+02   4.9835951e-06
   1.0970021e+02   4.8239493e-06
   1.0970068e+02   4.6669174e-06
   1.0970114e+02   4.5124984e-06
   1.0970161e+02   4.3606917e-06
   1.0970207e+02   4.2114966e-06
   1.0970254e+02   4.0649122e-06
   1.0970300e+02   3.9209378e-06
   1.0970347e+02   3.7795728e-06
   1.0970393e+02   3.6408163e-06
   1.0970440e+02   3.5046675e-06
   1.0970486e+02   3.3711258e-06
   1.0970533e+02   3.2401904e-06
   1.0970579e+02   3.1118606e-06
   1.0970626e+02   2.9861355e-06
   1.0970672e+02   2.8630145e-06
   1.0970719e+02   2.7424968e-06
   1.0970765e+02   2.6245817e-06
   1.0970812e+02   2.5092684e-06
   1.0970858e+02   2.3965561e-06
   1.0970904e+02   2.2864442e-06
   1.0970951e+02   2.1789319e-06
   1.0970997e+02   2.0740184e-06
   1.0971044e+02   1.9717030e-06
   1.0971090e+02   1.8719849e-06
   1.0971137e+02   1.7748635e-06
   1.0971183e+02   1.6803379e-06
   1.0971229e+02   1.5884074e-06
   1.0971276e+02   1.4990713e-06
   1.0971322e+02   1.4123289e-06
   1.0971369e+02   1.3281793e-06
   1.0971415e+02   1.2466219e-06
   1.0971461e+02   1.1676559e-06
   1.0971508e+02   1.0912806e-06
   1.0971554e+02   1.0174952e-06
   1.0971601e+02   9.4629900e-07
   1.0971647e+02   8.7769124e-07
   1.0971693e+02   8.1167119e-07
   1.0971740e+02   7.4823810e-07
   1.0971786e+02   6.8739124e-07
   1.0971832e+02   6.2912987e-07
   1.0971879e+02   5.7345325e-07
   1.0971925e+02   5.2036064e-07
   1.0971971e+02   4.6985130e-07
   1.0972018e+02   4.2192450e-07
   1.0972064e+02   3.7657949e-07
   1.0972110e+02   3.3381555e-07
   1.0972157e+02   2.9363192e-07
   1.0972203e+02   2.5602788e-07
   1.0972249e+02   2.2100268e-07
   1.0972295e+02   1.8855560e-07
   1.0972342e+02   1.5868589e-07
   1.0972388e+02   1.3139282e-07
   1.0972434e+02   1.0667565e-07
   1.0972481e+02   8.4533656e-08
   1.0972527e+02   6.4966091e-08
   1.0972573e+02   4.7972223e-08
   1.0972619e+02   3.3551319e-08
   1.0972666e+02   2.1702643e-08
   1.0972712e+02   1.2425463e-08
   1.0972758e+02   5.7190440e-09
   1.0972804e+02   1.5826530e-09
   1.0972851e+02   1.5556778e-11


==> Outage_beta/outbeta_mc0.05_30.dat <==
   9.0000000e+01   1.0000000e+00
   9.0043214e+01   1.0000000e+00
   9.0086002e+01   1.0000000e+00
   9.0128372e+01   1.0000000e+00
   9.0170333e+01   1.0000000e+00
   9.0211893e+01   1.0000000e+00
   9.0253059e+01   1.0000000e+00
   9.0293838e+01   1.0000000e+00
   9.0334238e+01   1.0000000e+00
   9.0374265e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0453230e+01   1.0000000e+00
   9.0492180e+01   1.0000000e+00
   9.0530784e+01   1.0000000e+00
   9.0569049e+01   1.0000000e+00
   9.0606978e+01   1.0000000e+00
   9.0644580e+01   1.0000000e+00
   9.0681859e+01   1.0000000e+00
   9.0718820e+01   1.0000000e+00
   9.0755470e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.0827854e+01   1.0000000e+00
   9.0863598e+01   1.0000000e+00
   9.0899051e+01   1.0000000e+00
   9.0934217e+01   1.0000000e+00
   9.0969100e+01   9.9992500e-01
   9.1003705e+01   9.9965700e-01
   9.1038037e+01   9.9925900e-01
   9.1072100e+01   9.9878600e-01
   9.1105897e+01   9.9822300e-01
   9.1139434e+01   9.9760900e-01
   9.1172713e+01   9.9693700e-01
   9.1205739e+01   9.9619200e-01
   9.1238516e+01   9.9545400e-01
   9.1271048e+01   9.9465300e-01
   9.1303338e+01   9.9378700e-01
   9.1335389e+01   9.9289100e-01
   9.1367206e+01   9.9195900e-01
   9.1398791e+01   9.9103600e-01
   9.1430148e+01   9.9006400e-01
   9.1461280e+01   9.8906900e-01
   9.1492191e+01   9.8807600e-01
   9.1522883e+01   9.8704000e-01
   9.1553360e+01   9.8601700e-01
   9.1583625e+01   9.8492800e-01
   9.1613680e+01   9.8383800e-01
   9.1643529e+01   9.8271600e-01
   9.1673173e+01   9.8159300e-01
   9.1702617e+01   9.8043600e-01
   9.1731863e+01   9.7929200e-01
   9.1760913e+01   9.7811700e-01
   9.1789769e+01   9.7691100e-01
   9.1818436e+01   9.7565200e-01
   9.1846914e+01   9.7435100e-01
   9.1875207e+01   9.7308900e-01
   9.1903317e+01   9.7177900e-01
   9.1931246e+01   9.7048000e-01
   9.1958997e+01   9.6916400e-01
   9.1986571e+01   9.6783600e-01
   9.2013971e+01   9.6648400e-01
   9.2041200e+01   9.6509800e-01
   9.2068259e+01   9.6372500e-01
   9.2095150e+01   9.6238100e-01
   9.2121876e+01   9.6106300e-01
   9.2148438e+01   9.5966100e-01
   9.2174839e+01   9.5833900e-01
   9.2201081e+01   9.5699000e-01
   9.2227165e+01   9.5563000e-01
   9.2253093e+01   9.5419200e-01
   9.2278867e+01   9.5280500e-01
   9.2304489e+01   9.5145600e-01
   9.2329961e+01   9.5007000e-01
   9.2355284e+01   9.4868800e-01
   9.2380461e+01   9.4721300e-01
   9.2405492e+01   9.4578300e-01
   9.2430380e+01   9.4437200e-01
   9.2455127e+01   9.4293200e-01
   9.2479733e+01   9.4152200e-01
   9.2504200e+01   9.4008900e-01
   9.2528530e+01   9.3859700e-01
   9.2552725e+01   9.3710200e-01
   9.2576786e+01   9.3556000e-01
   9.2600714e+01   9.3405800e-01
   9.2624511e+01   9.3256800e-01
   9.2648178e+01   9.3105600e-01
   9.2671717e+01   9.2952000e-01
   9.2695129e+01   9.2799100e-01
   9.2718416e+01   9.2650700e-01
   9.2741578e+01   9.2497300e-01
   9.2764618e+01   9.2336500e-01
   9.2787536e+01   9.2179700e-01
   9.2810334e+01   9.2026200e-01
   9.2833012e+01   9.1867400e-01
   9.2855573e+01   9.1719000e-01
   9.2878017e+01   9.1565700e-01
   9.2900346e+01   9.1413800e-01
   9.2922561e+01   9.1258900e-01
   9.2944662e+01   9.1100500e-01
   9.2966652e+01   9.0945900e-01
   9.2988531e+01   9.0787100e-01
   9.3010300e+01   9.0637200e-01
   9.3031961e+01   9.0489200e-01
   9.3053514e+01   9.0334300e-01
   9.3074960e+01   9.0173800e-01
   9.3096302e+01   9.0015800e-01
   9.3117539e+01   8.9867400e-01
   9.3138672e+01   8.9720100e-01
   9.3159703e+01   8.9574000e-01
   9.3180633e+01   8.9417000e-01
   9.3201463e+01   8.9258000e-01
   9.3222193e+01   8.9100400e-01
   9.3242825e+01   8.8941300e-01
   9.3263359e+01   8.8791200e-01
   9.3283796e+01   8.8636600e-01
   9.3304138e+01   8.8484500e-01
   9.3324385e+01   8.8328600e-01
   9.3344538e+01   8.8165300e-01
   9.3364597e+01   8.8004800e-01
   9.3384565e+01   8.7846700e-01
   9.3404441e+01   8.7687200e-01
   9.3424227e+01   8.7529800e-01
   9.3443923e+01   8.7371300e-01
   9.3463530e+01   8.7218300e-01
   9.3483049e+01   8.7052300e-01
   9.3502480e+01   8.6896000e-01
   9.3521825e+01   8.6739600e-01
   9.3541084e+01   8.6583400e-01
   9.3560259e+01   8.6424800e-01
   9.3579348e+01   8.6269800e-01
   9.3598355e+01   8.6106300e-01
   9.3617278e+01   8.5945700e-01
   9.3636120e+01   8.5781600e-01
   9.3654880e+01   8.5618700e-01
   9.3673559e+01   8.5463900e-01
   9.3692159e+01   8.5305000e-01
   9.3710679e+01   8.5144500e-01
   9.3729120e+01   8.4990500e-01
   9.3747483e+01   8.4826500e-01
   9.3765770e+01   8.4663200e-01
   9.3783979e+01   8.4510800e-01
   9.3802112e+01   8.4350700e-01
   9.3820170e+01   8.4196300e-01
   9.3838154e+01   8.4032100e-01
   9.3856063e+01   8.3869300e-01
   9.3873898e+01   8.3707100e-01
   9.3891661e+01   8.3554700e-01
   9.3909351e+01   8.3393000e-01
   9.3926970e+01   8.3239600e-01
   9.3944517e+01   8.3076700e-01
   9.3961993e+01   8.2919200e-01
   9.3979400e+01   8.2763500e-01
   9.3996737e+01   8.2605800e-01
   9.4014005e+01   8.2442800e-01
   9.4031205e+01   8.2284100e-01
   9.4048337e+01   8.2124300e-01
   9.4065402e+01   8.1965600e-01
   9.4082400e+01   8.1806700e-01
   9.4099331e+01   8.1648900e-01
   9.4116197e+01   8.1489100e-01
   9.4132998e+01   8.1333900e-01
   9.4149733e+01   8.1183000e-01
   9.4166405e+01   8.1028400e-01
   9.4183013e+01   8.0872900e-01
   9.4199557e+01   8.0709900e-01
   9.4216039e+01   8.0555900e-01
   9.4232459e+01   8.0396100e-01
   9.4248816e+01   8.0236900e-01
   9.4265113e+01   8.0082700e-01
   9.4281348e+01   7.9919800e-01
   9.4297523e+01   7.9763100e-01
   9.4313638e+01   7.9605700e-01
   9.4329693e+01   7.9443900e-01
   9.4345689e+01   7.9282900e-01
   9.4361626e+01   7.9125300e-01
   9.4377506e+01   7.8965000e-01
   9.4393327e+01   7.8807500e-01
   9.4409091e+01   7.8647800e-01
   9.4424798e+01   7.8486900e-01
   9.4440448e+01   7.8324600e-01
   9.4456042e+01   7.8170000e-01
   9.4471580e+01   7.8014700e-01
   9.4487063e+01   7.7856900e-01
   9.4502491e+01   7.7701100e-01
   9.4517864e+01   7.7542100e-01
   9.4533183e+01   7.7385200e-01
   9.4548449e+01   7.7224800e-01
   9.4563660e+01   7.7066900e-01
   9.4578819e+01   7.6906500e-01
   9.4593925e+01   7.6749900e-01
   9.4608978e+01   7.6595100e-01
   9.4623980e+01   7.6435400e-01
   9.4638930e+01   7.6280500e-01
   9.4653829e+01   7.6119800e-01
   9.4668676e+01   7.5961900e-01
   9.4683473e+01   7.5801600e-01
   9.4698220e+01   7.5639200e-01
   9.4712917e+01   7.5475600e-01
   9.4727564e+01   7.5318200e-01
   9.4742163e+01   7.5156400e-01
   9.4756712e+01   7.4998300e-01
   9.4771213e+01   7.4843300e-01
   9.4785665e+01   7.4682900e-01
   9.4800069e+01   7.4528400e-01
   9.4814426e+01   7.4373100e-01
   9.4828736e+01   7.4217500e-01
   9.4842998e+01   7.4057600e-01
   9.4857214e+01   7.3895300e-01
   9.4871384e+01   7.3737100e-01
   9.4885507e+01   7.3579200e-01
   9.4899585e+01   7.3420200e-01
   9.4913617e+01   7.3266100e-01
   9.4927604e+01   7.3113700e-01
   9.4941546e+01   7.2957900e-01
   9.4955443e+01   7.2807100e-01
   9.4969296e+01   7.2653700e-01
   9.4983106e+01   7.2501000e-01
   9.4996871e+01   7.2339300e-01
   9.5010593e+01   7.2175500e-01
   9.5024271e+01   7.2023800e-01
   9.5037907e+01   7.1874100e-01
   9.5051500e+01   7.1717900e-01
   9.5065050e+01   7.1568100e-01
   9.5078559e+01   7.1409200e-01
   9.5092025e+01   7.1249000e-01
   9.5105450e+01   7.1095800e-01
   9.5118834e+01   7.0938000e-01
   9.5132176e+01   7.0779900e-01
   9.5145478e+01   7.0624500e-01
   9.5158738e+01   7.0474700e-01
   9.5171959e+01   7.0321800e-01
   9.5185139e+01   7.0163900e-01
   9.5198280e+01   7.0007600e-01
   9.5211381e+01   6.9854000e-01
   9.5224442e+01   6.9700700e-01
   9.5237465e+01   6.9552000e-01
   9.5250448e+01   6.9399000e-01
   9.5263393e+01   6.9246400e-01
   9.5276299e+01   6.9087300e-01
   9.5289167e+01   6.8937400e-01
   9.5301997e+01   6.8775800e-01
   9.5314789e+01   6.8631600e-01
   9.5327544e+01   6.8480500e-01
   9.5340261e+01   6.8331000e-01
   9.5352941e+01   6.8176900e-01
   9.5365584e+01   6.8024400e-01
   9.5378191e+01   6.7872100e-01
   9.5390761e+01   6.7715900e-01
   9.5403295e+01   6.7563400e-01
   9.5415792e+01   6.7410600e-01
   9.5428254e+01   6.7260200e-01
   9.5440680e+01   6.7109100e-01
   9.5453071e+01   6.6959600e-01
   9.5465427e+01   6.6803900e-01
   9.5477747e+01   6.6654200e-01
   9.5490033e+01   6.6490600e-01
   9.5502284e+01   6.6338600e-01
   9.5514500e+01   6.6187300e-01
   9.5526682e+01   6.6040100e-01
   9.5538830e+01   6.5889200e-01
   9.5550944e+01   6.5740300e-01
   9.5563025e+01   6.5583700e-01
   9.5575072e+01   6.5432400e-01
   9.5587086e+01   6.5284000e-01
   9.5599066e+01   6.5131600e-01
   9.5611014e+01   6.4978200e-01
   9.5622929e+01   6.4827700e-01
   9.5634811e+01   6.4677200e-01
   9.5646661e+01   6.4522500e-01
   9.5658478e+01   6.4373200e-01
   9.5670264e+01   6.4219400e-01
   9.5682017e+01   6.4070700e-01
   9.5693739e+01   6.3919700e-01
   9.5705429e+01   6.3773400e-01
   9.5717088e+01   6.3626900e-01
   9.5728716e+01   6.3471800e-01
   9.5740313e+01   6.3325400e-01
   9.5751878e+01   6.3178000e-01
   9.5763414e+01   6.3027300e-01
   9.5774918e+01   6.2876400e-01
   9.5786392e+01   6.2728400e-01
   9.5797836e+01   6.2572600e-01
   9.5809250e+01   6.2425100e-01
   9.5820634e+01   6.2266400e-01
   9.5831988e+01   6.2126100e-01
   9.5843312e+01   6.1978200e-01
   9.5854607e+01   6.1824400e-01
   9.5865873e+01   6.1671100e-01
   9.5877110e+01   6.1524200e-01
   9.5888317e+01   6.1374700e-01
   9.5899496e+01   6.1226000e-01
   9.5910646e+01   6.1079800e-01
   9.5921768e+01   6.0934800e-01
   9.5932861e+01   6.0790300e-01
   9.5943926e+01   6.0641800e-01
   9.5954962e+01   6.0490400e-01
   9.5965971e+01   6.0345400e-01
   9.5976952e+01   6.0197900e-01
   9.5987905e+01   6.0047700e-01
   9.5998831e+01   5.9897000e-01
   9.6009729e+01   5.9748300e-01
   9.6020600e+01   5.9600700e-01
   9.6031444e+01   5.9455400e-01
   9.6042261e+01   5.9308000e-01
   9.6053050e+01   5.9160200e-01
   9.6063814e+01   5.9014200e-01
   9.6074550e+01   5.8871300e-01
   9.6085260e+01   5.8726000e-01
   9.6095944e+01   5.8578900e-01
   9.6106602e+01   5.8431900e-01
   9.6117233e+01   5.8284200e-01
   9.6127839e+01   5.8135900e-01
   9.6138418e+01   5.7990600e-01
   9.6148972e+01   5.7843500e-01
   9.6159501e+01   5.7701800e-01
   9.6170003e+01   5.7555000e-01
   9.6180481e+01   5.7406700e-01
   9.6190933e+01   5.7261200e-01
   9.6201361e+01   5.7116700e-01
   9.6211763e+01   5.6974700e-01
   9.6222140e+01   5.6834100e-01
   9.6232493e+01   5.6690100e-01
   9.6242821e+01   5.6547000e-01
   9.6253125e+01   5.6402200e-01
   9.6263404e+01   5.6253700e-01
   9.6273659e+01   5.6105100e-01
   9.6283889e+01   5.5959200e-01
   9.6294096e+01   5.5810000e-01
   9.6304279e+01   5.5662800e-01
   9.6314438e+01   5.5523300e-01
   9.6324573e+01   5.5381800e-01
   9.6334685e+01   5.5236700e-01
   9.6344773e+01   5.5090800e-01
   9.6354837e+01   5.4948000e-01
   9.6364879e+01   5.4802000e-01
   9.6374897e+01   5.4661200e-01
   9.6384893e+01   5.4516800e-01
   9.6394865e+01   5.4374000e-01
   9.6404814e+01   5.4229200e-01
   9.6414741e+01   5.4084500e-01
   9.6424645e+01   5.3942900e-01
   9.6434527e+01   5.3808500e-01
   9.6444386e+01   5.3667600e-01
   9.6454223e+01   5.3526700e-01
   9.6464037e+01   5.3379300e-01
   9.6473830e+01   5.3239200e-01
   9.6483600e+01   5.3087500e-01
   9.6493349e+01   5.2938600e-01
   9.6503075e+01   5.2797700e-01
   9.6512780e+01   5.2651200e-01
   9.6522463e+01   5.2508400e-01
   9.6532125e+01   5.2367200e-01
   9.6541765e+01   5.2220400e-01
   9.6551384e+01   5.2070800e-01
   9.6560982e+01   5.1924400e-01
   9.6570559e+01   5.1782600e-01
   9.6580114e+01   5.1636300e-01
   9.6589648e+01   5.1492800e-01
   9.6599162e+01   5.1353800e-01
   9.6608655e+01   5.1208900e-01
   9.6618127e+01   5.1065800e-01
   9.6627578e+01   5.0928300e-01
   9.6637009e+01   5.0786700e-01
   9.6646420e+01   5.0646200e-01
   9.6655810e+01   5.0504600e-01
   9.6665180e+01   5.0363200e-01
   9.6674530e+01   5.0217200e-01
   9.6683859e+01   5.0079000e-01
   9.6693169e+01   4.9940100e-01
   9.6702459e+01   4.9801000e-01
   9.6711728e+01   4.9658000e-01
   9.6720979e+01   4.9512400e-01
   9.6730209e+01   4.9363200e-01
   9.6739420e+01   4.9217300e-01
   9.6748611e+01   4.9073900e-01
   9.6757783e+01   4.8932200e-01
   9.6766936e+01   4.8785700e-01
   9.6776070e+01   4.8645000e-01
   9.6785184e+01   4.8499100e-01
   9.6794279e+01   4.8359400e-01
   9.6803355e+01   4.8223300e-01
   9.6812412e+01   4.8088300e-01
   9.6821451e+01   4.7952800e-01
   9.6830470e+01   4.7815500e-01
   9.6839471e+01   4.7676000e-01
   9.6848454e+01   4.7540300e-01
   9.6857417e+01   4.7399200e-01
   9.6866363e+01   4.7254500e-01
   9.6875290e+01   4.7125500e-01
   9.6884198e+01   4.6985000e-01
   9.6893089e+01   4.6846500e-01
   9.6901961e+01   4.6712100e-01
   9.6910815e+01   4.6578200e-01
   9.6919651e+01   4.6437200e-01
   9.6928469e+01   4.6299200e-01
   9.6937269e+01   4.6161200e-01
   9.6946052e+01   4.6022000e-01
   9.6954817e+01   4.5887600e-01
   9.6963564e+01   4.5753600e-01
   9.6972293e+01   4.5621700e-01
   9.6981005e+01   4.5490300e-01
   9.6989700e+01   4.5355900e-01
   9.6998377e+01   4.5219200e-01
   9.7007037e+01   4.5078600e-01
   9.7015680e+01   4.4946600e-01
   9.7024305e+01   4.4807700e-01
   9.7032914e+01   4.4678000e-01
   9.7041505e+01   4.4542100e-01
   9.7050080e+01   4.4406800e-01
   9.7058637e+01   4.4277900e-01
   9.7067178e+01   4.4143100e-01
   9.7075702e+01   4.4012700e-01
   9.7084209e+01   4.3880700e-01
   9.7092700e+01   4.3755800e-01
   9.7101174e+01   4.3626300e-01
   9.7109631e+01   4.3494900e-01
   9.7118072e+01   4.3369800e-01
   9.7126497e+01   4.3240400e-01
   9.7134905e+01   4.3107200e-01
   9.7143298e+01   4.2981100e-01
   9.7151674e+01   4.2852000e-01
   9.7160033e+01   4.2720900e-01
   9.7168377e+01   4.2594200e-01
   9.7176705e+01   4.2462700e-01
   9.7185017e+01   4.2334800e-01
   9.7193313e+01   4.2213300e-01
   9.7201593e+01   4.2080500e-01
   9.7209857e+01   4.1955600e-01
   9.7218106e+01   4.1835800e-01
   9.7226339e+01   4.1707500e-01
   9.7234557e+01   4.1582300e-01
   9.7242759e+01   4.1461100e-01
   9.7250945e+01   4.1330100e-01
   9.7259116e+01   4.1203200e-01
   9.7267272e+01   4.1082000e-01
   9.7275413e+01   4.0959800e-01
   9.7283538e+01   4.0834000e-01
   9.7291648e+01   4.0716400e-01
   9.7299743e+01   4.0591400e-01
   9.7307823e+01   4.0467900e-01
   9.7315888e+01   4.0348300e-01
   9.7323938e+01   4.0220100e-01
   9.7331973e+01   4.0096600e-01
   9.7339993e+01   3.9971400e-01
   9.7347998e+01   3.9847300e-01
   9.7355989e+01   3.9726800e-01
   9.7363965e+01   3.9603700e-01
   9.7371926e+01   3.9480300e-01
   9.7379873e+01   3.9351800e-01
   9.7387806e+01   3.9228300e-01
   9.7395723e+01   3.9109300e-01
   9.7403627e+01   3.8991700e-01
   9.7411516e+01   3.8872300e-01
   9.7419391e+01   3.8754800e-01
   9.7427251e+01   3.8634000e-01
   9.7435098e+01   3.8510700e-01
   9.7442930e+01   3.8393500e-01
   9.7450748e+01   3.8272500e-01
   9.7458552e+01   3.8152100e-01
   9.7466342e+01   3.8043100e-01
   9.7474118e+01   3.7923400e-01
   9.7481880e+01   3.7810300e-01
   9.7489629e+01   3.7694100e-01
   9.7497363e+01   3.7581500e-01
   9.7505084e+01   3.7472100e-01
   9.7512791e+01   3.7365800e-01
   9.7520484e+01   3.7256400e-01
   9.7528164e+01   3.7149900e-01
   9.7535831e+01   3.7042800e-01
   9.7543483e+01   3.6935600e-01
   9.7551123e+01   3.6827000e-01
   9.7558749e+01   3.6715900e-01
   9.7566361e+01   3.6601500e-01
   9.7573960e+01   3.6492700e-01
   9.7581546e+01   3.6394300e-01
   9.7589119e+01   3.6298500e-01
   9.7596678e+01   3.6196000e-01
   9.7604225e+01   3.6090900e-01
   9.7611758e+01   3.5989300e-01
   9.7619278e+01   3.5886900e-01
   9.7626786e+01   3.5791800e-01
   9.7634280e+01   3.5694000e-01
   9.7641761e+01   3.5586700e-01
   9.7649230e+01   3.5486400e-01
   9.7656686e+01   3.5391000e-01
   9.7664128e+01   3.5292700e-01
   9.7671559e+01   3.5192100e-01
   9.7678976e+01   3.5090200e-01
   9.7686381e+01   3.4995500e-01
   9.7693773e+01   3.4898100e-01
   9.7701153e+01   3.4803900e-01
   9.7708520e+01   3.4700700e-01
   9.7715875e+01   3.4607600e-01
   9.7723217e+01   3.4512000e-01
   9.7730547e+01   3.4415500e-01
   9.7737864e+01   3.4319100e-01
   9.7745170e+01   3.4222600e-01
   9.7752463e+01   3.4127000e-01
   9.7759743e+01   3.4028200e-01
   9.7767012e+01   3.3933200e-01
   9.7774268e+01   3.3834300e-01
   9.7781513e+01   3.3742800e-01
   9.7788745e+01   3.3652300e-01
   9.7795965e+01   3.3559000e-01
   9.7803173e+01   3.3468900e-01
   9.7810369e+01   3.3380000e-01
   9.7817554e+01   3.3286100e-01
   9.7824726e+01   3.3190000e-01
   9.7831887e+01   3.3103600e-01
   9.7839036e+01   3.3013600e-01
   9.7846173e+01   3.2922600e-01
   9.7853298e+01   3.2837700e-01
   9.7860412e+01   3.2743900e-01
   9.7867514e+01   3.2653700e-01
   9.7874605e+01   3.2559400e-01
   9.7881684e+01   3.2472000e-01
   9.7888751e+01   3.2385800e-01
   9.7895807e+01   3.2296500e-01
   9.7902852e+01   3.2209100e-01
   9.7909885e+01   3.2125700e-01
   9.7916906e+01   3.2036400e-01
   9.7923917e+01   3.1954500e-01
   9.7930916e+01   3.1864700e-01
   9.7937904e+01   3.1775200e-01
   9.7944880e+01   3.1688800e-01
   9.7951846e+01   3.1608200e-01
   9.7958800e+01   3.1524300e-01
   9.7965743e+01   3.1438400e-01
   9.7972675e+01   3.1353000e-01
   9.7979596e+01   3.1268200e-01
   9.7986506e+01   3.1183800e-01
   9.7993405e+01   3.1103100e-01
   9.8000294e+01   3.1019500e-01
   9.8007171e+01   3.0935300e-01
   9.8014037e+01   3.0857200e-01
   9.8020893e+01   3.0773100e-01
   9.8027737e+01   3.0691700e-01
   9.8034571e+01   3.0615400e-01
   9.8041394e+01   3.0532400e-01
   9.8048207e+01   3.0452200e-01
   9.8055009e+01   3.0369800e-01
   9.8061800e+01   3.0286300e-01
   9.8068580e+01   3.0210900e-01
   9.8075350e+01   3.0133100e-01
   9.8082110e+01   3.0050100e-01
   9.8088859e+01   2.9969300e-01
   9.8095597e+01   2.9889400e-01
   9.8102325e+01   2.9812500e-01
   9.8109043e+01   2.9735400e-01
   9.8115750e+01   2.9662000e-01
   9.8122447e+01   2.9583000e-01
   9.8129134e+01   2.9503500e-01
   9.8135810e+01   2.9421900e-01
   9.8142476e+01   2.9347300e-01
   9.8149132e+01   2.9266100e-01
   9.8155777e+01   2.9184700e-01
   9.8162413e+01   2.9106800e-01
   9.8169038e+01   2.9035200e-01
   9.8175654e+01   2.8956200e-01
   9.8182259e+01   2.8880400e-01
   9.8188854e+01   2.8806800e-01
   9.8195439e+01   2.8732900e-01
   9.8202015e+01   2.8659400e-01
   9.8208580e+01   2.8591600e-01
   9.8215135e+01   2.8512600e-01
   9.8221681e+01   2.8437300e-01
   9.8228216e+01   2.8362600e-01
   9.8234742e+01   2.8290400e-01
   9.8241258e+01   2.8220200e-01
   9.8247765e+01   2.8147500e-01
   9.8254261e+01   2.8070100e-01
   9.8260748e+01   2.7998300e-01
   9.8267225e+01   2.7931000e-01
   9.8273693e+01   2.7860600e-01
   9.8280151e+01   2.7787300e-01
   9.8286599e+01   2.7716700e-01
   9.8293038e+01   2.7647900e-01
   9.8299467e+01   2.7575300e-01
   9.8305887e+01   2.7504700e-01
   9.8312297e+01   2.7434600e-01
   9.8318698e+01   2.7359000e-01
   9.8325089e+01   2.7295100e-01
   9.8331471e+01   2.7222600e-01
   9.8337844e+01   2.7154400e-01
   9.8344207e+01   2.7089000e-01
   9.8350561e+01   2.7017800e-01
   9.8356906e+01   2.6945800e-01
   9.8363241e+01   2.6875300e-01
   9.8369567e+01   2.6805800e-01
   9.8375884e+01   2.6739000e-01
   9.8382192e+01   2.6664800e-01
   9.8388491e+01   2.6597100e-01
   9.8394780e+01   2.6523800e-01
   9.8401061e+01   2.6451500e-01
   9.8407332e+01   2.6377100e-01
   9.8413595e+01   2.6310300e-01
   9.8419848e+01   2.6243200e-01
   9.8426092e+01   2.6180900e-01
   9.8432328e+01   2.6110000e-01
   9.8438554e+01   2.6042500e-01
   9.8444772e+01   2.5972400e-01
   9.8450980e+01   2.5905900e-01
   9.8457180e+01   2.5837200e-01
   9.8463371e+01   2.5774600e-01
   9.8469553e+01   2.5707800e-01
   9.8475727e+01   2.5644200e-01
   9.8481891e+01   2.5575200e-01
   9.8488047e+01   2.5511200e-01
   9.8494194e+01   2.5447300e-01
   9.8500333e+01   2.5383300e-01
   9.8506462e+01   2.5317500e-01
   9.8512583e+01   2.5256400e-01
   9.8518696e+01   2.5194200e-01
   9.8524800e+01   2.5126800e-01
   9.8530895e+01   2.5064500e-01
   9.8536982e+01   2.5002200e-01
   9.8543060e+01   2.4935500e-01
   9.8549130e+01   2.4872600e-01
   9.8555192e+01   2.4806800e-01
   9.8561244e+01   2.4745300e-01
   9.8567289e+01   2.4678700e-01
   9.8573325e+01   2.4618600e-01
   9.8579353e+01   2.4555700e-01
   9.8585372e+01   2.4490400e-01
   9.8591383e+01   2.4429400e-01
   9.8597386e+01   2.4369900e-01
   9.8603380e+01   2.4312600e-01
   9.8609366e+01   2.4247900e-01
   9.8615344e+01   2.4188600e-01
   9.8621314e+01   2.4127100e-01
   9.8627275e+01   2.4065000e-01
   9.8633229e+01   2.4005700e-01
   9.8639174e+01   2.3942300e-01
   9.8645111e+01   2.3885000e-01
   9.8651040e+01   2.3824100e-01
   9.8656961e+01   2.3761800e-01
   9.8662873e+01   2.3698700e-01
   9.8668778e+01   2.3640500e-01
   9.8674675e+01   2.3585200e-01
   9.8680564e+01   2.3527000e-01
   9.8686444e+01   2.3469000e-01
   9.8692317e+01   2.3408800e-01
   9.8698182e+01   2.3353300e-01
   9.8704039e+01   2.3295600e-01
   9.8709888e+01   2.3241500e-01
   9.8715729e+01   2.3178100e-01
   9.8721563e+01   2.3116300e-01
   9.8727388e+01   2.3056600e-01
   9.8733206e+01   2.2996900e-01
   9.8739016e+01   2.2938900e-01
   9.8744818e+01   2.2881700e-01
   9.8750613e+01   2.2823100e-01
   9.8756399e+01   2.2764400e-01
   9.8762178e+01   2.2709100e-01
   9.8767950e+01   2.2654000e-01
   9.8773713e+01   2.2593200e-01
   9.8779470e+01   2.2538200e-01
   9.8785218e+01   2.2482400e-01
   9.8790959e+01   2.2426100e-01
   9.8796692e+01   2.2369500e-01
   9.8802418e+01   2.2314400e-01
   9.8808136e+01   2.2260700e-01
   9.8813847e+01   2.2203700e-01
   9.8819550e+01   2.2147900e-01
   9.8825245e+01   2.2090600e-01
   9.8830934e+01   2.2036100e-01
   9.8836614e+01   2.1980100e-01
   9.8842288e+01   2.1926200e-01
   9.8847954e+01   2.1871600e-01
   9.8853612e+01   2.1817000e-01
   9.8859263e+01   2.1762400e-01
   9.8864907e+01   2.1703000e-01
   9.8870544e+01   2.1649900e-01
   9.8876173e+01   2.1597300e-01
   9.8881795e+01   2.1544900e-01
   9.8887410e+01   2.1488500e-01
   9.8893017e+01   2.1433000e-01
   9.8898617e+01   2.1375400e-01
   9.8904210e+01   2.1322800e-01
   9.8909796e+01   2.1268400e-01
   9.8915375e+01   2.1213200e-01
   9.8920946e+01   2.1159600e-01
   9.8926510e+01   2.1108500e-01
   9.8932068e+01   2.1056600e-01
   9.8937618e+01   2.1004900e-01
   9.8943161e+01   2.0948200e-01
   9.8948697e+01   2.0897500e-01
   9.8954225e+01   2.0844400e-01
   9.8959747e+01   2.0791000e-01
   9.8965262e+01   2.0740500e-01
   9.8970770e+01   2.0689000e-01
   9.8976271e+01   2.0642800e-01
   9.8981765e+01   2.0589800e-01
   9.8987252e+01   2.0536600e-01
   9.8992732e+01   2.0483500e-01
   9.8998205e+01   2.0432800e-01
   9.9003671e+01   2.0381100e-01
   9.9009131e+01   2.0332900e-01
   9.9014583e+01   2.0280400e-01
   9.9020029e+01   2.0228200e-01
   9.9025468e+01   2.0171500e-01
   9.9030900e+01   2.0125000e-01
   9.9036325e+01   2.0073100e-01
   9.9041744e+01   2.0023300e-01
   9.9047155e+01   1.9971500e-01
   9.9052560e+01   1.9922000e-01
   9.9057959e+01   1.9872900e-01
   9.9063350e+01   1.9825800e-01
   9.9068735e+01   1.9773400e-01
   9.9074114e+01   1.9722500e-01
   9.9079485e+01   1.9675500e-01
   9.9084850e+01   1.9626000e-01
   9.9090209e+01   1.9576500e-01
   9.9095560e+01   1.9526700e-01
   9.9100905e+01   1.9477800e-01
   9.9106244e+01   1.9425200e-01
   9.9111576e+01   1.9378000e-01
   9.9116902e+01   1.9325700e-01
   9.9122221e+01   1.9273700e-01
   9.9127533e+01   1.9224200e-01
   9.9132839e+01   1.9173100e-01
   9.9138139e+01   1.9125000e-01
   9.9143432e+01   1.9077700e-01
   9.9148718e+01   1.9027500e-01
   9.9153998e+01   1.8979400e-01
   9.9159272e+01   1.8931400e-01
   9.9164539e+01   1.8881400e-01
   9.9169800e+01   1.8832500e-01
   9.9175055e+01   1.8787700e-01
   9.9180303e+01   1.8740900e-01
   9.9185545e+01   1.8692900e-01
   9.9190781e+01   1.8645600e-01
   9.9196010e+01   1.8598700e-01
   9.9201233e+01   1.8551900e-01
   9.9206450e+01   1.8510300e-01
   9.9211661e+01   1.8464000e-01
   9.9216865e+01   1.8418600e-01
   9.9222063e+01   1.8373700e-01
   9.9227255e+01   1.8324800e-01
   9.9232440e+01   1.8280400e-01
   9.9237620e+01   1.8232300e-01
   9.9242793e+01   1.8182100e-01
   9.9247960e+01   1.8132600e-01
   9.9253121e+01   1.8087400e-01
   9.9258276e+01   1.8043600e-01
   9.9263424e+01   1.7998600e-01
   9.9268567e+01   1.7953600e-01
   9.9273704e+01   1.7910400e-01
   9.9278834e+01   1.7866200e-01
   9.9283959e+01   1.7820500e-01
   9.9289077e+01   1.7772800e-01
   9.9294189e+01   1.7722500e-01
   9.9299296e+01   1.7678000e-01
   9.9304396e+01   1.7634300e-01
   9.9309490e+01   1.7591300e-01
   9.9314579e+01   1.7546300e-01
   9.9319661e+01   1.7500100e-01
   9.9324738e+01   1.7458800e-01
   9.9329808e+01   1.7416200e-01
   9.9334873e+01   1.7375200e-01
   9.9339932e+01   1.7331600e-01
   9.9344985e+01   1.7285100e-01
   9.9350032e+01   1.7238800e-01
   9.9355073e+01   1.7193600e-01
   9.9360108e+01   1.7150800e-01
   9.9365137e+01   1.7109300e-01
   9.9370161e+01   1.7067200e-01
   9.9375179e+01   1.7027000e-01
   9.9380191e+01   1.6984000e-01
   9.9385197e+01   1.6945800e-01
   9.9390198e+01   1.6904200e-01
   9.9395193e+01   1.6862200e-01
   9.9400182e+01   1.6821900e-01
   9.9405165e+01   1.6776200e-01
   9.9410142e+01   1.6735500e-01
   9.9415114e+01   1.6692500e-01
   9.9420081e+01   1.6652800e-01
   9.9425041e+01   1.6609200e-01
   9.9429996e+01   1.6568300e-01
   9.9434945e+01   1.6523900e-01
   9.9439889e+01   1.6484200e-01
   9.9444827e+01   1.6438400e-01
   9.9449759e+01   1.6398300e-01
   9.9454686e+01   1.6357400e-01
   9.9459607e+01   1.6315400e-01
   9.9464523e+01   1.6276200e-01
   9.9469433e+01   1.6233100e-01
   9.9474337e+01   1.6193300e-01
   9.9479236e+01   1.6148400e-01
   9.9484130e+01   1.6109300e-01
   9.9489018e+01   1.6072400e-01
   9.9493900e+01   1.6033500e-01
   9.9498777e+01   1.5993600e-01
   9.9503649e+01   1.5951800e-01
   9.9508515e+01   1.5913200e-01
   9.9513375e+01   1.5869400e-01
   9.9518230e+01   1.5829200e-01
   9.9523080e+01   1.5788000e-01
   9.9527924e+01   1.5746200e-01
   9.9532763e+01   1.5708800e-01
   9.9537597e+01   1.5669100e-01
   9.9542425e+01   1.5631200e-01
   9.9547248e+01   1.5591300e-01
   9.9552065e+01   1.5552300e-01
   9.9556878e+01   1.5513800e-01
   9.9561684e+01   1.5475500e-01
   9.9566486e+01   1.5437600e-01
   9.9571282e+01   1.5398800e-01
   9.9576073e+01   1.5359500e-01
   9.9580858e+01   1.5321500e-01
   9.9585639e+01   1.5280900e-01
   9.9590414e+01   1.5241700e-01
   9.9595184e+01   1.5202600e-01
   9.9599948e+01   1.5163500e-01
   9.9604708e+01   1.5127500e-01
   9.9609462e+01   1.5088400e-01
   9.9614211e+01   1.5051900e-01
   9.9618955e+01   1.5014200e-01
   9.9623693e+01   1.4976600e-01
   9.9628427e+01   1.4939400e-01
   9.9633155e+01   1.4899500e-01
   9.9637878e+01   1.4861300e-01
   9.9642596e+01   1.4826500e-01
   9.9647309e+01   1.4788200e-01
   9.9652017e+01   1.4751900e-01
   9.9656720e+01   1.4713700e-01
   9.9661417e+01   1.4675500e-01
   9.9666110e+01   1.4636500e-01
   9.9670797e+01   1.4598300e-01
   9.9675480e+01   1.4561000e-01
   9.9680157e+01   1.4523500e-01
   9.9684829e+01   1.4485600e-01
   9.9689497e+01   1.4450200e-01
   9.9694159e+01   1.4413400e-01
   9.9698816e+01   1.4378900e-01
   9.9703469e+01   1.4344700e-01
   9.9708116e+01   1.4309500e-01
   9.9712758e+01   1.4272200e-01
   9.9717396e+01   1.4236400e-01
   9.9722028e+01   1.4202200e-01
   9.9726656e+01   1.4166200e-01
   9.9731279e+01   1.4129700e-01
   9.9735896e+01   1.4090600e-01
   9.9740509e+01   1.4058600e-01
   9.9745117e+01   1.4023700e-01
   9.9749720e+01   1.3987200e-01
   9.9754318e+01   1.3948700e-01
   9.9758911e+01   1.3913900e-01
   9.9763500e+01   1.3878800e-01
   9.9768083e+01   1.3840900e-01
   9.9772662e+01   1.3807200e-01
   9.9777236e+01   1.3774100e-01
   9.9781805e+01   1.3743000e-01
   9.9786369e+01   1.3709900e-01
   9.9790929e+01   1.3673800e-01
   9.9795484e+01   1.3635600e-01
   9.9800034e+01   1.3604000e-01
   9.9804579e+01   1.3569900e-01
   9.9809119e+01   1.3537100e-01
   9.9813655e+01   1.3504300e-01
   9.9818186e+01   1.3468400e-01
   9.9822712e+01   1.3435400e-01
   9.9827234e+01   1.3404700e-01
   9.9831751e+01   1.3369700e-01
   9.9836263e+01   1.3336000e-01
   9.9840770e+01   1.3300900e-01
   9.9845273e+01   1.3269400e-01
   9.9849771e+01   1.3237000e-01
   9.9854265e+01   1.3204000e-01
   9.9858754e+01   1.3169100e-01
   9.9863238e+01   1.3132900e-01
   9.9867717e+01   1.3096900e-01
   9.9872192e+01   1.3063900e-01
   9.9876663e+01   1.3033700e-01
   9.9881128e+01   1.2999900e-01
   9.9885590e+01   1.2969000e-01
   9.9890046e+01   1.2937900e-01
   9.9894498e+01   1.2904700e-01
   9.9898946e+01   1.2870600e-01
   9.9903389e+01   1.2837500e-01
   9.9907827e+01   1.2808100e-01
   9.9912261e+01   1.2777200e-01
   9.9916690e+01   1.2747600e-01
   9.9921115e+01   1.2715200e-01
   9.9925535e+01   1.2684400e-01
   9.9929951e+01   1.2650800e-01
   9.9934362e+01   1.2616500e-01
   9.9938769e+01   1.2584700e-01
   9.9943172e+01   1.2550800e-01
   9.9947569e+01   1.2519900e-01
   9.9951963e+01   1.2483600e-01
   9.9956352e+01   1.2452800e-01
   9.9960737e+01   1.2418400e-01
   9.9965117e+01   1.2385400e-01
   9.9969492e+01   1.2354700e-01
   9.9973864e+01   1.2323300e-01
   9.9978231e+01   1.2292500e-01
   9.9982593e+01   1.2262000e-01
   9.9986952e+01   1.2229300e-01
   9.9991305e+01   1.2197600e-01
   9.9995655e+01   1.2166100e-01
   1.0000000e+02   1.2132700e-01
   1.0000434e+02   1.2100800e-01
   1.0000868e+02   1.2070500e-01
   1.0001301e+02   1.2037600e-01
   1.0001734e+02   1.2007100e-01
   1.0002166e+02   1.1977600e-01
   1.0002598e+02   1.1948500e-01
   1.0003029e+02   1.1920300e-01
   1.0003461e+02   1.1891300e-01
   1.0003891e+02   1.1859100e-01
   1.0004321e+02   1.1826200e-01
   1.0004751e+02   1.1797200e-01
   1.0005181e+02   1.1762700e-01
   1.0005609e+02   1.1735900e-01
   1.0006038e+02   1.1706500e-01
   1.0006466e+02   1.1673900e-01
   1.0006894e+02   1.1645100e-01
   1.0007321e+02   1.1614900e-01
   1.0007748e+02   1.1581500e-01
   1.0008174e+02   1.1552300e-01
   1.0008600e+02   1.1522400e-01
   1.0009026e+02   1.1494300e-01
   1.0009451e+02   1.1465500e-01
   1.0009876e+02   1.1432000e-01
   1.0010300e+02   1.1402900e-01
   1.0010724e+02   1.1374600e-01
   1.0011147e+02   1.1346300e-01
   1.0011570e+02   1.1311400e-01
   1.0011993e+02   1.1282700e-01
   1.0012415e+02   1.1251800e-01
   1.0012837e+02   1.1219100e-01
   1.0013259e+02   1.1188600e-01
   1.0013680e+02   1.1160100e-01
   1.0014100e+02   1.1128100e-01
   1.0014521e+02   1.1096300e-01
   1.0014940e+02   1.1064500e-01
   1.0015360e+02   1.1033900e-01
   1.0015779e+02   1.1004800e-01
   1.0016197e+02   1.0976200e-01
   1.0016616e+02   1.0949100e-01
   1.0017033e+02   1.0922900e-01
   1.0017451e+02   1.0896300e-01
   1.0017868e+02   1.0864900e-01
   1.0018284e+02   1.0840800e-01
   1.0018700e+02   1.0814000e-01
   1.0019116e+02   1.0785200e-01
   1.0019532e+02   1.0756000e-01
   1.0019947e+02   1.0726700e-01
   1.0020361e+02   1.0702400e-01
   1.0020775e+02   1.0672600e-01
   1.0021189e+02   1.0645600e-01
   1.0021603e+02   1.0621300e-01
   1.0022016e+02   1.0589000e-01
   1.0022428e+02   1.0563500e-01
   1.0022841e+02   1.0534100e-01
   1.0023252e+02   1.0505800e-01
   1.0023664e+02   1.0476600e-01
   1.0024075e+02   1.0447900e-01
   1.0024486e+02   1.0422100e-01
   1.0024896e+02   1.0395900e-01
   1.0025306e+02   1.0369100e-01
   1.0025715e+02   1.0345300e-01
   1.0026125e+02   1.0317600e-01
   1.0026533e+02   1.0293900e-01
   1.0026942e+02   1.0268200e-01
   1.0027350e+02   1.0240100e-01
   1.0027757e+02   1.0212400e-01
   1.0028164e+02   1.0186100e-01
   1.0028571e+02   1.0159400e-01
   1.0028978e+02   1.0133300e-01
   1.0029384e+02   1.0109200e-01
   1.0029789e+02   1.0083700e-01
   1.0030195e+02   1.0056700e-01
   1.0030600e+02   1.0031300e-01
   1.0031004e+02   1.0005000e-01
   1.0031408e+02   9.9783000e-02
   1.0031812e+02   9.9495000e-02
   1.0032216e+02   9.9236000e-02
   1.0032619e+02   9.8985000e-02
   1.0033021e+02   9.8740000e-02
   1.0033424e+02   9.8477000e-02
   1.0033826e+02   9.8227000e-02
   1.0034227e+02   9.7986000e-02
   1.0034628e+02   9.7743000e-02
   1.0035029e+02   9.7457000e-02
   1.0035430e+02   9.7201000e-02
   1.0035830e+02   9.6950000e-02
   1.0036230e+02   9.6715000e-02
   1.0036629e+02   9.6465000e-02
   1.0037028e+02   9.6209000e-02
   1.0037426e+02   9.5921000e-02
   1.0037825e+02   9.5701000e-02
   1.0038223e+02   9.5458000e-02
   1.0038620e+02   9.5193000e-02
   1.0039017e+02   9.4951000e-02
   1.0039414e+02   9.4724000e-02
   1.0039811e+02   9.4478000e-02
   1.0040207e+02   9.4210000e-02
   1.0040602e+02   9.3984000e-02
   1.0040998e+02   9.3713000e-02
   1.0041393e+02   9.3473000e-02
   1.0041787e+02   9.3214000e-02
   1.0042182e+02   9.2945000e-02
   1.0042576e+02   9.2697000e-02
   1.0042969e+02   9.2449000e-02
   1.0043362e+02   9.2190000e-02
   1.0043755e+02   9.1944000e-02
   1.0044148e+02   9.1716000e-02
   1.0044540e+02   9.1486000e-02
   1.0044932e+02   9.1232000e-02
   1.0045323e+02   9.0995000e-02
   1.0045714e+02   9.0715000e-02
   1.0046105e+02   9.0461000e-02
   1.0046495e+02   9.0207000e-02
   1.0046885e+02   8.9945000e-02
   1.0047275e+02   8.9667000e-02
   1.0047664e+02   8.9433000e-02
   1.0048053e+02   8.9205000e-02
   1.0048442e+02   8.8975000e-02
   1.0048830e+02   8.8726000e-02
   1.0049218e+02   8.8517000e-02
   1.0049606e+02   8.8274000e-02
   1.0049993e+02   8.8041000e-02
   1.0050380e+02   8.7840000e-02
   1.0050766e+02   8.7581000e-02
   1.0051153e+02   8.7362000e-02
   1.0051538e+02   8.7126000e-02
   1.0051924e+02   8.6917000e-02
   1.0052309e+02   8.6660000e-02
   1.0052694e+02   8.6429000e-02
   1.0053078e+02   8.6195000e-02
   1.0053463e+02   8.5971000e-02
   1.0053846e+02   8.5727000e-02
   1.0054230e+02   8.5483000e-02
   1.0054613e+02   8.5226000e-02
   1.0054996e+02   8.5006000e-02
   1.0055378e+02   8.4793000e-02
   1.0055760e+02   8.4577000e-02
   1.0056142e+02   8.4343000e-02
   1.0056524e+02   8.4118000e-02
   1.0056905e+02   8.3876000e-02
   1.0057286e+02   8.3626000e-02
   1.0057666e+02   8.3419000e-02
   1.0058046e+02   8.3190000e-02
   1.0058426e+02   8.2960000e-02
   1.0058805e+02   8.2732000e-02
   1.0059185e+02   8.2487000e-02
   1.0059563e+02   8.2274000e-02
   1.0059942e+02   8.2061000e-02
   1.0060320e+02   8.1840000e-02
   1.0060698e+02   8.1586000e-02
   1.0061075e+02   8.1356000e-02
   1.0061452e+02   8.1130000e-02
   1.0061829e+02   8.0915000e-02
   1.0062206e+02   8.0681000e-02
   1.0062582e+02   8.0463000e-02
   1.0062958e+02   8.0250000e-02
   1.0063333e+02   8.0049000e-02
   1.0063709e+02   7.9812000e-02
   1.0064083e+02   7.9573000e-02
   1.0064458e+02   7.9353000e-02
   1.0064832e+02   7.9122000e-02
   1.0065206e+02   7.8893000e-02
   1.0065580e+02   7.8646000e-02
   1.0065953e+02   7.8426000e-02
   1.0066326e+02   7.8208000e-02
   1.0066699e+02   7.8006000e-02
   1.0067071e+02   7.7816000e-02
   1.0067443e+02   7.7600000e-02
   1.0067815e+02   7.7389000e-02
   1.0068186e+02   7.7154000e-02
   1.0068557e+02   7.6946000e-02
   1.0068928e+02   7.6730000e-02
   1.0069298e+02   7.6527000e-02
   1.0069668e+02   7.6307000e-02
   1.0070038e+02   7.6072000e-02
   1.0070407e+02   7.5873000e-02
   1.0070776e+02   7.5644000e-02
   1.0071145e+02   7.5433000e-02
   1.0071514e+02   7.5220000e-02
   1.0071882e+02   7.5007000e-02
   1.0072250e+02   7.4781000e-02
   1.0072617e+02   7.4577000e-02
   1.0072985e+02   7.4379000e-02
   1.0073352e+02   7.4160000e-02
   1.0073718e+02   7.3973000e-02
   1.0074085e+02   7.3774000e-02
   1.0074451e+02   7.3570000e-02
   1.0074816e+02   7.3369000e-02
   1.0075182e+02   7.3159000e-02
   1.0075547e+02   7.2946000e-02
   1.0075912e+02   7.2754000e-02
   1.0076276e+02   7.2558000e-02
   1.0076640e+02   7.2349000e-02
   1.0077004e+02   7.2145000e-02
   1.0077368e+02   7.1927000e-02
   1.0077731e+02   7.1705000e-02
   1.0078094e+02   7.1503000e-02
   1.0078457e+02   7.1260000e-02
   1.0078819e+02   7.1058000e-02
   1.0079181e+02   7.0844000e-02
   1.0079543e+02   7.0642000e-02
   1.0079904e+02   7.0433000e-02
   1.0080266e+02   7.0210000e-02
   1.0080626e+02   7.0018000e-02
   1.0080987e+02   6.9834000e-02
   1.0081347e+02   6.9655000e-02
   1.0081707e+02   6.9458000e-02
   1.0082067e+02   6.9269000e-02
   1.0082426e+02   6.9053000e-02
   1.0082785e+02   6.8848000e-02
   1.0083144e+02   6.8644000e-02
   1.0083503e+02   6.8431000e-02
   1.0083861e+02   6.8254000e-02
   1.0084219e+02   6.8056000e-02
   1.0084576e+02   6.7867000e-02
   1.0084934e+02   6.7689000e-02
   1.0085291e+02   6.7508000e-02
   1.0085647e+02   6.7318000e-02
   1.0086004e+02   6.7131000e-02
   1.0086360e+02   6.6936000e-02
   1.0086716e+02   6.6763000e-02
   1.0087071e+02   6.6580000e-02
   1.0087426e+02   6.6392000e-02
   1.0087781e+02   6.6206000e-02
   1.0088136e+02   6.6028000e-02
   1.0088490e+02   6.5844000e-02
   1.0088845e+02   6.5663000e-02
   1.0089198e+02   6.5503000e-02
   1.0089552e+02   6.5340000e-02
   1.0089905e+02   6.5175000e-02
   1.0090258e+02   6.4981000e-02
   1.0090611e+02   6.4795000e-02
   1.0090963e+02   6.4612000e-02
   1.0091315e+02   6.4427000e-02
   1.0091667e+02   6.4239000e-02
   1.0092018e+02   6.4054000e-02
   1.0092370e+02   6.3868000e-02
   1.0092721e+02   6.3691000e-02
   1.0093071e+02   6.3519000e-02
   1.0093422e+02   6.3323000e-02
   1.0093772e+02   6.3151000e-02
   1.0094122e+02   6.2968000e-02
   1.0094471e+02   6.2799000e-02
   1.0094820e+02   6.2604000e-02
   1.0095169e+02   6.2424000e-02
   1.0095518e+02   6.2228000e-02
   1.0095866e+02   6.2027000e-02
   1.0096215e+02   6.1841000e-02
   1.0096562e+02   6.1661000e-02
   1.0096910e+02   6.1493000e-02
   1.0097257e+02   6.1311000e-02
   1.0097604e+02   6.1114000e-02
   1.0097951e+02   6.0919000e-02
   1.0098298e+02   6.0730000e-02
   1.0098644e+02   6.0552000e-02
   1.0098990e+02   6.0384000e-02
   1.0099335e+02   6.0220000e-02
   1.0099681e+02   6.0026000e-02
   1.0100026e+02   5.9843000e-02
   1.0100371e+02   5.9640000e-02
   1.0100715e+02   5.9471000e-02
   1.0101059e+02   5.9272000e-02
   1.0101403e+02   5.9112000e-02
   1.0101747e+02   5.8915000e-02
   1.0102091e+02   5.8763000e-02
   1.0102434e+02   5.8593000e-02
   1.0102777e+02   5.8424000e-02
   1.0103119e+02   5.8248000e-02
   1.0103462e+02   5.8080000e-02
   1.0103804e+02   5.7923000e-02
   1.0104146e+02   5.7737000e-02
   1.0104487e+02   5.7554000e-02
   1.0104828e+02   5.7388000e-02
   1.0105169e+02   5.7222000e-02
   1.0105510e+02   5.7040000e-02
   1.0105851e+02   5.6853000e-02
   1.0106191e+02   5.6687000e-02
   1.0106531e+02   5.6505000e-02
   1.0106871e+02   5.6338000e-02
   1.0107210e+02   5.6156000e-02
   1.0107549e+02   5.5983000e-02
   1.0107888e+02   5.5813000e-02
   1.0108227e+02   5.5654000e-02
   1.0108565e+02   5.5507000e-02
   1.0108903e+02   5.5332000e-02
   1.0109241e+02   5.5189000e-02
   1.0109579e+02   5.5018000e-02
   1.0109916e+02   5.4839000e-02
   1.0110253e+02   5.4670000e-02
   1.0110590e+02   5.4512000e-02
   1.0110926e+02   5.4346000e-02
   1.0111263e+02   5.4172000e-02
   1.0111599e+02   5.4023000e-02
   1.0111934e+02   5.3852000e-02
   1.0112270e+02   5.3681000e-02
   1.0112605e+02   5.3521000e-02
   1.0112940e+02   5.3370000e-02
   1.0113275e+02   5.3187000e-02
   1.0113609e+02   5.3035000e-02
   1.0113943e+02   5.2854000e-02
   1.0114277e+02   5.2661000e-02
   1.0114611e+02   5.2500000e-02
   1.0114944e+02   5.2347000e-02
   1.0115278e+02   5.2188000e-02
   1.0115611e+02   5.2044000e-02
   1.0115943e+02   5.1871000e-02
   1.0116276e+02   5.1732000e-02
   1.0116608e+02   5.1575000e-02
   1.0116940e+02   5.1431000e-02
   1.0117271e+02   5.1285000e-02
   1.0117603e+02   5.1110000e-02
   1.0117934e+02   5.0951000e-02
   1.0118265e+02   5.0795000e-02
   1.0118595e+02   5.0652000e-02
   1.0118926e+02   5.0482000e-02
   1.0119256e+02   5.0323000e-02
   1.0119586e+02   5.0157000e-02
   1.0119915e+02   5.0003000e-02
   1.0120245e+02   4.9855000e-02
   1.0120574e+02   4.9689000e-02
   1.0120903e+02   4.9534000e-02
   1.0121231e+02   4.9385000e-02
   1.0121560e+02   4.9239000e-02
   1.0121888e+02   4.9086000e-02
   1.0122216e+02   4.8932000e-02
   1.0122544e+02   4.8762000e-02
   1.0122871e+02   4.8623000e-02
   1.0123198e+02   4.8482000e-02
   1.0123525e+02   4.8349000e-02
   1.0123852e+02   4.8214000e-02
   1.0124178e+02   4.8077000e-02
   1.0124504e+02   4.7942000e-02
   1.0124830e+02   4.7777000e-02
   1.0125156e+02   4.7625000e-02
   1.0125481e+02   4.7487000e-02
   1.0125806e+02   4.7318000e-02
   1.0126131e+02   4.7157000e-02
   1.0126456e+02   4.6995000e-02
   1.0126781e+02   4.6856000e-02
   1.0127105e+02   4.6687000e-02
   1.0127429e+02   4.6542000e-02
   1.0127753e+02   4.6385000e-02
   1.0128076e+02   4.6227000e-02
   1.0128399e+02   4.6084000e-02
   1.0128722e+02   4.5944000e-02
   1.0129045e+02   4.5813000e-02
   1.0129368e+02   4.5670000e-02
   1.0129690e+02   4.5524000e-02
   1.0130012e+02   4.5389000e-02
   1.0130334e+02   4.5240000e-02
   1.0130655e+02   4.5090000e-02
   1.0130977e+02   4.4957000e-02
   1.0131298e+02   4.4792000e-02
   1.0131619e+02   4.4651000e-02
   1.0131939e+02   4.4500000e-02
   1.0132260e+02   4.4358000e-02
   1.0132580e+02   4.4214000e-02
   1.0132900e+02   4.4079000e-02
   1.0133219e+02   4.3930000e-02
   1.0133539e+02   4.3770000e-02
   1.0133858e+02   4.3610000e-02
   1.0134177e+02   4.3458000e-02
   1.0134496e+02   4.3324000e-02
   1.0134814e+02   4.3172000e-02
   1.0135133e+02   4.3018000e-02
   1.0135451e+02   4.2879000e-02
   1.0135769e+02   4.2747000e-02
   1.0136086e+02   4.2597000e-02
   1.0136403e+02   4.2473000e-02
   1.0136721e+02   4.2343000e-02
   1.0137037e+02   4.2218000e-02
   1.0137354e+02   4.2074000e-02
   1.0137671e+02   4.1963000e-02
   1.0137987e+02   4.1833000e-02
   1.0138303e+02   4.1688000e-02
   1.0138618e+02   4.1564000e-02
   1.0138934e+02   4.1457000e-02
   1.0139249e+02   4.1320000e-02
   1.0139564e+02   4.1190000e-02
   1.0139879e+02   4.1046000e-02
   1.0140194e+02   4.0903000e-02
   1.0140508e+02   4.0780000e-02
   1.0140822e+02   4.0656000e-02
   1.0141136e+02   4.0536000e-02
   1.0141450e+02   4.0398000e-02
   1.0141763e+02   4.0256000e-02
   1.0142076e+02   4.0132000e-02
   1.0142389e+02   4.0010000e-02
   1.0142702e+02   3.9892000e-02
   1.0143015e+02   3.9767000e-02
   1.0143327e+02   3.9636000e-02
   1.0143639e+02   3.9497000e-02
   1.0143951e+02   3.9361000e-02
   1.0144263e+02   3.9237000e-02
   1.0144574e+02   3.9113000e-02
   1.0144885e+02   3.8984000e-02
   1.0145196e+02   3.8843000e-02
   1.0145507e+02   3.8725000e-02
   1.0145818e+02   3.8596000e-02
   1.0146128e+02   3.8463000e-02
   1.0146438e+02   3.8347000e-02
   1.0146748e+02   3.8214000e-02
   1.0147058e+02   3.8092000e-02
   1.0147367e+02   3.7976000e-02
   1.0147676e+02   3.7841000e-02
   1.0147985e+02   3.7698000e-02
   1.0148294e+02   3.7565000e-02
   1.0148603e+02   3.7430000e-02
   1.0148911e+02   3.7310000e-02
   1.0149219e+02   3.7170000e-02
   1.0149527e+02   3.7038000e-02
   1.0149835e+02   3.6907000e-02
   1.0150142e+02   3.6776000e-02
   1.0150449e+02   3.6655000e-02
   1.0150756e+02   3.6518000e-02
   1.0151063e+02   3.6423000e-02
   1.0151370e+02   3.6301000e-02
   1.0151676e+02   3.6179000e-02
   1.0151982e+02   3.6073000e-02
   1.0152288e+02   3.5961000e-02
   1.0152594e+02   3.5841000e-02
   1.0152900e+02   3.5726000e-02
   1.0153205e+02   3.5583000e-02
   1.0153510e+02   3.5452000e-02
   1.0153815e+02   3.5328000e-02
   1.0154120e+02   3.5211000e-02
   1.0154424e+02   3.5086000e-02
   1.0154728e+02   3.4952000e-02
   1.0155032e+02   3.4819000e-02
   1.0155336e+02   3.4709000e-02
   1.0155640e+02   3.4614000e-02
   1.0155943e+02   3.4500000e-02
   1.0156246e+02   3.4358000e-02
   1.0156549e+02   3.4240000e-02
   1.0156852e+02   3.4109000e-02
   1.0157154e+02   3.3998000e-02
   1.0157457e+02   3.3894000e-02
   1.0157759e+02   3.3776000e-02
   1.0158061e+02   3.3666000e-02
   1.0158362e+02   3.3540000e-02
   1.0158664e+02   3.3422000e-02
   1.0158965e+02   3.3312000e-02
   1.0159266e+02   3.3196000e-02
   1.0159567e+02   3.3084000e-02
   1.0159868e+02   3.2953000e-02
   1.0160168e+02   3.2834000e-02
   1.0160469e+02   3.2723000e-02
   1.0160769e+02   3.2605000e-02
   1.0161068e+02   3.2473000e-02
   1.0161368e+02   3.2334000e-02
   1.0161667e+02   3.2227000e-02
   1.0161967e+02   3.2124000e-02
   1.0162266e+02   3.2024000e-02
   1.0162564e+02   3.1913000e-02
   1.0162863e+02   3.1795000e-02
   1.0163161e+02   3.1673000e-02
   1.0163460e+02   3.1564000e-02
   1.0163758e+02   3.1458000e-02
   1.0164055e+02   3.1349000e-02
   1.0164353e+02   3.1237000e-02
   1.0164650e+02   3.1120000e-02
   1.0164947e+02   3.1007000e-02
   1.0165244e+02   3.0901000e-02
   1.0165541e+02   3.0794000e-02
   1.0165838e+02   3.0694000e-02
   1.0166134e+02   3.0578000e-02
   1.0166430e+02   3.0448000e-02
   1.0166726e+02   3.0341000e-02
   1.0167022e+02   3.0218000e-02
   1.0167317e+02   3.0115000e-02
   1.0167613e+02   3.0009000e-02
   1.0167908e+02   2.9917000e-02
   1.0168203e+02   2.9798000e-02
   1.0168497e+02   2.9705000e-02
   1.0168792e+02   2.9580000e-02
   1.0169086e+02   2.9473000e-02
   1.0169380e+02   2.9378000e-02
   1.0169674e+02   2.9273000e-02
   1.0169968e+02   2.9157000e-02
   1.0170262e+02   2.9053000e-02
   1.0170555e+02   2.8937000e-02
   1.0170848e+02   2.8843000e-02
   1.0171141e+02   2.8743000e-02
   1.0171434e+02   2.8632000e-02
   1.0171726e+02   2.8532000e-02
   1.0172019e+02   2.8425000e-02
   1.0172311e+02   2.8320000e-02
   1.0172603e+02   2.8222000e-02
   1.0172895e+02   2.8136000e-02
   1.0173186e+02   2.8022000e-02
   1.0173478e+02   2.7920000e-02
   1.0173769e+02   2.7829000e-02
   1.0174060e+02   2.7707000e-02
   1.0174351e+02   2.7602000e-02
   1.0174641e+02   2.7501000e-02
   1.0174932e+02   2.7400000e-02
   1.0175222e+02   2.7314000e-02
   1.0175512e+02   2.7225000e-02
   1.0175802e+02   2.7124000e-02
   1.0176091e+02   2.6996000e-02
   1.0176381e+02   2.6910000e-02
   1.0176670e+02   2.6828000e-02
   1.0176959e+02   2.6737000e-02
   1.0177248e+02   2.6643000e-02
   1.0177536e+02   2.6541000e-02
   1.0177825e+02   2.6454000e-02
   1.0178113e+02   2.6367000e-02
   1.0178401e+02   2.6259000e-02
   1.0178689e+02   2.6142000e-02
   1.0178977e+02   2.6048000e-02
   1.0179264e+02   2.5941000e-02
   1.0179552e+02   2.5831000e-02
   1.0179839e+02   2.5732000e-02
   1.0180126e+02   2.5630000e-02
   1.0180413e+02   2.5529000e-02
   1.0180699e+02   2.5417000e-02
   1.0180986e+02   2.5321000e-02
   1.0181272e+02   2.5236000e-02
   1.0181558e+02   2.5147000e-02
   1.0181844e+02   2.5071000e-02
   1.0182129e+02   2.4973000e-02
   1.0182415e+02   2.4887000e-02
   1.0182700e+02   2.4816000e-02
   1.0182985e+02   2.4713000e-02
   1.0183270e+02   2.4605000e-02
   1.0183555e+02   2.4520000e-02
   1.0183839e+02   2.4428000e-02
   1.0184123e+02   2.4328000e-02
   1.0184407e+02   2.4241000e-02
   1.0184691e+02   2.4143000e-02
   1.0184975e+02   2.4060000e-02
   1.0185259e+02   2.3972000e-02
   1.0185542e+02   2.3883000e-02
   1.0185825e+02   2.3811000e-02
   1.0186108e+02   2.3722000e-02
   1.0186391e+02   2.3631000e-02
   1.0186674e+02   2.3536000e-02
   1.0186956e+02   2.3431000e-02
   1.0187239e+02   2.3347000e-02
   1.0187521e+02   2.3275000e-02
   1.0187803e+02   2.3180000e-02
   1.0188084e+02   2.3080000e-02
   1.0188366e+02   2.2980000e-02
   1.0188647e+02   2.2892000e-02
   1.0188928e+02   2.2811000e-02
   1.0189209e+02   2.2720000e-02
   1.0189490e+02   2.2616000e-02
   1.0189771e+02   2.2526000e-02
   1.0190051e+02   2.2443000e-02
   1.0190332e+02   2.2351000e-02
   1.0190612e+02   2.2278000e-02
   1.0190892e+02   2.2191000e-02
   1.0191171e+02   2.2107000e-02
   1.0191451e+02   2.2021000e-02
   1.0191730e+02   2.1946000e-02
   1.0192010e+02   2.1836000e-02
   1.0192289e+02   2.1760000e-02
   1.0192567e+02   2.1669000e-02
   1.0192846e+02   2.1580000e-02
   1.0193125e+02   2.1506000e-02
   1.0193403e+02   2.1420000e-02
   1.0193681e+02   2.1334000e-02
   1.0193959e+02   2.1260000e-02
   1.0194237e+02   2.1164000e-02
   1.0194514e+02   2.1077000e-02
   1.0194792e+02   2.0970000e-02
   1.0195069e+02   2.0878000e-02
   1.0195346e+02   2.0797000e-02
   1.0195623e+02   2.0698000e-02
   1.0195900e+02   2.0613000e-02
   1.0196176e+02   2.0543000e-02
   1.0196453e+02   2.0452000e-02
   1.0196729e+02   2.0360000e-02
   1.0197005e+02   2.0263000e-02
   1.0197281e+02   2.0190000e-02
   1.0197556e+02   2.0103000e-02
   1.0197832e+02   2.0026000e-02
   1.0198107e+02   1.9938000e-02
   1.0198382e+02   1.9850000e-02
   1.0198657e+02   1.9768000e-02
   1.0198932e+02   1.9692000e-02
   1.0199206e+02   1.9618000e-02
   1.0199481e+02   1.9534000e-02
   1.0199755e+02   1.9462000e-02
   1.0200029e+02   1.9361000e-02
   1.0200303e+02   1.9284000e-02
   1.0200577e+02   1.9204000e-02
   1.0200850e+02   1.9123000e-02
   1.0201124e+02   1.9029000e-02
   1.0201397e+02   1.8956000e-02
   1.0201670e+02   1.8867000e-02
   1.0201943e+02   1.8786000e-02
   1.0202216e+02   1.8703000e-02
   1.0202488e+02   1.8629000e-02
   1.0202761e+02   1.8556000e-02
   1.0203033e+02   1.8483000e-02
   1.0203305e+02   1.8407000e-02
   1.0203577e+02   1.8335000e-02
   1.0203848e+02   1.8264000e-02
   1.0204120e+02   1.8194000e-02
   1.0204391e+02   1.8119000e-02
   1.0204663e+02   1.8045000e-02
   1.0204934e+02   1.7967000e-02
   1.0205204e+02   1.7895000e-02
   1.0205475e+02   1.7827000e-02
   1.0205746e+02   1.7747000e-02
   1.0206016e+02   1.7661000e-02
   1.0206286e+02   1.7576000e-02
   1.0206556e+02   1.7505000e-02
   1.0206826e+02   1.7431000e-02
   1.0207096e+02   1.7340000e-02
   1.0207365e+02   1.7265000e-02
   1.0207634e+02   1.7200000e-02
   1.0207904e+02   1.7120000e-02
   1.0208173e+02   1.7041000e-02
   1.0208441e+02   1.6977000e-02
   1.0208710e+02   1.6902000e-02
   1.0208979e+02   1.6835000e-02
   1.0209247e+02   1.6748000e-02
   1.0209515e+02   1.6693000e-02
   1.0209783e+02   1.6615000e-02
   1.0210051e+02   1.6554000e-02
   1.0210319e+02   1.6490000e-02
   1.0210586e+02   1.6427000e-02
   1.0210853e+02   1.6349000e-02
   1.0211121e+02   1.6276000e-02
   1.0211388e+02   1.6213000e-02
   1.0211654e+02   1.6135000e-02
   1.0211921e+02   1.6055000e-02
   1.0212188e+02   1.5981000e-02
   1.0212454e+02   1.5900000e-02
   1.0212720e+02   1.5835000e-02
   1.0212986e+02   1.5756000e-02
   1.0213252e+02   1.5686000e-02
   1.0213518e+02   1.5610000e-02
   1.0213783e+02   1.5556000e-02
   1.0214049e+02   1.5494000e-02
   1.0214314e+02   1.5416000e-02
   1.0214579e+02   1.5351000e-02
   1.0214844e+02   1.5294000e-02
   1.0215109e+02   1.5228000e-02
   1.0215373e+02   1.5169000e-02
   1.0215638e+02   1.5108000e-02
   1.0215902e+02   1.5036000e-02
   1.0216166e+02   1.4955000e-02
   1.0216430e+02   1.4887000e-02
   1.0216694e+02   1.4820000e-02
   1.0216957e+02   1.4746000e-02
   1.0217221e+02   1.4683000e-02
   1.0217484e+02   1.4616000e-02
   1.0217747e+02   1.4556000e-02
   1.0218010e+02   1.4503000e-02
   1.0218273e+02   1.4427000e-02
   1.0218536e+02   1.4364000e-02
   1.0218798e+02   1.4297000e-02
   1.0219060e+02   1.4235000e-02
   1.0219323e+02   1.4178000e-02
   1.0219585e+02   1.4129000e-02
   1.0219846e+02   1.4054000e-02
   1.0220108e+02   1.3990000e-02
   1.0220370e+02   1.3919000e-02
   1.0220631e+02   1.3847000e-02
   1.0220892e+02   1.3770000e-02
   1.0221153e+02   1.3714000e-02
   1.0221414e+02   1.3643000e-02
   1.0221675e+02   1.3578000e-02
   1.0221936e+02   1.3511000e-02
   1.0222196e+02   1.3440000e-02
   1.0222456e+02   1.3375000e-02
   1.0222716e+02   1.3302000e-02
   1.0222976e+02   1.3227000e-02
   1.0223236e+02   1.3154000e-02
   1.0223496e+02   1.3084000e-02
   1.0223755e+02   1.3030000e-02
   1.0224015e+02   1.2966000e-02
   1.0224274e+02   1.2897000e-02
   1.0224533e+02   1.2827000e-02
   1.0224792e+02   1.2771000e-02
   1.0225051e+02   1.2702000e-02
   1.0225309e+02   1.2644000e-02
   1.0225568e+02   1.2587000e-02
   1.0225826e+02   1.2521000e-02
   1.0226084e+02   1.2462000e-02
   1.0226342e+02   1.2416000e-02
   1.0226600e+02   1.2348000e-02
   1.0226858e+02   1.2293000e-02
   1.0227115e+02   1.2240000e-02
   1.0227372e+02   1.2181000e-02
   1.0227630e+02   1.2119000e-02
   1.0227887e+02   1.2066000e-02
   1.0228144e+02   1.2015000e-02
   1.0228400e+02   1.1951000e-02
   1.0228657e+02   1.1890000e-02
   1.0228913e+02   1.1823000e-02
   1.0229170e+02   1.1762000e-02
   1.0229426e+02   1.1708000e-02
   1.0229682e+02   1.1636000e-02
   1.0229938e+02   1.1578000e-02
   1.0230193e+02   1.1518000e-02
   1.0230449e+02   1.1463000e-02
   1.0230704e+02   1.1415000e-02
   1.0230960e+02   1.1350000e-02
   1.0231215e+02   1.1284000e-02
   1.0231470e+02   1.1238000e-02
   1.0231724e+02   1.1184000e-02
   1.0231979e+02   1.1136000e-02
   1.0232234e+02   1.1072000e-02
   1.0232488e+02   1.1013000e-02
   1.0232742e+02   1.0960000e-02
   1.0232996e+02   1.0892000e-02
   1.0233250e+02   1.0827000e-02
   1.0233504e+02   1.0759000e-02
   1.0233757e+02   1.0695000e-02
   1.0234011e+02   1.0644000e-02
   1.0234264e+02   1.0598000e-02
   1.0234517e+02   1.0540000e-02
   1.0234770e+02   1.0492000e-02
   1.0235023e+02   1.0442000e-02
   1.0235276e+02   1.0384000e-02
   1.0235528e+02   1.0334000e-02
   1.0235781e+02   1.0279000e-02
   1.0236033e+02   1.0220000e-02
   1.0236285e+02   1.0167000e-02
   1.0236537e+02   1.0109000e-02
   1.0236789e+02   1.0059000e-02
   1.0237041e+02   9.9980000e-03
   1.0237292e+02   9.9420000e-03
   1.0237544e+02   9.8950000e-03
   1.0237795e+02   9.8510000e-03
   1.0238046e+02   9.7940000e-03
   1.0238297e+02   9.7400000e-03
   1.0238548e+02   9.6950000e-03
   1.0238799e+02   9.6470000e-03
   1.0239049e+02   9.6060000e-03
   1.0239299e+02   9.5550000e-03
   1.0239550e+02   9.5080000e-03
   1.0239800e+02   9.4550000e-03
   1.0240050e+02   9.3930000e-03
   1.0240300e+02   9.3360000e-03
   1.0240549e+02   9.2870000e-03
   1.0240799e+02   9.2240000e-03
   1.0241048e+02   9.1720000e-03
   1.0241297e+02   9.1100000e-03
   1.0241546e+02   9.0620000e-03
   1.0241795e+02   9.0080000e-03
   1.0242044e+02   8.9640000e-03
   1.0242293e+02   8.9110000e-03
   1.0242541e+02   8.8470000e-03
   1.0242790e+02   8.7870000e-03
   1.0243038e+02   8.7340000e-03
   1.0243286e+02   8.6800000e-03
   1.0243534e+02   8.6230000e-03
   1.0243782e+02   8.5770000e-03
   1.0244030e+02   8.5270000e-03
   1.0244277e+02   8.4760000e-03
   1.0244525e+02   8.4240000e-03
   1.0244772e+02   8.3800000e-03
   1.0245019e+02   8.3370000e-03
   1.0245266e+02   8.2860000e-03
   1.0245513e+02   8.2380000e-03
   1.0245759e+02   8.1910000e-03
   1.0246006e+02   8.1360000e-03
   1.0246252e+02   8.1020000e-03
   1.0246499e+02   8.0590000e-03
   1.0246745e+02   8.0220000e-03
   1.0246991e+02   7.9740000e-03
   1.0247237e+02   7.9280000e-03
   1.0247482e+02   7.8870000e-03
   1.0247728e+02   7.8500000e-03
   1.0247973e+02   7.8110000e-03
   1.0248219e+02   7.7680000e-03
   1.0248464e+02   7.7210000e-03
   1.0248709e+02   7.6830000e-03
   1.0248954e+02   7.6440000e-03
   1.0249198e+02   7.6080000e-03
   1.0249443e+02   7.5630000e-03
   1.0249687e+02   7.5240000e-03
   1.0249932e+02   7.4690000e-03
   1.0250176e+02   7.4280000e-03
   1.0250420e+02   7.3780000e-03
   1.0250664e+02   7.3400000e-03
   1.0250908e+02   7.2970000e-03
   1.0251151e+02   7.2440000e-03
   1.0251395e+02   7.1990000e-03
   1.0251638e+02   7.1680000e-03
   1.0251881e+02   7.1150000e-03
   1.0252125e+02   7.0740000e-03
   1.0252368e+02   7.0200000e-03
   1.0252610e+02   6.9780000e-03
   1.0252853e+02   6.9310000e-03
   1.0253096e+02   6.8890000e-03
   1.0253338e+02   6.8470000e-03
   1.0253580e+02   6.8010000e-03
   1.0253822e+02   6.7620000e-03
   1.0254064e+02   6.7310000e-03
   1.0254306e+02   6.6860000e-03
   1.0254548e+02   6.6350000e-03
   1.0254790e+02   6.5930000e-03
   1.0255031e+02   6.5570000e-03
   1.0255273e+02   6.5160000e-03
   1.0255514e+02   6.4820000e-03
   1.0255755e+02   6.4290000e-03
   1.0255996e+02   6.3930000e-03
   1.0256237e+02   6.3450000e-03
   1.0256477e+02   6.2960000e-03
   1.0256718e+02   6.2490000e-03
   1.0256958e+02   6.2130000e-03
   1.0257198e+02   6.1770000e-03
   1.0257439e+02   6.1330000e-03
   1.0257679e+02   6.0940000e-03
   1.0257918e+02   6.0430000e-03
   1.0258158e+02   6.0120000e-03
   1.0258398e+02   5.9630000e-03
   1.0258637e+02   5.9170000e-03
   1.0258877e+02   5.8820000e-03
   1.0259116e+02   5.8490000e-03
   1.0259355e+02   5.8090000e-03
   1.0259594e+02   5.7710000e-03
   1.0259833e+02   5.7320000e-03
   1.0260071e+02   5.7020000e-03
   1.0260310e+02   5.6540000e-03
   1.0260548e+02   5.6130000e-03
   1.0260787e+02   5.5750000e-03
   1.0261025e+02   5.5360000e-03
   1.0261263e+02   5.5000000e-03
   1.0261501e+02   5.4690000e-03
   1.0261739e+02   5.4350000e-03
   1.0261976e+02   5.3900000e-03
   1.0262214e+02   5.3580000e-03
   1.0262451e+02   5.3180000e-03
   1.0262688e+02   5.2700000e-03
   1.0262925e+02   5.2340000e-03
   1.0263162e+02   5.1990000e-03
   1.0263399e+02   5.1710000e-03
   1.0263636e+02   5.1410000e-03
   1.0263873e+02   5.1080000e-03
   1.0264109e+02   5.0690000e-03
   1.0264346e+02   5.0310000e-03
   1.0264582e+02   4.9760000e-03
   1.0264818e+02   4.9450000e-03
   1.0265054e+02   4.9050000e-03
   1.0265290e+02   4.8690000e-03
   1.0265525e+02   4.8310000e-03
   1.0265761e+02   4.7960000e-03
   1.0265996e+02   4.7600000e-03
   1.0266232e+02   4.7150000e-03
   1.0266467e+02   4.6890000e-03
   1.0266702e+02   4.6500000e-03
   1.0266937e+02   4.6220000e-03
   1.0267172e+02   4.5830000e-03
   1.0267406e+02   4.5400000e-03
   1.0267641e+02   4.5110000e-03
   1.0267875e+02   4.4810000e-03
   1.0268110e+02   4.4540000e-03
   1.0268344e+02   4.4130000e-03
   1.0268578e+02   4.3790000e-03
   1.0268812e+02   4.3440000e-03
   1.0269046e+02   4.3130000e-03
   1.0269279e+02   4.2820000e-03
   1.0269513e+02   4.2490000e-03
   1.0269746e+02   4.2120000e-03
   1.0269980e+02   4.1820000e-03
   1.0270213e+02   4.1630000e-03
   1.0270446e+02   4.1290000e-03
   1.0270679e+02   4.1000000e-03
   1.0270912e+02   4.0620000e-03
   1.0271144e+02   4.0410000e-03
   1.0271377e+02   4.0100000e-03
   1.0271609e+02   3.9820000e-03
   1.0271842e+02   3.9480000e-03
   1.0272074e+02   3.9200000e-03
   1.0272306e+02   3.8860000e-03
   1.0272538e+02   3.8570000e-03
   1.0272770e+02   3.8340000e-03
   1.0273001e+02   3.7980000e-03
   1.0273233e+02   3.7700000e-03
   1.0273464e+02   3.7410000e-03
   1.0273696e+02   3.7110000e-03
   1.0273927e+02   3.6820000e-03
   1.0274158e+02   3.6580000e-03
   1.0274389e+02   3.6240000e-03
   1.0274620e+02   3.5900000e-03
   1.0274850e+02   3.5590000e-03
   1.0275081e+02   3.5360000e-03
   1.0275311e+02   3.5200000e-03
   1.0275542e+02   3.4950000e-03
   1.0275772e+02   3.4770000e-03
   1.0276002e+02   3.4410000e-03
   1.0276232e+02   3.4120000e-03
   1.0276462e+02   3.3870000e-03
   1.0276692e+02   3.3620000e-03
   1.0276921e+02   3.3270000e-03
   1.0277151e+02   3.3030000e-03
   1.0277380e+02   3.2720000e-03
   1.0277609e+02   3.2420000e-03
   1.0277838e+02   3.2140000e-03
   1.0278067e+02   3.1920000e-03
   1.0278296e+02   3.1670000e-03
   1.0278525e+02   3.1390000e-03
   1.0278754e+02   3.1080000e-03
   1.0278982e+02   3.0820000e-03
   1.0279211e+02   3.0480000e-03
   1.0279439e+02   3.0310000e-03
   1.0279667e+02   3.0030000e-03
   1.0279895e+02   2.9690000e-03
   1.0280123e+02   2.9430000e-03
   1.0280351e+02   2.9250000e-03
   1.0280578e+02   2.9010000e-03
   1.0280806e+02   2.8770000e-03
   1.0281033e+02   2.8510000e-03
   1.0281261e+02   2.8300000e-03
   1.0281488e+02   2.8080000e-03
   1.0281715e+02   2.7800000e-03
   1.0281942e+02   2.7470000e-03
   1.0282169e+02   2.7180000e-03
   1.0282396e+02   2.6980000e-03
   1.0282622e+02   2.6690000e-03
   1.0282849e+02   2.6540000e-03
   1.0283075e+02   2.6320000e-03
   1.0283301e+02   2.6050000e-03
   1.0283527e+02   2.5750000e-03
   1.0283753e+02   2.5590000e-03
   1.0283979e+02   2.5340000e-03
   1.0284205e+02   2.5140000e-03
   1.0284431e+02   2.4910000e-03
   1.0284656e+02   2.4660000e-03
   1.0284882e+02   2.4460000e-03
   1.0285107e+02   2.4250000e-03
   1.0285332e+02   2.4030000e-03
   1.0285557e+02   2.3720000e-03
   1.0285782e+02   2.3530000e-03
   1.0286007e+02   2.3270000e-03
   1.0286232e+02   2.3060000e-03
   1.0286456e+02   2.2880000e-03
   1.0286681e+02   2.2650000e-03
   1.0286905e+02   2.2460000e-03
   1.0287130e+02   2.2250000e-03
   1.0287354e+02   2.2080000e-03
   1.0287578e+02   2.1830000e-03
   1.0287802e+02   2.1520000e-03
   1.0288026e+02   2.1240000e-03
   1.0288249e+02   2.1030000e-03
   1.0288473e+02   2.0810000e-03
   1.0288696e+02   2.0620000e-03
   1.0288920e+02   2.0400000e-03
   1.0289143e+02   2.0260000e-03
   1.0289366e+02   1.9980000e-03
   1.0289589e+02   1.9770000e-03
   1.0289812e+02   1.9500000e-03
   1.0290035e+02   1.9320000e-03
   1.0290257e+02   1.9110000e-03
   1.0290480e+02   1.8900000e-03
   1.0290702e+02   1.8580000e-03
   1.0290925e+02   1.8470000e-03
   1.0291147e+02   1.8350000e-03
   1.0291369e+02   1.8120000e-03
   1.0291591e+02   1.7900000e-03
   1.0291813e+02   1.7690000e-03
   1.0292034e+02   1.7460000e-03
   1.0292256e+02   1.7320000e-03
   1.0292478e+02   1.7200000e-03
   1.0292699e+02   1.6970000e-03
   1.0292920e+02   1.6730000e-03
   1.0293141e+02   1.6610000e-03
   1.0293363e+02   1.6450000e-03
   1.0293584e+02   1.6240000e-03
   1.0293804e+02   1.6110000e-03
   1.0294025e+02   1.5870000e-03
   1.0294246e+02   1.5770000e-03
   1.0294466e+02   1.5570000e-03
   1.0294687e+02   1.5360000e-03
   1.0294907e+02   1.5240000e-03
   1.0295127e+02   1.4960000e-03
   1.0295347e+02   1.4820000e-03
   1.0295567e+02   1.4670000e-03
   1.0295787e+02   1.4510000e-03
   1.0296007e+02   1.4240000e-03
   1.0296226e+02   1.4090000e-03
   1.0296446e+02   1.3980000e-03
   1.0296665e+02   1.3840000e-03
   1.0296884e+02   1.3640000e-03
   1.0297104e+02   1.3440000e-03
   1.0297323e+02   1.3300000e-03
   1.0297542e+02   1.3200000e-03
   1.0297761e+02   1.3000000e-03
   1.0297979e+02   1.2870000e-03
   1.0298198e+02   1.2780000e-03
   1.0298416e+02   1.2630000e-03
   1.0298635e+02   1.2350000e-03
   1.0298853e+02   1.2170000e-03
   1.0299071e+02   1.2020000e-03
   1.0299289e+02   1.1890000e-03
   1.0299507e+02   1.1720000e-03
   1.0299725e+02   1.1560000e-03
   1.0299943e+02   1.1420000e-03
   1.0300161e+02   1.1300000e-03
   1.0300378e+02   1.1150000e-03
   1.0300595e+02   1.0990000e-03
   1.0300813e+02   1.0910000e-03
   1.0301030e+02   1.0750000e-03
   1.0301247e+02   1.0590000e-03
   1.0301464e+02   1.0450000e-03
   1.0301681e+02   1.0290000e-03
   1.0301898e+02   1.0190000e-03
   1.0302114e+02   1.0070000e-03
   1.0302331e+02   9.9100000e-04
   1.0302547e+02   9.7300000e-04
   1.0302764e+02   9.6000000e-04
   1.0302980e+02   9.4900000e-04
   1.0303196e+02   9.4200000e-04
   1.0303412e+02   9.2700000e-04
   1.0303628e+02   9.0600000e-04
   1.0303844e+02   8.8900000e-04
   1.0304059e+02   8.6800000e-04
   1.0304275e+02   8.5500000e-04
   1.0304491e+02   8.3600000e-04
   1.0304706e+02   8.2200000e-04
   1.0304921e+02   8.0800000e-04
   1.0305136e+02   7.9300000e-04
   1.0305351e+02   7.8200000e-04
   1.0305566e+02   7.6900000e-04
   1.0305781e+02   7.5300000e-04
   1.0305996e+02   7.4800000e-04
   1.0306211e+02   7.2700000e-04
   1.0306425e+02   7.1600000e-04
   1.0306639e+02   7.0300000e-04
   1.0306854e+02   6.9300000e-04
   1.0307068e+02   6.8000000e-04
   1.0307282e+02   6.6600000e-04
   1.0307496e+02   6.5300000e-04
   1.0307710e+02   6.4100000e-04
   1.0307924e+02   6.3100000e-04
   1.0308137e+02   6.2300000e-04
   1.0308351e+02   6.1100000e-04
   1.0308564e+02   6.0600000e-04
   1.0308778e+02   5.9500000e-04
   1.0308991e+02   5.8600000e-04
   1.0309204e+02   5.7300000e-04
   1.0309417e+02   5.6300000e-04
   1.0309630e+02   5.5100000e-04
   1.0309843e+02   5.4000000e-04
   1.0310056e+02   5.2500000e-04
   1.0310268e+02   5.1100000e-04
   1.0310481e+02   5.0300000e-04
   1.0310693e+02   4.9800000e-04
   1.0310906e+02   4.8300000e-04
   1.0311118e+02   4.6800000e-04
   1.0311330e+02   4.5700000e-04
   1.0311542e+02   4.5000000e-04
   1.0311754e+02   4.4300000e-04
   1.0311966e+02   4.3200000e-04
   1.0312177e+02   4.2000000e-04
   1.0312389e+02   4.1200000e-04
   1.0312600e+02   4.0100000e-04
   1.0312812e+02   3.9100000e-04
   1.0313023e+02   3.8500000e-04
   1.0313234e+02   3.7400000e-04
   1.0313445e+02   3.6400000e-04
   1.0313656e+02   3.5200000e-04
   1.0313867e+02   3.4400000e-04
   1.0314078e+02   3.3400000e-04
   1.0314289e+02   3.2600000e-04
   1.0314499e+02   3.1700000e-04
   1.0314710e+02   3.0500000e-04
   1.0314920e+02   2.9500000e-04
   1.0315130e+02   2.8900000e-04
   1.0315340e+02   2.8100000e-04
   1.0315551e+02   2.7100000e-04
   1.0315760e+02   2.6600000e-04
   1.0315970e+02   2.6000000e-04
   1.0316180e+02   2.5400000e-04
   1.0316390e+02   2.4900000e-04
   1.0316599e+02   2.4200000e-04
   1.0316809e+02   2.3600000e-04
   1.0317018e+02   2.3000000e-04
   1.0317227e+02   2.2300000e-04
   1.0317436e+02   2.1500000e-04
   1.0317646e+02   2.1000000e-04
   1.0317854e+02   2.0700000e-04
   1.0318063e+02   2.0300000e-04
   1.0318272e+02   1.9800000e-04
   1.0318481e+02   1.9000000e-04
   1.0318689e+02   1.8200000e-04
   1.0318898e+02   1.7200000e-04
   1.0319106e+02   1.6600000e-04
   1.0319314e+02   1.6300000e-04
   1.0319522e+02   1.5300000e-04
   1.0319730e+02   1.4600000e-04
   1.0319938e+02   1.4100000e-04
   1.0320146e+02   1.3600000e-04
   1.0320354e+02   1.3300000e-04
   1.0320562e+02   1.2900000e-04
   1.0320769e+02   1.2100000e-04
   1.0320977e+02   1.1600000e-04
   1.0321184e+02   1.1200000e-04
   1.0321391e+02   1.0900000e-04
   1.0321598e+02   1.0100000e-04
   1.0321805e+02   9.6000000e-05
   1.0322012e+02   9.0000000e-05
   1.0322219e+02   8.9000000e-05
   1.0322426e+02   8.4000000e-05
   1.0322633e+02   7.9000000e-05
   1.0322839e+02   7.6000000e-05
   1.0323046e+02   7.3000000e-05
   1.0323252e+02   7.1000000e-05
   1.0323458e+02   6.5000000e-05
   1.0323665e+02   6.2000000e-05
   1.0323871e+02   5.9000000e-05
   1.0324077e+02   5.6000000e-05
   1.0324282e+02   5.1000000e-05
   1.0324488e+02   4.6000000e-05
   1.0324694e+02   4.1000000e-05
   1.0324899e+02   3.8000000e-05
   1.0325105e+02   3.5000000e-05
   1.0325310e+02   3.3000000e-05
   1.0325516e+02   2.9000000e-05
   1.0325721e+02   2.6000000e-05
   1.0325926e+02   2.4000000e-05
   1.0326131e+02   2.2000000e-05
   1.0326336e+02   2.2000000e-05
   1.0326541e+02   2.1000000e-05
   1.0326745e+02   1.9000000e-05
   1.0326950e+02   1.6000000e-05
   1.0327155e+02   1.5000000e-05
   1.0327359e+02   1.5000000e-05
   1.0327563e+02   1.3000000e-05
   1.0327767e+02   1.1000000e-05
   1.0327972e+02   1.1000000e-05
   1.0328176e+02   8.0000000e-06
   1.0328380e+02   6.0000000e-06
   1.0328583e+02   6.0000000e-06
   1.0328787e+02   5.0000000e-06
   1.0328991e+02   5.0000000e-06
   1.0329194e+02   4.0000000e-06
   1.0329398e+02   3.0000000e-06
   1.0329601e+02   3.0000000e-06
   1.0329805e+02   2.0000000e-06
   1.0330008e+02   1.0000000e-06
   1.0330211e+02   1.0000000e-06
   1.0330414e+02   1.0000000e-06


==> Outage_beta/outbeta_t_10.dat <==
   9.0000000e+01   1.0000000e+00
   9.0043214e+01   1.0000000e+00
   9.0086002e+01   1.0000000e+00
   9.0128372e+01   1.0000000e+00
   9.0170333e+01   1.0000000e+00
   9.0211893e+01   1.0000000e+00
   9.0253059e+01   1.0000000e+00
   9.0293838e+01   1.0000000e+00
   9.0334238e+01   1.0000000e+00
   9.0374265e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0453230e+01   1.0000000e+00
   9.0492180e+01   1.0000000e+00
   9.0530784e+01   1.0000000e+00
   9.0569049e+01   1.0000000e+00
   9.0606978e+01   1.0000000e+00
   9.0644580e+01   1.0000000e+00
   9.0681859e+01   1.0000000e+00
   9.0718820e+01   1.0000000e+00
   9.0755470e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.0827854e+01   1.0000000e+00
   9.0863598e+01   1.0000000e+00
   9.0899051e+01   1.0000000e+00
   9.0934217e+01   9.9974889e-01
   9.0969100e+01   9.9622538e-01
   9.1003705e+01   9.9065191e-01
   9.1038037e+01   9.8366397e-01
   9.1072100e+01   9.7554031e-01
   9.1105897e+01   9.6645173e-01
   9.1139434e+01   9.5651773e-01
   9.1172713e+01   9.4582839e-01
   9.1205739e+01   9.3445503e-01
   9.1238516e+01   9.2245601e-01
   9.1271048e+01   9.0988034e-01
   9.1303338e+01   8.9676996e-01
   9.1335389e+01   8.8316133e-01
   9.1367206e+01   8.6926947e-01
   9.1398791e+01   8.5774130e-01
   9.1430148e+01   8.4759113e-01
   9.1461280e+01   8.3828215e-01
   9.1492191e+01   8.2959354e-01
   9.1522883e+01   8.2139709e-01
   9.1553360e+01   8.1360758e-01
   9.1583625e+01   8.0616388e-01
   9.1613680e+01   7.9901987e-01
   9.1643529e+01   7.9213950e-01
   9.1673173e+01   7.8549381e-01
   9.1702617e+01   7.7905903e-01
   9.1731863e+01   7.7281534e-01
   9.1760913e+01   7.6674595e-01
   9.1789769e+01   7.6083651e-01
   9.1818436e+01   7.5507456e-01
   9.1846914e+01   7.4944925e-01
   9.1875207e+01   7.4395103e-01
   9.1903317e+01   7.3857144e-01
   9.1931246e+01   7.3330293e-01
   9.1958997e+01   7.2813876e-01
   9.1986571e+01   7.2307284e-01
   9.2013971e+01   7.1809965e-01
   9.2041200e+01   7.1321421e-01
   9.2068259e+01   7.0841194e-01
   9.2095150e+01   7.0368868e-01
   9.2121876e+01   6.9904060e-01
   9.2148438e+01   6.9446417e-01
   9.2174839e+01   6.8995613e-01
   9.2201081e+01   6.8551348e-01
   9.2227165e+01   6.8113341e-01
   9.2253093e+01   6.7681333e-01
   9.2278867e+01   6.7255081e-01
   9.2304489e+01   6.6834358e-01
   9.2329961e+01   6.6418954e-01
   9.2355284e+01   6.6008670e-01
   9.2380461e+01   6.5603319e-01
   9.2405492e+01   6.5202727e-01
   9.2430380e+01   6.4806728e-01
   9.2455127e+01   6.4415167e-01
   9.2479733e+01   6.4027897e-01
   9.2504200e+01   6.3644779e-01
   9.2528530e+01   6.3265681e-01
   9.2552725e+01   6.2890479e-01
   9.2576786e+01   6.2519054e-01
   9.2600714e+01   6.2151294e-01
   9.2624511e+01   6.1787092e-01
   9.2648178e+01   6.1426346e-01
   9.2671717e+01   6.1068959e-01
   9.2695129e+01   6.0714838e-01
   9.2718416e+01   6.0363895e-01
   9.2741578e+01   6.0016047e-01
   9.2764618e+01   5.9671211e-01
   9.2787536e+01   5.9329311e-01
   9.2810334e+01   5.8990272e-01
   9.2833012e+01   5.8654024e-01
   9.2855573e+01   5.8320499e-01
   9.2878017e+01   5.7989631e-01
   9.2900346e+01   5.7661358e-01
   9.2922561e+01   5.7335619e-01
   9.2944662e+01   5.7012356e-01
   9.2966652e+01   5.6691514e-01
   9.2988531e+01   5.6373038e-01
   9.3010300e+01   5.6056877e-01
   9.3031961e+01   5.5742982e-01
   9.3053514e+01   5.5431303e-01
   9.3074960e+01   5.5121795e-01
   9.3096302e+01   5.4814413e-01
   9.3117539e+01   5.4509113e-01
   9.3138672e+01   5.4205853e-01
   9.3159703e+01   5.3904594e-01
   9.3180633e+01   5.3605295e-01
   9.3201463e+01   5.3307919e-01
   9.3222193e+01   5.3012430e-01
   9.3242825e+01   5.2718791e-01
   9.3263359e+01   5.2426969e-01
   9.3283796e+01   5.2136929e-01
   9.3304138e+01   5.1848640e-01
   9.3324385e+01   5.1562071e-01
   9.3344538e+01   5.1277190e-01
   9.3364597e+01   5.0993968e-01
   9.3384565e+01   5.0712377e-01
   9.3404441e+01   5.0432389e-01
   9.3424227e+01   5.0153976e-01
   9.3443923e+01   4.9877112e-01
   9.3463530e+01   4.9601772e-01
   9.3483049e+01   4.9327930e-01
   9.3502480e+01   4.9055563e-01
   9.3521825e+01   4.8784647e-01
   9.3541084e+01   4.8515158e-01
   9.3560259e+01   4.8247075e-01
   9.3579348e+01   4.7980375e-01
   9.3598355e+01   4.7715038e-01
   9.3617278e+01   4.7451042e-01
   9.3636120e+01   4.7188368e-01
   9.3654880e+01   4.6926996e-01
   9.3673559e+01   4.6666907e-01
   9.3692159e+01   4.6408081e-01
   9.3710679e+01   4.6150501e-01
   9.3729120e+01   4.5894149e-01
   9.3747483e+01   4.5639007e-01
   9.3765770e+01   4.5385059e-01
   9.3783979e+01   4.5132287e-01
   9.3802112e+01   4.4880676e-01
   9.3820170e+01   4.4630210e-01
   9.3838154e+01   4.4380873e-01
   9.3856063e+01   4.4132650e-01
   9.3873898e+01   4.3885526e-01
   9.3891661e+01   4.3639487e-01
   9.3909351e+01   4.3394518e-01
   9.3926970e+01   4.3150607e-01
   9.3944517e+01   4.2907738e-01
   9.3961993e+01   4.2665899e-01
   9.3979400e+01   4.2425077e-01
   9.3996737e+01   4.2185259e-01
   9.4014005e+01   4.1946433e-01
   9.4031205e+01   4.1708586e-01
   9.4048337e+01   4.1471706e-01
   9.4065402e+01   4.1235782e-01
   9.4082400e+01   4.1000803e-01
   9.4099331e+01   4.0766757e-01
   9.4116197e+01   4.0533632e-01
   9.4132998e+01   4.0301419e-01
   9.4149733e+01   4.0070106e-01
   9.4166405e+01   3.9839683e-01
   9.4183013e+01   3.9610140e-01
   9.4199557e+01   3.9381467e-01
   9.4216039e+01   3.9153655e-01
   9.4232459e+01   3.8926692e-01
   9.4248816e+01   3.8700571e-01
   9.4265113e+01   3.8475281e-01
   9.4281348e+01   3.8250814e-01
   9.4297523e+01   3.8027160e-01
   9.4313638e+01   3.7804312e-01
   9.4329693e+01   3.7582259e-01
   9.4345689e+01   3.7360994e-01
   9.4361626e+01   3.7140509e-01
   9.4377506e+01   3.6920795e-01
   9.4393327e+01   3.6701844e-01
   9.4409091e+01   3.6483648e-01
   9.4424798e+01   3.6266200e-01
   9.4440448e+01   3.6049492e-01
   9.4456042e+01   3.5833516e-01
   9.4471580e+01   3.5618265e-01
   9.4487063e+01   3.5403731e-01
   9.4502491e+01   3.5189908e-01
   9.4517864e+01   3.4976789e-01
   9.4533183e+01   3.4764367e-01
   9.4548449e+01   3.4552634e-01
   9.4563660e+01   3.4341585e-01
   9.4578819e+01   3.4131212e-01
   9.4593925e+01   3.3921509e-01
   9.4608978e+01   3.3712470e-01
   9.4623980e+01   3.3504089e-01
   9.4638930e+01   3.3296359e-01
   9.4653829e+01   3.3089274e-01
   9.4668676e+01   3.2882828e-01
   9.4683473e+01   3.2677016e-01
   9.4698220e+01   3.2471831e-01
   9.4712917e+01   3.2267269e-01
   9.4727564e+01   3.2063322e-01
   9.4742163e+01   3.1859987e-01
   9.4756712e+01   3.1657256e-01
   9.4771213e+01   3.1455126e-01
   9.4785665e+01   3.1253590e-01
   9.4800069e+01   3.1052643e-01
   9.4814426e+01   3.0852281e-01
   9.4828736e+01   3.0652498e-01
   9.4842998e+01   3.0453289e-01
   9.4857214e+01   3.0254649e-01
   9.4871384e+01   3.0056574e-01
   9.4885507e+01   2.9859058e-01
   9.4899585e+01   2.9662098e-01
   9.4913617e+01   2.9465687e-01
   9.4927604e+01   2.9269822e-01
   9.4941546e+01   2.9074498e-01
   9.4955443e+01   2.8879711e-01
   9.4969296e+01   2.8685456e-01
   9.4983106e+01   2.8491729e-01
   9.4996871e+01   2.8298526e-01
   9.5010593e+01   2.8105842e-01
   9.5024271e+01   2.7913673e-01
   9.5037907e+01   2.7722016e-01
   9.5051500e+01   2.7530865e-01
   9.5065050e+01   2.7340218e-01
   9.5078559e+01   2.7150070e-01
   9.5092025e+01   2.6960417e-01
   9.5105450e+01   2.6771255e-01
   9.5118834e+01   2.6582581e-01
   9.5132176e+01   2.6394390e-01
   9.5145478e+01   2.6206680e-01
   9.5158738e+01   2.6019446e-01
   9.5171959e+01   2.5832685e-01
   9.5185139e+01   2.5646394e-01
   9.5198280e+01   2.5460568e-01
   9.5211381e+01   2.5275204e-01
   9.5224442e+01   2.5090299e-01
   9.5237465e+01   2.4905850e-01
   9.5250448e+01   2.4721853e-01
   9.5263393e+01   2.4538304e-01
   9.5276299e+01   2.4355201e-01
   9.5289167e+01   2.4172541e-01
   9.5301997e+01   2.3990319e-01
   9.5314789e+01   2.3808533e-01
   9.5327544e+01   2.3627181e-01
   9.5340261e+01   2.3446258e-01
   9.5352941e+01   2.3265761e-01
   9.5365584e+01   2.3085689e-01
   9.5378191e+01   2.2906037e-01
   9.5390761e+01   2.2726803e-01
   9.5403295e+01   2.2547983e-01
   9.5415792e+01   2.2369576e-01
   9.5428254e+01   2.2191578e-01
   9.5440680e+01   2.2013987e-01
   9.5453071e+01   2.1836799e-01
   9.5465427e+01   2.1660011e-01
   9.5477747e+01   2.1483623e-01
   9.5490033e+01   2.1307629e-01
   9.5502284e+01   2.1132028e-01
   9.5514500e+01   2.0956818e-01
   9.5526682e+01   2.0781995e-01
   9.5538830e+01   2.0607558e-01
   9.5550944e+01   2.0433502e-01
   9.5563025e+01   2.0259827e-01
   9.5575072e+01   2.0086530e-01
   9.5587086e+01   1.9913607e-01
   9.5599066e+01   1.9741057e-01
   9.5611014e+01   1.9568878e-01
   9.5622929e+01   1.9397066e-01
   9.5634811e+01   1.9225620e-01
   9.5646661e+01   1.9054537e-01
   9.5658478e+01   1.8883815e-01
   9.5670264e+01   1.8713452e-01
   9.5682017e+01   1.8543445e-01
   9.5693739e+01   1.8373792e-01
   9.5705429e+01   1.8204491e-01
   9.5717088e+01   1.8035540e-01
   9.5728716e+01   1.7866937e-01
   9.5740313e+01   1.7698679e-01
   9.5751878e+01   1.7530764e-01
   9.5763414e+01   1.7363191e-01
   9.5774918e+01   1.7195957e-01
   9.5786392e+01   1.7029060e-01
   9.5797836e+01   1.6862498e-01
   9.5809250e+01   1.6696269e-01
   9.5820634e+01   1.6530372e-01
   9.5831988e+01   1.6364803e-01
   9.5843312e+01   1.6199562e-01
   9.5854607e+01   1.6034646e-01
   9.5865873e+01   1.5870053e-01
   9.5877110e+01   1.5705782e-01
   9.5888317e+01   1.5541831e-01
   9.5899496e+01   1.5378197e-01
   9.5910646e+01   1.5214879e-01
   9.5921768e+01   1.5051875e-01
   9.5932861e+01   1.4889183e-01
   9.5943926e+01   1.4726802e-01
   9.5954962e+01   1.4564729e-01
   9.5965971e+01   1.4402964e-01
   9.5976952e+01   1.4241503e-01
   9.5987905e+01   1.4080346e-01
   9.5998831e+01   1.3919491e-01
   9.6009729e+01   1.3758936e-01
   9.6020600e+01   1.3598679e-01
   9.6031444e+01   1.3438719e-01
   9.6042261e+01   1.3279054e-01
   9.6053050e+01   1.3119683e-01
   9.6063814e+01   1.2960604e-01
   9.6074550e+01   1.2801814e-01
   9.6085260e+01   1.2643314e-01
   9.6095944e+01   1.2485100e-01
   9.6106602e+01   1.2327173e-01
   9.6117233e+01   1.2169529e-01
   9.6127839e+01   1.2012167e-01
   9.6138418e+01   1.1855087e-01
   9.6148972e+01   1.1698286e-01
   9.6159501e+01   1.1541763e-01
   9.6170003e+01   1.1385517e-01
   9.6180481e+01   1.1229546e-01
   9.6190933e+01   1.1073848e-01
   9.6201361e+01   1.0918422e-01
   9.6211763e+01   1.0763268e-01
   9.6222140e+01   1.0608382e-01
   9.6232493e+01   1.0453765e-01
   9.6242821e+01   1.0299414e-01
   9.6253125e+01   1.0145328e-01
   9.6263404e+01   9.9915062e-02
   9.6273659e+01   9.8379468e-02
   9.6283889e+01   9.6846485e-02
   9.6294096e+01   9.5316100e-02
   9.6304279e+01   9.3788300e-02
   9.6314438e+01   9.2263071e-02
   9.6324573e+01   9.0740402e-02
   9.6334685e+01   8.9220279e-02
   9.6344773e+01   8.7702689e-02
   9.6354837e+01   8.6187619e-02
   9.6364879e+01   8.4675058e-02
   9.6374897e+01   8.3164993e-02
   9.6384893e+01   8.1657411e-02
   9.6394865e+01   8.0152300e-02
   9.6404814e+01   7.8649649e-02
   9.6414741e+01   7.7149444e-02
   9.6424645e+01   7.5651675e-02
   9.6434527e+01   7.4156329e-02
   9.6444386e+01   7.2663394e-02
   9.6454223e+01   7.1172860e-02
   9.6464037e+01   6.9684714e-02
   9.6473830e+01   6.8198945e-02
   9.6483600e+01   6.6715542e-02
   9.6493349e+01   6.5234493e-02
   9.6503075e+01   6.3755787e-02
   9.6512780e+01   6.2279414e-02
   9.6522463e+01   6.0805361e-02
   9.6532125e+01   5.9333619e-02
   9.6541765e+01   5.7864176e-02
   9.6551384e+01   5.6397022e-02
   9.6560982e+01   5.4932145e-02
   9.6570559e+01   5.3469536e-02
   9.6580114e+01   5.2009184e-02
   9.6589648e+01   5.0551079e-02
   9.6599162e+01   4.9095209e-02
   9.6608655e+01   4.7641566e-02
   9.6618127e+01   4.6190138e-02
   9.6627578e+01   4.4740916e-02
   9.6637009e+01   4.3293889e-02
   9.6646420e+01   4.1849048e-02
   9.6655810e+01   4.0406383e-02
   9.6665180e+01   3.8965883e-02
   9.6674530e+01   3.7527540e-02
   9.6683859e+01   3.6091344e-02
   9.6693169e+01   3.4657284e-02
   9.6702459e+01   3.3226702e-02
   9.6711728e+01   3.1821531e-02
   9.6720979e+01   3.0449326e-02
   9.6730209e+01   2.9109901e-02
   9.6739420e+01   2.7803072e-02
   9.6748611e+01   2.6528658e-02
   9.6757783e+01   2.5286477e-02
   9.6766936e+01   2.4076349e-02
   9.6776070e+01   2.2898097e-02
   9.6785184e+01   2.1751543e-02
   9.6794279e+01   2.0636512e-02
   9.6803355e+01   1.9552830e-02
   9.6812412e+01   1.8500322e-02
   9.6821451e+01   1.7478818e-02
   9.6830470e+01   1.6488147e-02
   9.6839471e+01   1.5528139e-02
   9.6848454e+01   1.4598627e-02
   9.6857417e+01   1.3699443e-02
   9.6866363e+01   1.2830422e-02
   9.6875290e+01   1.1991400e-02
   9.6884198e+01   1.1182212e-02
   9.6893089e+01   1.0402697e-02
   9.6901961e+01   9.6526945e-03
   9.6910815e+01   8.9320439e-03
   9.6919651e+01   8.2405867e-03
   9.6928469e+01   7.5781655e-03
   9.6937269e+01   6.9446238e-03
   9.6946052e+01   6.3398064e-03
   9.6954817e+01   5.7635589e-03
   9.6963564e+01   5.2157284e-03
   9.6972293e+01   4.6961628e-03
   9.6981005e+01   4.2047112e-03
   9.6989700e+01   3.7412235e-03
   9.6998377e+01   3.3055511e-03
   9.7007037e+01   2.8975461e-03
   9.7015680e+01   2.5170617e-03
   9.7024305e+01   2.1639522e-03
   9.7032914e+01   1.8380729e-03
   9.7041505e+01   1.5392801e-03
   9.7050080e+01   1.2674310e-03
   9.7058637e+01   1.0223839e-03
   9.7067178e+01   8.0399802e-04
   9.7075702e+01   6.1213365e-04
   9.7084209e+01   4.4665192e-04
   9.7092700e+01   3.0741497e-04
   9.7101174e+01   1.9428590e-04
   9.7109631e+01   1.0712870e-04
   9.7118072e+01   4.5808329e-05
   9.7126497e+01   1.0190656e-05


==> Outage_vs_pt/outpt_b_10.dat <==
   9.0000000e+01   1.0000000e+00
   9.0043214e+01   1.0000000e+00
   9.0086002e+01   1.0000000e+00
   9.0128372e+01   1.0000000e+00
   9.0170333e+01   1.0000000e+00
   9.0211893e+01   1.0000000e+00
   9.0253059e+01   1.0000000e+00
   9.0293838e+01   1.0000000e+00
   9.0334238e+01   1.0000000e+00
   9.0374265e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0453230e+01   1.0000000e+00
   9.0492180e+01   1.0000000e+00
   9.0530784e+01   1.0000000e+00
   9.0569049e+01   1.0000000e+00
   9.0606978e+01   1.0000000e+00
   9.0644580e+01   1.0000000e+00
   9.0681859e+01   1.0000000e+00
   9.0718820e+01   1.0000000e+00
   9.0755470e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.0827854e+01   1.0000000e+00
   9.0863598e+01   1.0000000e+00
   9.0899051e+01   1.0000000e+00
   9.0934217e+01   9.9979600e-01
   9.0969100e+01   9.9865200e-01
   9.1003705e+01   9.9753100e-01
   9.1038037e+01   9.9642400e-01
   9.1072100e+01   9.9528000e-01
   9.1105897e+01   9.9412800e-01
   9.1139434e+01   9.9299000e-01
   9.1172713e+01   9.9183200e-01
   9.1205739e+01   9.9070800e-01
   9.1238516e+01   9.8953700e-01
   9.1271048e+01   9.8838700e-01
   9.1303338e+01   9.8726500e-01
   9.1335389e+01   9.8610700e-01
   9.1367206e+01   9.8497800e-01
   9.1398791e+01   9.8387900e-01
   9.1430148e+01   9.8272500e-01
   9.1461280e+01   9.8158300e-01
   9.1492191e+01   9.8044200e-01
   9.1522883e+01   9.7934300e-01
   9.1553360e+01   9.7813600e-01
   9.1583625e+01   9.7696000e-01
   9.1613680e+01   9.7577400e-01
   9.1643529e+01   9.7461400e-01
   9.1673173e+01   9.7349000e-01
   9.1702617e+01   9.7234700e-01
   9.1731863e+01   9.7117500e-01
   9.1760913e+01   9.7004800e-01
   9.1789769e+01   9.6885400e-01
   9.1818436e+01   9.6772100e-01
   9.1846914e+01   9.6657100e-01
   9.1875207e+01   9.6543700e-01
   9.1903317e+01   9.6436200e-01
   9.1931246e+01   9.6327500e-01
   9.1958997e+01   9.6214000e-01
   9.1986571e+01   9.6099600e-01
   9.2013971e+01   9.5983900e-01
   9.2041200e+01   9.5864000e-01
   9.2068259e+01   9.5753400e-01
   9.2095150e+01   9.5633000e-01
   9.2121876e+01   9.5517700e-01
   9.2148438e+01   9.5404100e-01
   9.2174839e+01   9.5292000e-01
   9.2201081e+01   9.5182400e-01
   9.2227165e+01   9.5068900e-01
   9.2253093e+01   9.4951400e-01
   9.2278867e+01   9.4836700e-01
   9.2304489e+01   9.4720200e-01
   9.2329961e+01   9.4610400e-01
   9.2355284e+01   9.4496800e-01
   9.2380461e+01   9.4377200e-01
   9.2405492e+01   9.4264000e-01
   9.2430380e+01   9.4153200e-01
   9.2455127e+01   9.4032200e-01
   9.2479733e+01   9.3921800e-01
   9.2504200e+01   9.3806700e-01
   9.2528530e+01   9.3691600e-01
   9.2552725e+01   9.3580100e-01
   9.2576786e+01   9.3464500e-01
   9.2600714e+01   9.3347900e-01
   9.2624511e+01   9.3232100e-01
   9.2648178e+01   9.3123300e-01
   9.2671717e+01   9.3008600e-01
   9.2695129e+01   9.2896700e-01
   9.2718416e+01   9.2780600e-01
   9.2741578e+01   9.2666900e-01
   9.2764618e+01   9.2554500e-01
   9.2787536e+01   9.2440800e-01
   9.2810334e+01   9.2332900e-01
   9.2833012e+01   9.2213700e-01
   9.2855573e+01   9.2094400e-01
   9.2878017e+01   9.1978200e-01
   9.2900346e+01   9.1864600e-01
   9.2922561e+01   9.1747100e-01
   9.2944662e+01   9.1635700e-01
   9.2966652e+01   9.1514200e-01
   9.2988531e+01   9.1400300e-01
   9.3010300e+01   9.1289100e-01
   9.3031961e+01   9.1180400e-01
   9.3053514e+01   9.1064000e-01
   9.3074960e+01   9.0955800e-01
   9.3096302e+01   9.0842100e-01
   9.3117539e+01   9.0724700e-01
   9.3138672e+01   9.0611900e-01
   9.3159703e+01   9.0494900e-01
   9.3180633e+01   9.0376100e-01
   9.3201463e+01   9.0262600e-01
   9.3222193e+01   9.0151600e-01
   9.3242825e+01   9.0032700e-01
   9.3263359e+01   8.9917200e-01
   9.3283796e+01   8.9797600e-01
   9.3304138e+01   8.9684600e-01
   9.3324385e+01   8.9571600e-01
   9.3344538e+01   8.9458400e-01
   9.3364597e+01   8.9342200e-01
   9.3384565e+01   8.9236400e-01
   9.3404441e+01   8.9123200e-01
   9.3424227e+01   8.9007300e-01
   9.3443923e+01   8.8892600e-01
   9.3463530e+01   8.8778500e-01
   9.3483049e+01   8.8661900e-01
   9.3502480e+01   8.8542100e-01
   9.3521825e+01   8.8429400e-01
   9.3541084e+01   8.8314800e-01
   9.3560259e+01   8.8197700e-01
   9.3579348e+01   8.8087600e-01
   9.3598355e+01   8.7974000e-01
   9.3617278e+01   8.7860500e-01
   9.3636120e+01   8.7748000e-01
   9.3654880e+01   8.7636400e-01
   9.3673559e+01   8.7518900e-01
   9.3692159e+01   8.7399700e-01
   9.3710679e+01   8.7284400e-01
   9.3729120e+01   8.7170700e-01
   9.3747483e+01   8.7054700e-01
   9.3765770e+01   8.6945800e-01
   9.3783979e+01   8.6830000e-01
   9.3802112e+01   8.6716100e-01
   9.3820170e+01   8.6600200e-01
   9.3838154e+01   8.6488600e-01
   9.3856063e+01   8.6376500e-01
   9.3873898e+01   8.6263400e-01
   9.3891661e+01   8.6152700e-01
   9.3909351e+01   8.6036700e-01
   9.3926970e+01   8.5921500e-01
   9.3944517e+01   8.5810500e-01
   9.3961993e+01   8.5693800e-01
   9.3979400e+01   8.5572300e-01
   9.3996737e+01   8.5463600e-01
   9.4014005e+01   8.5350000e-01
   9.4031205e+01   8.5235000e-01
   9.4048337e+01   8.5119900e-01
   9.4065402e+01   8.5008800e-01
   9.4082400e+01   8.4896100e-01
   9.4099331e+01   8.4784200e-01
   9.4116197e+01   8.4671400e-01
   9.4132998e+01   8.4557300e-01
   9.4149733e+01   8.4446200e-01
   9.4166405e+01   8.4329000e-01
   9.4183013e+01   8.4217900e-01
   9.4199557e+01   8.4101800e-01
   9.4216039e+01   8.3985900e-01
   9.4232459e+01   8.3872500e-01
   9.4248816e+01   8.3763000e-01
   9.4265113e+01   8.3655100e-01
   9.4281348e+01   8.3540000e-01
   9.4297523e+01   8.3428800e-01
   9.4313638e+01   8.3312800e-01
   9.4329693e+01   8.3199300e-01
   9.4345689e+01   8.3087200e-01
   9.4361626e+01   8.2974000e-01
   9.4377506e+01   8.2862200e-01
   9.4393327e+01   8.2743000e-01
   9.4409091e+01   8.2624400e-01
   9.4424798e+01   8.2515600e-01
   9.4440448e+01   8.2403000e-01
   9.4456042e+01   8.2294700e-01
   9.4471580e+01   8.2176200e-01
   9.4487063e+01   8.2064400e-01
   9.4502491e+01   8.1951800e-01
   9.4517864e+01   8.1839700e-01
   9.4533183e+01   8.1722000e-01
   9.4548449e+01   8.1606400e-01
   9.4563660e+01   8.1503800e-01
   9.4578819e+01   8.1386000e-01
   9.4593925e+01   8.1273000e-01
   9.4608978e+01   8.1164800e-01
   9.4623980e+01   8.1048200e-01
   9.4638930e+01   8.0936600e-01
   9.4653829e+01   8.0820600e-01
   9.4668676e+01   8.0706900e-01
   9.4683473e+01   8.0595700e-01
   9.4698220e+01   8.0484500e-01
   9.4712917e+01   8.0366400e-01
   9.4727564e+01   8.0248300e-01
   9.4742163e+01   8.0131800e-01
   9.4756712e+01   8.0020100e-01
   9.4771213e+01   7.9909400e-01
   9.4785665e+01   7.9791600e-01
   9.4800069e+01   7.9682200e-01
   9.4814426e+01   7.9564200e-01
   9.4828736e+01   7.9449000e-01
   9.4842998e+01   7.9337100e-01
   9.4857214e+01   7.9226300e-01
   9.4871384e+01   7.9108900e-01
   9.4885507e+01   7.8990900e-01
   9.4899585e+01   7.8882600e-01
   9.4913617e+01   7.8768300e-01
   9.4927604e+01   7.8658700e-01
   9.4941546e+01   7.8549400e-01
   9.4955443e+01   7.8443400e-01
   9.4969296e+01   7.8333800e-01
   9.4983106e+01   7.8219700e-01
   9.4996871e+01   7.8099500e-01
   9.5010593e+01   7.7986600e-01
   9.5024271e+01   7.7877400e-01
   9.5037907e+01   7.7763300e-01
   9.5051500e+01   7.7653300e-01
   9.5065050e+01   7.7541400e-01
   9.5078559e+01   7.7425700e-01
   9.5092025e+01   7.7314900e-01
   9.5105450e+01   7.7204800e-01
   9.5118834e+01   7.7092800e-01
   9.5132176e+01   7.6974400e-01
   9.5145478e+01   7.6857700e-01
   9.5158738e+01   7.6745300e-01
   9.5171959e+01   7.6629600e-01
   9.5185139e+01   7.6515300e-01
   9.5198280e+01   7.6402400e-01
   9.5211381e+01   7.6289700e-01
   9.5224442e+01   7.6182400e-01
   9.5237465e+01   7.6066200e-01
   9.5250448e+01   7.5956300e-01
   9.5263393e+01   7.5846800e-01
   9.5276299e+01   7.5727700e-01
   9.5289167e+01   7.5611200e-01
   9.5301997e+01   7.5500600e-01
   9.5314789e+01   7.5388300e-01
   9.5327544e+01   7.5275900e-01
   9.5340261e+01   7.5162400e-01
   9.5352941e+01   7.5043200e-01
   9.5365584e+01   7.4932200e-01
   9.5378191e+01   7.4813700e-01
   9.5390761e+01   7.4703600e-01
   9.5403295e+01   7.4593600e-01
   9.5415792e+01   7.4476900e-01
   9.5428254e+01   7.4360400e-01
   9.5440680e+01   7.4249200e-01
   9.5453071e+01   7.4143100e-01
   9.5465427e+01   7.4025300e-01
   9.5477747e+01   7.3913400e-01
   9.5490033e+01   7.3801300e-01
   9.5502284e+01   7.3693000e-01
   9.5514500e+01   7.3575600e-01
   9.5526682e+01   7.3462200e-01
   9.5538830e+01   7.3352300e-01
   9.5550944e+01   7.3234100e-01
   9.5563025e+01   7.3124700e-01
   9.5575072e+01   7.3011700e-01
   9.5587086e+01   7.2895800e-01
   9.5599066e+01   7.2778700e-01
   9.5611014e+01   7.2665100e-01
   9.5622929e+01   7.2549000e-01
   9.5634811e+01   7.2435800e-01
   9.5646661e+01   7.2322000e-01
   9.5658478e+01   7.2201900e-01
   9.5670264e+01   7.2085400e-01
   9.5682017e+01   7.1966000e-01
   9.5693739e+01   7.1846200e-01
   9.5705429e+01   7.1731300e-01
   9.5717088e+01   7.1615700e-01
   9.5728716e+01   7.1501800e-01
   9.5740313e+01   7.1387600e-01
   9.5751878e+01   7.1268600e-01
   9.5763414e+01   7.1149800e-01
   9.5774918e+01   7.1037200e-01
   9.5786392e+01   7.0919500e-01
   9.5797836e+01   7.0803500e-01
   9.5809250e+01   7.0682900e-01
   9.5820634e+01   7.0563500e-01
   9.5831988e+01   7.0448100e-01
   9.5843312e+01   7.0330900e-01
   9.5854607e+01   7.0213800e-01
   9.5865873e+01   7.0099100e-01
   9.5877110e+01   6.9986100e-01
   9.5888317e+01   6.9873900e-01
   9.5899496e+01   6.9759200e-01
   9.5910646e+01   6.9642300e-01
   9.5921768e+01   6.9532300e-01
   9.5932861e+01   6.9410000e-01
   9.5943926e+01   6.9295500e-01
   9.5954962e+01   6.9176300e-01
   9.5965971e+01   6.9065600e-01
   9.5976952e+01   6.8948900e-01
   9.5987905e+01   6.8839900e-01
   9.5998831e+01   6.8725200e-01
   9.6009729e+01   6.8612600e-01
   9.6020600e+01   6.8496200e-01
   9.6031444e+01   6.8378900e-01
   9.6042261e+01   6.8263600e-01
   9.6053050e+01   6.8152000e-01
   9.6063814e+01   6.8032800e-01
   9.6074550e+01   6.7921800e-01
   9.6085260e+01   6.7806300e-01
   9.6095944e+01   6.7695400e-01
   9.6106602e+01   6.7575700e-01
   9.6117233e+01   6.7466600e-01
   9.6127839e+01   6.7352200e-01
   9.6138418e+01   6.7233400e-01
   9.6148972e+01   6.7118400e-01
   9.6159501e+01   6.7004800e-01
   9.6170003e+01   6.6891400e-01
   9.6180481e+01   6.6776000e-01
   9.6190933e+01   6.6662300e-01
   9.6201361e+01   6.6545700e-01
   9.6211763e+01   6.6436500e-01
   9.6222140e+01   6.6322900e-01
   9.6232493e+01   6.6206900e-01
   9.6242821e+01   6.6091500e-01
   9.6253125e+01   6.5975100e-01
   9.6263404e+01   6.5866300e-01
   9.6273659e+01   6.5755000e-01
   9.6283889e+01   6.5639200e-01
   9.6294096e+01   6.5522500e-01
   9.6304279e+01   6.5407600e-01
   9.6314438e+01   6.5292700e-01
   9.6324573e+01   6.5178300e-01
   9.6334685e+01   6.5066200e-01
   9.6344773e+01   6.4951600e-01
   9.6354837e+01   6.4834700e-01
   9.6364879e+01   6.4722700e-01
   9.6374897e+01   6.4607200e-01
   9.6384893e+01   6.4488300e-01
   9.6394865e+01   6.4368400e-01
   9.6404814e+01   6.4252400e-01
   9.6414741e+01   6.4137500e-01
   9.6424645e+01   6.4028000e-01
   9.6434527e+01   6.3919000e-01
   9.6444386e+01   6.3805400e-01
   9.6454223e+01   6.3689300e-01
   9.6464037e+01   6.3580800e-01
   9.6473830e+01   6.3468800e-01
   9.6483600e+01   6.3355300e-01
   9.6493349e+01   6.3247500e-01
   9.6503075e+01   6.3133900e-01
   9.6512780e+01   6.3015700e-01
   9.6522463e+01   6.2896200e-01
   9.6532125e+01   6.2781300e-01
   9.6541765e+01   6.2666300e-01
   9.6551384e+01   6.2559000e-01
   9.6560982e+01   6.2441100e-01
   9.6570559e+01   6.2327300e-01
   9.6580114e+01   6.2212700e-01
   9.6589648e+01   6.2098500e-01
   9.6599162e+01   6.1990700e-01
   9.6608655e+01   6.1880900e-01
   9.6618127e+01   6.1762700e-01
   9.6627578e+01   6.1641000e-01
   9.6637009e+01   6.1531700e-01
   9.6646420e+01   6.1411600e-01
   9.6655810e+01   6.1298800e-01
   9.6665180e+01   6.1183800e-01
   9.6674530e+01   6.1073500e-01
   9.6683859e+01   6.0956500e-01
   9.6693169e+01   6.0838900e-01
   9.6702459e+01   6.0725200e-01
   9.6711728e+01   6.0608800e-01
   9.6720979e+01   6.0499600e-01
   9.6730209e+01   6.0391000e-01
   9.6739420e+01   6.0284100e-01
   9.6748611e+01   6.0178900e-01
   9.6757783e+01   6.0074500e-01
   9.6766936e+01   5.9971200e-01
   9.6776070e+01   5.9871000e-01
   9.6785184e+01   5.9771000e-01
   9.6794279e+01   5.9672300e-01
   9.6803355e+01   5.9573600e-01
   9.6812412e+01   5.9468100e-01
   9.6821451e+01   5.9368500e-01
   9.6830470e+01   5.9265900e-01
   9.6839471e+01   5.9163800e-01
   9.6848454e+01   5.9068800e-01
   9.6857417e+01   5.8972700e-01
   9.6866363e+01   5.8867400e-01
   9.6875290e+01   5.8765100e-01
   9.6884198e+01   5.8665900e-01
   9.6893089e+01   5.8569800e-01
   9.6901961e+01   5.8472700e-01
   9.6910815e+01   5.8373500e-01
   9.6919651e+01   5.8272100e-01
   9.6928469e+01   5.8177900e-01
   9.6937269e+01   5.8085600e-01
   9.6946052e+01   5.7988000e-01
   9.6954817e+01   5.7896100e-01
   9.6963564e+01   5.7796600e-01
   9.6972293e+01   5.7697600e-01
   9.6981005e+01   5.7602400e-01
   9.6989700e+01   5.7515500e-01
   9.6998377e+01   5.7420100e-01
   9.7007037e+01   5.7330200e-01
   9.7015680e+01   5.7229800e-01
   9.7024305e+01   5.7135600e-01
   9.7032914e+01   5.7045500e-01
   9.7041505e+01   5.6958300e-01
   9.7050080e+01   5.6868100e-01
   9.7058637e+01   5.6777900e-01
   9.7067178e+01   5.6686500e-01
   9.7075702e+01   5.6599600e-01
   9.7084209e+01   5.6511800e-01
   9.7092700e+01   5.6422300e-01
   9.7101174e+01   5.6336500e-01
   9.7109631e+01   5.6248800e-01
   9.7118072e+01   5.6161700e-01
   9.7126497e+01   5.6074300e-01
   9.7134905e+01   5.5984000e-01
   9.7143298e+01   5.5896800e-01
   9.7151674e+01   5.5812900e-01
   9.7160033e+01   5.5723700e-01
   9.7168377e+01   5.5636500e-01
   9.7176705e+01   5.5546500e-01
   9.7185017e+01   5.5459800e-01
   9.7193313e+01   5.5371800e-01
   9.7201593e+01   5.5284900e-01
   9.7209857e+01   5.5198700e-01
   9.7218106e+01   5.5108300e-01
   9.7226339e+01   5.5029300e-01
   9.7234557e+01   5.4945300e-01
   9.7242759e+01   5.4861400e-01
   9.7250945e+01   5.4773900e-01
   9.7259116e+01   5.4692600e-01
   9.7267272e+01   5.4610000e-01
   9.7275413e+01   5.4523900e-01
   9.7283538e+01   5.4441100e-01
   9.7291648e+01   5.4358500e-01
   9.7299743e+01   5.4274700e-01
   9.7307823e+01   5.4194800e-01
   9.7315888e+01   5.4111500e-01
   9.7323938e+01   5.4025500e-01
   9.7331973e+01   5.3944400e-01
   9.7339993e+01   5.3863700e-01
   9.7347998e+01   5.3787100e-01
   9.7355989e+01   5.3698900e-01
   9.7363965e+01   5.3618900e-01
   9.7371926e+01   5.3535700e-01
   9.7379873e+01   5.3454400e-01
   9.7387806e+01   5.3369800e-01
   9.7395723e+01   5.3286200e-01
   9.7403627e+01   5.3203600e-01
   9.7411516e+01   5.3119100e-01
   9.7419391e+01   5.3041200e-01
   9.7427251e+01   5.2967100e-01
   9.7435098e+01   5.2882500e-01
   9.7442930e+01   5.2801000e-01
   9.7450748e+01   5.2725200e-01
   9.7458552e+01   5.2639700e-01
   9.7466342e+01   5.2560800e-01
   9.7474118e+01   5.2479900e-01
   9.7481880e+01   5.2404300e-01
   9.7489629e+01   5.2323400e-01
   9.7497363e+01   5.2244700e-01
   9.7505084e+01   5.2167400e-01
   9.7512791e+01   5.2085900e-01
   9.7520484e+01   5.2006800e-01
   9.7528164e+01   5.1925700e-01
   9.7535831e+01   5.1848600e-01
   9.7543483e+01   5.1769600e-01
   9.7551123e+01   5.1694400e-01
   9.7558749e+01   5.1620500e-01
   9.7566361e+01   5.1539900e-01
   9.7573960e+01   5.1462800e-01
   9.7581546e+01   5.1388800e-01
   9.7589119e+01   5.1310700e-01
   9.7596678e+01   5.1230800e-01
   9.7604225e+01   5.1150700e-01
   9.7611758e+01   5.1076300e-01
   9.7619278e+01   5.0996600e-01
   9.7626786e+01   5.0920300e-01
   9.7634280e+01   5.0843500e-01
   9.7641761e+01   5.0767300e-01
   9.7649230e+01   5.0691100e-01
   9.7656686e+01   5.0617900e-01
   9.7664128e+01   5.0543400e-01
   9.7671559e+01   5.0469200e-01
   9.7678976e+01   5.0390500e-01
   9.7686381e+01   5.0313100e-01
   9.7693773e+01   5.0238000e-01
   9.7701153e+01   5.0166100e-01
   9.7708520e+01   5.0085000e-01
   9.7715875e+01   5.0006800e-01
   9.7723217e+01   4.9927300e-01
   9.7730547e+01   4.9852100e-01
   9.7737864e+01   4.9776200e-01
   9.7745170e+01   4.9700900e-01
   9.7752463e+01   4.9626000e-01
   9.7759743e+01   4.9550600e-01
   9.7767012e+01   4.9479200e-01
   9.7774268e+01   4.9412500e-01
   9.7781513e+01   4.9343500e-01
   9.7788745e+01   4.9264500e-01
   9.7795965e+01   4.9187800e-01
   9.7803173e+01   4.9113700e-01
   9.7810369e+01   4.9040000e-01
   9.7817554e+01   4.8970000e-01
   9.7824726e+01   4.8896000e-01
   9.7831887e+01   4.8824500e-01
   9.7839036e+01   4.8748900e-01
   9.7846173e+01   4.8678200e-01
   9.7853298e+01   4.8607300e-01
   9.7860412e+01   4.8536300e-01
   9.7867514e+01   4.8465900e-01
   9.7874605e+01   4.8391100e-01
   9.7881684e+01   4.8319200e-01
   9.7888751e+01   4.8246800e-01
   9.7895807e+01   4.8176600e-01
   9.7902852e+01   4.8101800e-01
   9.7909885e+01   4.8030800e-01
   9.7916906e+01   4.7961100e-01
   9.7923917e+01   4.7887700e-01
   9.7930916e+01   4.7810500e-01
   9.7937904e+01   4.7742200e-01
   9.7944880e+01   4.7672100e-01
   9.7951846e+01   4.7598500e-01
   9.7958800e+01   4.7529500e-01
   9.7965743e+01   4.7460900e-01
   9.7972675e+01   4.7388400e-01
   9.7979596e+01   4.7320300e-01
   9.7986506e+01   4.7253200e-01
   9.7993405e+01   4.7174300e-01
   9.8000294e+01   4.7100800e-01
   9.8007171e+01   4.7032200e-01
   9.8014037e+01   4.6962700e-01
   9.8020893e+01   4.6896100e-01
   9.8027737e+01   4.6825600e-01
   9.8034571e+01   4.6757800e-01
   9.8041394e+01   4.6693000e-01
   9.8048207e+01   4.6621300e-01
   9.8055009e+01   4.6552000e-01
   9.8061800e+01   4.6486500e-01
   9.8068580e+01   4.6420900e-01
   9.8075350e+01   4.6350700e-01
   9.8082110e+01   4.6279900e-01
   9.8088859e+01   4.6208800e-01
   9.8095597e+01   4.6139300e-01
   9.8102325e+01   4.6072600e-01
   9.8109043e+01   4.6003500e-01
   9.8115750e+01   4.5934400e-01
   9.8122447e+01   4.5867000e-01
   9.8129134e+01   4.5796900e-01
   9.8135810e+01   4.5726200e-01
   9.8142476e+01   4.5658100e-01
   9.8149132e+01   4.5586600e-01
   9.8155777e+01   4.5513800e-01
   9.8162413e+01   4.5447000e-01
   9.8169038e+01   4.5379800e-01
   9.8175654e+01   4.5310700e-01
   9.8182259e+01   4.5241600e-01
   9.8188854e+01   4.5174200e-01
   9.8195439e+01   4.5105100e-01
   9.8202015e+01   4.5038600e-01
   9.8208580e+01   4.4965400e-01
   9.8215135e+01   4.4896700e-01
   9.8221681e+01   4.4827600e-01
   9.8228216e+01   4.4755600e-01
   9.8234742e+01   4.4689000e-01
   9.8241258e+01   4.4623600e-01
   9.8247765e+01   4.4553800e-01
   9.8254261e+01   4.4484500e-01
   9.8260748e+01   4.4420900e-01
   9.8267225e+01   4.4349900e-01
   9.8273693e+01   4.4284000e-01
   9.8280151e+01   4.4219100e-01
   9.8286599e+01   4.4150700e-01
   9.8293038e+01   4.4085500e-01
   9.8299467e+01   4.4020600e-01
   9.8305887e+01   4.3957400e-01
   9.8312297e+01   4.3892400e-01
   9.8318698e+01   4.3827200e-01
   9.8325089e+01   4.3763000e-01
   9.8331471e+01   4.3699700e-01
   9.8337844e+01   4.3640200e-01
   9.8344207e+01   4.3574600e-01
   9.8350561e+01   4.3508800e-01
   9.8356906e+01   4.3441000e-01
   9.8363241e+01   4.3376400e-01
   9.8369567e+01   4.3314600e-01
   9.8375884e+01   4.3250600e-01
   9.8382192e+01   4.3187100e-01
   9.8388491e+01   4.3124600e-01
   9.8394780e+01   4.3062100e-01
   9.8401061e+01   4.2999500e-01
   9.8407332e+01   4.2936400e-01
   9.8413595e+01   4.2877100e-01
   9.8419848e+01   4.2810600e-01
   9.8426092e+01   4.2747600e-01
   9.8432328e+01   4.2683200e-01
   9.8438554e+01   4.2619000e-01
   9.8444772e+01   4.2555900e-01
   9.8450980e+01   4.2487300e-01
   9.8457180e+01   4.2423800e-01
   9.8463371e+01   4.2362900e-01
   9.8469553e+01   4.2294400e-01
   9.8475727e+01   4.2229900e-01
   9.8481891e+01   4.2167100e-01
   9.8488047e+01   4.2104300e-01
   9.8494194e+01   4.2040900e-01
   9.8500333e+01   4.1981600e-01
   9.8506462e+01   4.1916000e-01
   9.8512583e+01   4.1853000e-01
   9.8518696e+01   4.1790900e-01
   9.8524800e+01   4.1722600e-01
   9.8530895e+01   4.1657100e-01
   9.8536982e+01   4.1591800e-01
   9.8543060e+01   4.1526200e-01
   9.8549130e+01   4.1463200e-01
   9.8555192e+01   4.1399900e-01
   9.8561244e+01   4.1335700e-01
   9.8567289e+01   4.1276500e-01
   9.8573325e+01   4.1217700e-01
   9.8579353e+01   4.1158000e-01
   9.8585372e+01   4.1094800e-01
   9.8591383e+01   4.1029800e-01
   9.8597386e+01   4.0970500e-01
   9.8603380e+01   4.0905500e-01
   9.8609366e+01   4.0843200e-01
   9.8615344e+01   4.0777000e-01
   9.8621314e+01   4.0709900e-01
   9.8627275e+01   4.0643300e-01
   9.8633229e+01   4.0582300e-01
   9.8639174e+01   4.0518000e-01
   9.8645111e+01   4.0455500e-01
   9.8651040e+01   4.0396700e-01
   9.8656961e+01   4.0335800e-01
   9.8662873e+01   4.0273600e-01
   9.8668778e+01   4.0210100e-01
   9.8674675e+01   4.0147500e-01
   9.8680564e+01   4.0081500e-01
   9.8686444e+01   4.0020500e-01
   9.8692317e+01   3.9953200e-01
   9.8698182e+01   3.9893400e-01
   9.8704039e+01   3.9835300e-01
   9.8709888e+01   3.9772800e-01
   9.8715729e+01   3.9710800e-01
   9.8721563e+01   3.9650600e-01
   9.8727388e+01   3.9588900e-01
   9.8733206e+01   3.9525200e-01
   9.8739016e+01   3.9465500e-01
   9.8744818e+01   3.9400300e-01
   9.8750613e+01   3.9339000e-01
   9.8756399e+01   3.9281400e-01
   9.8762178e+01   3.9226200e-01
   9.8767950e+01   3.9167700e-01
   9.8773713e+01   3.9108500e-01
   9.8779470e+01   3.9048300e-01
   9.8785218e+01   3.8990700e-01
   9.8790959e+01   3.8932300e-01
   9.8796692e+01   3.8874900e-01
   9.8802418e+01   3.8819300e-01
   9.8808136e+01   3.8758200e-01
   9.8813847e+01   3.8697800e-01
   9.8819550e+01   3.8640600e-01
   9.8825245e+01   3.8580200e-01
   9.8830934e+01   3.8520200e-01
   9.8836614e+01   3.8462600e-01
   9.8842288e+01   3.8401300e-01
   9.8847954e+01   3.8344500e-01
   9.8853612e+01   3.8281300e-01
   9.8859263e+01   3.8224700e-01
   9.8864907e+01   3.8166300e-01
   9.8870544e+01   3.8103600e-01
   9.8876173e+01   3.8046000e-01
   9.8881795e+01   3.7987900e-01
   9.8887410e+01   3.7935300e-01
   9.8893017e+01   3.7877100e-01
   9.8898617e+01   3.7817500e-01
   9.8904210e+01   3.7756100e-01
   9.8909796e+01   3.7696600e-01
   9.8915375e+01   3.7640900e-01
   9.8920946e+01   3.7585100e-01
   9.8926510e+01   3.7522900e-01
   9.8932068e+01   3.7460900e-01
   9.8937618e+01   3.7398200e-01
   9.8943161e+01   3.7341000e-01
   9.8948697e+01   3.7281000e-01
   9.8954225e+01   3.7222000e-01
   9.8959747e+01   3.7161200e-01
   9.8965262e+01   3.7102600e-01
   9.8970770e+01   3.7040800e-01
   9.8976271e+01   3.6983800e-01
   9.8981765e+01   3.6929500e-01
   9.8987252e+01   3.6874400e-01
   9.8992732e+01   3.6816100e-01
   9.8998205e+01   3.6759500e-01
   9.9003671e+01   3.6705500e-01
   9.9009131e+01   3.6649600e-01
   9.9014583e+01   3.6591500e-01
   9.9020029e+01   3.6536900e-01
   9.9025468e+01   3.6471800e-01
   9.9030900e+01   3.6413000e-01
   9.9036325e+01   3.6354900e-01
   9.9041744e+01   3.6299300e-01
   9.9047155e+01   3.6239900e-01
   9.9052560e+01   3.6182800e-01
   9.9057959e+01   3.6124800e-01
   9.9063350e+01   3.6066100e-01
   9.9068735e+01   3.6008900e-01
   9.9074114e+01   3.5950300e-01
   9.9079485e+01   3.5898000e-01
   9.9084850e+01   3.5841300e-01
   9.9090209e+01   3.5783600e-01
   9.9095560e+01   3.5728200e-01
   9.9100905e+01   3.5673300e-01
   9.9106244e+01   3.5614700e-01
   9.9111576e+01   3.5556600e-01
   9.9116902e+01   3.5499000e-01
   9.9122221e+01   3.5439500e-01
   9.9127533e+01   3.5381700e-01
   9.9132839e+01   3.5325900e-01
   9.9138139e+01   3.5269200e-01
   9.9143432e+01   3.5212800e-01
   9.9148718e+01   3.5153200e-01
   9.9153998e+01   3.5100300e-01
   9.9159272e+01   3.5044600e-01
   9.9164539e+01   3.4986100e-01
   9.9169800e+01   3.4922400e-01
   9.9175055e+01   3.4861300e-01
   9.9180303e+01   3.4801400e-01
   9.9185545e+01   3.4744600e-01
   9.9190781e+01   3.4690200e-01
   9.9196010e+01   3.4638100e-01
   9.9201233e+01   3.4581100e-01
   9.9206450e+01   3.4524400e-01
   9.9211661e+01   3.4470400e-01
   9.9216865e+01   3.4413500e-01
   9.9222063e+01   3.4362000e-01
   9.9227255e+01   3.4305400e-01
   9.9232440e+01   3.4251800e-01
   9.9237620e+01   3.4191700e-01
   9.9242793e+01   3.4139900e-01
   9.9247960e+01   3.4084200e-01
   9.9253121e+01   3.4026400e-01
   9.9258276e+01   3.3974200e-01
   9.9263424e+01   3.3917500e-01
   9.9268567e+01   3.3857800e-01
   9.9273704e+01   3.3798400e-01
   9.9278834e+01   3.3747400e-01
   9.9283959e+01   3.3694800e-01
   9.9289077e+01   3.3638000e-01
   9.9294189e+01   3.3581600e-01
   9.9299296e+01   3.3522100e-01
   9.9304396e+01   3.3468400e-01
   9.9309490e+01   3.3417800e-01
   9.9314579e+01   3.3361300e-01
   9.9319661e+01   3.3303400e-01
   9.9324738e+01   3.3248400e-01
   9.9329808e+01   3.3192000e-01
   9.9334873e+01   3.3136500e-01
   9.9339932e+01   3.3083100e-01
   9.9344985e+01   3.3028600e-01
   9.9350032e+01   3.2972000e-01
   9.9355073e+01   3.2920000e-01
   9.9360108e+01   3.2862200e-01
   9.9365137e+01   3.2807000e-01
   9.9370161e+01   3.2755600e-01
   9.9375179e+01   3.2705000e-01
   9.9380191e+01   3.2645200e-01
   9.9385197e+01   3.2592400e-01
   9.9390198e+01   3.2538100e-01
   9.9395193e+01   3.2481900e-01
   9.9400182e+01   3.2427500e-01
   9.9405165e+01   3.2372600e-01
   9.9410142e+01   3.2318100e-01
   9.9415114e+01   3.2263700e-01
   9.9420081e+01   3.2210100e-01
   9.9425041e+01   3.2155300e-01
   9.9429996e+01   3.2105000e-01
   9.9434945e+01   3.2054000e-01
   9.9439889e+01   3.1997500e-01
   9.9444827e+01   3.1949200e-01
   9.9449759e+01   3.1899100e-01
   9.9454686e+01   3.1843000e-01
   9.9459607e+01   3.1784700e-01
   9.9464523e+01   3.1729400e-01
   9.9469433e+01   3.1675900e-01
   9.9474337e+01   3.1624200e-01
   9.9479236e+01   3.1565000e-01
   9.9484130e+01   3.1515800e-01
   9.9489018e+01   3.1463000e-01
   9.9493900e+01   3.1410100e-01
   9.9498777e+01   3.1353200e-01
   9.9503649e+01   3.1299900e-01
   9.9508515e+01   3.1247000e-01
   9.9513375e+01   3.1192700e-01
   9.9518230e+01   3.1134500e-01
   9.9523080e+01   3.1082000e-01
   9.9527924e+01   3.1029800e-01
   9.9532763e+01   3.0980600e-01
   9.9537597e+01   3.0927300e-01
   9.9542425e+01   3.0875400e-01
   9.9547248e+01   3.0821100e-01
   9.9552065e+01   3.0763600e-01
   9.9556878e+01   3.0708500e-01
   9.9561684e+01   3.0660000e-01
   9.9566486e+01   3.0604200e-01
   9.9571282e+01   3.0550400e-01
   9.9576073e+01   3.0499200e-01
   9.9580858e+01   3.0443900e-01
   9.9585639e+01   3.0389100e-01
   9.9590414e+01   3.0339000e-01
   9.9595184e+01   3.0286600e-01
   9.9599948e+01   3.0233600e-01
   9.9604708e+01   3.0181000e-01
   9.9609462e+01   3.0128700e-01
   9.9614211e+01   3.0078900e-01
   9.9618955e+01   3.0026200e-01
   9.9623693e+01   2.9967900e-01
   9.9628427e+01   2.9912300e-01
   9.9633155e+01   2.9864100e-01
   9.9637878e+01   2.9814300e-01
   9.9642596e+01   2.9761800e-01
   9.9647309e+01   2.9708800e-01
   9.9652017e+01   2.9655200e-01
   9.9656720e+01   2.9602600e-01
   9.9661417e+01   2.9546400e-01
   9.9666110e+01   2.9492500e-01
   9.9670797e+01   2.9440600e-01
   9.9675480e+01   2.9384000e-01
   9.9680157e+01   2.9328000e-01
   9.9684829e+01   2.9275700e-01
   9.9689497e+01   2.9227500e-01
   9.9694159e+01   2.9178800e-01
   9.9698816e+01   2.9128200e-01
   9.9703469e+01   2.9077400e-01
   9.9708116e+01   2.9026800e-01
   9.9712758e+01   2.8973500e-01
   9.9717396e+01   2.8920300e-01
   9.9722028e+01   2.8865800e-01
   9.9726656e+01   2.8812600e-01
   9.9731279e+01   2.8764300e-01
   9.9735896e+01   2.8714400e-01
   9.9740509e+01   2.8661400e-01
   9.9745117e+01   2.8609300e-01
   9.9749720e+01   2.8560700e-01
   9.9754318e+01   2.8507600e-01
   9.9758911e+01   2.8456900e-01
   9.9763500e+01   2.8403100e-01
   9.9768083e+01   2.8351800e-01
   9.9772662e+01   2.8302900e-01
   9.9777236e+01   2.8250400e-01
   9.9781805e+01   2.8198800e-01
   9.9786369e+01   2.8148300e-01
   9.9790929e+01   2.8101500e-01
   9.9795484e+01   2.8048100e-01
   9.9800034e+01   2.7997900e-01
   9.9804579e+01   2.7945700e-01
   9.9809119e+01   2.7896600e-01
   9.9813655e+01   2.7848900e-01
   9.9818186e+01   2.7801300e-01
   9.9822712e+01   2.7753000e-01
   9.9827234e+01   2.7705700e-01
   9.9831751e+01   2.7656900e-01
   9.9836263e+01   2.7606500e-01
   9.9840770e+01   2.7560200e-01
   9.9845273e+01   2.7507100e-01
   9.9849771e+01   2.7457100e-01
   9.9854265e+01   2.7408000e-01
   9.9858754e+01   2.7360700e-01
   9.9863238e+01   2.7314100e-01
   9.9867717e+01   2.7260300e-01
   9.9872192e+01   2.7213400e-01
   9.9876663e+01   2.7164100e-01
   9.9881128e+01   2.7112400e-01
   9.9885590e+01   2.7060900e-01
   9.9890046e+01   2.7014000e-01
   9.9894498e+01   2.6960500e-01
   9.9898946e+01   2.6910100e-01
   9.9903389e+01   2.6858600e-01
   9.9907827e+01   2.6805900e-01
   9.9912261e+01   2.6758600e-01
   9.9916690e+01   2.6709800e-01
   9.9921115e+01   2.6659700e-01
   9.9925535e+01   2.6613700e-01
   9.9929951e+01   2.6565400e-01
   9.9934362e+01   2.6518100e-01
   9.9938769e+01   2.6466700e-01
   9.9943172e+01   2.6417600e-01
   9.9947569e+01   2.6366400e-01
   9.9951963e+01   2.6319100e-01
   9.9956352e+01   2.6270200e-01
   9.9960737e+01   2.6220000e-01
   9.9965117e+01   2.6169700e-01
   9.9969492e+01   2.6122100e-01
   9.9973864e+01   2.6072700e-01
   9.9978231e+01   2.6022000e-01
   9.9982593e+01   2.5972000e-01
   9.9986952e+01   2.5923800e-01
   9.9991305e+01   2.5870200e-01
   9.9995655e+01   2.5819400e-01
   1.0000000e+02   2.5771200e-01
   1.0000434e+02   2.5717600e-01
   1.0000868e+02   2.5669100e-01
   1.0001301e+02   2.5619400e-01
   1.0001734e+02   2.5573500e-01
   1.0002166e+02   2.5525000e-01
   1.0002598e+02   2.5477300e-01
   1.0003029e+02   2.5428400e-01
   1.0003461e+02   2.5379000e-01
   1.0003891e+02   2.5330400e-01
   1.0004321e+02   2.5282500e-01
   1.0004751e+02   2.5234000e-01
   1.0005181e+02   2.5185600e-01
   1.0005609e+02   2.5140800e-01
   1.0006038e+02   2.5093200e-01
   1.0006466e+02   2.5041700e-01
   1.0006894e+02   2.4993600e-01
   1.0007321e+02   2.4945700e-01
   1.0007748e+02   2.4895200e-01
   1.0008174e+02   2.4848800e-01
   1.0008600e+02   2.4798900e-01
   1.0009026e+02   2.4750700e-01
   1.0009451e+02   2.4701100e-01
   1.0009876e+02   2.4656500e-01
   1.0010300e+02   2.4607700e-01
   1.0010724e+02   2.4560800e-01
   1.0011147e+02   2.4515700e-01
   1.0011570e+02   2.4465400e-01
   1.0011993e+02   2.4415800e-01
   1.0012415e+02   2.4366300e-01
   1.0012837e+02   2.4319500e-01
   1.0013259e+02   2.4272200e-01
   1.0013680e+02   2.4221900e-01
   1.0014100e+02   2.4173200e-01
   1.0014521e+02   2.4126500e-01
   1.0014940e+02   2.4074800e-01
   1.0015360e+02   2.4027000e-01
   1.0015779e+02   2.3981300e-01
   1.0016197e+02   2.3932900e-01
   1.0016616e+02   2.3885200e-01
   1.0017033e+02   2.3838900e-01
   1.0017451e+02   2.3791000e-01
   1.0017868e+02   2.3742900e-01
   1.0018284e+02   2.3692700e-01
   1.0018700e+02   2.3644300e-01
   1.0019116e+02   2.3594400e-01
   1.0019532e+02   2.3544300e-01
   1.0019947e+02   2.3497600e-01
   1.0020361e+02   2.3447700e-01
   1.0020775e+02   2.3399300e-01
   1.0021189e+02   2.3352000e-01
   1.0021603e+02   2.3302300e-01
   1.0022016e+02   2.3250400e-01
   1.0022428e+02   2.3202500e-01
   1.0022841e+02   2.3154400e-01
   1.0023252e+02   2.3107300e-01
   1.0023664e+02   2.3060600e-01
   1.0024075e+02   2.3014700e-01
   1.0024486e+02   2.2970300e-01
   1.0024896e+02   2.2922500e-01
   1.0025306e+02   2.2876800e-01
   1.0025715e+02   2.2834200e-01
   1.0026125e+02   2.2787400e-01
   1.0026533e+02   2.2745300e-01
   1.0026942e+02   2.2698700e-01
   1.0027350e+02   2.2652600e-01
   1.0027757e+02   2.2606900e-01
   1.0028164e+02   2.2556200e-01
   1.0028571e+02   2.2507700e-01
   1.0028978e+02   2.2458500e-01
   1.0029384e+02   2.2414800e-01
   1.0029789e+02   2.2372600e-01
   1.0030195e+02   2.2329800e-01
   1.0030600e+02   2.2281100e-01
   1.0031004e+02   2.2230400e-01
   1.0031408e+02   2.2182700e-01
   1.0031812e+02   2.2135600e-01
   1.0032216e+02   2.2089100e-01
   1.0032619e+02   2.2042400e-01
   1.0033021e+02   2.1993300e-01
   1.0033424e+02   2.1946000e-01
   1.0033826e+02   2.1898800e-01
   1.0034227e+02   2.1849800e-01
   1.0034628e+02   2.1802900e-01
   1.0035029e+02   2.1754800e-01
   1.0035430e+02   2.1710500e-01
   1.0035830e+02   2.1659300e-01
   1.0036230e+02   2.1613500e-01
   1.0036629e+02   2.1567400e-01
   1.0037028e+02   2.1521000e-01
   1.0037426e+02   2.1473300e-01
   1.0037825e+02   2.1426600e-01
   1.0038223e+02   2.1379300e-01
   1.0038620e+02   2.1333800e-01
   1.0039017e+02   2.1287700e-01
   1.0039414e+02   2.1242400e-01
   1.0039811e+02   2.1198500e-01
   1.0040207e+02   2.1155300e-01
   1.0040602e+02   2.1109400e-01
   1.0040998e+02   2.1062500e-01
   1.0041393e+02   2.1013100e-01
   1.0041787e+02   2.0968900e-01
   1.0042182e+02   2.0924300e-01
   1.0042576e+02   2.0880100e-01
   1.0042969e+02   2.0834700e-01
   1.0043362e+02   2.0787400e-01
   1.0043755e+02   2.0743500e-01
   1.0044148e+02   2.0697700e-01
   1.0044540e+02   2.0649200e-01
   1.0044932e+02   2.0604500e-01
   1.0045323e+02   2.0558100e-01
   1.0045714e+02   2.0512200e-01
   1.0046105e+02   2.0461700e-01
   1.0046495e+02   2.0415800e-01
   1.0046885e+02   2.0371600e-01
   1.0047275e+02   2.0328800e-01
   1.0047664e+02   2.0283900e-01
   1.0048053e+02   2.0236900e-01
   1.0048442e+02   2.0192800e-01
   1.0048830e+02   2.0146800e-01
   1.0049218e+02   2.0098100e-01
   1.0049606e+02   2.0051900e-01
   1.0049993e+02   2.0003300e-01
   1.0050380e+02   1.9956900e-01
   1.0050766e+02   1.9907200e-01
   1.0051153e+02   1.9861200e-01
   1.0051538e+02   1.9815000e-01
   1.0051924e+02   1.9771800e-01
   1.0052309e+02   1.9728000e-01
   1.0052694e+02   1.9684300e-01
   1.0053078e+02   1.9636500e-01
   1.0053463e+02   1.9591500e-01
   1.0053846e+02   1.9544100e-01
   1.0054230e+02   1.9499400e-01
   1.0054613e+02   1.9453200e-01
   1.0054996e+02   1.9408000e-01
   1.0055378e+02   1.9362800e-01
   1.0055760e+02   1.9316600e-01
   1.0056142e+02   1.9270500e-01
   1.0056524e+02   1.9223300e-01
   1.0056905e+02   1.9177300e-01
   1.0057286e+02   1.9134400e-01
   1.0057666e+02   1.9086500e-01
   1.0058046e+02   1.9041500e-01
   1.0058426e+02   1.8993700e-01
   1.0058805e+02   1.8943300e-01
   1.0059185e+02   1.8899200e-01
   1.0059563e+02   1.8853100e-01
   1.0059942e+02   1.8810800e-01
   1.0060320e+02   1.8762400e-01
   1.0060698e+02   1.8714600e-01
   1.0061075e+02   1.8671500e-01
   1.0061452e+02   1.8624500e-01
   1.0061829e+02   1.8581800e-01
   1.0062206e+02   1.8536000e-01
   1.0062582e+02   1.8488300e-01
   1.0062958e+02   1.8441400e-01
   1.0063333e+02   1.8398800e-01
   1.0063709e+02   1.8359100e-01
   1.0064083e+02   1.8316000e-01
   1.0064458e+02   1.8265500e-01
   1.0064832e+02   1.8222400e-01
   1.0065206e+02   1.8175600e-01
   1.0065580e+02   1.8128800e-01
   1.0065953e+02   1.8084300e-01
   1.0066326e+02   1.8038000e-01
   1.0066699e+02   1.7998000e-01
   1.0067071e+02   1.7951200e-01
   1.0067443e+02   1.7907200e-01
   1.0067815e+02   1.7859000e-01
   1.0068186e+02   1.7816300e-01
   1.0068557e+02   1.7770900e-01
   1.0068928e+02   1.7729700e-01
   1.0069298e+02   1.7687000e-01
   1.0069668e+02   1.7644000e-01
   1.0070038e+02   1.7600800e-01
   1.0070407e+02   1.7554900e-01
   1.0070776e+02   1.7510000e-01
   1.0071145e+02   1.7461700e-01
   1.0071514e+02   1.7418000e-01
   1.0071882e+02   1.7374900e-01
   1.0072250e+02   1.7332500e-01
   1.0072617e+02   1.7286000e-01
   1.0072985e+02   1.7242500e-01
   1.0073352e+02   1.7202100e-01
   1.0073718e+02   1.7158900e-01
   1.0074085e+02   1.7118800e-01
   1.0074451e+02   1.7071900e-01
   1.0074816e+02   1.7028400e-01
   1.0075182e+02   1.6984900e-01
   1.0075547e+02   1.6941400e-01
   1.0075912e+02   1.6897800e-01
   1.0076276e+02   1.6851400e-01
   1.0076640e+02   1.6805800e-01
   1.0077004e+02   1.6761700e-01
   1.0077368e+02   1.6720400e-01
   1.0077731e+02   1.6676700e-01
   1.0078094e+02   1.6634900e-01
   1.0078457e+02   1.6587100e-01
   1.0078819e+02   1.6541100e-01
   1.0079181e+02   1.6498300e-01
   1.0079543e+02   1.6455600e-01
   1.0079904e+02   1.6408900e-01
   1.0080266e+02   1.6369600e-01
   1.0080626e+02   1.6325500e-01
   1.0080987e+02   1.6284100e-01
   1.0081347e+02   1.6240800e-01
   1.0081707e+02   1.6199400e-01
   1.0082067e+02   1.6153800e-01
   1.0082426e+02   1.6106800e-01
   1.0082785e+02   1.6062300e-01
   1.0083144e+02   1.6018000e-01
   1.0083503e+02   1.5977100e-01
   1.0083861e+02   1.5937300e-01
   1.0084219e+02   1.5894200e-01
   1.0084576e+02   1.5847900e-01
   1.0084934e+02   1.5806100e-01
   1.0085291e+02   1.5760800e-01
   1.0085647e+02   1.5717100e-01
   1.0086004e+02   1.5675900e-01
   1.0086360e+02   1.5632600e-01
   1.0086716e+02   1.5589000e-01
   1.0087071e+02   1.5548600e-01
   1.0087426e+02   1.5507900e-01
   1.0087781e+02   1.5463400e-01
   1.0088136e+02   1.5419300e-01
   1.0088490e+02   1.5377800e-01
   1.0088845e+02   1.5337300e-01
   1.0089198e+02   1.5296300e-01
   1.0089552e+02   1.5249300e-01
   1.0089905e+02   1.5207100e-01
   1.0090258e+02   1.5165700e-01
   1.0090611e+02   1.5122800e-01
   1.0090963e+02   1.5080300e-01
   1.0091315e+02   1.5037300e-01
   1.0091667e+02   1.4989500e-01
   1.0092018e+02   1.4948900e-01
   1.0092370e+02   1.4904700e-01
   1.0092721e+02   1.4862700e-01
   1.0093071e+02   1.4815400e-01
   1.0093422e+02   1.4771900e-01
   1.0093772e+02   1.4727100e-01
   1.0094122e+02   1.4685000e-01
   1.0094471e+02   1.4643400e-01
   1.0094820e+02   1.4600900e-01
   1.0095169e+02   1.4558300e-01
   1.0095518e+02   1.4515000e-01
   1.0095866e+02   1.4473100e-01
   1.0096215e+02   1.4430600e-01
   1.0096562e+02   1.4386300e-01
   1.0096910e+02   1.4341600e-01
   1.0097257e+02   1.4297500e-01
   1.0097604e+02   1.4252300e-01
   1.0097951e+02   1.4212500e-01
   1.0098298e+02   1.4170200e-01
   1.0098644e+02   1.4126000e-01
   1.0098990e+02   1.4084400e-01
   1.0099335e+02   1.4039200e-01
   1.0099681e+02   1.3999400e-01
   1.0100026e+02   1.3962000e-01
   1.0100371e+02   1.3918400e-01
   1.0100715e+02   1.3874800e-01
   1.0101059e+02   1.3832500e-01
   1.0101403e+02   1.3790700e-01
   1.0101747e+02   1.3745100e-01
   1.0102091e+02   1.3704900e-01
   1.0102434e+02   1.3662100e-01
   1.0102777e+02   1.3622800e-01
   1.0103119e+02   1.3580900e-01
   1.0103462e+02   1.3538600e-01
   1.0103804e+02   1.3499500e-01
   1.0104146e+02   1.3459300e-01
   1.0104487e+02   1.3417900e-01
   1.0104828e+02   1.3374600e-01
   1.0105169e+02   1.3336800e-01
   1.0105510e+02   1.3295400e-01
   1.0105851e+02   1.3253500e-01
   1.0106191e+02   1.3212200e-01
   1.0106531e+02   1.3167900e-01
   1.0106871e+02   1.3123300e-01
   1.0107210e+02   1.3084500e-01
   1.0107549e+02   1.3042600e-01
   1.0107888e+02   1.3004600e-01
   1.0108227e+02   1.2965100e-01
   1.0108565e+02   1.2926400e-01
   1.0108903e+02   1.2883000e-01
   1.0109241e+02   1.2840500e-01
   1.0109579e+02   1.2798200e-01
   1.0109916e+02   1.2755600e-01
   1.0110253e+02   1.2711600e-01
   1.0110590e+02   1.2671800e-01
   1.0110926e+02   1.2628300e-01
   1.0111263e+02   1.2584200e-01
   1.0111599e+02   1.2542200e-01
   1.0111934e+02   1.2499900e-01
   1.0112270e+02   1.2461200e-01
   1.0112605e+02   1.2421600e-01
   1.0112940e+02   1.2382000e-01
   1.0113275e+02   1.2342800e-01
   1.0113609e+02   1.2300900e-01
   1.0113943e+02   1.2259000e-01
   1.0114277e+02   1.2216400e-01
   1.0114611e+02   1.2176100e-01
   1.0114944e+02   1.2132300e-01
   1.0115278e+02   1.2088100e-01
   1.0115611e+02   1.2047500e-01
   1.0115943e+02   1.2005800e-01
   1.0116276e+02   1.1965200e-01
   1.0116608e+02   1.1926500e-01
   1.0116940e+02   1.1881000e-01
   1.0117271e+02   1.1840000e-01
   1.0117603e+02   1.1800700e-01
   1.0117934e+02   1.1762700e-01
   1.0118265e+02   1.1716900e-01
   1.0118595e+02   1.1675800e-01
   1.0118926e+02   1.1635300e-01
   1.0119256e+02   1.1596800e-01
   1.0119586e+02   1.1557200e-01
   1.0119915e+02   1.1514500e-01
   1.0120245e+02   1.1475700e-01
   1.0120574e+02   1.1436000e-01
   1.0120903e+02   1.1394900e-01
   1.0121231e+02   1.1350400e-01
   1.0121560e+02   1.1306100e-01
   1.0121888e+02   1.1263800e-01
   1.0122216e+02   1.1220400e-01
   1.0122544e+02   1.1177300e-01
   1.0122871e+02   1.1135600e-01
   1.0123198e+02   1.1099900e-01
   1.0123525e+02   1.1058600e-01
   1.0123852e+02   1.1021400e-01
   1.0124178e+02   1.0980700e-01
   1.0124504e+02   1.0940000e-01
   1.0124830e+02   1.0900000e-01
   1.0125156e+02   1.0860100e-01
   1.0125481e+02   1.0821000e-01
   1.0125806e+02   1.0780600e-01
   1.0126131e+02   1.0739700e-01
   1.0126456e+02   1.0701800e-01
   1.0126781e+02   1.0660100e-01
   1.0127105e+02   1.0621400e-01
   1.0127429e+02   1.0580200e-01
   1.0127753e+02   1.0540600e-01
   1.0128076e+02   1.0494500e-01
   1.0128399e+02   1.0453100e-01
   1.0128722e+02   1.0410500e-01
   1.0129045e+02   1.0369600e-01
   1.0129368e+02   1.0331000e-01
   1.0129690e+02   1.0290200e-01
   1.0130012e+02   1.0250400e-01
   1.0130334e+02   1.0207500e-01
   1.0130655e+02   1.0167100e-01
   1.0130977e+02   1.0127200e-01
   1.0131298e+02   1.0088400e-01
   1.0131619e+02   1.0044600e-01
   1.0131939e+02   1.0008100e-01
   1.0132260e+02   9.9702000e-02
   1.0132580e+02   9.9315000e-02
   1.0132900e+02   9.8881000e-02
   1.0133219e+02   9.8476000e-02
   1.0133539e+02   9.8107000e-02
   1.0133858e+02   9.7706000e-02
   1.0134177e+02   9.7294000e-02
   1.0134496e+02   9.6915000e-02
   1.0134814e+02   9.6526000e-02
   1.0135133e+02   9.6135000e-02
   1.0135451e+02   9.5750000e-02
   1.0135769e+02   9.5349000e-02
   1.0136086e+02   9.4942000e-02
   1.0136403e+02   9.4534000e-02
   1.0136721e+02   9.4131000e-02
   1.0137037e+02   9.3740000e-02
   1.0137354e+02   9.3352000e-02
   1.0137671e+02   9.2936000e-02
   1.0137987e+02   9.2563000e-02
   1.0138303e+02   9.2162000e-02
   1.0138618e+02   9.1770000e-02
   1.0138934e+02   9.1357000e-02
   1.0139249e+02   9.0980000e-02
   1.0139564e+02   9.0538000e-02
   1.0139879e+02   9.0149000e-02
   1.0140194e+02   8.9740000e-02
   1.0140508e+02   8.9314000e-02
   1.0140822e+02   8.8933000e-02
   1.0141136e+02   8.8524000e-02
   1.0141450e+02   8.8103000e-02
   1.0141763e+02   8.7725000e-02
   1.0142076e+02   8.7299000e-02
   1.0142389e+02   8.6903000e-02
   1.0142702e+02   8.6507000e-02
   1.0143015e+02   8.6105000e-02
   1.0143327e+02   8.5743000e-02
   1.0143639e+02   8.5333000e-02
   1.0143951e+02   8.4929000e-02
   1.0144263e+02   8.4531000e-02
   1.0144574e+02   8.4117000e-02
   1.0144885e+02   8.3712000e-02
   1.0145196e+02   8.3293000e-02
   1.0145507e+02   8.2904000e-02
   1.0145818e+02   8.2451000e-02
   1.0146128e+02   8.2031000e-02
   1.0146438e+02   8.1678000e-02
   1.0146748e+02   8.1280000e-02
   1.0147058e+02   8.0888000e-02
   1.0147367e+02   8.0500000e-02
   1.0147676e+02   8.0077000e-02
   1.0147985e+02   7.9659000e-02
   1.0148294e+02   7.9260000e-02
   1.0148603e+02   7.8888000e-02
   1.0148911e+02   7.8508000e-02
   1.0149219e+02   7.8120000e-02
   1.0149527e+02   7.7711000e-02
   1.0149835e+02   7.7322000e-02
   1.0150142e+02   7.6946000e-02
   1.0150449e+02   7.6570000e-02
   1.0150756e+02   7.6175000e-02
   1.0151063e+02   7.5787000e-02
   1.0151370e+02   7.5389000e-02
   1.0151676e+02   7.4999000e-02
   1.0151982e+02   7.4607000e-02
   1.0152288e+02   7.4172000e-02
   1.0152594e+02   7.3774000e-02
   1.0152900e+02   7.3394000e-02
   1.0153205e+02   7.2972000e-02
   1.0153510e+02   7.2544000e-02
   1.0153815e+02   7.2125000e-02
   1.0154120e+02   7.1757000e-02
   1.0154424e+02   7.1366000e-02
   1.0154728e+02   7.0994000e-02
   1.0155032e+02   7.0602000e-02
   1.0155336e+02   7.0240000e-02
   1.0155640e+02   6.9843000e-02
   1.0155943e+02   6.9452000e-02
   1.0156246e+02   6.9042000e-02
   1.0156549e+02   6.8626000e-02
   1.0156852e+02   6.8253000e-02
   1.0157154e+02   6.7867000e-02
   1.0157457e+02   6.7468000e-02
   1.0157759e+02   6.7065000e-02
   1.0158061e+02   6.6653000e-02
   1.0158362e+02   6.6278000e-02
   1.0158664e+02   6.5897000e-02
   1.0158965e+02   6.5509000e-02
   1.0159266e+02   6.5120000e-02
   1.0159567e+02   6.4698000e-02
   1.0159868e+02   6.4316000e-02
   1.0160168e+02   6.3939000e-02
   1.0160469e+02   6.3547000e-02
   1.0160769e+02   6.3167000e-02
   1.0161068e+02   6.2799000e-02
   1.0161368e+02   6.2416000e-02
   1.0161667e+02   6.2044000e-02
   1.0161967e+02   6.1658000e-02
   1.0162266e+02   6.1283000e-02
   1.0162564e+02   6.0891000e-02
   1.0162863e+02   6.0511000e-02
   1.0163161e+02   6.0115000e-02
   1.0163460e+02   5.9731000e-02
   1.0163758e+02   5.9345000e-02
   1.0164055e+02   5.8973000e-02
   1.0164353e+02   5.8588000e-02
   1.0164650e+02   5.8203000e-02
   1.0164947e+02   5.7846000e-02
   1.0165244e+02   5.7445000e-02
   1.0165541e+02   5.7060000e-02
   1.0165838e+02   5.6671000e-02
   1.0166134e+02   5.6254000e-02
   1.0166430e+02   5.5874000e-02
   1.0166726e+02   5.5531000e-02
   1.0167022e+02   5.5175000e-02
   1.0167317e+02   5.4810000e-02
   1.0167613e+02   5.4438000e-02
   1.0167908e+02   5.4027000e-02
   1.0168203e+02   5.3632000e-02
   1.0168497e+02   5.3227000e-02
   1.0168792e+02   5.2868000e-02
   1.0169086e+02   5.2473000e-02
   1.0169380e+02   5.2096000e-02
   1.0169674e+02   5.1699000e-02
   1.0169968e+02   5.1303000e-02
   1.0170262e+02   5.0900000e-02
   1.0170555e+02   5.0532000e-02
   1.0170848e+02   5.0179000e-02
   1.0171141e+02   4.9774000e-02
   1.0171434e+02   4.9415000e-02
   1.0171726e+02   4.9029000e-02
   1.0172019e+02   4.8624000e-02
   1.0172311e+02   4.8225000e-02
   1.0172603e+02   4.7853000e-02
   1.0172895e+02   4.7460000e-02
   1.0173186e+02   4.7098000e-02
   1.0173478e+02   4.6708000e-02
   1.0173769e+02   4.6312000e-02
   1.0174060e+02   4.5936000e-02
   1.0174351e+02   4.5559000e-02
   1.0174641e+02   4.5190000e-02
   1.0174932e+02   4.4809000e-02
   1.0175222e+02   4.4400000e-02
   1.0175512e+02   4.4034000e-02
   1.0175802e+02   4.3625000e-02
   1.0176091e+02   4.3226000e-02
   1.0176381e+02   4.2894000e-02
   1.0176670e+02   4.2572000e-02
   1.0176959e+02   4.2230000e-02
   1.0177248e+02   4.1898000e-02
   1.0177536e+02   4.1590000e-02
   1.0177825e+02   4.1255000e-02
   1.0178113e+02   4.0921000e-02
   1.0178401e+02   4.0599000e-02
   1.0178689e+02   4.0257000e-02
   1.0178977e+02   3.9938000e-02
   1.0179264e+02   3.9630000e-02
   1.0179552e+02   3.9335000e-02
   1.0179839e+02   3.9019000e-02
   1.0180126e+02   3.8697000e-02
   1.0180413e+02   3.8371000e-02
   1.0180699e+02   3.8079000e-02
   1.0180986e+02   3.7784000e-02
   1.0181272e+02   3.7489000e-02
   1.0181558e+02   3.7167000e-02
   1.0181844e+02   3.6881000e-02
   1.0182129e+02   3.6618000e-02
   1.0182415e+02   3.6334000e-02
   1.0182700e+02   3.6088000e-02
   1.0182985e+02   3.5818000e-02
   1.0183270e+02   3.5543000e-02
   1.0183555e+02   3.5245000e-02
   1.0183839e+02   3.4984000e-02
   1.0184123e+02   3.4722000e-02
   1.0184407e+02   3.4475000e-02
   1.0184691e+02   3.4196000e-02
   1.0184975e+02   3.3948000e-02
   1.0185259e+02   3.3670000e-02
   1.0185542e+02   3.3376000e-02
   1.0185825e+02   3.3088000e-02
   1.0186108e+02   3.2837000e-02
   1.0186391e+02   3.2577000e-02
   1.0186674e+02   3.2311000e-02
   1.0186956e+02   3.2036000e-02
   1.0187239e+02   3.1782000e-02
   1.0187521e+02   3.1523000e-02
   1.0187803e+02   3.1260000e-02
   1.0188084e+02   3.1021000e-02
   1.0188366e+02   3.0755000e-02
   1.0188647e+02   3.0506000e-02
   1.0188928e+02   3.0253000e-02
   1.0189209e+02   2.9993000e-02
   1.0189490e+02   2.9782000e-02
   1.0189771e+02   2.9522000e-02
   1.0190051e+02   2.9279000e-02
   1.0190332e+02   2.9048000e-02
   1.0190612e+02   2.8822000e-02
   1.0190892e+02   2.8551000e-02
   1.0191171e+02   2.8335000e-02
   1.0191451e+02   2.8090000e-02
   1.0191730e+02   2.7872000e-02
   1.0192010e+02   2.7643000e-02
   1.0192289e+02   2.7413000e-02
   1.0192567e+02   2.7181000e-02
   1.0192846e+02   2.6940000e-02
   1.0193125e+02   2.6724000e-02
   1.0193403e+02   2.6512000e-02
   1.0193681e+02   2.6295000e-02
   1.0193959e+02   2.6076000e-02
   1.0194237e+02   2.5879000e-02
   1.0194514e+02   2.5668000e-02
   1.0194792e+02   2.5422000e-02
   1.0195069e+02   2.5203000e-02
   1.0195346e+02   2.4989000e-02
   1.0195623e+02   2.4786000e-02
   1.0195900e+02   2.4564000e-02
   1.0196176e+02   2.4339000e-02
   1.0196453e+02   2.4135000e-02
   1.0196729e+02   2.3944000e-02
   1.0197005e+02   2.3729000e-02
   1.0197281e+02   2.3527000e-02
   1.0197556e+02   2.3321000e-02
   1.0197832e+02   2.3142000e-02
   1.0198107e+02   2.2927000e-02
   1.0198382e+02   2.2701000e-02
   1.0198657e+02   2.2497000e-02
   1.0198932e+02   2.2311000e-02
   1.0199206e+02   2.2103000e-02
   1.0199481e+02   2.1913000e-02
   1.0199755e+02   2.1719000e-02
   1.0200029e+02   2.1535000e-02
   1.0200303e+02   2.1358000e-02
   1.0200577e+02   2.1154000e-02
   1.0200850e+02   2.0960000e-02
   1.0201124e+02   2.0764000e-02
   1.0201397e+02   2.0576000e-02
   1.0201670e+02   2.0363000e-02
   1.0201943e+02   2.0198000e-02
   1.0202216e+02   1.9996000e-02
   1.0202488e+02   1.9799000e-02
   1.0202761e+02   1.9616000e-02
   1.0203033e+02   1.9421000e-02
   1.0203305e+02   1.9257000e-02
   1.0203577e+02   1.9074000e-02
   1.0203848e+02   1.8896000e-02
   1.0204120e+02   1.8714000e-02
   1.0204391e+02   1.8544000e-02
   1.0204663e+02   1.8361000e-02
   1.0204934e+02   1.8189000e-02
   1.0205204e+02   1.8011000e-02
   1.0205475e+02   1.7840000e-02
   1.0205746e+02   1.7683000e-02
   1.0206016e+02   1.7522000e-02
   1.0206286e+02   1.7375000e-02
   1.0206556e+02   1.7195000e-02
   1.0206826e+02   1.7015000e-02
   1.0207096e+02   1.6822000e-02
   1.0207365e+02   1.6657000e-02
   1.0207634e+02   1.6514000e-02
   1.0207904e+02   1.6345000e-02
   1.0208173e+02   1.6188000e-02
   1.0208441e+02   1.6044000e-02
   1.0208710e+02   1.5903000e-02
   1.0208979e+02   1.5741000e-02
   1.0209247e+02   1.5594000e-02
   1.0209515e+02   1.5444000e-02
   1.0209783e+02   1.5276000e-02
   1.0210051e+02   1.5111000e-02
   1.0210319e+02   1.4986000e-02
   1.0210586e+02   1.4842000e-02
   1.0210853e+02   1.4697000e-02
   1.0211121e+02   1.4542000e-02
   1.0211388e+02   1.4407000e-02
   1.0211654e+02   1.4260000e-02
   1.0211921e+02   1.4104000e-02
   1.0212188e+02   1.3945000e-02
   1.0212454e+02   1.3792000e-02
   1.0212720e+02   1.3659000e-02
   1.0212986e+02   1.3517000e-02
   1.0213252e+02   1.3363000e-02
   1.0213518e+02   1.3210000e-02
   1.0213783e+02   1.3063000e-02
   1.0214049e+02   1.2922000e-02
   1.0214314e+02   1.2787000e-02
   1.0214579e+02   1.2656000e-02
   1.0214844e+02   1.2500000e-02
   1.0215109e+02   1.2369000e-02
   1.0215373e+02   1.2222000e-02
   1.0215638e+02   1.2107000e-02
   1.0215902e+02   1.1962000e-02
   1.0216166e+02   1.1833000e-02
   1.0216430e+02   1.1696000e-02
   1.0216694e+02   1.1561000e-02
   1.0216957e+02   1.1436000e-02
   1.0217221e+02   1.1304000e-02
   1.0217484e+02   1.1194000e-02
   1.0217747e+02   1.1066000e-02
   1.0218010e+02   1.0921000e-02
   1.0218273e+02   1.0770000e-02
   1.0218536e+02   1.0617000e-02
   1.0218798e+02   1.0503000e-02
   1.0219060e+02   1.0367000e-02
   1.0219323e+02   1.0252000e-02
   1.0219585e+02   1.0129000e-02
   1.0219846e+02   1.0010000e-02
   1.0220108e+02   9.9040000e-03
   1.0220370e+02   9.7970000e-03
   1.0220631e+02   9.6820000e-03
   1.0220892e+02   9.5640000e-03
   1.0221153e+02   9.4400000e-03
   1.0221414e+02   9.3380000e-03
   1.0221675e+02   9.2160000e-03
   1.0221936e+02   9.0930000e-03
   1.0222196e+02   8.9810000e-03
   1.0222456e+02   8.8690000e-03
   1.0222716e+02   8.7660000e-03
   1.0222976e+02   8.6610000e-03
   1.0223236e+02   8.5510000e-03
   1.0223496e+02   8.4320000e-03
   1.0223755e+02   8.3340000e-03
   1.0224015e+02   8.2210000e-03
   1.0224274e+02   8.1370000e-03
   1.0224533e+02   8.0530000e-03
   1.0224792e+02   7.9550000e-03
   1.0225051e+02   7.8460000e-03
   1.0225309e+02   7.7390000e-03
   1.0225568e+02   7.6160000e-03
   1.0225826e+02   7.5250000e-03
   1.0226084e+02   7.4310000e-03
   1.0226342e+02   7.3290000e-03
   1.0226600e+02   7.2320000e-03
   1.0226858e+02   7.1410000e-03
   1.0227115e+02   7.0390000e-03
   1.0227372e+02   6.9430000e-03
   1.0227630e+02   6.8460000e-03
   1.0227887e+02   6.7540000e-03
   1.0228144e+02   6.6610000e-03
   1.0228400e+02   6.5620000e-03
   1.0228657e+02   6.4860000e-03
   1.0228913e+02   6.3920000e-03
   1.0229170e+02   6.3210000e-03
   1.0229426e+02   6.2110000e-03
   1.0229682e+02   6.1090000e-03
   1.0229938e+02   6.0090000e-03
   1.0230193e+02   5.9220000e-03
   1.0230449e+02   5.8170000e-03
   1.0230704e+02   5.7250000e-03
   1.0230960e+02   5.6340000e-03
   1.0231215e+02   5.5490000e-03
   1.0231470e+02   5.4470000e-03
   1.0231724e+02   5.3840000e-03
   1.0231979e+02   5.3040000e-03
   1.0232234e+02   5.2100000e-03
   1.0232488e+02   5.1330000e-03
   1.0232742e+02   5.0520000e-03
   1.0232996e+02   4.9820000e-03
   1.0233250e+02   4.8990000e-03
   1.0233504e+02   4.8200000e-03
   1.0233757e+02   4.7250000e-03
   1.0234011e+02   4.6490000e-03
   1.0234264e+02   4.5790000e-03
   1.0234517e+02   4.4990000e-03
   1.0234770e+02   4.4270000e-03
   1.0235023e+02   4.3480000e-03
   1.0235276e+02   4.2770000e-03
   1.0235528e+02   4.2130000e-03
   1.0235781e+02   4.1360000e-03
   1.0236033e+02   4.0590000e-03
   1.0236285e+02   4.0010000e-03
   1.0236537e+02   3.9430000e-03
   1.0236789e+02   3.8680000e-03
   1.0237041e+02   3.8040000e-03
   1.0237292e+02   3.7460000e-03
   1.0237544e+02   3.6780000e-03
   1.0237795e+02   3.6230000e-03
   1.0238046e+02   3.5610000e-03
   1.0238297e+02   3.4860000e-03
   1.0238548e+02   3.4090000e-03
   1.0238799e+02   3.3450000e-03
   1.0239049e+02   3.2770000e-03
   1.0239299e+02   3.2170000e-03
   1.0239550e+02   3.1630000e-03
   1.0239800e+02   3.0980000e-03
   1.0240050e+02   3.0330000e-03
   1.0240300e+02   2.9750000e-03
   1.0240549e+02   2.9080000e-03
   1.0240799e+02   2.8420000e-03
   1.0241048e+02   2.7860000e-03
   1.0241297e+02   2.7410000e-03
   1.0241546e+02   2.6780000e-03
   1.0241795e+02   2.6240000e-03
   1.0242044e+02   2.5740000e-03
   1.0242293e+02   2.5070000e-03
   1.0242541e+02   2.4430000e-03
   1.0242790e+02   2.3920000e-03
   1.0243038e+02   2.3340000e-03
   1.0243286e+02   2.2870000e-03
   1.0243534e+02   2.2440000e-03
   1.0243782e+02   2.1940000e-03
   1.0244030e+02   2.1430000e-03
   1.0244277e+02   2.1000000e-03
   1.0244525e+02   2.0490000e-03
   1.0244772e+02   2.0030000e-03
   1.0245019e+02   1.9530000e-03
   1.0245266e+02   1.9010000e-03
   1.0245513e+02   1.8510000e-03
   1.0245759e+02   1.8140000e-03
   1.0246006e+02   1.7750000e-03
   1.0246252e+02   1.7420000e-03
   1.0246499e+02   1.6990000e-03
   1.0246745e+02   1.6520000e-03
   1.0246991e+02   1.6090000e-03
   1.0247237e+02   1.5620000e-03
   1.0247482e+02   1.5200000e-03
   1.0247728e+02   1.4690000e-03
   1.0247973e+02   1.4220000e-03
   1.0248219e+02   1.3720000e-03
   1.0248464e+02   1.3350000e-03
   1.0248709e+02   1.2910000e-03
   1.0248954e+02   1.2480000e-03
   1.0249198e+02   1.2060000e-03
   1.0249443e+02   1.1810000e-03
   1.0249687e+02   1.1510000e-03
   1.0249932e+02   1.1140000e-03
   1.0250176e+02   1.0790000e-03
   1.0250420e+02   1.0480000e-03
   1.0250664e+02   1.0160000e-03
   1.0250908e+02   9.8000000e-04
   1.0251151e+02   9.4100000e-04
   1.0251395e+02   9.1300000e-04
   1.0251638e+02   8.8500000e-04
   1.0251881e+02   8.5000000e-04
   1.0252125e+02   8.2200000e-04
   1.0252368e+02   7.9400000e-04
   1.0252610e+02   7.5800000e-04
   1.0252853e+02   7.3100000e-04
   1.0253096e+02   7.1000000e-04
   1.0253338e+02   6.7900000e-04
   1.0253580e+02   6.5300000e-04
   1.0253822e+02   6.2500000e-04
   1.0254064e+02   6.0000000e-04
   1.0254306e+02   5.8200000e-04
   1.0254548e+02   5.6100000e-04
   1.0254790e+02   5.4400000e-04
   1.0255031e+02   5.2200000e-04
   1.0255273e+02   5.0300000e-04
   1.0255514e+02   4.7800000e-04
   1.0255755e+02   4.5900000e-04
   1.0255996e+02   4.4200000e-04
   1.0256237e+02   4.2000000e-04
   1.0256477e+02   3.9800000e-04
   1.0256718e+02   3.7700000e-04
   1.0256958e+02   3.5800000e-04
   1.0257198e+02   3.4800000e-04
   1.0257439e+02   3.3000000e-04
   1.0257679e+02   3.1200000e-04
   1.0257918e+02   2.9700000e-04
   1.0258158e+02   2.7800000e-04
   1.0258398e+02   2.5800000e-04
   1.0258637e+02   2.4900000e-04
   1.0258877e+02   2.3400000e-04
   1.0259116e+02   2.1000000e-04
   1.0259355e+02   1.9200000e-04
   1.0259594e+02   1.7800000e-04
   1.0259833e+02   1.5800000e-04
   1.0260071e+02   1.4400000e-04
   1.0260310e+02   1.3400000e-04
   1.0260548e+02   1.1800000e-04
   1.0260787e+02   1.0600000e-04
   1.0261025e+02   9.1000000e-05
   1.0261263e+02   8.0000000e-05
   1.0261501e+02   6.8000000e-05
   1.0261739e+02   6.2000000e-05
   1.0261976e+02   5.8000000e-05
   1.0262214e+02   5.0000000e-05
   1.0262451e+02   4.1000000e-05
   1.0262688e+02   3.5000000e-05
   1.0262925e+02   2.8000000e-05
   1.0263162e+02   2.2000000e-05
   1.0263399e+02   2.0000000e-05
   1.0263636e+02   1.3000000e-05
   1.0263873e+02   8.0000000e-06
   1.0264109e+02   6.0000000e-06
   1.0264346e+02   3.0000000e-06
   1.0264582e+02   2.0000000e-06
   1.0264818e+02   1.0000000e-06


==> Outage_vs_pt/outpt_b_30.dat <==
            -Inf   1.0000000e+00
   8.0000000e+01   1.0000000e+00
   8.3010300e+01   1.0000000e+00
   8.4771213e+01   1.0000000e+00
   8.6020600e+01   1.0000000e+00
   8.6989700e+01   1.0000000e+00
   8.7781513e+01   1.0000000e+00
   8.8450980e+01   1.0000000e+00
   8.9030900e+01   1.0000000e+00
   8.9542425e+01   1.0000000e+00
   9.0000000e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.1139434e+01   9.9763430e-01
   9.1461280e+01   9.9381630e-01
   9.1760913e+01   9.9001620e-01
   9.2041200e+01   9.8618430e-01
   9.2304489e+01   9.8233310e-01
   9.2552725e+01   9.7852000e-01
   9.2787536e+01   9.7470950e-01
   9.3010300e+01   9.7086930e-01
   9.3222193e+01   9.6707560e-01
   9.3424227e+01   9.6329140e-01
   9.3617278e+01   9.5946890e-01
   9.3802112e+01   9.5569580e-01
   9.3979400e+01   9.5187150e-01
   9.4149733e+01   9.4809100e-01
   9.4313638e+01   9.4429190e-01
   9.4471580e+01   9.4052020e-01
   9.4623980e+01   9.3669670e-01
   9.4771213e+01   9.3288060e-01
   9.4913617e+01   9.2912570e-01
   9.5051500e+01   9.2534720e-01
   9.5185139e+01   9.2153070e-01
   9.5314789e+01   9.1770990e-01
   9.5440680e+01   9.1391800e-01
   9.5563025e+01   9.1012560e-01
   9.5682017e+01   9.0629010e-01
   9.5797836e+01   9.0246410e-01
   9.5910646e+01   8.9865910e-01
   9.6020600e+01   8.9482890e-01
   9.6127839e+01   8.9102460e-01
   9.6232493e+01   8.8727570e-01
   9.6334685e+01   8.8343750e-01
   9.6434527e+01   8.7960250e-01
   9.6532125e+01   8.7578260e-01
   9.6627578e+01   8.7195530e-01
   9.6720979e+01   8.6814370e-01
   9.6812412e+01   8.6468090e-01
   9.6901961e+01   8.6140590e-01
   9.6989700e+01   8.5825690e-01
   9.7075702e+01   8.5517760e-01
   9.7160033e+01   8.5221860e-01
   9.7242759e+01   8.4938560e-01
   9.7323938e+01   8.4658480e-01
   9.7403627e+01   8.4385740e-01
   9.7481880e+01   8.4121230e-01
   9.7558749e+01   8.3859780e-01
   9.7634280e+01   8.3604530e-01
   9.7708520e+01   8.3355370e-01
   9.7781513e+01   8.3106880e-01
   9.7853298e+01   8.2862900e-01
   9.7923917e+01   8.2623880e-01
   9.7993405e+01   8.2387760e-01
   9.8061800e+01   8.2155160e-01
   9.8129134e+01   8.1924650e-01
   9.8195439e+01   8.1696690e-01
   9.8260748e+01   8.1470960e-01
   9.8325089e+01   8.1248820e-01
   9.8388491e+01   8.1031360e-01
   9.8450980e+01   8.0816630e-01
   9.8512583e+01   8.0603680e-01
   9.8573325e+01   8.0391040e-01
   9.8633229e+01   8.0186550e-01
   9.8692317e+01   7.9980920e-01
   9.8750613e+01   7.9776180e-01
   9.8808136e+01   7.9575650e-01
   9.8864907e+01   7.9378040e-01
   9.8920946e+01   7.9179020e-01
   9.8976271e+01   7.8984300e-01
   9.9030900e+01   7.8792130e-01
   9.9084850e+01   7.8601010e-01
   9.9138139e+01   7.8411630e-01
   9.9190781e+01   7.8223250e-01
   9.9242793e+01   7.8038070e-01
   9.9294189e+01   7.7853250e-01
   9.9344985e+01   7.7670460e-01
   9.9395193e+01   7.7487320e-01
   9.9444827e+01   7.7305980e-01
   9.9493900e+01   7.7128860e-01
   9.9542425e+01   7.6951890e-01
   9.9590414e+01   7.6775510e-01
   9.9637878e+01   7.6601470e-01
   9.9684829e+01   7.6427210e-01
   9.9731279e+01   7.6257140e-01
   9.9777236e+01   7.6087650e-01
   9.9822712e+01   7.5918200e-01
   9.9867717e+01   7.5750080e-01
   9.9912261e+01   7.5581830e-01
   9.9956352e+01   7.5416060e-01
   1.0000000e+02   7.5250110e-01
   1.0004321e+02   7.5085460e-01
   1.0008600e+02   7.4924750e-01
   1.0012837e+02   7.4763160e-01
   1.0017033e+02   7.4603750e-01
   1.0021189e+02   7.4443720e-01
   1.0025306e+02   7.4284960e-01
   1.0029384e+02   7.4126290e-01
   1.0033424e+02   7.3968530e-01
   1.0037426e+02   7.3813660e-01
   1.0041393e+02   7.3661850e-01
   1.0045323e+02   7.3506220e-01
   1.0049218e+02   7.3353720e-01
   1.0053078e+02   7.3203420e-01
   1.0056905e+02   7.3052080e-01
   1.0060698e+02   7.2901900e-01
   1.0064458e+02   7.2751400e-01
   1.0068186e+02   7.2604060e-01
   1.0071882e+02   7.2455000e-01
   1.0075547e+02   7.2309490e-01
   1.0079181e+02   7.2164400e-01
   1.0082785e+02   7.2018490e-01
   1.0086360e+02   7.1875810e-01
   1.0089905e+02   7.1733400e-01
   1.0093422e+02   7.1587490e-01
   1.0096910e+02   7.1447920e-01
   1.0100371e+02   7.1303810e-01
   1.0103804e+02   7.1162070e-01
   1.0107210e+02   7.1020850e-01
   1.0110590e+02   7.0880600e-01
   1.0113943e+02   7.0742970e-01
   1.0117271e+02   7.0604080e-01
   1.0120574e+02   7.0467590e-01
   1.0123852e+02   7.0330580e-01
   1.0127105e+02   7.0194000e-01
   1.0130334e+02   7.0058620e-01
   1.0133539e+02   6.9924160e-01
   1.0136721e+02   6.9788970e-01
   1.0139879e+02   6.9654290e-01
   1.0143015e+02   6.9523390e-01
   1.0146128e+02   6.9390510e-01
   1.0149219e+02   6.9258330e-01
   1.0152288e+02   6.9126980e-01
   1.0155336e+02   6.8994670e-01
   1.0158362e+02   6.8863500e-01
   1.0161368e+02   6.8734600e-01
   1.0164353e+02   6.8606380e-01
   1.0167317e+02   6.8478210e-01
   1.0170262e+02   6.8349830e-01
   1.0173186e+02   6.8221290e-01
   1.0176091e+02   6.8094340e-01
   1.0178977e+02   6.7965140e-01
   1.0181844e+02   6.7839070e-01
   1.0184691e+02   6.7711840e-01
   1.0187521e+02   6.7586310e-01
   1.0190332e+02   6.7461560e-01
   1.0193125e+02   6.7336670e-01
   1.0195900e+02   6.7211880e-01
   1.0198657e+02   6.7090660e-01
   1.0201397e+02   6.6968050e-01
   1.0204120e+02   6.6848130e-01
   1.0206826e+02   6.6726950e-01
   1.0209515e+02   6.6605770e-01
   1.0212188e+02   6.6484490e-01
   1.0214844e+02   6.6364220e-01
   1.0217484e+02   6.6244070e-01
   1.0220108e+02   6.6124500e-01
   1.0222716e+02   6.6005960e-01
   1.0225309e+02   6.5886850e-01
   1.0227887e+02   6.5768110e-01
   1.0230449e+02   6.5649570e-01
   1.0232996e+02   6.5532290e-01
   1.0235528e+02   6.5415660e-01
   1.0238046e+02   6.5296980e-01
   1.0240549e+02   6.5180970e-01
   1.0243038e+02   6.5064480e-01
   1.0245513e+02   6.4949150e-01
   1.0247973e+02   6.4834650e-01
   1.0250420e+02   6.4719490e-01
   1.0252853e+02   6.4606110e-01
   1.0255273e+02   6.4492760e-01
   1.0257679e+02   6.4379230e-01
   1.0260071e+02   6.4264740e-01
   1.0262451e+02   6.4151270e-01
   1.0264818e+02   6.4037490e-01
   1.0267172e+02   6.3926180e-01
   1.0269513e+02   6.3813360e-01
   1.0271842e+02   6.3700910e-01
   1.0274158e+02   6.3590590e-01
   1.0276462e+02   6.3480930e-01
   1.0278754e+02   6.3370750e-01
   1.0281033e+02   6.3262290e-01
   1.0283301e+02   6.3153070e-01
   1.0285557e+02   6.3043410e-01
   1.0287802e+02   6.2934010e-01
   1.0290035e+02   6.2823580e-01
   1.0292256e+02   6.2714320e-01
   1.0294466e+02   6.2604610e-01
   1.0296665e+02   6.2496510e-01
   1.0298853e+02   6.2389360e-01
   1.0301030e+02   6.2280160e-01
   1.0303196e+02   6.2172540e-01
   1.0305351e+02   6.2064400e-01
   1.0307496e+02   6.1958780e-01
   1.0309630e+02   6.1853190e-01
   1.0311754e+02   6.1747080e-01
   1.0313867e+02   6.1639370e-01
   1.0315970e+02   6.1533820e-01
   1.0318063e+02   6.1430480e-01
   1.0320146e+02   6.1325310e-01
   1.0322219e+02   6.1221050e-01
   1.0324282e+02   6.1117510e-01
   1.0326336e+02   6.1013670e-01
   1.0328380e+02   6.0911040e-01
   1.0330414e+02   6.0805960e-01
   1.0332438e+02   6.0703630e-01
   1.0334454e+02   6.0600620e-01
   1.0336460e+02   6.0497830e-01
   1.0338456e+02   6.0396550e-01
   1.0340444e+02   6.0294420e-01
   1.0342423e+02   6.0193240e-01
   1.0344392e+02   6.0092000e-01
   1.0346353e+02   5.9990380e-01
   1.0348305e+02   5.9889160e-01
   1.0350248e+02   5.9788670e-01
   1.0352183e+02   5.9688950e-01
   1.0354108e+02   5.9589230e-01
   1.0356026e+02   5.9488790e-01
   1.0357935e+02   5.9389180e-01
   1.0359835e+02   5.9289960e-01
   1.0361728e+02   5.9190630e-01
   1.0363612e+02   5.9093030e-01
   1.0365488e+02   5.8995040e-01
   1.0367356e+02   5.8897100e-01
   1.0369216e+02   5.8799200e-01
   1.0371068e+02   5.8702990e-01
   1.0372912e+02   5.8604600e-01
   1.0374748e+02   5.8507890e-01
   1.0376577e+02   5.8409010e-01
   1.0378398e+02   5.8311910e-01
   1.0380211e+02   5.8216380e-01
   1.0382017e+02   5.8119980e-01
   1.0383815e+02   5.8024670e-01
   1.0385606e+02   5.7929430e-01
   1.0387390e+02   5.7833710e-01
   1.0389166e+02   5.7738560e-01
   1.0390935e+02   5.7642950e-01
   1.0392697e+02   5.7547960e-01
   1.0394452e+02   5.7452570e-01
   1.0396199e+02   5.7358640e-01
   1.0397940e+02   5.7266330e-01
   1.0399674e+02   5.7172940e-01
   1.0401401e+02   5.7076810e-01
   1.0403121e+02   5.6981340e-01
   1.0404834e+02   5.6887950e-01
   1.0406540e+02   5.6793440e-01
   1.0408240e+02   5.6699480e-01
   1.0409933e+02   5.6607090e-01
   1.0411620e+02   5.6515390e-01
   1.0413300e+02   5.6421410e-01
   1.0414973e+02   5.6328310e-01
   1.0416641e+02   5.6237110e-01
   1.0418301e+02   5.6143810e-01
   1.0419956e+02   5.6051310e-01
   1.0421604e+02   5.5960510e-01
   1.0423246e+02   5.5867530e-01
   1.0424882e+02   5.5775500e-01
   1.0426511e+02   5.5684070e-01
   1.0428135e+02   5.5591780e-01
   1.0429752e+02   5.5501100e-01
   1.0431364e+02   5.5409840e-01
   1.0432969e+02   5.5319140e-01
   1.0434569e+02   5.5228360e-01
   1.0436163e+02   5.5138790e-01
   1.0437751e+02   5.5047380e-01
   1.0439333e+02   5.4958710e-01
   1.0440909e+02   5.4869250e-01
   1.0442480e+02   5.4779190e-01
   1.0444045e+02   5.4691330e-01
   1.0445604e+02   5.4601000e-01
   1.0447158e+02   5.4512260e-01
   1.0448706e+02   5.4422390e-01
   1.0450249e+02   5.4334270e-01
   1.0451786e+02   5.4246930e-01
   1.0453318e+02   5.4159930e-01
   1.0454845e+02   5.4072740e-01
   1.0456366e+02   5.3984660e-01
   1.0457882e+02   5.3898640e-01
   1.0459392e+02   5.3809960e-01
   1.0460898e+02   5.3721720e-01
   1.0462398e+02   5.3635580e-01
   1.0463893e+02   5.3550230e-01
   1.0465383e+02   5.3464200e-01
   1.0466868e+02   5.3377340e-01
   1.0468347e+02   5.3290920e-01
   1.0469822e+02   5.3204300e-01
   1.0471292e+02   5.3116890e-01
   1.0472756e+02   5.3031320e-01
   1.0474216e+02   5.2944720e-01
   1.0475671e+02   5.2860090e-01
   1.0477121e+02   5.2774420e-01
   1.0478566e+02   5.2690150e-01
   1.0480007e+02   5.2604290e-01
   1.0481443e+02   5.2520430e-01
   1.0482874e+02   5.2434690e-01
   1.0484300e+02   5.2349940e-01
   1.0485721e+02   5.2265300e-01
   1.0487138e+02   5.2181030e-01
   1.0488551e+02   5.2094770e-01
   1.0489958e+02   5.2009370e-01
   1.0491362e+02   5.1925280e-01
   1.0492760e+02   5.1842400e-01
   1.0494155e+02   5.1758300e-01
   1.0495544e+02   5.1673570e-01
   1.0496930e+02   5.1591060e-01
   1.0498311e+02   5.1507000e-01
   1.0499687e+02   5.1423970e-01
   1.0501059e+02   5.1338820e-01
   1.0502427e+02   5.1255280e-01
   1.0503791e+02   5.1171920e-01
   1.0505150e+02   5.1089090e-01
   1.0506505e+02   5.1006300e-01
   1.0507856e+02   5.0925100e-01
   1.0509203e+02   5.0843230e-01
   1.0510545e+02   5.0762330e-01
   1.0511883e+02   5.0680010e-01
   1.0513218e+02   5.0596600e-01
   1.0514548e+02   5.0516210e-01
   1.0515874e+02   5.0434300e-01
   1.0517196e+02   5.0351420e-01
   1.0518514e+02   5.0269840e-01
   1.0519828e+02   5.0188300e-01
   1.0521138e+02   5.0107510e-01
   1.0522444e+02   5.0026340e-01
   1.0523746e+02   4.9945400e-01
   1.0525045e+02   4.9863860e-01
   1.0526339e+02   4.9783280e-01
   1.0527630e+02   4.9702800e-01
   1.0528917e+02   4.9622880e-01
   1.0530200e+02   4.9542110e-01
   1.0531479e+02   4.9460320e-01
   1.0532754e+02   4.9381870e-01
   1.0534026e+02   4.9302740e-01
   1.0535294e+02   4.9223030e-01
   1.0536558e+02   4.9143790e-01
   1.0537819e+02   4.9064950e-01
   1.0539076e+02   4.8985050e-01
   1.0540329e+02   4.8906220e-01
   1.0541579e+02   4.8827940e-01
   1.0542825e+02   4.8747850e-01
   1.0544068e+02   4.8669170e-01
   1.0545307e+02   4.8591260e-01
   1.0546543e+02   4.8511390e-01
   1.0547775e+02   4.8432880e-01
   1.0549003e+02   4.8353720e-01
   1.0550228e+02   4.8275630e-01
   1.0551450e+02   4.8198440e-01
   1.0552668e+02   4.8119630e-01
   1.0553883e+02   4.8041260e-01
   1.0555094e+02   4.7963340e-01
   1.0556303e+02   4.7886480e-01
   1.0557507e+02   4.7809630e-01
   1.0558709e+02   4.7731060e-01
   1.0559907e+02   4.7654610e-01
   1.0561101e+02   4.7578110e-01
   1.0562293e+02   4.7502130e-01
   1.0563481e+02   4.7424910e-01
   1.0564666e+02   4.7348510e-01
   1.0565848e+02   4.7272040e-01
   1.0567026e+02   4.7197670e-01
   1.0568202e+02   4.7122020e-01
   1.0569374e+02   4.7046530e-01
   1.0570543e+02   4.6970190e-01
   1.0571709e+02   4.6893850e-01
   1.0572872e+02   4.6817920e-01
   1.0574031e+02   4.6741880e-01
   1.0575188e+02   4.6664740e-01
   1.0576341e+02   4.6587550e-01
   1.0577492e+02   4.6510740e-01
   1.0578639e+02   4.6435110e-01
   1.0579784e+02   4.6358870e-01
   1.0580925e+02   4.6283860e-01
   1.0582063e+02   4.6208060e-01
   1.0583199e+02   4.6132750e-01
   1.0584331e+02   4.6060100e-01
   1.0585461e+02   4.5985050e-01
   1.0586587e+02   4.5910790e-01
   1.0587711e+02   4.5835750e-01
   1.0588832e+02   4.5761330e-01
   1.0589950e+02   4.5689260e-01
   1.0591065e+02   4.5615500e-01
   1.0592177e+02   4.5541930e-01
   1.0593286e+02   4.5467890e-01
   1.0594393e+02   4.5393280e-01
   1.0595496e+02   4.5318740e-01
   1.0596597e+02   4.5245090e-01
   1.0597695e+02   4.5172130e-01
   1.0598791e+02   4.5097260e-01
   1.0599883e+02   4.5024800e-01
   1.0600973e+02   4.4951370e-01
   1.0602060e+02   4.4880010e-01
   1.0603144e+02   4.4807240e-01
   1.0604226e+02   4.4734550e-01
   1.0605305e+02   4.4661970e-01
   1.0606381e+02   4.4588320e-01
   1.0607455e+02   4.4515040e-01
   1.0608526e+02   4.4442450e-01
   1.0609594e+02   4.4370200e-01
   1.0610660e+02   4.4297420e-01
   1.0611723e+02   4.4224350e-01
   1.0612784e+02   4.4151690e-01
   1.0613842e+02   4.4080340e-01
   1.0614897e+02   4.4006310e-01
   1.0615950e+02   4.3933050e-01
   1.0617000e+02   4.3859420e-01
   1.0618048e+02   4.3787220e-01
   1.0619093e+02   4.3714970e-01
   1.0620136e+02   4.3642720e-01
   1.0621176e+02   4.3571410e-01
   1.0622214e+02   4.3499580e-01
   1.0623249e+02   4.3427440e-01
   1.0624282e+02   4.3354840e-01
   1.0625312e+02   4.3283940e-01
   1.0626340e+02   4.3213660e-01
   1.0627366e+02   4.3143130e-01
   1.0628389e+02   4.3072460e-01
   1.0629410e+02   4.3001220e-01
   1.0630428e+02   4.2930730e-01
   1.0631444e+02   4.2861030e-01
   1.0632457e+02   4.2788950e-01
   1.0633468e+02   4.2717250e-01
   1.0634477e+02   4.2646900e-01
   1.0635484e+02   4.2577020e-01
   1.0636488e+02   4.2506930e-01
   1.0637490e+02   4.2436880e-01
   1.0638489e+02   4.2365500e-01
   1.0639486e+02   4.2295050e-01
   1.0640481e+02   4.2224300e-01
   1.0641474e+02   4.2154190e-01
   1.0642465e+02   4.2085390e-01
   1.0643453e+02   4.2015380e-01
   1.0644439e+02   4.1944980e-01
   1.0645422e+02   4.1875460e-01
   1.0646404e+02   4.1804120e-01
   1.0647383e+02   4.1733590e-01
   1.0648360e+02   4.1663830e-01
   1.0649335e+02   4.1593940e-01
   1.0650308e+02   4.1524130e-01
   1.0651278e+02   4.1455520e-01
   1.0652246e+02   4.1386720e-01
   1.0653213e+02   4.1318880e-01
   1.0654177e+02   4.1250580e-01
   1.0655138e+02   4.1182690e-01
   1.0656098e+02   4.1114220e-01
   1.0657056e+02   4.1045090e-01
   1.0658011e+02   4.0975580e-01
   1.0658965e+02   4.0908000e-01
   1.0659916e+02   4.0840360e-01
   1.0660865e+02   4.0771400e-01
   1.0661813e+02   4.0702630e-01
   1.0662758e+02   4.0632740e-01
   1.0663701e+02   4.0565220e-01
   1.0664642e+02   4.0496470e-01
   1.0665581e+02   4.0428260e-01
   1.0666518e+02   4.0360670e-01
   1.0667453e+02   4.0293590e-01
   1.0668386e+02   4.0225420e-01
   1.0669317e+02   4.0157550e-01
   1.0670246e+02   4.0090040e-01
   1.0671173e+02   4.0021610e-01
   1.0672098e+02   3.9954020e-01
   1.0673021e+02   3.9886760e-01
   1.0673942e+02   3.9819540e-01
   1.0674861e+02   3.9751590e-01
   1.0675778e+02   3.9683910e-01
   1.0676694e+02   3.9616370e-01
   1.0677607e+02   3.9550140e-01
   1.0678518e+02   3.9483870e-01
   1.0679428e+02   3.9416550e-01
   1.0680336e+02   3.9349970e-01
   1.0681241e+02   3.9282610e-01
   1.0682145e+02   3.9216860e-01
   1.0683047e+02   3.9150790e-01
   1.0683947e+02   3.9085090e-01
   1.0684845e+02   3.9018720e-01
   1.0685742e+02   3.8952560e-01
   1.0686636e+02   3.8886100e-01
   1.0687529e+02   3.8820200e-01
   1.0688420e+02   3.8754310e-01
   1.0689309e+02   3.8688060e-01
   1.0690196e+02   3.8622760e-01
   1.0691081e+02   3.8557430e-01
   1.0691965e+02   3.8492810e-01
   1.0692847e+02   3.8426350e-01
   1.0693727e+02   3.8360990e-01
   1.0694605e+02   3.8295390e-01
   1.0695482e+02   3.8230640e-01
   1.0696356e+02   3.8165390e-01
   1.0697229e+02   3.8101240e-01
   1.0698101e+02   3.8036270e-01
   1.0698970e+02   3.7969690e-01
   1.0699838e+02   3.7904580e-01
   1.0700704e+02   3.7839460e-01
   1.0701568e+02   3.7775260e-01
   1.0702431e+02   3.7710570e-01
   1.0703291e+02   3.7645390e-01
   1.0704151e+02   3.7581180e-01
   1.0705008e+02   3.7517450e-01
   1.0705864e+02   3.7452020e-01
   1.0706718e+02   3.7387510e-01
   1.0707570e+02   3.7323360e-01
   1.0708421e+02   3.7258850e-01
   1.0709270e+02   3.7193620e-01
   1.0710117e+02   3.7129870e-01
   1.0710963e+02   3.7066960e-01
   1.0711807e+02   3.7002950e-01
   1.0712650e+02   3.6939780e-01
   1.0713491e+02   3.6874210e-01
   1.0714330e+02   3.6810470e-01
   1.0715167e+02   3.6747020e-01
   1.0716003e+02   3.6684100e-01
   1.0716838e+02   3.6621150e-01
   1.0717671e+02   3.6557750e-01
   1.0718502e+02   3.6493610e-01
   1.0719331e+02   3.6429800e-01
   1.0720159e+02   3.6366630e-01
   1.0720986e+02   3.6302960e-01
   1.0721811e+02   3.6241380e-01
   1.0722634e+02   3.6176890e-01
   1.0723456e+02   3.6112860e-01
   1.0724276e+02   3.6050210e-01
   1.0725095e+02   3.5988230e-01
   1.0725912e+02   3.5926130e-01
   1.0726727e+02   3.5863710e-01
   1.0727541e+02   3.5800590e-01
   1.0728354e+02   3.5737840e-01
   1.0729165e+02   3.5677240e-01
   1.0729974e+02   3.5614500e-01
   1.0730782e+02   3.5552470e-01
   1.0731589e+02   3.5490050e-01
   1.0732394e+02   3.5425490e-01
   1.0733197e+02   3.5362960e-01
   1.0733999e+02   3.5299930e-01
   1.0734800e+02   3.5236540e-01
   1.0735599e+02   3.5174810e-01
   1.0736397e+02   3.5111920e-01
   1.0737193e+02   3.5050130e-01
   1.0737987e+02   3.4987610e-01
   1.0738781e+02   3.4925330e-01
   1.0739572e+02   3.4863530e-01
   1.0740363e+02   3.4801270e-01
   1.0741152e+02   3.4739730e-01
   1.0741939e+02   3.4678090e-01
   1.0742725e+02   3.4615900e-01
   1.0743510e+02   3.4555120e-01
   1.0744293e+02   3.4494670e-01
   1.0745075e+02   3.4432100e-01
   1.0745855e+02   3.4369580e-01
   1.0746634e+02   3.4309680e-01
   1.0747412e+02   3.4247520e-01
   1.0748188e+02   3.4186620e-01
   1.0748963e+02   3.4125350e-01
   1.0749736e+02   3.4064990e-01
   1.0750508e+02   3.4004570e-01
   1.0751279e+02   3.3943040e-01
   1.0752048e+02   3.3882750e-01
   1.0752816e+02   3.3822260e-01
   1.0753583e+02   3.3760080e-01
   1.0754348e+02   3.3699630e-01
   1.0755112e+02   3.3638180e-01
   1.0755875e+02   3.3578070e-01
   1.0756636e+02   3.3517800e-01
   1.0757396e+02   3.3458000e-01
   1.0758155e+02   3.3398480e-01
   1.0758912e+02   3.3336870e-01
   1.0759668e+02   3.3276020e-01
   1.0760422e+02   3.3214730e-01
   1.0761176e+02   3.3154770e-01
   1.0761928e+02   3.3094590e-01
   1.0762679e+02   3.3035660e-01
   1.0763428e+02   3.2976090e-01
   1.0764176e+02   3.2918040e-01
   1.0764923e+02   3.2856630e-01
   1.0765669e+02   3.2796420e-01
   1.0766413e+02   3.2736000e-01
   1.0767156e+02   3.2675700e-01
   1.0767898e+02   3.2615770e-01
   1.0768638e+02   3.2556160e-01
   1.0769377e+02   3.2496410e-01
   1.0770115e+02   3.2436410e-01
   1.0770852e+02   3.2377040e-01
   1.0771587e+02   3.2317470e-01
   1.0772322e+02   3.2256880e-01
   1.0773055e+02   3.2197290e-01
   1.0773786e+02   3.2138210e-01
   1.0774517e+02   3.2076970e-01
   1.0775246e+02   3.2018320e-01
   1.0775974e+02   3.1959110e-01
   1.0776701e+02   3.1900500e-01
   1.0777427e+02   3.1841570e-01
   1.0778151e+02   3.1782960e-01
   1.0778874e+02   3.1723430e-01
   1.0779596e+02   3.1664200e-01
   1.0780317e+02   3.1605120e-01
   1.0781037e+02   3.1547400e-01
   1.0781755e+02   3.1488050e-01
   1.0782473e+02   3.1430280e-01
   1.0783189e+02   3.1369950e-01
   1.0783904e+02   3.1311070e-01
   1.0784617e+02   3.1252360e-01
   1.0785330e+02   3.1192250e-01
   1.0786041e+02   3.1133170e-01
   1.0786751e+02   3.1074310e-01
   1.0787460e+02   3.1016060e-01
   1.0788168e+02   3.0957170e-01
   1.0788875e+02   3.0897280e-01
   1.0789581e+02   3.0839180e-01
   1.0790285e+02   3.0781390e-01
   1.0790988e+02   3.0721720e-01
   1.0791691e+02   3.0663440e-01
   1.0792392e+02   3.0605250e-01
   1.0793092e+02   3.0547950e-01
   1.0793790e+02   3.0490560e-01
   1.0794488e+02   3.0430870e-01
   1.0795185e+02   3.0373670e-01
   1.0795880e+02   3.0314880e-01
   1.0796574e+02   3.0256030e-01
   1.0797268e+02   3.0198330e-01
   1.0797960e+02   3.0139280e-01
   1.0798651e+02   3.0082150e-01
   1.0799341e+02   3.0024720e-01
   1.0800029e+02   2.9966500e-01
   1.0800717e+02   2.9908440e-01
   1.0801404e+02   2.9850390e-01
   1.0802089e+02   2.9793920e-01
   1.0802774e+02   2.9737030e-01
   1.0803457e+02   2.9679320e-01
   1.0804139e+02   2.9622680e-01
   1.0804821e+02   2.9565890e-01
   1.0805501e+02   2.9508330e-01
   1.0806180e+02   2.9451470e-01
   1.0806858e+02   2.9393820e-01
   1.0807535e+02   2.9337080e-01
   1.0808211e+02   2.9280740e-01
   1.0808886e+02   2.9223050e-01
   1.0809560e+02   2.9166940e-01
   1.0810233e+02   2.9110830e-01
   1.0810904e+02   2.9052300e-01
   1.0811575e+02   2.8995470e-01
   1.0812245e+02   2.8937830e-01
   1.0812913e+02   2.8880360e-01
   1.0813581e+02   2.8824070e-01
   1.0814248e+02   2.8767790e-01
   1.0814913e+02   2.8711300e-01
   1.0815578e+02   2.8654990e-01
   1.0816241e+02   2.8598060e-01
   1.0816904e+02   2.8542050e-01
   1.0817565e+02   2.8485320e-01
   1.0818226e+02   2.8428440e-01
   1.0818885e+02   2.8373440e-01
   1.0819544e+02   2.8317800e-01
   1.0820201e+02   2.8261510e-01
   1.0820858e+02   2.8205860e-01
   1.0821514e+02   2.8150350e-01
   1.0822168e+02   2.8094630e-01
   1.0822822e+02   2.8038010e-01
   1.0823474e+02   2.7981570e-01
   1.0824126e+02   2.7925400e-01
   1.0824776e+02   2.7869090e-01
   1.0825426e+02   2.7811980e-01
   1.0826075e+02   2.7756160e-01
   1.0826723e+02   2.7699290e-01
   1.0827369e+02   2.7643020e-01
   1.0828015e+02   2.7586220e-01
   1.0828660e+02   2.7529690e-01
   1.0829304e+02   2.7473810e-01
   1.0829947e+02   2.7417460e-01
   1.0830589e+02   2.7363140e-01
   1.0831230e+02   2.7308790e-01
   1.0831870e+02   2.7253550e-01
   1.0832509e+02   2.7198430e-01
   1.0833147e+02   2.7143120e-01
   1.0833784e+02   2.7086810e-01
   1.0834421e+02   2.7031490e-01
   1.0835056e+02   2.6976360e-01
   1.0835691e+02   2.6922570e-01
   1.0836324e+02   2.6868360e-01
   1.0836957e+02   2.6813490e-01
   1.0837588e+02   2.6757560e-01
   1.0838219e+02   2.6701360e-01
   1.0838849e+02   2.6646460e-01
   1.0839478e+02   2.6591560e-01
   1.0840106e+02   2.6535620e-01
   1.0840733e+02   2.6479260e-01
   1.0841359e+02   2.6424720e-01
   1.0841985e+02   2.6370770e-01
   1.0842609e+02   2.6315800e-01
   1.0843233e+02   2.6260260e-01
   1.0843855e+02   2.6204970e-01
   1.0844477e+02   2.6151290e-01
   1.0845098e+02   2.6096500e-01
   1.0845718e+02   2.6041620e-01
   1.0846337e+02   2.5986770e-01
   1.0846955e+02   2.5932660e-01
   1.0847573e+02   2.5877830e-01
   1.0848189e+02   2.5823500e-01
   1.0848805e+02   2.5768450e-01
   1.0849419e+02   2.5714800e-01
   1.0850033e+02   2.5660840e-01
   1.0850646e+02   2.5605730e-01
   1.0851258e+02   2.5551290e-01
   1.0851870e+02   2.5495140e-01
   1.0852480e+02   2.5440880e-01
   1.0853090e+02   2.5386330e-01
   1.0853698e+02   2.5331780e-01
   1.0854306e+02   2.5278910e-01
   1.0854913e+02   2.5224110e-01
   1.0855519e+02   2.5172210e-01
   1.0856124e+02   2.5118820e-01
   1.0856729e+02   2.5065300e-01
   1.0857332e+02   2.5010330e-01
   1.0857935e+02   2.4956640e-01
   1.0858537e+02   2.4902610e-01
   1.0859138e+02   2.4847990e-01
   1.0859739e+02   2.4793570e-01
   1.0860338e+02   2.4739100e-01
   1.0860937e+02   2.4685710e-01
   1.0861534e+02   2.4632240e-01
   1.0862131e+02   2.4579310e-01
   1.0862728e+02   2.4525740e-01
   1.0863323e+02   2.4473020e-01
   1.0863917e+02   2.4420040e-01
   1.0864511e+02   2.4367740e-01
   1.0865104e+02   2.4314170e-01
   1.0865696e+02   2.4260500e-01
   1.0866287e+02   2.4207330e-01
   1.0866878e+02   2.4154620e-01
   1.0867467e+02   2.4101650e-01
   1.0868056e+02   2.4048660e-01
   1.0868644e+02   2.3996170e-01
   1.0869232e+02   2.3944070e-01
   1.0869818e+02   2.3890750e-01
   1.0870404e+02   2.3837960e-01
   1.0870989e+02   2.3784420e-01
   1.0871573e+02   2.3731980e-01
   1.0872156e+02   2.3679280e-01
   1.0872739e+02   2.3626860e-01
   1.0873321e+02   2.3575030e-01
   1.0873902e+02   2.3522260e-01
   1.0874482e+02   2.3468880e-01
   1.0875061e+02   2.3414960e-01
   1.0875640e+02   2.3360940e-01
   1.0876218e+02   2.3308070e-01
   1.0876795e+02   2.3254900e-01
   1.0877371e+02   2.3201370e-01
   1.0877947e+02   2.3149110e-01
   1.0878522e+02   2.3096090e-01
   1.0879096e+02   2.3044120e-01
   1.0879669e+02   2.2991310e-01
   1.0880242e+02   2.2938870e-01
   1.0880814e+02   2.2885370e-01
   1.0881385e+02   2.2833150e-01
   1.0881955e+02   2.2779160e-01
   1.0882525e+02   2.2726730e-01
   1.0883093e+02   2.2675360e-01
   1.0883661e+02   2.2623130e-01
   1.0884229e+02   2.2571090e-01
   1.0884795e+02   2.2520040e-01
   1.0885361e+02   2.2468440e-01
   1.0885926e+02   2.2416080e-01
   1.0886491e+02   2.2364010e-01
   1.0887054e+02   2.2310230e-01
   1.0887617e+02   2.2257840e-01
   1.0888179e+02   2.2206670e-01
   1.0888741e+02   2.2154750e-01
   1.0889302e+02   2.2102590e-01
   1.0889862e+02   2.2051150e-01
   1.0890421e+02   2.1999100e-01
   1.0890980e+02   2.1945850e-01
   1.0891537e+02   2.1895250e-01
   1.0892095e+02   2.1843840e-01
   1.0892651e+02   2.1793180e-01
   1.0893207e+02   2.1740160e-01
   1.0893762e+02   2.1688320e-01
   1.0894316e+02   2.1635220e-01
   1.0894870e+02   2.1583590e-01
   1.0895423e+02   2.1531780e-01
   1.0895975e+02   2.1481630e-01
   1.0896526e+02   2.1430560e-01
   1.0897077e+02   2.1378570e-01
   1.0897627e+02   2.1327150e-01
   1.0898176e+02   2.1276020e-01
   1.0898725e+02   2.1225290e-01
   1.0899273e+02   2.1173900e-01
   1.0899821e+02   2.1122510e-01
   1.0900367e+02   2.1070710e-01
   1.0900913e+02   2.1019610e-01
   1.0901458e+02   2.0970080e-01
   1.0902003e+02   2.0918380e-01
   1.0902547e+02   2.0867430e-01
   1.0903090e+02   2.0816130e-01
   1.0903633e+02   2.0764970e-01
   1.0904174e+02   2.0714470e-01
   1.0904716e+02   2.0664190e-01
   1.0905256e+02   2.0613030e-01
   1.0905796e+02   2.0562390e-01
   1.0906335e+02   2.0511190e-01
   1.0906874e+02   2.0460610e-01
   1.0907411e+02   2.0410150e-01
   1.0907949e+02   2.0359170e-01
   1.0908485e+02   2.0308130e-01
   1.0909021e+02   2.0257400e-01
   1.0909556e+02   2.0206470e-01
   1.0910091e+02   2.0155540e-01
   1.0910624e+02   2.0104610e-01
   1.0911158e+02   2.0054770e-01
   1.0911690e+02   2.0004190e-01
   1.0912222e+02   1.9954830e-01
   1.0912753e+02   1.9904280e-01
   1.0913284e+02   1.9853610e-01
   1.0913814e+02   1.9802850e-01
   1.0914343e+02   1.9752540e-01
   1.0914872e+02   1.9701270e-01
   1.0915400e+02   1.9651570e-01
   1.0915927e+02   1.9601400e-01
   1.0916454e+02   1.9552290e-01
   1.0916980e+02   1.9501850e-01
   1.0917506e+02   1.9452070e-01
   1.0918030e+02   1.9402640e-01
   1.0918555e+02   1.9353670e-01
   1.0919078e+02   1.9303570e-01
   1.0919601e+02   1.9254320e-01
   1.0920123e+02   1.9203990e-01
   1.0920645e+02   1.9154250e-01
   1.0921166e+02   1.9105040e-01
   1.0921686e+02   1.9054970e-01
   1.0922206e+02   1.9004700e-01
   1.0922725e+02   1.8955340e-01
   1.0923244e+02   1.8906040e-01
   1.0923762e+02   1.8856510e-01
   1.0924279e+02   1.8807510e-01
   1.0924796e+02   1.8757690e-01
   1.0925312e+02   1.8708550e-01
   1.0925828e+02   1.8659760e-01
   1.0926342e+02   1.8610440e-01
   1.0926857e+02   1.8559830e-01
   1.0927370e+02   1.8510670e-01
   1.0927883e+02   1.8461110e-01
   1.0928396e+02   1.8411460e-01
   1.0928908e+02   1.8361280e-01
   1.0929419e+02   1.8311780e-01
   1.0929930e+02   1.8262540e-01
   1.0930440e+02   1.8213480e-01
   1.0930949e+02   1.8163890e-01
   1.0931458e+02   1.8114280e-01
   1.0931966e+02   1.8065370e-01
   1.0932474e+02   1.8016390e-01
   1.0932981e+02   1.7966200e-01
   1.0933487e+02   1.7916230e-01
   1.0933993e+02   1.7867000e-01
   1.0934498e+02   1.7817800e-01
   1.0935003e+02   1.7767970e-01
   1.0935507e+02   1.7718030e-01
   1.0936011e+02   1.7667720e-01
   1.0936514e+02   1.7618300e-01
   1.0937016e+02   1.7568150e-01
   1.0937518e+02   1.7519090e-01
   1.0938019e+02   1.7469600e-01
   1.0938520e+02   1.7421050e-01
   1.0939020e+02   1.7370780e-01
   1.0939519e+02   1.7321930e-01
   1.0940018e+02   1.7273160e-01
   1.0940516e+02   1.7225580e-01
   1.0941014e+02   1.7176950e-01
   1.0941511e+02   1.7129920e-01
   1.0942008e+02   1.7082470e-01
   1.0942504e+02   1.7034100e-01
   1.0943000e+02   1.6985800e-01
   1.0943495e+02   1.6938260e-01
   1.0943989e+02   1.6890040e-01
   1.0944483e+02   1.6841900e-01
   1.0944976e+02   1.6793540e-01
   1.0945469e+02   1.6744980e-01
   1.0945961e+02   1.6697900e-01
   1.0946452e+02   1.6650000e-01
   1.0946943e+02   1.6601930e-01
   1.0947434e+02   1.6553200e-01
   1.0947924e+02   1.6505310e-01
   1.0948413e+02   1.6457540e-01
   1.0948902e+02   1.6408340e-01
   1.0949390e+02   1.6361060e-01
   1.0949878e+02   1.6314130e-01
   1.0950365e+02   1.6266080e-01
   1.0950851e+02   1.6217750e-01
   1.0951338e+02   1.6169500e-01
   1.0951823e+02   1.6121250e-01
   1.0952308e+02   1.6072770e-01
   1.0952792e+02   1.6025080e-01
   1.0953276e+02   1.5977930e-01
   1.0953760e+02   1.5930750e-01
   1.0954243e+02   1.5884530e-01
   1.0954725e+02   1.5835670e-01
   1.0955207e+02   1.5788110e-01
   1.0955688e+02   1.5739170e-01
   1.0956168e+02   1.5691200e-01
   1.0956649e+02   1.5643060e-01
   1.0957128e+02   1.5594820e-01
   1.0957607e+02   1.5547350e-01
   1.0958086e+02   1.5499960e-01
   1.0958564e+02   1.5451750e-01
   1.0959041e+02   1.5403260e-01
   1.0959518e+02   1.5355400e-01
   1.0959995e+02   1.5308060e-01
   1.0960471e+02   1.5260500e-01
   1.0960946e+02   1.5213630e-01
   1.0961421e+02   1.5165350e-01
   1.0961895e+02   1.5117640e-01
   1.0962369e+02   1.5070180e-01
   1.0962843e+02   1.5022960e-01
   1.0963316e+02   1.4977330e-01
   1.0963788e+02   1.4929900e-01
   1.0964260e+02   1.4881880e-01
   1.0964731e+02   1.4832890e-01
   1.0965202e+02   1.4785470e-01
   1.0965672e+02   1.4737150e-01
   1.0966142e+02   1.4689290e-01
   1.0966611e+02   1.4642890e-01
   1.0967080e+02   1.4596650e-01
   1.0967548e+02   1.4550780e-01
   1.0968016e+02   1.4502470e-01
   1.0968483e+02   1.4455060e-01
   1.0968950e+02   1.4407930e-01
   1.0969416e+02   1.4360350e-01
   1.0969882e+02   1.4313220e-01
   1.0970347e+02   1.4267270e-01
   1.0970812e+02   1.4219720e-01
   1.0971276e+02   1.4172470e-01
   1.0971740e+02   1.4124990e-01
   1.0972203e+02   1.4078640e-01
   1.0972666e+02   1.4030960e-01
   1.0973128e+02   1.3984200e-01
   1.0973590e+02   1.3937040e-01
   1.0974051e+02   1.3890260e-01
   1.0974512e+02   1.3842590e-01
   1.0974972e+02   1.3796430e-01
   1.0975432e+02   1.3748740e-01
   1.0975891e+02   1.3701420e-01
   1.0976350e+02   1.3654210e-01
   1.0976808e+02   1.3607630e-01
   1.0977266e+02   1.3561530e-01
   1.0977724e+02   1.3514630e-01
   1.0978181e+02   1.3467910e-01
   1.0978637e+02   1.3422050e-01
   1.0979093e+02   1.3377150e-01
   1.0979548e+02   1.3330880e-01
   1.0980003e+02   1.3284580e-01
   1.0980458e+02   1.3238070e-01
   1.0980912e+02   1.3191420e-01
   1.0981366e+02   1.3145430e-01
   1.0981819e+02   1.3098270e-01
   1.0982271e+02   1.3050830e-01
   1.0982723e+02   1.3004430e-01
   1.0983175e+02   1.2957200e-01
   1.0983626e+02   1.2911820e-01
   1.0984077e+02   1.2865530e-01
   1.0984527e+02   1.2819040e-01
   1.0984977e+02   1.2773160e-01
   1.0985426e+02   1.2728310e-01
   1.0985875e+02   1.2681180e-01
   1.0986324e+02   1.2634700e-01
   1.0986772e+02   1.2588500e-01
   1.0987219e+02   1.2541700e-01
   1.0987666e+02   1.2496470e-01
   1.0988113e+02   1.2449870e-01
   1.0988559e+02   1.2404960e-01
   1.0989005e+02   1.2358700e-01
   1.0989450e+02   1.2312400e-01
   1.0989895e+02   1.2266620e-01
   1.0990339e+02   1.2221500e-01
   1.0990783e+02   1.2175080e-01
   1.0991226e+02   1.2129420e-01
   1.0991669e+02   1.2082640e-01
   1.0992111e+02   1.2036590e-01
   1.0992554e+02   1.1991570e-01
   1.0992995e+02   1.1945560e-01
   1.0993436e+02   1.1900370e-01
   1.0993877e+02   1.1854890e-01
   1.0994317e+02   1.1809420e-01
   1.0994757e+02   1.1762580e-01
   1.0995196e+02   1.1717550e-01
   1.0995635e+02   1.1671350e-01
   1.0996074e+02   1.1626370e-01
   1.0996512e+02   1.1581670e-01
   1.0996949e+02   1.1536540e-01
   1.0997386e+02   1.1491320e-01
   1.0997823e+02   1.1445650e-01
   1.0998259e+02   1.1400330e-01
   1.0998695e+02   1.1355010e-01
   1.0999131e+02   1.1309200e-01
   1.0999565e+02   1.1262890e-01
   1.1000000e+02   1.1217080e-01
   1.1000434e+02   1.1170890e-01
   1.1000868e+02   1.1127400e-01
   1.1001301e+02   1.1081550e-01
   1.1001734e+02   1.1035820e-01
   1.1002166e+02   1.0989470e-01
   1.1002598e+02   1.0944610e-01
   1.1003029e+02   1.0898690e-01
   1.1003461e+02   1.0852500e-01
   1.1003891e+02   1.0806710e-01
   1.1004321e+02   1.0762560e-01
   1.1004751e+02   1.0718110e-01
   1.1005181e+02   1.0673040e-01
   1.1005609e+02   1.0627650e-01
   1.1006038e+02   1.0583110e-01
   1.1006466e+02   1.0537600e-01
   1.1006894e+02   1.0493330e-01
   1.1007321e+02   1.0448180e-01
   1.1007748e+02   1.0402730e-01
   1.1008174e+02   1.0358970e-01
   1.1008600e+02   1.0313430e-01
   1.1009026e+02   1.0268420e-01
   1.1009451e+02   1.0224470e-01
   1.1009876e+02   1.0179520e-01
   1.1010300e+02   1.0133730e-01
   1.1010724e+02   1.0086850e-01
   1.1011147e+02   1.0042420e-01
   1.1011570e+02   9.9986100e-02
   1.1011993e+02   9.9538700e-02
   1.1012415e+02   9.9093500e-02
   1.1012837e+02   9.8642000e-02
   1.1013259e+02   9.8190900e-02
   1.1013680e+02   9.7735100e-02
   1.1014100e+02   9.7283200e-02
   1.1014521e+02   9.6820900e-02
   1.1014940e+02   9.6389700e-02
   1.1015360e+02   9.5951100e-02
   1.1015779e+02   9.5498600e-02
   1.1016197e+02   9.5057400e-02
   1.1016616e+02   9.4593100e-02
   1.1017033e+02   9.4150900e-02
   1.1017451e+02   9.3696900e-02
   1.1017868e+02   9.3250600e-02
   1.1018284e+02   9.2799000e-02
   1.1018700e+02   9.2342700e-02
   1.1019116e+02   9.1901100e-02
   1.1019532e+02   9.1456300e-02
   1.1019947e+02   9.1014400e-02
   1.1020361e+02   9.0569400e-02
   1.1020775e+02   9.0120100e-02
   1.1021189e+02   8.9684400e-02
   1.1021603e+02   8.9228300e-02
   1.1022016e+02   8.8791800e-02
   1.1022428e+02   8.8350100e-02
   1.1022841e+02   8.7896500e-02
   1.1023252e+02   8.7464000e-02
   1.1023664e+02   8.7033900e-02
   1.1024075e+02   8.6590200e-02
   1.1024486e+02   8.6143800e-02
   1.1024896e+02   8.5704100e-02
   1.1025306e+02   8.5254400e-02
   1.1025715e+02   8.4823000e-02
   1.1026125e+02   8.4381400e-02
   1.1026533e+02   8.3933200e-02
   1.1026942e+02   8.3490000e-02
   1.1027350e+02   8.3041200e-02
   1.1027757e+02   8.2598500e-02
   1.1028164e+02   8.2152000e-02
   1.1028571e+02   8.1714000e-02
   1.1028978e+02   8.1278000e-02
   1.1029384e+02   8.0836900e-02
   1.1029789e+02   8.0386400e-02
   1.1030195e+02   7.9953200e-02
   1.1030600e+02   7.9510100e-02
   1.1031004e+02   7.9061800e-02
   1.1031408e+02   7.8623600e-02
   1.1031812e+02   7.8181700e-02
   1.1032216e+02   7.7740400e-02
   1.1032619e+02   7.7298800e-02
   1.1033021e+02   7.6868000e-02
   1.1033424e+02   7.6428100e-02
   1.1033826e+02   7.5994100e-02
   1.1034227e+02   7.5555400e-02
   1.1034628e+02   7.5130900e-02
   1.1035029e+02   7.4686000e-02
   1.1035430e+02   7.4245800e-02
   1.1035830e+02   7.3809300e-02
   1.1036230e+02   7.3361300e-02
   1.1036629e+02   7.2921200e-02
   1.1037028e+02   7.2509300e-02
   1.1037426e+02   7.2080900e-02
   1.1037825e+02   7.1639600e-02
   1.1038223e+02   7.1192300e-02
   1.1038620e+02   7.0762100e-02
   1.1039017e+02   7.0322700e-02
   1.1039414e+02   6.9903100e-02
   1.1039811e+02   6.9471300e-02
   1.1040207e+02   6.9030500e-02
   1.1040602e+02   6.8587400e-02
   1.1040998e+02   6.8147700e-02
   1.1041393e+02   6.7706800e-02
   1.1041787e+02   6.7285900e-02
   1.1042182e+02   6.6859000e-02
   1.1042576e+02   6.6423300e-02
   1.1042969e+02   6.5989000e-02
   1.1043362e+02   6.5565000e-02
   1.1043755e+02   6.5136700e-02
   1.1044148e+02   6.4702400e-02
   1.1044540e+02   6.4267900e-02
   1.1044932e+02   6.3843500e-02
   1.1045323e+02   6.3421900e-02
   1.1045714e+02   6.2999100e-02
   1.1046105e+02   6.2564700e-02
   1.1046495e+02   6.2133600e-02
   1.1046885e+02   6.1700000e-02
   1.1047275e+02   6.1259500e-02
   1.1047664e+02   6.0830300e-02
   1.1048053e+02   6.0404700e-02
   1.1048442e+02   5.9969200e-02
   1.1048830e+02   5.9536300e-02
   1.1049218e+02   5.9106200e-02
   1.1049606e+02   5.8685500e-02
   1.1049993e+02   5.8264800e-02
   1.1050380e+02   5.7831400e-02
   1.1050766e+02   5.7399100e-02
   1.1051153e+02   5.6971300e-02
   1.1051538e+02   5.6551800e-02
   1.1051924e+02   5.6119000e-02
   1.1052309e+02   5.5685300e-02
   1.1052694e+02   5.5266200e-02
   1.1053078e+02   5.4849800e-02
   1.1053463e+02   5.4413900e-02
   1.1053846e+02   5.3998200e-02
   1.1054230e+02   5.3572400e-02
   1.1054613e+02   5.3152600e-02
   1.1054996e+02   5.2726000e-02
   1.1055378e+02   5.2304300e-02
   1.1055760e+02   5.1869500e-02
   1.1056142e+02   5.1425100e-02
   1.1056524e+02   5.1007200e-02
   1.1056905e+02   5.0590500e-02
   1.1057286e+02   5.0163400e-02
   1.1057666e+02   4.9751900e-02
   1.1058046e+02   4.9318100e-02
   1.1058426e+02   4.8896900e-02
   1.1058805e+02   4.8477600e-02
   1.1059185e+02   4.8035800e-02
   1.1059563e+02   4.7606200e-02
   1.1059942e+02   4.7181600e-02
   1.1060320e+02   4.6755100e-02
   1.1060698e+02   4.6329000e-02
   1.1061075e+02   4.5912900e-02
   1.1061452e+02   4.5498600e-02
   1.1061829e+02   4.5072600e-02
   1.1062206e+02   4.4643500e-02
   1.1062582e+02   4.4229100e-02
   1.1062958e+02   4.3810800e-02
   1.1063333e+02   4.3402100e-02
   1.1063709e+02   4.2982600e-02
   1.1064083e+02   4.2553000e-02
   1.1064458e+02   4.2143500e-02
   1.1064832e+02   4.1727300e-02
   1.1065206e+02   4.1300700e-02
   1.1065580e+02   4.0869900e-02
   1.1065953e+02   4.0438400e-02
   1.1066326e+02   4.0017400e-02
   1.1066699e+02   3.9591300e-02
   1.1067071e+02   3.9177600e-02
   1.1067443e+02   3.8759500e-02
   1.1067815e+02   3.8336500e-02
   1.1068186e+02   3.7904700e-02
   1.1068557e+02   3.7482400e-02
   1.1068928e+02   3.7065400e-02
   1.1069298e+02   3.6656000e-02
   1.1069668e+02   3.6234000e-02
   1.1070038e+02   3.5828100e-02
   1.1070407e+02   3.5405000e-02
   1.1070776e+02   3.4983200e-02
   1.1071145e+02   3.4550000e-02
   1.1071514e+02   3.4134500e-02
   1.1071882e+02   3.3720100e-02
   1.1072250e+02   3.3310100e-02
   1.1072617e+02   3.2897700e-02
   1.1072985e+02   3.2479900e-02
   1.1073352e+02   3.2064800e-02
   1.1073718e+02   3.1649000e-02
   1.1074085e+02   3.1215200e-02
   1.1074451e+02   3.0804600e-02
   1.1074816e+02   3.0385200e-02
   1.1075182e+02   2.9973100e-02
   1.1075547e+02   2.9562000e-02
   1.1075912e+02   2.9148300e-02
   1.1076276e+02   2.8724600e-02
   1.1076640e+02   2.8288800e-02
   1.1077004e+02   2.7868700e-02
   1.1077368e+02   2.7457100e-02
   1.1077731e+02   2.7036400e-02
   1.1078094e+02   2.6623600e-02
   1.1078457e+02   2.6202900e-02
   1.1078819e+02   2.5800900e-02
   1.1079181e+02   2.5377900e-02
   1.1079543e+02   2.4959200e-02
   1.1079904e+02   2.4533900e-02
   1.1080266e+02   2.4121200e-02
   1.1080626e+02   2.3709000e-02
   1.1080987e+02   2.3302500e-02
   1.1081347e+02   2.2876100e-02
   1.1081707e+02   2.2457700e-02
   1.1082067e+02   2.2059700e-02
   1.1082426e+02   2.1639200e-02
   1.1082785e+02   2.1233800e-02
   1.1083144e+02   2.0833000e-02
   1.1083503e+02   2.0419600e-02
   1.1083861e+02   2.0016600e-02
   1.1084219e+02   1.9598000e-02
   1.1084576e+02   1.9183500e-02
   1.1084934e+02   1.8778600e-02
   1.1085291e+02   1.8375700e-02
   1.1085647e+02   1.7948600e-02
   1.1086004e+02   1.7537500e-02
   1.1086360e+02   1.7119800e-02
   1.1086716e+02   1.6708800e-02
   1.1087071e+02   1.6299900e-02
   1.1087426e+02   1.5891800e-02
   1.1087781e+02   1.5474500e-02
   1.1088136e+02   1.5055700e-02
   1.1088490e+02   1.4651600e-02
   1.1088845e+02   1.4239700e-02
   1.1089198e+02   1.3836400e-02
   1.1089552e+02   1.3434500e-02
   1.1089905e+02   1.3022400e-02
   1.1090258e+02   1.2613800e-02
   1.1090611e+02   1.2214900e-02
   1.1090963e+02   1.1806600e-02
   1.1091315e+02   1.1389100e-02
   1.1091667e+02   1.0970400e-02
   1.1092018e+02   1.0545400e-02
   1.1092370e+02   1.0132400e-02
   1.1092721e+02   9.7250000e-03
   1.1093071e+02   9.3157000e-03
   1.1093422e+02   8.8924000e-03
   1.1093772e+02   8.4922000e-03
   1.1094122e+02   8.0907000e-03
   1.1094471e+02   7.6761000e-03
   1.1094820e+02   7.2807000e-03
   1.1095169e+02   6.8758000e-03
   1.1095518e+02   6.4724000e-03
   1.1095866e+02   6.0587000e-03
   1.1096215e+02   5.6519000e-03
   1.1096562e+02   5.2442000e-03
   1.1096910e+02   4.8478000e-03
   1.1097257e+02   4.4600000e-03
   1.1097604e+02   4.1321000e-03
   1.1097951e+02   3.8218000e-03
   1.1098298e+02   3.5267000e-03
   1.1098644e+02   3.2642000e-03
   1.1098990e+02   3.0080000e-03
   1.1099335e+02   2.7706000e-03
   1.1099681e+02   2.5447000e-03
   1.1100026e+02   2.3375000e-03
   1.1100371e+02   2.1415000e-03
   1.1100715e+02   1.9522000e-03
   1.1101059e+02   1.7792000e-03
   1.1101403e+02   1.6093000e-03
   1.1101747e+02   1.4562000e-03
   1.1102091e+02   1.3048000e-03
   1.1102434e+02   1.1683000e-03
   1.1102777e+02   1.0384000e-03
   1.1103119e+02   9.2070000e-04
   1.1103462e+02   8.1200000e-04
   1.1103804e+02   7.0470000e-04
   1.1104146e+02   6.0610000e-04
   1.1104487e+02   5.1710000e-04
   1.1104828e+02   4.3380000e-04
   1.1105169e+02   3.6160000e-04
   1.1105510e+02   2.9670000e-04
   1.1105851e+02   2.4040000e-04
   1.1106191e+02   1.9110000e-04
   1.1106531e+02   1.4550000e-04
   1.1106871e+02   1.0560000e-04
   1.1107210e+02   7.2200000e-05
   1.1107549e+02   4.5000000e-05
   1.1107888e+02   2.5500000e-05
   1.1108227e+02   9.3000000e-06
   1.1108565e+02   1.2000000e-06
   1.1108903e+02   0.0000000e+00
   1.1109241e+02   0.0000000e+00
   1.1109579e+02   0.0000000e+00
   1.1109916e+02   0.0000000e+00
   1.1110253e+02   0.0000000e+00
   1.1110590e+02   0.0000000e+00
   1.1110926e+02   0.0000000e+00
   1.1111263e+02   0.0000000e+00
   1.1111599e+02   0.0000000e+00
   1.1111934e+02   0.0000000e+00
   1.1112270e+02   0.0000000e+00
   1.1112605e+02   0.0000000e+00
   1.1112940e+02   0.0000000e+00
   1.1113275e+02   0.0000000e+00
   1.1113609e+02   0.0000000e+00
   1.1113943e+02   0.0000000e+00
   1.1114277e+02   0.0000000e+00
   1.1114611e+02   0.0000000e+00
   1.1114944e+02   0.0000000e+00
   1.1115278e+02   0.0000000e+00
   1.1115611e+02   0.0000000e+00
   1.1115943e+02   0.0000000e+00
   1.1116276e+02   0.0000000e+00
   1.1116608e+02   0.0000000e+00
   1.1116940e+02   0.0000000e+00
   1.1117271e+02   0.0000000e+00
   1.1117603e+02   0.0000000e+00
   1.1117934e+02   0.0000000e+00
   1.1118265e+02   0.0000000e+00
   1.1118595e+02   0.0000000e+00
   1.1118926e+02   0.0000000e+00
   1.1119256e+02   0.0000000e+00
   1.1119586e+02   0.0000000e+00
   1.1119915e+02   0.0000000e+00
   1.1120245e+02   0.0000000e+00
   1.1120574e+02   0.0000000e+00
   1.1120903e+02   0.0000000e+00
   1.1121231e+02   0.0000000e+00
   1.1121560e+02   0.0000000e+00
   1.1121888e+02   0.0000000e+00
   1.1122216e+02   0.0000000e+00
   1.1122544e+02   0.0000000e+00
   1.1122871e+02   0.0000000e+00
   1.1123198e+02   0.0000000e+00
   1.1123525e+02   0.0000000e+00
   1.1123852e+02   0.0000000e+00
   1.1124178e+02   0.0000000e+00
   1.1124504e+02   0.0000000e+00
   1.1124830e+02   0.0000000e+00
   1.1125156e+02   0.0000000e+00
   1.1125481e+02   0.0000000e+00
   1.1125806e+02   0.0000000e+00
   1.1126131e+02   0.0000000e+00
   1.1126456e+02   0.0000000e+00
   1.1126781e+02   0.0000000e+00
   1.1127105e+02   0.0000000e+00
   1.1127429e+02   0.0000000e+00
   1.1127753e+02   0.0000000e+00
   1.1128076e+02   0.0000000e+00
   1.1128399e+02   0.0000000e+00
   1.1128722e+02   0.0000000e+00
   1.1129045e+02   0.0000000e+00
   1.1129368e+02   0.0000000e+00
   1.1129690e+02   0.0000000e+00
   1.1130012e+02   0.0000000e+00
   1.1130334e+02   0.0000000e+00
   1.1130655e+02   0.0000000e+00
   1.1130977e+02   0.0000000e+00
   1.1131298e+02   0.0000000e+00
   1.1131619e+02   0.0000000e+00
   1.1131939e+02   0.0000000e+00
   1.1132260e+02   0.0000000e+00
   1.1132580e+02   0.0000000e+00
   1.1132900e+02   0.0000000e+00
   1.1133219e+02   0.0000000e+00
   1.1133539e+02   0.0000000e+00
   1.1133858e+02   0.0000000e+00
   1.1134177e+02   0.0000000e+00
   1.1134496e+02   0.0000000e+00
   1.1134814e+02   0.0000000e+00
   1.1135133e+02   0.0000000e+00
   1.1135451e+02   0.0000000e+00
   1.1135769e+02   0.0000000e+00
   1.1136086e+02   0.0000000e+00
   1.1136403e+02   0.0000000e+00
   1.1136721e+02   0.0000000e+00
   1.1137037e+02   0.0000000e+00
   1.1137354e+02   0.0000000e+00
   1.1137671e+02   0.0000000e+00
   1.1137987e+02   0.0000000e+00
   1.1138303e+02   0.0000000e+00
   1.1138618e+02   0.0000000e+00
   1.1138934e+02   0.0000000e+00
   1.1139249e+02   0.0000000e+00
   1.1139564e+02   0.0000000e+00
   1.1139879e+02   0.0000000e+00
   1.1140194e+02   0.0000000e+00
   1.1140508e+02   0.0000000e+00
   1.1140822e+02   0.0000000e+00
   1.1141136e+02   0.0000000e+00
   1.1141450e+02   0.0000000e+00
   1.1141763e+02   0.0000000e+00
   1.1142076e+02   0.0000000e+00
   1.1142389e+02   0.0000000e+00
   1.1142702e+02   0.0000000e+00
   1.1143015e+02   0.0000000e+00
   1.1143327e+02   0.0000000e+00
   1.1143639e+02   0.0000000e+00
   1.1143951e+02   0.0000000e+00
   1.1144263e+02   0.0000000e+00
   1.1144574e+02   0.0000000e+00
   1.1144885e+02   0.0000000e+00
   1.1145196e+02   0.0000000e+00
   1.1145507e+02   0.0000000e+00
   1.1145818e+02   0.0000000e+00
   1.1146128e+02   0.0000000e+00
   1.1146438e+02   0.0000000e+00
   1.1146748e+02   0.0000000e+00
   1.1147058e+02   0.0000000e+00
   1.1147367e+02   0.0000000e+00
   1.1147676e+02   0.0000000e+00
   1.1147985e+02   0.0000000e+00
   1.1148294e+02   0.0000000e+00
   1.1148603e+02   0.0000000e+00
   1.1148911e+02   0.0000000e+00
   1.1149219e+02   0.0000000e+00
   1.1149527e+02   0.0000000e+00
   1.1149835e+02   0.0000000e+00
   1.1150142e+02   0.0000000e+00
   1.1150449e+02   0.0000000e+00
   1.1150756e+02   0.0000000e+00
   1.1151063e+02   0.0000000e+00
   1.1151370e+02   0.0000000e+00
   1.1151676e+02   0.0000000e+00
   1.1151982e+02   0.0000000e+00
   1.1152288e+02   0.0000000e+00
   1.1152594e+02   0.0000000e+00
   1.1152900e+02   0.0000000e+00
   1.1153205e+02   0.0000000e+00
   1.1153510e+02   0.0000000e+00
   1.1153815e+02   0.0000000e+00
   1.1154120e+02   0.0000000e+00
   1.1154424e+02   0.0000000e+00
   1.1154728e+02   0.0000000e+00
   1.1155032e+02   0.0000000e+00
   1.1155336e+02   0.0000000e+00
   1.1155640e+02   0.0000000e+00
   1.1155943e+02   0.0000000e+00
   1.1156246e+02   0.0000000e+00
   1.1156549e+02   0.0000000e+00
   1.1156852e+02   0.0000000e+00
   1.1157154e+02   0.0000000e+00
   1.1157457e+02   0.0000000e+00
   1.1157759e+02   0.0000000e+00
   1.1158061e+02   0.0000000e+00
   1.1158362e+02   0.0000000e+00
   1.1158664e+02   0.0000000e+00
   1.1158965e+02   0.0000000e+00
   1.1159266e+02   0.0000000e+00
   1.1159567e+02   0.0000000e+00
   1.1159868e+02   0.0000000e+00
   1.1160168e+02   0.0000000e+00
   1.1160469e+02   0.0000000e+00
   1.1160769e+02   0.0000000e+00
   1.1161068e+02   0.0000000e+00
   1.1161368e+02   0.0000000e+00
   1.1161667e+02   0.0000000e+00
   1.1161967e+02   0.0000000e+00
   1.1162266e+02   0.0000000e+00
   1.1162564e+02   0.0000000e+00
   1.1162863e+02   0.0000000e+00
   1.1163161e+02   0.0000000e+00
   1.1163460e+02   0.0000000e+00
   1.1163758e+02   0.0000000e+00
   1.1164055e+02   0.0000000e+00
   1.1164353e+02   0.0000000e+00
   1.1164650e+02   0.0000000e+00
   1.1164947e+02   0.0000000e+00
   1.1165244e+02   0.0000000e+00
   1.1165541e+02   0.0000000e+00
   1.1165838e+02   0.0000000e+00
   1.1166134e+02   0.0000000e+00
   1.1166430e+02   0.0000000e+00
   1.1166726e+02   0.0000000e+00
   1.1167022e+02   0.0000000e+00
   1.1167317e+02   0.0000000e+00
   1.1167613e+02   0.0000000e+00
   1.1167908e+02   0.0000000e+00
   1.1168203e+02   0.0000000e+00
   1.1168497e+02   0.0000000e+00
   1.1168792e+02   0.0000000e+00
   1.1169086e+02   0.0000000e+00
   1.1169380e+02   0.0000000e+00
   1.1169674e+02   0.0000000e+00
   1.1169968e+02   0.0000000e+00
   1.1170262e+02   0.0000000e+00
   1.1170555e+02   0.0000000e+00
   1.1170848e+02   0.0000000e+00
   1.1171141e+02   0.0000000e+00
   1.1171434e+02   0.0000000e+00
   1.1171726e+02   0.0000000e+00
   1.1172019e+02   0.0000000e+00
   1.1172311e+02   0.0000000e+00
   1.1172603e+02   0.0000000e+00
   1.1172895e+02   0.0000000e+00
   1.1173186e+02   0.0000000e+00
   1.1173478e+02   0.0000000e+00
   1.1173769e+02   0.0000000e+00
   1.1174060e+02   0.0000000e+00
   1.1174351e+02   0.0000000e+00
   1.1174641e+02   0.0000000e+00
   1.1174932e+02   0.0000000e+00
   1.1175222e+02   0.0000000e+00
   1.1175512e+02   0.0000000e+00
   1.1175802e+02   0.0000000e+00
   1.1176091e+02   0.0000000e+00
   1.1176381e+02   0.0000000e+00
   1.1176670e+02   0.0000000e+00
   1.1176959e+02   0.0000000e+00
   1.1177248e+02   0.0000000e+00
   1.1177536e+02   0.0000000e+00
   1.1177825e+02   0.0000000e+00
   1.1178113e+02   0.0000000e+00
   1.1178401e+02   0.0000000e+00
   1.1178689e+02   0.0000000e+00
   1.1178977e+02   0.0000000e+00
   1.1179264e+02   0.0000000e+00
   1.1179552e+02   0.0000000e+00
   1.1179839e+02   0.0000000e+00
   1.1180126e+02   0.0000000e+00
   1.1180413e+02   0.0000000e+00
   1.1180699e+02   0.0000000e+00
   1.1180986e+02   0.0000000e+00
   1.1181272e+02   0.0000000e+00
   1.1181558e+02   0.0000000e+00
   1.1181844e+02   0.0000000e+00
   1.1182129e+02   0.0000000e+00
   1.1182415e+02   0.0000000e+00
   1.1182700e+02   0.0000000e+00
   1.1182985e+02   0.0000000e+00
   1.1183270e+02   0.0000000e+00
   1.1183555e+02   0.0000000e+00
   1.1183839e+02   0.0000000e+00
   1.1184123e+02   0.0000000e+00
   1.1184407e+02   0.0000000e+00
   1.1184691e+02   0.0000000e+00
   1.1184975e+02   0.0000000e+00
   1.1185259e+02   0.0000000e+00
   1.1185542e+02   0.0000000e+00
   1.1185825e+02   0.0000000e+00
   1.1186108e+02   0.0000000e+00
   1.1186391e+02   0.0000000e+00
   1.1186674e+02   0.0000000e+00
   1.1186956e+02   0.0000000e+00
   1.1187239e+02   0.0000000e+00
   1.1187521e+02   0.0000000e+00
   1.1187803e+02   0.0000000e+00
   1.1188084e+02   0.0000000e+00
   1.1188366e+02   0.0000000e+00
   1.1188647e+02   0.0000000e+00
   1.1188928e+02   0.0000000e+00
   1.1189209e+02   0.0000000e+00
   1.1189490e+02   0.0000000e+00
   1.1189771e+02   0.0000000e+00
   1.1190051e+02   0.0000000e+00
   1.1190332e+02   0.0000000e+00
   1.1190612e+02   0.0000000e+00
   1.1190892e+02   0.0000000e+00
   1.1191171e+02   0.0000000e+00
   1.1191451e+02   0.0000000e+00
   1.1191730e+02   0.0000000e+00
   1.1192010e+02   0.0000000e+00
   1.1192289e+02   0.0000000e+00
   1.1192567e+02   0.0000000e+00
   1.1192846e+02   0.0000000e+00
   1.1193125e+02   0.0000000e+00
   1.1193403e+02   0.0000000e+00
   1.1193681e+02   0.0000000e+00
   1.1193959e+02   0.0000000e+00
   1.1194237e+02   0.0000000e+00
   1.1194514e+02   0.0000000e+00
   1.1194792e+02   0.0000000e+00
   1.1195069e+02   0.0000000e+00
   1.1195346e+02   0.0000000e+00
   1.1195623e+02   0.0000000e+00
   1.1195900e+02   0.0000000e+00
   1.1196176e+02   0.0000000e+00
   1.1196453e+02   0.0000000e+00
   1.1196729e+02   0.0000000e+00
   1.1197005e+02   0.0000000e+00
   1.1197281e+02   0.0000000e+00
   1.1197556e+02   0.0000000e+00
   1.1197832e+02   0.0000000e+00
   1.1198107e+02   0.0000000e+00
   1.1198382e+02   0.0000000e+00
   1.1198657e+02   0.0000000e+00
   1.1198932e+02   0.0000000e+00
   1.1199206e+02   0.0000000e+00
   1.1199481e+02   0.0000000e+00
   1.1199755e+02   0.0000000e+00
   1.1200029e+02   0.0000000e+00
   1.1200303e+02   0.0000000e+00
   1.1200577e+02   0.0000000e+00
   1.1200850e+02   0.0000000e+00
   1.1201124e+02   0.0000000e+00
   1.1201397e+02   0.0000000e+00
   1.1201670e+02   0.0000000e+00
   1.1201943e+02   0.0000000e+00
   1.1202216e+02   0.0000000e+00
   1.1202488e+02   0.0000000e+00
   1.1202761e+02   0.0000000e+00
   1.1203033e+02   0.0000000e+00
   1.1203305e+02   0.0000000e+00
   1.1203577e+02   0.0000000e+00
   1.1203848e+02   0.0000000e+00
   1.1204120e+02   0.0000000e+00
   1.1204391e+02   0.0000000e+00
   1.1204663e+02   0.0000000e+00
   1.1204934e+02   0.0000000e+00
   1.1205204e+02   0.0000000e+00
   1.1205475e+02   0.0000000e+00
   1.1205746e+02   0.0000000e+00
   1.1206016e+02   0.0000000e+00
   1.1206286e+02   0.0000000e+00
   1.1206556e+02   0.0000000e+00
   1.1206826e+02   0.0000000e+00
   1.1207096e+02   0.0000000e+00
   1.1207365e+02   0.0000000e+00
   1.1207634e+02   0.0000000e+00
   1.1207904e+02   0.0000000e+00
   1.1208173e+02   0.0000000e+00
   1.1208441e+02   0.0000000e+00
   1.1208710e+02   0.0000000e+00
   1.1208979e+02   0.0000000e+00
   1.1209247e+02   0.0000000e+00
   1.1209515e+02   0.0000000e+00
   1.1209783e+02   0.0000000e+00
   1.1210051e+02   0.0000000e+00
   1.1210319e+02   0.0000000e+00
   1.1210586e+02   0.0000000e+00
   1.1210853e+02   0.0000000e+00
   1.1211121e+02   0.0000000e+00
   1.1211388e+02   0.0000000e+00
   1.1211654e+02   0.0000000e+00
   1.1211921e+02   0.0000000e+00
   1.1212188e+02   0.0000000e+00
   1.1212454e+02   0.0000000e+00
   1.1212720e+02   0.0000000e+00
   1.1212986e+02   0.0000000e+00
   1.1213252e+02   0.0000000e+00
   1.1213518e+02   0.0000000e+00
   1.1213783e+02   0.0000000e+00
   1.1214049e+02   0.0000000e+00
   1.1214314e+02   0.0000000e+00
   1.1214579e+02   0.0000000e+00
   1.1214844e+02   0.0000000e+00
   1.1215109e+02   0.0000000e+00
   1.1215373e+02   0.0000000e+00
   1.1215638e+02   0.0000000e+00
   1.1215902e+02   0.0000000e+00
   1.1216166e+02   0.0000000e+00
   1.1216430e+02   0.0000000e+00
   1.1216694e+02   0.0000000e+00
   1.1216957e+02   0.0000000e+00
   1.1217221e+02   0.0000000e+00
   1.1217484e+02   0.0000000e+00
   1.1217747e+02   0.0000000e+00
   1.1218010e+02   0.0000000e+00
   1.1218273e+02   0.0000000e+00
   1.1218536e+02   0.0000000e+00
   1.1218798e+02   0.0000000e+00
   1.1219060e+02   0.0000000e+00
   1.1219323e+02   0.0000000e+00
   1.1219585e+02   0.0000000e+00
   1.1219846e+02   0.0000000e+00
   1.1220108e+02   0.0000000e+00
   1.1220370e+02   0.0000000e+00
   1.1220631e+02   0.0000000e+00
   1.1220892e+02   0.0000000e+00
   1.1221153e+02   0.0000000e+00
   1.1221414e+02   0.0000000e+00
   1.1221675e+02   0.0000000e+00
   1.1221936e+02   0.0000000e+00
   1.1222196e+02   0.0000000e+00
   1.1222456e+02   0.0000000e+00
   1.1222716e+02   0.0000000e+00
   1.1222976e+02   0.0000000e+00
   1.1223236e+02   0.0000000e+00
   1.1223496e+02   0.0000000e+00
   1.1223755e+02   0.0000000e+00
   1.1224015e+02   0.0000000e+00
   1.1224274e+02   0.0000000e+00
   1.1224533e+02   0.0000000e+00
   1.1224792e+02   0.0000000e+00
   1.1225051e+02   0.0000000e+00
   1.1225309e+02   0.0000000e+00
   1.1225568e+02   0.0000000e+00
   1.1225826e+02   0.0000000e+00
   1.1226084e+02   0.0000000e+00
   1.1226342e+02   0.0000000e+00
   1.1226600e+02   0.0000000e+00
   1.1226858e+02   0.0000000e+00
   1.1227115e+02   0.0000000e+00
   1.1227372e+02   0.0000000e+00
   1.1227630e+02   0.0000000e+00
   1.1227887e+02   0.0000000e+00
   1.1228144e+02   0.0000000e+00
   1.1228400e+02   0.0000000e+00
   1.1228657e+02   0.0000000e+00
   1.1228913e+02   0.0000000e+00
   1.1229170e+02   0.0000000e+00
   1.1229426e+02   0.0000000e+00
   1.1229682e+02   0.0000000e+00
   1.1229938e+02   0.0000000e+00
   1.1230193e+02   0.0000000e+00
   1.1230449e+02   0.0000000e+00
   1.1230704e+02   0.0000000e+00
   1.1230960e+02   0.0000000e+00
   1.1231215e+02   0.0000000e+00
   1.1231470e+02   0.0000000e+00
   1.1231724e+02   0.0000000e+00
   1.1231979e+02   0.0000000e+00
   1.1232234e+02   0.0000000e+00
   1.1232488e+02   0.0000000e+00
   1.1232742e+02   0.0000000e+00
   1.1232996e+02   0.0000000e+00
   1.1233250e+02   0.0000000e+00
   1.1233504e+02   0.0000000e+00
   1.1233757e+02   0.0000000e+00
   1.1234011e+02   0.0000000e+00
   1.1234264e+02   0.0000000e+00
   1.1234517e+02   0.0000000e+00
   1.1234770e+02   0.0000000e+00
   1.1235023e+02   0.0000000e+00
   1.1235276e+02   0.0000000e+00
   1.1235528e+02   0.0000000e+00
   1.1235781e+02   0.0000000e+00
   1.1236033e+02   0.0000000e+00
   1.1236285e+02   0.0000000e+00
   1.1236537e+02   0.0000000e+00
   1.1236789e+02   0.0000000e+00
   1.1237041e+02   0.0000000e+00
   1.1237292e+02   0.0000000e+00
   1.1237544e+02   0.0000000e+00
   1.1237795e+02   0.0000000e+00
   1.1238046e+02   0.0000000e+00
   1.1238297e+02   0.0000000e+00
   1.1238548e+02   0.0000000e+00
   1.1238799e+02   0.0000000e+00
   1.1239049e+02   0.0000000e+00
   1.1239299e+02   0.0000000e+00
   1.1239550e+02   0.0000000e+00
   1.1239800e+02   0.0000000e+00
   1.1240050e+02   0.0000000e+00
   1.1240300e+02   0.0000000e+00
   1.1240549e+02   0.0000000e+00
   1.1240799e+02   0.0000000e+00
   1.1241048e+02   0.0000000e+00
   1.1241297e+02   0.0000000e+00
   1.1241546e+02   0.0000000e+00
   1.1241795e+02   0.0000000e+00
   1.1242044e+02   0.0000000e+00
   1.1242293e+02   0.0000000e+00
   1.1242541e+02   0.0000000e+00
   1.1242790e+02   0.0000000e+00
   1.1243038e+02   0.0000000e+00
   1.1243286e+02   0.0000000e+00
   1.1243534e+02   0.0000000e+00
   1.1243782e+02   0.0000000e+00
   1.1244030e+02   0.0000000e+00
   1.1244277e+02   0.0000000e+00
   1.1244525e+02   0.0000000e+00
   1.1244772e+02   0.0000000e+00
   1.1245019e+02   0.0000000e+00
   1.1245266e+02   0.0000000e+00
   1.1245513e+02   0.0000000e+00
   1.1245759e+02   0.0000000e+00
   1.1246006e+02   0.0000000e+00
   1.1246252e+02   0.0000000e+00
   1.1246499e+02   0.0000000e+00
   1.1246745e+02   0.0000000e+00
   1.1246991e+02   0.0000000e+00
   1.1247237e+02   0.0000000e+00
   1.1247482e+02   0.0000000e+00
   1.1247728e+02   0.0000000e+00
   1.1247973e+02   0.0000000e+00
   1.1248219e+02   0.0000000e+00
   1.1248464e+02   0.0000000e+00
   1.1248709e+02   0.0000000e+00
   1.1248954e+02   0.0000000e+00
   1.1249198e+02   0.0000000e+00
   1.1249443e+02   0.0000000e+00
   1.1249687e+02   0.0000000e+00
   1.1249932e+02   0.0000000e+00
   1.1250176e+02   0.0000000e+00
   1.1250420e+02   0.0000000e+00
   1.1250664e+02   0.0000000e+00
   1.1250908e+02   0.0000000e+00
   1.1251151e+02   0.0000000e+00
   1.1251395e+02   0.0000000e+00
   1.1251638e+02   0.0000000e+00
   1.1251881e+02   0.0000000e+00
   1.1252125e+02   0.0000000e+00
   1.1252368e+02   0.0000000e+00
   1.1252610e+02   0.0000000e+00
   1.1252853e+02   0.0000000e+00
   1.1253096e+02   0.0000000e+00
   1.1253338e+02   0.0000000e+00
   1.1253580e+02   0.0000000e+00
   1.1253822e+02   0.0000000e+00
   1.1254064e+02   0.0000000e+00
   1.1254306e+02   0.0000000e+00
   1.1254548e+02   0.0000000e+00
   1.1254790e+02   0.0000000e+00
   1.1255031e+02   0.0000000e+00
   1.1255273e+02   0.0000000e+00
   1.1255514e+02   0.0000000e+00
   1.1255755e+02   0.0000000e+00
   1.1255996e+02   0.0000000e+00
   1.1256237e+02   0.0000000e+00
   1.1256477e+02   0.0000000e+00
   1.1256718e+02   0.0000000e+00
   1.1256958e+02   0.0000000e+00
   1.1257198e+02   0.0000000e+00
   1.1257439e+02   0.0000000e+00
   1.1257679e+02   0.0000000e+00
   1.1257918e+02   0.0000000e+00
   1.1258158e+02   0.0000000e+00
   1.1258398e+02   0.0000000e+00
   1.1258637e+02   0.0000000e+00
   1.1258877e+02   0.0000000e+00
   1.1259116e+02   0.0000000e+00
   1.1259355e+02   0.0000000e+00
   1.1259594e+02   0.0000000e+00
   1.1259833e+02   0.0000000e+00
   1.1260071e+02   0.0000000e+00
   1.1260310e+02   0.0000000e+00
   1.1260548e+02   0.0000000e+00
   1.1260787e+02   0.0000000e+00
   1.1261025e+02   0.0000000e+00
   1.1261263e+02   0.0000000e+00
   1.1261501e+02   0.0000000e+00
   1.1261739e+02   0.0000000e+00
   1.1261976e+02   0.0000000e+00
   1.1262214e+02   0.0000000e+00
   1.1262451e+02   0.0000000e+00
   1.1262688e+02   0.0000000e+00
   1.1262925e+02   0.0000000e+00
   1.1263162e+02   0.0000000e+00
   1.1263399e+02   0.0000000e+00
   1.1263636e+02   0.0000000e+00
   1.1263873e+02   0.0000000e+00
   1.1264109e+02   0.0000000e+00
   1.1264346e+02   0.0000000e+00
   1.1264582e+02   0.0000000e+00
   1.1264818e+02   0.0000000e+00
   1.1265054e+02   0.0000000e+00
   1.1265290e+02   0.0000000e+00
   1.1265525e+02   0.0000000e+00
   1.1265761e+02   0.0000000e+00
   1.1265996e+02   0.0000000e+00
   1.1266232e+02   0.0000000e+00
   1.1266467e+02   0.0000000e+00
   1.1266702e+02   0.0000000e+00
   1.1266937e+02   0.0000000e+00
   1.1267172e+02   0.0000000e+00
   1.1267406e+02   0.0000000e+00
   1.1267641e+02   0.0000000e+00
   1.1267875e+02   0.0000000e+00
   1.1268110e+02   0.0000000e+00
   1.1268344e+02   0.0000000e+00
   1.1268578e+02   0.0000000e+00
   1.1268812e+02   0.0000000e+00
   1.1269046e+02   0.0000000e+00
   1.1269279e+02   0.0000000e+00
   1.1269513e+02   0.0000000e+00
   1.1269746e+02   0.0000000e+00
   1.1269980e+02   0.0000000e+00
   1.1270213e+02   0.0000000e+00
   1.1270446e+02   0.0000000e+00
   1.1270679e+02   0.0000000e+00
   1.1270912e+02   0.0000000e+00
   1.1271144e+02   0.0000000e+00
   1.1271377e+02   0.0000000e+00
   1.1271609e+02   0.0000000e+00
   1.1271842e+02   0.0000000e+00
   1.1272074e+02   0.0000000e+00
   1.1272306e+02   0.0000000e+00
   1.1272538e+02   0.0000000e+00
   1.1272770e+02   0.0000000e+00
   1.1273001e+02   0.0000000e+00
   1.1273233e+02   0.0000000e+00
   1.1273464e+02   0.0000000e+00
   1.1273696e+02   0.0000000e+00
   1.1273927e+02   0.0000000e+00
   1.1274158e+02   0.0000000e+00
   1.1274389e+02   0.0000000e+00
   1.1274620e+02   0.0000000e+00
   1.1274850e+02   0.0000000e+00
   1.1275081e+02   0.0000000e+00
   1.1275311e+02   0.0000000e+00
   1.1275542e+02   0.0000000e+00
   1.1275772e+02   0.0000000e+00
   1.1276002e+02   0.0000000e+00
   1.1276232e+02   0.0000000e+00
   1.1276462e+02   0.0000000e+00
   1.1276692e+02   0.0000000e+00
   1.1276921e+02   0.0000000e+00
   1.1277151e+02   0.0000000e+00
   1.1277380e+02   0.0000000e+00
   1.1277609e+02   0.0000000e+00
   1.1277838e+02   0.0000000e+00
   1.1278067e+02   0.0000000e+00
   1.1278296e+02   0.0000000e+00
   1.1278525e+02   0.0000000e+00
   1.1278754e+02   0.0000000e+00
   1.1278982e+02   0.0000000e+00
   1.1279211e+02   0.0000000e+00
   1.1279439e+02   0.0000000e+00
   1.1279667e+02   0.0000000e+00
   1.1279895e+02   0.0000000e+00
   1.1280123e+02   0.0000000e+00
   1.1280351e+02   0.0000000e+00
   1.1280578e+02   0.0000000e+00
   1.1280806e+02   0.0000000e+00
   1.1281033e+02   0.0000000e+00
   1.1281261e+02   0.0000000e+00
   1.1281488e+02   0.0000000e+00
   1.1281715e+02   0.0000000e+00
   1.1281942e+02   0.0000000e+00
   1.1282169e+02   0.0000000e+00
   1.1282396e+02   0.0000000e+00
   1.1282622e+02   0.0000000e+00
   1.1282849e+02   0.0000000e+00
   1.1283075e+02   0.0000000e+00
   1.1283301e+02   0.0000000e+00
   1.1283527e+02   0.0000000e+00
   1.1283753e+02   0.0000000e+00
   1.1283979e+02   0.0000000e+00
   1.1284205e+02   0.0000000e+00
   1.1284431e+02   0.0000000e+00
   1.1284656e+02   0.0000000e+00
   1.1284882e+02   0.0000000e+00
   1.1285107e+02   0.0000000e+00
   1.1285332e+02   0.0000000e+00
   1.1285557e+02   0.0000000e+00
   1.1285782e+02   0.0000000e+00
   1.1286007e+02   0.0000000e+00
   1.1286232e+02   0.0000000e+00
   1.1286456e+02   0.0000000e+00
   1.1286681e+02   0.0000000e+00
   1.1286905e+02   0.0000000e+00
   1.1287130e+02   0.0000000e+00
   1.1287354e+02   0.0000000e+00
   1.1287578e+02   0.0000000e+00
   1.1287802e+02   0.0000000e+00
   1.1288026e+02   0.0000000e+00
   1.1288249e+02   0.0000000e+00
   1.1288473e+02   0.0000000e+00
   1.1288696e+02   0.0000000e+00
   1.1288920e+02   0.0000000e+00
   1.1289143e+02   0.0000000e+00
   1.1289366e+02   0.0000000e+00
   1.1289589e+02   0.0000000e+00
   1.1289812e+02   0.0000000e+00
   1.1290035e+02   0.0000000e+00
   1.1290257e+02   0.0000000e+00
   1.1290480e+02   0.0000000e+00
   1.1290702e+02   0.0000000e+00
   1.1290925e+02   0.0000000e+00
   1.1291147e+02   0.0000000e+00
   1.1291369e+02   0.0000000e+00
   1.1291591e+02   0.0000000e+00
   1.1291813e+02   0.0000000e+00
   1.1292034e+02   0.0000000e+00
   1.1292256e+02   0.0000000e+00
   1.1292478e+02   0.0000000e+00
   1.1292699e+02   0.0000000e+00
   1.1292920e+02   0.0000000e+00
   1.1293141e+02   0.0000000e+00
   1.1293363e+02   0.0000000e+00
   1.1293584e+02   0.0000000e+00
   1.1293804e+02   0.0000000e+00
   1.1294025e+02   0.0000000e+00
   1.1294246e+02   0.0000000e+00
   1.1294466e+02   0.0000000e+00
   1.1294687e+02   0.0000000e+00
   1.1294907e+02   0.0000000e+00
   1.1295127e+02   0.0000000e+00
   1.1295347e+02   0.0000000e+00
   1.1295567e+02   0.0000000e+00
   1.1295787e+02   0.0000000e+00
   1.1296007e+02   0.0000000e+00
   1.1296226e+02   0.0000000e+00
   1.1296446e+02   0.0000000e+00
   1.1296665e+02   0.0000000e+00
   1.1296884e+02   0.0000000e+00
   1.1297104e+02   0.0000000e+00
   1.1297323e+02   0.0000000e+00
   1.1297542e+02   0.0000000e+00
   1.1297761e+02   0.0000000e+00
   1.1297979e+02   0.0000000e+00
   1.1298198e+02   0.0000000e+00
   1.1298416e+02   0.0000000e+00
   1.1298635e+02   0.0000000e+00
   1.1298853e+02   0.0000000e+00
   1.1299071e+02   0.0000000e+00
   1.1299289e+02   0.0000000e+00
   1.1299507e+02   0.0000000e+00
   1.1299725e+02   0.0000000e+00
   1.1299943e+02   0.0000000e+00
   1.1300161e+02   0.0000000e+00
   1.1300378e+02   0.0000000e+00
   1.1300595e+02   0.0000000e+00
   1.1300813e+02   0.0000000e+00
   1.1301030e+02   0.0000000e+00
   1.1301247e+02   0.0000000e+00
   1.1301464e+02   0.0000000e+00
   1.1301681e+02   0.0000000e+00
   1.1301898e+02   0.0000000e+00
   1.1302114e+02   0.0000000e+00
   1.1302331e+02   0.0000000e+00
   1.1302547e+02   0.0000000e+00
   1.1302764e+02   0.0000000e+00
   1.1302980e+02   0.0000000e+00
   1.1303196e+02   0.0000000e+00
   1.1303412e+02   0.0000000e+00
   1.1303628e+02   0.0000000e+00
   1.1303844e+02   0.0000000e+00
   1.1304059e+02   0.0000000e+00
   1.1304275e+02   0.0000000e+00
   1.1304491e+02   0.0000000e+00
   1.1304706e+02   0.0000000e+00
   1.1304921e+02   0.0000000e+00
   1.1305136e+02   0.0000000e+00
   1.1305351e+02   0.0000000e+00
   1.1305566e+02   0.0000000e+00
   1.1305781e+02   0.0000000e+00
   1.1305996e+02   0.0000000e+00
   1.1306211e+02   0.0000000e+00
   1.1306425e+02   0.0000000e+00
   1.1306639e+02   0.0000000e+00
   1.1306854e+02   0.0000000e+00
   1.1307068e+02   0.0000000e+00
   1.1307282e+02   0.0000000e+00
   1.1307496e+02   0.0000000e+00
   1.1307710e+02   0.0000000e+00
   1.1307924e+02   0.0000000e+00
   1.1308137e+02   0.0000000e+00
   1.1308351e+02   0.0000000e+00
   1.1308564e+02   0.0000000e+00
   1.1308778e+02   0.0000000e+00
   1.1308991e+02   0.0000000e+00
   1.1309204e+02   0.0000000e+00
   1.1309417e+02   0.0000000e+00
   1.1309630e+02   0.0000000e+00
   1.1309843e+02   0.0000000e+00
   1.1310056e+02   0.0000000e+00
   1.1310268e+02   0.0000000e+00
   1.1310481e+02   0.0000000e+00
   1.1310693e+02   0.0000000e+00
   1.1310906e+02   0.0000000e+00
   1.1311118e+02   0.0000000e+00
   1.1311330e+02   0.0000000e+00
   1.1311542e+02   0.0000000e+00
   1.1311754e+02   0.0000000e+00
   1.1311966e+02   0.0000000e+00
   1.1312177e+02   0.0000000e+00
   1.1312389e+02   0.0000000e+00
   1.1312600e+02   0.0000000e+00
   1.1312812e+02   0.0000000e+00
   1.1313023e+02   0.0000000e+00
   1.1313234e+02   0.0000000e+00
   1.1313445e+02   0.0000000e+00
   1.1313656e+02   0.0000000e+00
   1.1313867e+02   0.0000000e+00
   1.1314078e+02   0.0000000e+00
   1.1314289e+02   0.0000000e+00
   1.1314499e+02   0.0000000e+00
   1.1314710e+02   0.0000000e+00
   1.1314920e+02   0.0000000e+00
   1.1315130e+02   0.0000000e+00
   1.1315340e+02   0.0000000e+00
   1.1315551e+02   0.0000000e+00
   1.1315760e+02   0.0000000e+00
   1.1315970e+02   0.0000000e+00
   1.1316180e+02   0.0000000e+00
   1.1316390e+02   0.0000000e+00
   1.1316599e+02   0.0000000e+00
   1.1316809e+02   0.0000000e+00
   1.1317018e+02   0.0000000e+00
   1.1317227e+02   0.0000000e+00
   1.1317436e+02   0.0000000e+00
   1.1317646e+02   0.0000000e+00
   1.1317854e+02   0.0000000e+00
   1.1318063e+02   0.0000000e+00
   1.1318272e+02   0.0000000e+00
   1.1318481e+02   0.0000000e+00
   1.1318689e+02   0.0000000e+00
   1.1318898e+02   0.0000000e+00
   1.1319106e+02   0.0000000e+00
   1.1319314e+02   0.0000000e+00
   1.1319522e+02   0.0000000e+00
   1.1319730e+02   0.0000000e+00
   1.1319938e+02   0.0000000e+00
   1.1320146e+02   0.0000000e+00
   1.1320354e+02   0.0000000e+00
   1.1320562e+02   0.0000000e+00
   1.1320769e+02   0.0000000e+00
   1.1320977e+02   0.0000000e+00
   1.1321184e+02   0.0000000e+00
   1.1321391e+02   0.0000000e+00
   1.1321598e+02   0.0000000e+00
   1.1321805e+02   0.0000000e+00
   1.1322012e+02   0.0000000e+00
   1.1322219e+02   0.0000000e+00
   1.1322426e+02   0.0000000e+00
   1.1322633e+02   0.0000000e+00
   1.1322839e+02   0.0000000e+00
   1.1323046e+02   0.0000000e+00
   1.1323252e+02   0.0000000e+00
   1.1323458e+02   0.0000000e+00
   1.1323665e+02   0.0000000e+00
   1.1323871e+02   0.0000000e+00
   1.1324077e+02   0.0000000e+00
   1.1324282e+02   0.0000000e+00
   1.1324488e+02   0.0000000e+00
   1.1324694e+02   0.0000000e+00
   1.1324899e+02   0.0000000e+00
   1.1325105e+02   0.0000000e+00
   1.1325310e+02   0.0000000e+00
   1.1325516e+02   0.0000000e+00
   1.1325721e+02   0.0000000e+00
   1.1325926e+02   0.0000000e+00
   1.1326131e+02   0.0000000e+00
   1.1326336e+02   0.0000000e+00
   1.1326541e+02   0.0000000e+00
   1.1326745e+02   0.0000000e+00
   1.1326950e+02   0.0000000e+00
   1.1327155e+02   0.0000000e+00
   1.1327359e+02   0.0000000e+00
   1.1327563e+02   0.0000000e+00
   1.1327767e+02   0.0000000e+00
   1.1327972e+02   0.0000000e+00
   1.1328176e+02   0.0000000e+00
   1.1328380e+02   0.0000000e+00
   1.1328583e+02   0.0000000e+00
   1.1328787e+02   0.0000000e+00
   1.1328991e+02   0.0000000e+00
   1.1329194e+02   0.0000000e+00
   1.1329398e+02   0.0000000e+00
   1.1329601e+02   0.0000000e+00
   1.1329805e+02   0.0000000e+00
   1.1330008e+02   0.0000000e+00
   1.1330211e+02   0.0000000e+00
   1.1330414e+02   0.0000000e+00
   1.1330617e+02   0.0000000e+00
   1.1330819e+02   0.0000000e+00
   1.1331022e+02   0.0000000e+00
   1.1331225e+02   0.0000000e+00
   1.1331427e+02   0.0000000e+00
   1.1331630e+02   0.0000000e+00
   1.1331832e+02   0.0000000e+00
   1.1332034e+02   0.0000000e+00
   1.1332236e+02   0.0000000e+00
   1.1332438e+02   0.0000000e+00
   1.1332640e+02   0.0000000e+00
   1.1332842e+02   0.0000000e+00
   1.1333044e+02   0.0000000e+00
   1.1333246e+02   0.0000000e+00
   1.1333447e+02   0.0000000e+00
   1.1333649e+02   0.0000000e+00
   1.1333850e+02   0.0000000e+00
   1.1334051e+02   0.0000000e+00
   1.1334253e+02   0.0000000e+00
   1.1334454e+02   0.0000000e+00
   1.1334655e+02   0.0000000e+00
   1.1334856e+02   0.0000000e+00
   1.1335057e+02   0.0000000e+00
   1.1335257e+02   0.0000000e+00
   1.1335458e+02   0.0000000e+00
   1.1335658e+02   0.0000000e+00
   1.1335859e+02   0.0000000e+00
   1.1336059e+02   0.0000000e+00
   1.1336260e+02   0.0000000e+00
   1.1336460e+02   0.0000000e+00
   1.1336660e+02   0.0000000e+00
   1.1336860e+02   0.0000000e+00
   1.1337060e+02   0.0000000e+00
   1.1337260e+02   0.0000000e+00
   1.1337459e+02   0.0000000e+00
   1.1337659e+02   0.0000000e+00
   1.1337858e+02   0.0000000e+00
   1.1338058e+02   0.0000000e+00
   1.1338257e+02   0.0000000e+00
   1.1338456e+02   0.0000000e+00
   1.1338656e+02   0.0000000e+00
   1.1338855e+02   0.0000000e+00
   1.1339054e+02   0.0000000e+00
   1.1339253e+02   0.0000000e+00
   1.1339451e+02   0.0000000e+00
   1.1339650e+02   0.0000000e+00
   1.1339849e+02   0.0000000e+00
   1.1340047e+02   0.0000000e+00
   1.1340246e+02   0.0000000e+00
   1.1340444e+02   0.0000000e+00
   1.1340642e+02   0.0000000e+00
   1.1340841e+02   0.0000000e+00
   1.1341039e+02   0.0000000e+00
   1.1341237e+02   0.0000000e+00
   1.1341435e+02   0.0000000e+00
   1.1341632e+02   0.0000000e+00
   1.1341830e+02   0.0000000e+00
   1.1342028e+02   0.0000000e+00
   1.1342225e+02   0.0000000e+00
   1.1342423e+02   0.0000000e+00
   1.1342620e+02   0.0000000e+00
   1.1342817e+02   0.0000000e+00
   1.1343014e+02   0.0000000e+00
   1.1343212e+02   0.0000000e+00
   1.1343409e+02   0.0000000e+00
   1.1343606e+02   0.0000000e+00
   1.1343802e+02   0.0000000e+00
   1.1343999e+02   0.0000000e+00
   1.1344196e+02   0.0000000e+00
   1.1344392e+02   0.0000000e+00
   1.1344589e+02   0.0000000e+00
   1.1344785e+02   0.0000000e+00
   1.1344981e+02   0.0000000e+00
   1.1345178e+02   0.0000000e+00
   1.1345374e+02   0.0000000e+00
   1.1345570e+02   0.0000000e+00
   1.1345766e+02   0.0000000e+00
   1.1345962e+02   0.0000000e+00
   1.1346157e+02   0.0000000e+00
   1.1346353e+02   0.0000000e+00
   1.1346549e+02   0.0000000e+00
   1.1346744e+02   0.0000000e+00
   1.1346939e+02   0.0000000e+00
   1.1347135e+02   0.0000000e+00
   1.1347330e+02   0.0000000e+00
   1.1347525e+02   0.0000000e+00
   1.1347720e+02   0.0000000e+00
   1.1347915e+02   0.0000000e+00
   1.1348110e+02   0.0000000e+00
   1.1348305e+02   0.0000000e+00
   1.1348500e+02   0.0000000e+00
   1.1348694e+02   0.0000000e+00
   1.1348889e+02   0.0000000e+00
   1.1349083e+02   0.0000000e+00
   1.1349278e+02   0.0000000e+00
   1.1349472e+02   0.0000000e+00
   1.1349666e+02   0.0000000e+00
   1.1349860e+02   0.0000000e+00
   1.1350054e+02   0.0000000e+00
   1.1350248e+02   0.0000000e+00
   1.1350442e+02   0.0000000e+00
   1.1350636e+02   0.0000000e+00
   1.1350829e+02   0.0000000e+00
   1.1351023e+02   0.0000000e+00
   1.1351216e+02   0.0000000e+00
   1.1351410e+02   0.0000000e+00
   1.1351603e+02   0.0000000e+00
   1.1351796e+02   0.0000000e+00
   1.1351989e+02   0.0000000e+00
   1.1352183e+02   0.0000000e+00
   1.1352375e+02   0.0000000e+00
   1.1352568e+02   0.0000000e+00
   1.1352761e+02   0.0000000e+00
   1.1352954e+02   0.0000000e+00
   1.1353147e+02   0.0000000e+00
   1.1353339e+02   0.0000000e+00
   1.1353532e+02   0.0000000e+00
   1.1353724e+02   0.0000000e+00
   1.1353916e+02   0.0000000e+00
   1.1354108e+02   0.0000000e+00
   1.1354301e+02   0.0000000e+00
   1.1354493e+02   0.0000000e+00
   1.1354685e+02   0.0000000e+00
   1.1354876e+02   0.0000000e+00
   1.1355068e+02   0.0000000e+00
   1.1355260e+02   0.0000000e+00
   1.1355452e+02   0.0000000e+00
   1.1355643e+02   0.0000000e+00
   1.1355834e+02   0.0000000e+00
   1.1356026e+02   0.0000000e+00
   1.1356217e+02   0.0000000e+00
   1.1356408e+02   0.0000000e+00
   1.1356599e+02   0.0000000e+00
   1.1356790e+02   0.0000000e+00
   1.1356981e+02   0.0000000e+00
   1.1357172e+02   0.0000000e+00
   1.1357363e+02   0.0000000e+00
   1.1357554e+02   0.0000000e+00
   1.1357744e+02   0.0000000e+00
   1.1357935e+02   0.0000000e+00
   1.1358125e+02   0.0000000e+00
   1.1358316e+02   0.0000000e+00
   1.1358506e+02   0.0000000e+00
   1.1358696e+02   0.0000000e+00
   1.1358886e+02   0.0000000e+00
   1.1359076e+02   0.0000000e+00
   1.1359266e+02   0.0000000e+00
   1.1359456e+02   0.0000000e+00
   1.1359646e+02   0.0000000e+00
   1.1359835e+02   0.0000000e+00
   1.1360025e+02   0.0000000e+00
   1.1360215e+02   0.0000000e+00
   1.1360404e+02   0.0000000e+00
   1.1360593e+02   0.0000000e+00
   1.1360783e+02   0.0000000e+00
   1.1360972e+02   0.0000000e+00
   1.1361161e+02   0.0000000e+00
   1.1361350e+02   0.0000000e+00
   1.1361539e+02   0.0000000e+00
   1.1361728e+02   0.0000000e+00
   1.1361917e+02   0.0000000e+00
   1.1362105e+02   0.0000000e+00
   1.1362294e+02   0.0000000e+00
   1.1362482e+02   0.0000000e+00
   1.1362671e+02   0.0000000e+00
   1.1362859e+02   0.0000000e+00
   1.1363048e+02   0.0000000e+00
   1.1363236e+02   0.0000000e+00
   1.1363424e+02   0.0000000e+00
   1.1363612e+02   0.0000000e+00
   1.1363800e+02   0.0000000e+00
   1.1363988e+02   0.0000000e+00
   1.1364176e+02   0.0000000e+00
   1.1364363e+02   0.0000000e+00
   1.1364551e+02   0.0000000e+00
   1.1364739e+02   0.0000000e+00
   1.1364926e+02   0.0000000e+00
   1.1365113e+02   0.0000000e+00
   1.1365301e+02   0.0000000e+00
   1.1365488e+02   0.0000000e+00
   1.1365675e+02   0.0000000e+00
   1.1365862e+02   0.0000000e+00
   1.1366049e+02   0.0000000e+00
   1.1366236e+02   0.0000000e+00
   1.1366423e+02   0.0000000e+00
   1.1366610e+02   0.0000000e+00
   1.1366796e+02   0.0000000e+00
   1.1366983e+02   0.0000000e+00
   1.1367169e+02   0.0000000e+00
   1.1367356e+02   0.0000000e+00
   1.1367542e+02   0.0000000e+00
   1.1367729e+02   0.0000000e+00
   1.1367915e+02   0.0000000e+00
   1.1368101e+02   0.0000000e+00
   1.1368287e+02   0.0000000e+00
   1.1368473e+02   0.0000000e+00
   1.1368659e+02   0.0000000e+00
   1.1368845e+02   0.0000000e+00
   1.1369030e+02   0.0000000e+00
   1.1369216e+02   0.0000000e+00
   1.1369401e+02   0.0000000e+00
   1.1369587e+02   0.0000000e+00
   1.1369772e+02   0.0000000e+00
   1.1369958e+02   0.0000000e+00
   1.1370143e+02   0.0000000e+00
   1.1370328e+02   0.0000000e+00
   1.1370513e+02   0.0000000e+00
   1.1370698e+02   0.0000000e+00
   1.1370883e+02   0.0000000e+00
   1.1371068e+02   0.0000000e+00
   1.1371253e+02   0.0000000e+00
   1.1371437e+02   0.0000000e+00
   1.1371622e+02   0.0000000e+00
   1.1371806e+02   0.0000000e+00
   1.1371991e+02   0.0000000e+00
   1.1372175e+02   0.0000000e+00
   1.1372360e+02   0.0000000e+00
   1.1372544e+02   0.0000000e+00
   1.1372728e+02   0.0000000e+00
   1.1372912e+02   0.0000000e+00
   1.1373096e+02   0.0000000e+00
   1.1373280e+02   0.0000000e+00
   1.1373464e+02   0.0000000e+00
   1.1373647e+02   0.0000000e+00
   1.1373831e+02   0.0000000e+00
   1.1374015e+02   0.0000000e+00
   1.1374198e+02   0.0000000e+00
   1.1374382e+02   0.0000000e+00
   1.1374565e+02   0.0000000e+00
   1.1374748e+02   0.0000000e+00
   1.1374932e+02   0.0000000e+00
   1.1375115e+02   0.0000000e+00
   1.1375298e+02   0.0000000e+00
   1.1375481e+02   0.0000000e+00
   1.1375664e+02   0.0000000e+00
   1.1375846e+02   0.0000000e+00
   1.1376029e+02   0.0000000e+00
   1.1376212e+02   0.0000000e+00
   1.1376394e+02   0.0000000e+00
   1.1376577e+02   0.0000000e+00
   1.1376759e+02   0.0000000e+00
   1.1376942e+02   0.0000000e+00
   1.1377124e+02   0.0000000e+00
   1.1377306e+02   0.0000000e+00
   1.1377488e+02   0.0000000e+00
   1.1377670e+02   0.0000000e+00
   1.1377852e+02   0.0000000e+00
   1.1378034e+02   0.0000000e+00
   1.1378216e+02   0.0000000e+00
   1.1378398e+02   0.0000000e+00
   1.1378580e+02   0.0000000e+00
   1.1378761e+02   0.0000000e+00
   1.1378943e+02   0.0000000e+00
   1.1379124e+02   0.0000000e+00
   1.1379306e+02   0.0000000e+00
   1.1379487e+02   0.0000000e+00
   1.1379668e+02   0.0000000e+00
   1.1379849e+02   0.0000000e+00
   1.1380030e+02   0.0000000e+00
   1.1380211e+02   0.0000000e+00
   1.1380392e+02   0.0000000e+00
   1.1380573e+02   0.0000000e+00
   1.1380754e+02   0.0000000e+00
   1.1380934e+02   0.0000000e+00
   1.1381115e+02   0.0000000e+00
   1.1381296e+02   0.0000000e+00
   1.1381476e+02   0.0000000e+00
   1.1381656e+02   0.0000000e+00
   1.1381837e+02   0.0000000e+00
   1.1382017e+02   0.0000000e+00
   1.1382197e+02   0.0000000e+00
   1.1382377e+02   0.0000000e+00
   1.1382557e+02   0.0000000e+00
   1.1382737e+02   0.0000000e+00
   1.1382917e+02   0.0000000e+00
   1.1383097e+02   0.0000000e+00
   1.1383277e+02   0.0000000e+00
   1.1383456e+02   0.0000000e+00
   1.1383636e+02   0.0000000e+00
   1.1383815e+02   0.0000000e+00
   1.1383995e+02   0.0000000e+00
   1.1384174e+02   0.0000000e+00
   1.1384353e+02   0.0000000e+00
   1.1384533e+02   0.0000000e+00
   1.1384712e+02   0.0000000e+00
   1.1384891e+02   0.0000000e+00
   1.1385070e+02   0.0000000e+00
   1.1385249e+02   0.0000000e+00
   1.1385428e+02   0.0000000e+00
   1.1385606e+02   0.0000000e+00
   1.1385785e+02   0.0000000e+00
   1.1385964e+02   0.0000000e+00
   1.1386142e+02   0.0000000e+00
   1.1386321e+02   0.0000000e+00
   1.1386499e+02   0.0000000e+00
   1.1386677e+02   0.0000000e+00
   1.1386856e+02   0.0000000e+00
   1.1387034e+02   0.0000000e+00
   1.1387212e+02   0.0000000e+00
   1.1387390e+02   0.0000000e+00
   1.1387568e+02   0.0000000e+00
   1.1387746e+02   0.0000000e+00
   1.1387923e+02   0.0000000e+00
   1.1388101e+02   0.0000000e+00
   1.1388279e+02   0.0000000e+00
   1.1388456e+02   0.0000000e+00
   1.1388634e+02   0.0000000e+00
   1.1388811e+02   0.0000000e+00
   1.1388989e+02   0.0000000e+00
   1.1389166e+02   0.0000000e+00
   1.1389343e+02   0.0000000e+00
   1.1389520e+02   0.0000000e+00
   1.1389698e+02   0.0000000e+00
   1.1389875e+02   0.0000000e+00
   1.1390051e+02   0.0000000e+00
   1.1390228e+02   0.0000000e+00
   1.1390405e+02   0.0000000e+00
   1.1390582e+02   0.0000000e+00
   1.1390759e+02   0.0000000e+00
   1.1390935e+02   0.0000000e+00
   1.1391112e+02   0.0000000e+00
   1.1391288e+02   0.0000000e+00
   1.1391464e+02   0.0000000e+00
   1.1391641e+02   0.0000000e+00
   1.1391817e+02   0.0000000e+00
   1.1391993e+02   0.0000000e+00
   1.1392169e+02   0.0000000e+00
   1.1392345e+02   0.0000000e+00
   1.1392521e+02   0.0000000e+00
   1.1392697e+02   0.0000000e+00
   1.1392873e+02   0.0000000e+00
   1.1393048e+02   0.0000000e+00
   1.1393224e+02   0.0000000e+00
   1.1393400e+02   0.0000000e+00
   1.1393575e+02   0.0000000e+00
   1.1393751e+02   0.0000000e+00
   1.1393926e+02   0.0000000e+00
   1.1394101e+02   0.0000000e+00
   1.1394277e+02   0.0000000e+00
   1.1394452e+02   0.0000000e+00
   1.1394627e+02   0.0000000e+00
   1.1394802e+02   0.0000000e+00
   1.1394977e+02   0.0000000e+00
   1.1395152e+02   0.0000000e+00
   1.1395326e+02   0.0000000e+00
   1.1395501e+02   0.0000000e+00
   1.1395676e+02   0.0000000e+00
   1.1395850e+02   0.0000000e+00
   1.1396025e+02   0.0000000e+00
   1.1396199e+02   0.0000000e+00
   1.1396374e+02   0.0000000e+00
   1.1396548e+02   0.0000000e+00
   1.1396722e+02   0.0000000e+00
   1.1396896e+02   0.0000000e+00
   1.1397071e+02   0.0000000e+00
   1.1397245e+02   0.0000000e+00
   1.1397419e+02   0.0000000e+00
   1.1397592e+02   0.0000000e+00
   1.1397766e+02   0.0000000e+00
   1.1397940e+02   0.0000000e+00
   1.1398114e+02   0.0000000e+00
   1.1398287e+02   0.0000000e+00
   1.1398461e+02   0.0000000e+00
   1.1398634e+02   0.0000000e+00
   1.1398808e+02   0.0000000e+00
   1.1398981e+02   0.0000000e+00
   1.1399154e+02   0.0000000e+00
   1.1399328e+02   0.0000000e+00
   1.1399501e+02   0.0000000e+00
   1.1399674e+02   0.0000000e+00
   1.1399847e+02   0.0000000e+00
   1.1400020e+02   0.0000000e+00
   1.1400192e+02   0.0000000e+00
   1.1400365e+02   0.0000000e+00
   1.1400538e+02   0.0000000e+00
   1.1400711e+02   0.0000000e+00
   1.1400883e+02   0.0000000e+00
   1.1401056e+02   0.0000000e+00
   1.1401228e+02   0.0000000e+00
   1.1401401e+02   0.0000000e+00
   1.1401573e+02   0.0000000e+00
   1.1401745e+02   0.0000000e+00
   1.1401917e+02   0.0000000e+00
   1.1402089e+02   0.0000000e+00
   1.1402261e+02   0.0000000e+00
   1.1402433e+02   0.0000000e+00
   1.1402605e+02   0.0000000e+00
   1.1402777e+02   0.0000000e+00
   1.1402949e+02   0.0000000e+00
   1.1403121e+02   0.0000000e+00
   1.1403292e+02   0.0000000e+00
   1.1403464e+02   0.0000000e+00
   1.1403635e+02   0.0000000e+00
   1.1403807e+02   0.0000000e+00
   1.1403978e+02   0.0000000e+00
   1.1404149e+02   0.0000000e+00
   1.1404320e+02   0.0000000e+00
   1.1404492e+02   0.0000000e+00
   1.1404663e+02   0.0000000e+00
   1.1404834e+02   0.0000000e+00
   1.1405005e+02   0.0000000e+00
   1.1405176e+02   0.0000000e+00
   1.1405346e+02   0.0000000e+00
   1.1405517e+02   0.0000000e+00
   1.1405688e+02   0.0000000e+00
   1.1405858e+02   0.0000000e+00
   1.1406029e+02   0.0000000e+00
   1.1406199e+02   0.0000000e+00
   1.1406370e+02   0.0000000e+00
   1.1406540e+02   0.0000000e+00
   1.1406710e+02   0.0000000e+00
   1.1406881e+02   0.0000000e+00
   1.1407051e+02   0.0000000e+00
   1.1407221e+02   0.0000000e+00
   1.1407391e+02   0.0000000e+00
   1.1407561e+02   0.0000000e+00
   1.1407731e+02   0.0000000e+00
   1.1407901e+02   0.0000000e+00
   1.1408070e+02   0.0000000e+00
   1.1408240e+02   0.0000000e+00
   1.1408410e+02   0.0000000e+00
   1.1408579e+02   0.0000000e+00
   1.1408749e+02   0.0000000e+00
   1.1408918e+02   0.0000000e+00
   1.1409087e+02   0.0000000e+00
   1.1409257e+02   0.0000000e+00
   1.1409426e+02   0.0000000e+00
   1.1409595e+02   0.0000000e+00
   1.1409764e+02   0.0000000e+00
   1.1409933e+02   0.0000000e+00
   1.1410102e+02   0.0000000e+00
   1.1410271e+02   0.0000000e+00
   1.1410440e+02   0.0000000e+00
   1.1410609e+02   0.0000000e+00
   1.1410777e+02   0.0000000e+00
   1.1410946e+02   0.0000000e+00
   1.1411114e+02   0.0000000e+00
   1.1411283e+02   0.0000000e+00
   1.1411451e+02   0.0000000e+00
   1.1411620e+02   0.0000000e+00
   1.1411788e+02   0.0000000e+00
   1.1411956e+02   0.0000000e+00
   1.1412124e+02   0.0000000e+00
   1.1412293e+02   0.0000000e+00
   1.1412461e+02   0.0000000e+00
   1.1412629e+02   0.0000000e+00
   1.1412796e+02   0.0000000e+00
   1.1412964e+02   0.0000000e+00
   1.1413132e+02   0.0000000e+00
   1.1413300e+02   0.0000000e+00
   1.1413467e+02   0.0000000e+00
   1.1413635e+02   0.0000000e+00
   1.1413803e+02   0.0000000e+00
   1.1413970e+02   0.0000000e+00
   1.1414137e+02   0.0000000e+00
   1.1414305e+02   0.0000000e+00
   1.1414472e+02   0.0000000e+00
   1.1414639e+02   0.0000000e+00
   1.1414806e+02   0.0000000e+00
   1.1414973e+02   0.0000000e+00
   1.1415140e+02   0.0000000e+00
   1.1415307e+02   0.0000000e+00
   1.1415474e+02   0.0000000e+00
   1.1415641e+02   0.0000000e+00
   1.1415808e+02   0.0000000e+00
   1.1415974e+02   0.0000000e+00
   1.1416141e+02   0.0000000e+00
   1.1416308e+02   0.0000000e+00
   1.1416474e+02   0.0000000e+00
   1.1416641e+02   0.0000000e+00
   1.1416807e+02   0.0000000e+00
   1.1416973e+02   0.0000000e+00
   1.1417139e+02   0.0000000e+00
   1.1417306e+02   0.0000000e+00
   1.1417472e+02   0.0000000e+00
   1.1417638e+02   0.0000000e+00
   1.1417804e+02   0.0000000e+00
   1.1417970e+02   0.0000000e+00
   1.1418135e+02   0.0000000e+00
   1.1418301e+02   0.0000000e+00
   1.1418467e+02   0.0000000e+00
   1.1418633e+02   0.0000000e+00
   1.1418798e+02   0.0000000e+00
   1.1418964e+02   0.0000000e+00
   1.1419129e+02   0.0000000e+00
   1.1419295e+02   0.0000000e+00
   1.1419460e+02   0.0000000e+00
   1.1419625e+02   0.0000000e+00
   1.1419791e+02   0.0000000e+00
   1.1419956e+02   0.0000000e+00
   1.1420121e+02   0.0000000e+00
   1.1420286e+02   0.0000000e+00
   1.1420451e+02   0.0000000e+00
   1.1420616e+02   0.0000000e+00
   1.1420781e+02   0.0000000e+00
   1.1420945e+02   0.0000000e+00
   1.1421110e+02   0.0000000e+00
   1.1421275e+02   0.0000000e+00
   1.1421439e+02   0.0000000e+00
   1.1421604e+02   0.0000000e+00
   1.1421768e+02   0.0000000e+00
   1.1421933e+02   0.0000000e+00
   1.1422097e+02   0.0000000e+00
   1.1422261e+02   0.0000000e+00
   1.1422426e+02   0.0000000e+00
   1.1422590e+02   0.0000000e+00
   1.1422754e+02   0.0000000e+00
   1.1422918e+02   0.0000000e+00
   1.1423082e+02   0.0000000e+00
   1.1423246e+02   0.0000000e+00
   1.1423410e+02   0.0000000e+00
   1.1423574e+02   0.0000000e+00
   1.1423737e+02   0.0000000e+00
   1.1423901e+02   0.0000000e+00
   1.1424065e+02   0.0000000e+00
   1.1424228e+02   0.0000000e+00
   1.1424392e+02   0.0000000e+00
   1.1424555e+02   0.0000000e+00
   1.1424718e+02   0.0000000e+00
   1.1424882e+02   0.0000000e+00
   1.1425045e+02   0.0000000e+00
   1.1425208e+02   0.0000000e+00
   1.1425371e+02   0.0000000e+00
   1.1425534e+02   0.0000000e+00
   1.1425697e+02   0.0000000e+00
   1.1425860e+02   0.0000000e+00
   1.1426023e+02   0.0000000e+00
   1.1426186e+02   0.0000000e+00
   1.1426349e+02   0.0000000e+00
   1.1426511e+02   0.0000000e+00
   1.1426674e+02   0.0000000e+00
   1.1426836e+02   0.0000000e+00
   1.1426999e+02   0.0000000e+00
   1.1427161e+02   0.0000000e+00
   1.1427324e+02   0.0000000e+00
   1.1427486e+02   0.0000000e+00
   1.1427648e+02   0.0000000e+00
   1.1427811e+02   0.0000000e+00
   1.1427973e+02   0.0000000e+00
   1.1428135e+02   0.0000000e+00
   1.1428297e+02   0.0000000e+00
   1.1428459e+02   0.0000000e+00
   1.1428621e+02   0.0000000e+00
   1.1428783e+02   0.0000000e+00
   1.1428944e+02   0.0000000e+00
   1.1429106e+02   0.0000000e+00
   1.1429268e+02   0.0000000e+00
   1.1429429e+02   0.0000000e+00
   1.1429591e+02   0.0000000e+00
   1.1429752e+02   0.0000000e+00
   1.1429914e+02   0.0000000e+00
   1.1430075e+02   0.0000000e+00
   1.1430236e+02   0.0000000e+00
   1.1430398e+02   0.0000000e+00
   1.1430559e+02   0.0000000e+00
   1.1430720e+02   0.0000000e+00
   1.1430881e+02   0.0000000e+00
   1.1431042e+02   0.0000000e+00
   1.1431203e+02   0.0000000e+00
   1.1431364e+02   0.0000000e+00
   1.1431525e+02   0.0000000e+00
   1.1431685e+02   0.0000000e+00
   1.1431846e+02   0.0000000e+00
   1.1432007e+02   0.0000000e+00
   1.1432167e+02   0.0000000e+00
   1.1432328e+02   0.0000000e+00
   1.1432488e+02   0.0000000e+00
   1.1432649e+02   0.0000000e+00
   1.1432809e+02   0.0000000e+00
   1.1432969e+02   0.0000000e+00
   1.1433130e+02   0.0000000e+00
   1.1433290e+02   0.0000000e+00
   1.1433450e+02   0.0000000e+00
   1.1433610e+02   0.0000000e+00
   1.1433770e+02   0.0000000e+00
   1.1433930e+02   0.0000000e+00
   1.1434090e+02   0.0000000e+00
   1.1434249e+02   0.0000000e+00
   1.1434409e+02   0.0000000e+00
   1.1434569e+02   0.0000000e+00
   1.1434729e+02   0.0000000e+00
   1.1434888e+02   0.0000000e+00
   1.1435048e+02   0.0000000e+00
   1.1435207e+02   0.0000000e+00
   1.1435367e+02   0.0000000e+00
   1.1435526e+02   0.0000000e+00
   1.1435685e+02   0.0000000e+00
   1.1435844e+02   0.0000000e+00
   1.1436004e+02   0.0000000e+00
   1.1436163e+02   0.0000000e+00
   1.1436322e+02   0.0000000e+00
   1.1436481e+02   0.0000000e+00
   1.1436640e+02   0.0000000e+00
   1.1436799e+02   0.0000000e+00
   1.1436957e+02   0.0000000e+00
   1.1437116e+02   0.0000000e+00
   1.1437275e+02   0.0000000e+00
   1.1437433e+02   0.0000000e+00
   1.1437592e+02   0.0000000e+00
   1.1437751e+02   0.0000000e+00
   1.1437909e+02   0.0000000e+00
   1.1438067e+02   0.0000000e+00
   1.1438226e+02   0.0000000e+00
   1.1438384e+02   0.0000000e+00
   1.1438542e+02   0.0000000e+00
   1.1438701e+02   0.0000000e+00
   1.1438859e+02   0.0000000e+00
   1.1439017e+02   0.0000000e+00
   1.1439175e+02   0.0000000e+00
   1.1439333e+02   0.0000000e+00
   1.1439491e+02   0.0000000e+00
   1.1439648e+02   0.0000000e+00
   1.1439806e+02   0.0000000e+00
   1.1439964e+02   0.0000000e+00
   1.1440122e+02   0.0000000e+00
   1.1440279e+02   0.0000000e+00
   1.1440437e+02   0.0000000e+00
   1.1440594e+02   0.0000000e+00
   1.1440752e+02   0.0000000e+00
   1.1440909e+02   0.0000000e+00
   1.1441066e+02   0.0000000e+00
   1.1441224e+02   0.0000000e+00
   1.1441381e+02   0.0000000e+00
   1.1441538e+02   0.0000000e+00
   1.1441695e+02   0.0000000e+00
   1.1441852e+02   0.0000000e+00
   1.1442009e+02   0.0000000e+00
   1.1442166e+02   0.0000000e+00
   1.1442323e+02   0.0000000e+00
   1.1442480e+02   0.0000000e+00
   1.1442637e+02   0.0000000e+00
   1.1442793e+02   0.0000000e+00
   1.1442950e+02   0.0000000e+00
   1.1443106e+02   0.0000000e+00
   1.1443263e+02   0.0000000e+00
   1.1443419e+02   0.0000000e+00
   1.1443576e+02   0.0000000e+00
   1.1443732e+02   0.0000000e+00
   1.1443889e+02   0.0000000e+00
   1.1444045e+02   0.0000000e+00
   1.1444201e+02   0.0000000e+00
   1.1444357e+02   0.0000000e+00
   1.1444513e+02   0.0000000e+00
   1.1444669e+02   0.0000000e+00
   1.1444825e+02   0.0000000e+00
   1.1444981e+02   0.0000000e+00
   1.1445137e+02   0.0000000e+00
   1.1445293e+02   0.0000000e+00
   1.1445449e+02   0.0000000e+00
   1.1445604e+02   0.0000000e+00
   1.1445760e+02   0.0000000e+00
   1.1445915e+02   0.0000000e+00
   1.1446071e+02   0.0000000e+00
   1.1446226e+02   0.0000000e+00
   1.1446382e+02   0.0000000e+00
   1.1446537e+02   0.0000000e+00
   1.1446692e+02   0.0000000e+00
   1.1446848e+02   0.0000000e+00
   1.1447003e+02   0.0000000e+00
   1.1447158e+02   0.0000000e+00
   1.1447313e+02   0.0000000e+00
   1.1447468e+02   0.0000000e+00
   1.1447623e+02   0.0000000e+00
   1.1447778e+02   0.0000000e+00
   1.1447933e+02   0.0000000e+00
   1.1448088e+02   0.0000000e+00
   1.1448242e+02   0.0000000e+00
   1.1448397e+02   0.0000000e+00
   1.1448552e+02   0.0000000e+00
   1.1448706e+02   0.0000000e+00
   1.1448861e+02   0.0000000e+00
   1.1449015e+02   0.0000000e+00
   1.1449170e+02   0.0000000e+00
   1.1449324e+02   0.0000000e+00
   1.1449478e+02   0.0000000e+00
   1.1449633e+02   0.0000000e+00
   1.1449787e+02   0.0000000e+00
   1.1449941e+02   0.0000000e+00
   1.1450095e+02   0.0000000e+00
   1.1450249e+02   0.0000000e+00
   1.1450403e+02   0.0000000e+00
   1.1450557e+02   0.0000000e+00
   1.1450711e+02   0.0000000e+00
   1.1450865e+02   0.0000000e+00
   1.1451018e+02   0.0000000e+00
   1.1451172e+02   0.0000000e+00
   1.1451326e+02   0.0000000e+00
   1.1451479e+02   0.0000000e+00
   1.1451633e+02   0.0000000e+00
   1.1451786e+02   0.0000000e+00
   1.1451940e+02   0.0000000e+00
   1.1452093e+02   0.0000000e+00
   1.1452247e+02   0.0000000e+00
   1.1452400e+02   0.0000000e+00
   1.1452553e+02   0.0000000e+00
   1.1452706e+02   0.0000000e+00
   1.1452859e+02   0.0000000e+00
   1.1453012e+02   0.0000000e+00
   1.1453165e+02   0.0000000e+00
   1.1453318e+02   0.0000000e+00
   1.1453471e+02   0.0000000e+00
   1.1453624e+02   0.0000000e+00
   1.1453777e+02   0.0000000e+00
   1.1453930e+02   0.0000000e+00
   1.1454082e+02   0.0000000e+00
   1.1454235e+02   0.0000000e+00
   1.1454387e+02   0.0000000e+00
   1.1454540e+02   0.0000000e+00
   1.1454692e+02   0.0000000e+00
   1.1454845e+02   0.0000000e+00
   1.1454997e+02   0.0000000e+00
   1.1455150e+02   0.0000000e+00
   1.1455302e+02   0.0000000e+00
   1.1455454e+02   0.0000000e+00
   1.1455606e+02   0.0000000e+00
   1.1455758e+02   0.0000000e+00
   1.1455910e+02   0.0000000e+00
   1.1456062e+02   0.0000000e+00
   1.1456214e+02   0.0000000e+00
   1.1456366e+02   0.0000000e+00
   1.1456518e+02   0.0000000e+00
   1.1456670e+02   0.0000000e+00
   1.1456821e+02   0.0000000e+00
   1.1456973e+02   0.0000000e+00
   1.1457125e+02   0.0000000e+00
   1.1457276e+02   0.0000000e+00
   1.1457428e+02   0.0000000e+00
   1.1457579e+02   0.0000000e+00
   1.1457731e+02   0.0000000e+00
   1.1457882e+02   0.0000000e+00
   1.1458033e+02   0.0000000e+00
   1.1458184e+02   0.0000000e+00
   1.1458336e+02   0.0000000e+00
   1.1458487e+02   0.0000000e+00
   1.1458638e+02   0.0000000e+00
   1.1458789e+02   0.0000000e+00
   1.1458940e+02   0.0000000e+00
   1.1459091e+02   0.0000000e+00
   1.1459242e+02   0.0000000e+00
   1.1459392e+02   0.0000000e+00
   1.1459543e+02   0.0000000e+00
   1.1459694e+02   0.0000000e+00
   1.1459845e+02   0.0000000e+00
   1.1459995e+02   0.0000000e+00
   1.1460146e+02   0.0000000e+00
   1.1460296e+02   0.0000000e+00
   1.1460447e+02   0.0000000e+00
   1.1460597e+02   0.0000000e+00
   1.1460748e+02   0.0000000e+00
   1.1460898e+02   0.0000000e+00
   1.1461048e+02   0.0000000e+00
   1.1461198e+02   0.0000000e+00
   1.1461348e+02   0.0000000e+00
   1.1461499e+02   0.0000000e+00
   1.1461649e+02   0.0000000e+00
   1.1461799e+02   0.0000000e+00
   1.1461948e+02   0.0000000e+00
   1.1462098e+02   0.0000000e+00
   1.1462248e+02   0.0000000e+00
   1.1462398e+02   0.0000000e+00
   1.1462548e+02   0.0000000e+00
   1.1462697e+02   0.0000000e+00
   1.1462847e+02   0.0000000e+00
   1.1462997e+02   0.0000000e+00
   1.1463146e+02   0.0000000e+00
   1.1463296e+02   0.0000000e+00
   1.1463445e+02   0.0000000e+00
   1.1463594e+02   0.0000000e+00
   1.1463744e+02   0.0000000e+00
   1.1463893e+02   0.0000000e+00
   1.1464042e+02   0.0000000e+00
   1.1464191e+02   0.0000000e+00
   1.1464340e+02   0.0000000e+00
   1.1464490e+02   0.0000000e+00
   1.1464639e+02   0.0000000e+00
   1.1464788e+02   0.0000000e+00
   1.1464936e+02   0.0000000e+00
   1.1465085e+02   0.0000000e+00
   1.1465234e+02   0.0000000e+00
   1.1465383e+02   0.0000000e+00
   1.1465532e+02   0.0000000e+00
   1.1465680e+02   0.0000000e+00
   1.1465829e+02   0.0000000e+00
   1.1465977e+02   0.0000000e+00
   1.1466126e+02   0.0000000e+00
   1.1466274e+02   0.0000000e+00
   1.1466423e+02   0.0000000e+00
   1.1466571e+02   0.0000000e+00
   1.1466719e+02   0.0000000e+00
   1.1466868e+02   0.0000000e+00
   1.1467016e+02   0.0000000e+00
   1.1467164e+02   0.0000000e+00
   1.1467312e+02   0.0000000e+00
   1.1467460e+02   0.0000000e+00
   1.1467608e+02   0.0000000e+00
   1.1467756e+02   0.0000000e+00
   1.1467904e+02   0.0000000e+00
   1.1468052e+02   0.0000000e+00
   1.1468200e+02   0.0000000e+00
   1.1468347e+02   0.0000000e+00
   1.1468495e+02   0.0000000e+00
   1.1468643e+02   0.0000000e+00
   1.1468790e+02   0.0000000e+00
   1.1468938e+02   0.0000000e+00
   1.1469085e+02   0.0000000e+00
   1.1469233e+02   0.0000000e+00
   1.1469380e+02   0.0000000e+00
   1.1469527e+02   0.0000000e+00
   1.1469675e+02   0.0000000e+00
   1.1469822e+02   0.0000000e+00
   1.1469969e+02   0.0000000e+00
   1.1470116e+02   0.0000000e+00
   1.1470263e+02   0.0000000e+00
   1.1470410e+02   0.0000000e+00
   1.1470557e+02   0.0000000e+00
   1.1470704e+02   0.0000000e+00
   1.1470851e+02   0.0000000e+00
   1.1470998e+02   0.0000000e+00
   1.1471145e+02   0.0000000e+00
   1.1471292e+02   0.0000000e+00
   1.1471438e+02   0.0000000e+00
   1.1471585e+02   0.0000000e+00
   1.1471732e+02   0.0000000e+00
   1.1471878e+02   0.0000000e+00
   1.1472025e+02   0.0000000e+00
   1.1472171e+02   0.0000000e+00
   1.1472318e+02   0.0000000e+00
   1.1472464e+02   0.0000000e+00
   1.1472610e+02   0.0000000e+00
   1.1472756e+02   0.0000000e+00
   1.1472903e+02   0.0000000e+00
   1.1473049e+02   0.0000000e+00
   1.1473195e+02   0.0000000e+00
   1.1473341e+02   0.0000000e+00
   1.1473487e+02   0.0000000e+00
   1.1473633e+02   0.0000000e+00
   1.1473779e+02   0.0000000e+00
   1.1473925e+02   0.0000000e+00
   1.1474071e+02   0.0000000e+00
   1.1474216e+02   0.0000000e+00
   1.1474362e+02   0.0000000e+00
   1.1474508e+02   0.0000000e+00
   1.1474653e+02   0.0000000e+00
   1.1474799e+02   0.0000000e+00
   1.1474944e+02   0.0000000e+00
   1.1475090e+02   0.0000000e+00
   1.1475235e+02   0.0000000e+00
   1.1475381e+02   0.0000000e+00
   1.1475526e+02   0.0000000e+00
   1.1475671e+02   0.0000000e+00
   1.1475816e+02   0.0000000e+00
   1.1475962e+02   0.0000000e+00
   1.1476107e+02   0.0000000e+00
   1.1476252e+02   0.0000000e+00
   1.1476397e+02   0.0000000e+00
   1.1476542e+02   0.0000000e+00
   1.1476687e+02   0.0000000e+00
   1.1476832e+02   0.0000000e+00
   1.1476976e+02   0.0000000e+00
   1.1477121e+02   0.0000000e+00
   1.1477266e+02   0.0000000e+00
   1.1477411e+02   0.0000000e+00
   1.1477555e+02   0.0000000e+00
   1.1477700e+02   0.0000000e+00
   1.1477844e+02   0.0000000e+00
   1.1477989e+02   0.0000000e+00
   1.1478133e+02   0.0000000e+00
   1.1478278e+02   0.0000000e+00
   1.1478422e+02   0.0000000e+00
   1.1478566e+02   0.0000000e+00
   1.1478711e+02   0.0000000e+00
   1.1478855e+02   0.0000000e+00
   1.1478999e+02   0.0000000e+00
   1.1479143e+02   0.0000000e+00
   1.1479287e+02   0.0000000e+00
   1.1479431e+02   0.0000000e+00
   1.1479575e+02   0.0000000e+00
   1.1479719e+02   0.0000000e+00
   1.1479863e+02   0.0000000e+00
   1.1480007e+02   0.0000000e+00
   1.1480151e+02   0.0000000e+00
   1.1480294e+02   0.0000000e+00
   1.1480438e+02   0.0000000e+00
   1.1480582e+02   0.0000000e+00
   1.1480725e+02   0.0000000e+00
   1.1480869e+02   0.0000000e+00
   1.1481012e+02   0.0000000e+00
   1.1481156e+02   0.0000000e+00
   1.1481299e+02   0.0000000e+00
   1.1481443e+02   0.0000000e+00
   1.1481586e+02   0.0000000e+00
   1.1481729e+02   0.0000000e+00
   1.1481872e+02   0.0000000e+00
   1.1482016e+02   0.0000000e+00
   1.1482159e+02   0.0000000e+00
   1.1482302e+02   0.0000000e+00
   1.1482445e+02   0.0000000e+00
   1.1482588e+02   0.0000000e+00
   1.1482731e+02   0.0000000e+00
   1.1482874e+02   0.0000000e+00
   1.1483016e+02   0.0000000e+00
   1.1483159e+02   0.0000000e+00
   1.1483302e+02   0.0000000e+00
   1.1483445e+02   0.0000000e+00
   1.1483587e+02   0.0000000e+00
   1.1483730e+02   0.0000000e+00
   1.1483872e+02   0.0000000e+00
   1.1484015e+02   0.0000000e+00
   1.1484157e+02   0.0000000e+00
   1.1484300e+02   0.0000000e+00
   1.1484442e+02   0.0000000e+00
   1.1484585e+02   0.0000000e+00
   1.1484727e+02   0.0000000e+00
   1.1484869e+02   0.0000000e+00
   1.1485011e+02   0.0000000e+00
   1.1485153e+02   0.0000000e+00
   1.1485295e+02   0.0000000e+00
   1.1485437e+02   0.0000000e+00
   1.1485579e+02   0.0000000e+00
   1.1485721e+02   0.0000000e+00
   1.1485863e+02   0.0000000e+00
   1.1486005e+02   0.0000000e+00
   1.1486147e+02   0.0000000e+00
   1.1486289e+02   0.0000000e+00
   1.1486430e+02   0.0000000e+00
   1.1486572e+02   0.0000000e+00
   1.1486714e+02   0.0000000e+00
   1.1486855e+02   0.0000000e+00
   1.1486997e+02   0.0000000e+00
   1.1487138e+02   0.0000000e+00
   1.1487280e+02   0.0000000e+00
   1.1487421e+02   0.0000000e+00
   1.1487563e+02   0.0000000e+00
   1.1487704e+02   0.0000000e+00
   1.1487845e+02   0.0000000e+00
   1.1487986e+02   0.0000000e+00
   1.1488127e+02   0.0000000e+00
   1.1488269e+02   0.0000000e+00
   1.1488410e+02   0.0000000e+00
   1.1488551e+02   0.0000000e+00
   1.1488692e+02   0.0000000e+00
   1.1488833e+02   0.0000000e+00
   1.1488974e+02   0.0000000e+00
   1.1489114e+02   0.0000000e+00
   1.1489255e+02   0.0000000e+00
   1.1489396e+02   0.0000000e+00
   1.1489537e+02   0.0000000e+00
   1.1489677e+02   0.0000000e+00
   1.1489818e+02   0.0000000e+00
   1.1489958e+02   0.0000000e+00
   1.1490099e+02   0.0000000e+00
   1.1490239e+02   0.0000000e+00
   1.1490380e+02   0.0000000e+00
   1.1490520e+02   0.0000000e+00
   1.1490661e+02   0.0000000e+00
   1.1490801e+02   0.0000000e+00
   1.1490941e+02   0.0000000e+00
   1.1491081e+02   0.0000000e+00
   1.1491222e+02   0.0000000e+00
   1.1491362e+02   0.0000000e+00
   1.1491502e+02   0.0000000e+00
   1.1491642e+02   0.0000000e+00
   1.1491782e+02   0.0000000e+00
   1.1491922e+02   0.0000000e+00
   1.1492062e+02   0.0000000e+00
   1.1492201e+02   0.0000000e+00
   1.1492341e+02   0.0000000e+00
   1.1492481e+02   0.0000000e+00
   1.1492621e+02   0.0000000e+00
   1.1492760e+02   0.0000000e+00
   1.1492900e+02   0.0000000e+00
   1.1493040e+02   0.0000000e+00
   1.1493179e+02   0.0000000e+00
   1.1493319e+02   0.0000000e+00
   1.1493458e+02   0.0000000e+00
   1.1493597e+02   0.0000000e+00
   1.1493737e+02   0.0000000e+00
   1.1493876e+02   0.0000000e+00
   1.1494015e+02   0.0000000e+00
   1.1494155e+02   0.0000000e+00
   1.1494294e+02   0.0000000e+00
   1.1494433e+02   0.0000000e+00
   1.1494572e+02   0.0000000e+00
   1.1494711e+02   0.0000000e+00
   1.1494850e+02   0.0000000e+00
   1.1494989e+02   0.0000000e+00
   1.1495128e+02   0.0000000e+00
   1.1495267e+02   0.0000000e+00
   1.1495406e+02   0.0000000e+00
   1.1495544e+02   0.0000000e+00
   1.1495683e+02   0.0000000e+00
   1.1495822e+02   0.0000000e+00
   1.1495960e+02   0.0000000e+00
   1.1496099e+02   0.0000000e+00
   1.1496238e+02   0.0000000e+00
   1.1496376e+02   0.0000000e+00
   1.1496515e+02   0.0000000e+00
   1.1496653e+02   0.0000000e+00
   1.1496791e+02   0.0000000e+00
   1.1496930e+02   0.0000000e+00
   1.1497068e+02   0.0000000e+00
   1.1497206e+02   0.0000000e+00
   1.1497344e+02   0.0000000e+00
   1.1497483e+02   0.0000000e+00
   1.1497621e+02   0.0000000e+00
   1.1497759e+02   0.0000000e+00
   1.1497897e+02   0.0000000e+00
   1.1498035e+02   0.0000000e+00
   1.1498173e+02   0.0000000e+00
   1.1498311e+02   0.0000000e+00
   1.1498448e+02   0.0000000e+00
   1.1498586e+02   0.0000000e+00
   1.1498724e+02   0.0000000e+00
   1.1498862e+02   0.0000000e+00
   1.1498999e+02   0.0000000e+00
   1.1499137e+02   0.0000000e+00
   1.1499275e+02   0.0000000e+00
   1.1499412e+02   0.0000000e+00
   1.1499550e+02   0.0000000e+00
   1.1499687e+02   0.0000000e+00
   1.1499824e+02   0.0000000e+00
   1.1499962e+02   0.0000000e+00
   1.1500099e+02   0.0000000e+00
   1.1500236e+02   0.0000000e+00
   1.1500374e+02   0.0000000e+00
   1.1500511e+02   0.0000000e+00
   1.1500648e+02   0.0000000e+00
   1.1500785e+02   0.0000000e+00
   1.1500922e+02   0.0000000e+00
   1.1501059e+02   0.0000000e+00
   1.1501196e+02   0.0000000e+00
   1.1501333e+02   0.0000000e+00
   1.1501470e+02   0.0000000e+00
   1.1501607e+02   0.0000000e+00
   1.1501744e+02   0.0000000e+00
   1.1501880e+02   0.0000000e+00
   1.1502017e+02   0.0000000e+00
   1.1502154e+02   0.0000000e+00
   1.1502291e+02   0.0000000e+00
   1.1502427e+02   0.0000000e+00
   1.1502564e+02   0.0000000e+00
   1.1502700e+02   0.0000000e+00
   1.1502837e+02   0.0000000e+00
   1.1502973e+02   0.0000000e+00
   1.1503109e+02   0.0000000e+00
   1.1503246e+02   0.0000000e+00
   1.1503382e+02   0.0000000e+00
   1.1503518e+02   0.0000000e+00
   1.1503655e+02   0.0000000e+00
   1.1503791e+02   0.0000000e+00
   1.1503927e+02   0.0000000e+00
   1.1504063e+02   0.0000000e+00
   1.1504199e+02   0.0000000e+00
   1.1504335e+02   0.0000000e+00
   1.1504471e+02   0.0000000e+00
   1.1504607e+02   0.0000000e+00
   1.1504743e+02   0.0000000e+00
   1.1504878e+02   0.0000000e+00
   1.1505014e+02   0.0000000e+00
   1.1505150e+02   0.0000000e+00
   1.1505286e+02   0.0000000e+00
   1.1505421e+02   0.0000000e+00
   1.1505557e+02   0.0000000e+00
   1.1505693e+02   0.0000000e+00
   1.1505828e+02   0.0000000e+00
   1.1505964e+02   0.0000000e+00
   1.1506099e+02   0.0000000e+00
   1.1506234e+02   0.0000000e+00
   1.1506370e+02   0.0000000e+00
   1.1506505e+02   0.0000000e+00
   1.1506640e+02   0.0000000e+00
   1.1506776e+02   0.0000000e+00
   1.1506911e+02   0.0000000e+00
   1.1507046e+02   0.0000000e+00
   1.1507181e+02   0.0000000e+00
   1.1507316e+02   0.0000000e+00
   1.1507451e+02   0.0000000e+00
   1.1507586e+02   0.0000000e+00
   1.1507721e+02   0.0000000e+00
   1.1507856e+02   0.0000000e+00
   1.1507991e+02   0.0000000e+00
   1.1508126e+02   0.0000000e+00
   1.1508260e+02   0.0000000e+00
   1.1508395e+02   0.0000000e+00
   1.1508530e+02   0.0000000e+00
   1.1508664e+02   0.0000000e+00
   1.1508799e+02   0.0000000e+00
   1.1508934e+02   0.0000000e+00
   1.1509068e+02   0.0000000e+00
   1.1509203e+02   0.0000000e+00
   1.1509337e+02   0.0000000e+00
   1.1509471e+02   0.0000000e+00
   1.1509606e+02   0.0000000e+00
   1.1509740e+02   0.0000000e+00
   1.1509874e+02   0.0000000e+00
   1.1510009e+02   0.0000000e+00
   1.1510143e+02   0.0000000e+00
   1.1510277e+02   0.0000000e+00
   1.1510411e+02   0.0000000e+00
   1.1510545e+02   0.0000000e+00
   1.1510679e+02   0.0000000e+00
   1.1510813e+02   0.0000000e+00
   1.1510947e+02   0.0000000e+00
   1.1511081e+02   0.0000000e+00
   1.1511215e+02   0.0000000e+00
   1.1511349e+02   0.0000000e+00
   1.1511482e+02   0.0000000e+00
   1.1511616e+02   0.0000000e+00
   1.1511750e+02   0.0000000e+00
   1.1511883e+02   0.0000000e+00
   1.1512017e+02   0.0000000e+00
   1.1512151e+02   0.0000000e+00
   1.1512284e+02   0.0000000e+00
   1.1512418e+02   0.0000000e+00
   1.1512551e+02   0.0000000e+00
   1.1512684e+02   0.0000000e+00
   1.1512818e+02   0.0000000e+00
   1.1512951e+02   0.0000000e+00
   1.1513084e+02   0.0000000e+00
   1.1513218e+02   0.0000000e+00
   1.1513351e+02   0.0000000e+00
   1.1513484e+02   0.0000000e+00
   1.1513617e+02   0.0000000e+00
   1.1513750e+02   0.0000000e+00
   1.1513883e+02   0.0000000e+00
   1.1514016e+02   0.0000000e+00
   1.1514149e+02   0.0000000e+00
   1.1514282e+02   0.0000000e+00
   1.1514415e+02   0.0000000e+00
   1.1514548e+02   0.0000000e+00
   1.1514681e+02   0.0000000e+00
   1.1514813e+02   0.0000000e+00
   1.1514946e+02   0.0000000e+00
   1.1515079e+02   0.0000000e+00
   1.1515211e+02   0.0000000e+00
   1.1515344e+02   0.0000000e+00
   1.1515476e+02   0.0000000e+00
   1.1515609e+02   0.0000000e+00
   1.1515741e+02   0.0000000e+00
   1.1515874e+02   0.0000000e+00
   1.1516006e+02   0.0000000e+00
   1.1516139e+02   0.0000000e+00
   1.1516271e+02   0.0000000e+00
   1.1516403e+02   0.0000000e+00
   1.1516535e+02   0.0000000e+00
   1.1516668e+02   0.0000000e+00
   1.1516800e+02   0.0000000e+00
   1.1516932e+02   0.0000000e+00
   1.1517064e+02   0.0000000e+00
   1.1517196e+02   0.0000000e+00
   1.1517328e+02   0.0000000e+00
   1.1517460e+02   0.0000000e+00
   1.1517592e+02   0.0000000e+00
   1.1517724e+02   0.0000000e+00
   1.1517855e+02   0.0000000e+00
   1.1517987e+02   0.0000000e+00
   1.1518119e+02   0.0000000e+00
   1.1518251e+02   0.0000000e+00
   1.1518382e+02   0.0000000e+00
   1.1518514e+02   0.0000000e+00
   1.1518646e+02   0.0000000e+00
   1.1518777e+02   0.0000000e+00
   1.1518909e+02   0.0000000e+00
   1.1519040e+02   0.0000000e+00
   1.1519171e+02   0.0000000e+00
   1.1519303e+02   0.0000000e+00
   1.1519434e+02   0.0000000e+00
   1.1519566e+02   0.0000000e+00
   1.1519697e+02   0.0000000e+00
   1.1519828e+02   0.0000000e+00
   1.1519959e+02   0.0000000e+00
   1.1520090e+02   0.0000000e+00
   1.1520221e+02   0.0000000e+00
   1.1520353e+02   0.0000000e+00
   1.1520484e+02   0.0000000e+00
   1.1520615e+02   0.0000000e+00
   1.1520745e+02   0.0000000e+00
   1.1520876e+02   0.0000000e+00
   1.1521007e+02   0.0000000e+00
   1.1521138e+02   0.0000000e+00
   1.1521269e+02   0.0000000e+00
   1.1521400e+02   0.0000000e+00
   1.1521530e+02   0.0000000e+00
   1.1521661e+02   0.0000000e+00
   1.1521792e+02   0.0000000e+00
   1.1521922e+02   0.0000000e+00
   1.1522053e+02   0.0000000e+00
   1.1522183e+02   0.0000000e+00
   1.1522314e+02   0.0000000e+00
   1.1522444e+02   0.0000000e+00
   1.1522575e+02   0.0000000e+00
   1.1522705e+02   0.0000000e+00
   1.1522835e+02   0.0000000e+00
   1.1522966e+02   0.0000000e+00
   1.1523096e+02   0.0000000e+00
   1.1523226e+02   0.0000000e+00
   1.1523356e+02   0.0000000e+00
   1.1523486e+02   0.0000000e+00
   1.1523616e+02   0.0000000e+00
   1.1523746e+02   0.0000000e+00
   1.1523876e+02   0.0000000e+00
   1.1524006e+02   0.0000000e+00
   1.1524136e+02   0.0000000e+00
   1.1524266e+02   0.0000000e+00
   1.1524396e+02   0.0000000e+00
   1.1524526e+02   0.0000000e+00
   1.1524656e+02   0.0000000e+00
   1.1524785e+02   0.0000000e+00
   1.1524915e+02   0.0000000e+00
   1.1525045e+02   0.0000000e+00
   1.1525174e+02   0.0000000e+00
   1.1525304e+02   0.0000000e+00
   1.1525434e+02   0.0000000e+00
   1.1525563e+02   0.0000000e+00
   1.1525693e+02   0.0000000e+00
   1.1525822e+02   0.0000000e+00
   1.1525951e+02   0.0000000e+00
   1.1526081e+02   0.0000000e+00
   1.1526210e+02   0.0000000e+00
   1.1526339e+02   0.0000000e+00
   1.1526469e+02   0.0000000e+00
   1.1526598e+02   0.0000000e+00
   1.1526727e+02   0.0000000e+00
   1.1526856e+02   0.0000000e+00
   1.1526985e+02   0.0000000e+00
   1.1527114e+02   0.0000000e+00
   1.1527243e+02   0.0000000e+00
   1.1527372e+02   0.0000000e+00
   1.1527501e+02   0.0000000e+00
   1.1527630e+02   0.0000000e+00
   1.1527759e+02   0.0000000e+00
   1.1527888e+02   0.0000000e+00
   1.1528016e+02   0.0000000e+00
   1.1528145e+02   0.0000000e+00
   1.1528274e+02   0.0000000e+00
   1.1528402e+02   0.0000000e+00
   1.1528531e+02   0.0000000e+00
   1.1528660e+02   0.0000000e+00
   1.1528788e+02   0.0000000e+00
   1.1528917e+02   0.0000000e+00
   1.1529045e+02   0.0000000e+00
   1.1529174e+02   0.0000000e+00
   1.1529302e+02   0.0000000e+00
   1.1529430e+02   0.0000000e+00
   1.1529559e+02   0.0000000e+00
   1.1529687e+02   0.0000000e+00
   1.1529815e+02   0.0000000e+00
   1.1529943e+02   0.0000000e+00
   1.1530072e+02   0.0000000e+00
   1.1530200e+02   0.0000000e+00
   1.1530328e+02   0.0000000e+00
   1.1530456e+02   0.0000000e+00
   1.1530584e+02   0.0000000e+00
   1.1530712e+02   0.0000000e+00
   1.1530840e+02   0.0000000e+00
   1.1530968e+02   0.0000000e+00
   1.1531096e+02   0.0000000e+00
   1.1531223e+02   0.0000000e+00
   1.1531351e+02   0.0000000e+00
   1.1531479e+02   0.0000000e+00
   1.1531607e+02   0.0000000e+00
   1.1531734e+02   0.0000000e+00
   1.1531862e+02   0.0000000e+00
   1.1531990e+02   0.0000000e+00
   1.1532117e+02   0.0000000e+00
   1.1532245e+02   0.0000000e+00
   1.1532372e+02   0.0000000e+00
   1.1532500e+02   0.0000000e+00
   1.1532627e+02   0.0000000e+00
   1.1532754e+02   0.0000000e+00
   1.1532882e+02   0.0000000e+00
   1.1533009e+02   0.0000000e+00
   1.1533136e+02   0.0000000e+00
   1.1533264e+02   0.0000000e+00
   1.1533391e+02   0.0000000e+00
   1.1533518e+02   0.0000000e+00
   1.1533645e+02   0.0000000e+00
   1.1533772e+02   0.0000000e+00
   1.1533899e+02   0.0000000e+00
   1.1534026e+02   0.0000000e+00
   1.1534153e+02   0.0000000e+00
   1.1534280e+02   0.0000000e+00
   1.1534407e+02   0.0000000e+00
   1.1534534e+02   0.0000000e+00
   1.1534661e+02   0.0000000e+00
   1.1534787e+02   0.0000000e+00
   1.1534914e+02   0.0000000e+00
   1.1535041e+02   0.0000000e+00
   1.1535167e+02   0.0000000e+00
   1.1535294e+02   0.0000000e+00
   1.1535421e+02   0.0000000e+00
   1.1535547e+02   0.0000000e+00
   1.1535674e+02   0.0000000e+00
   1.1535800e+02   0.0000000e+00
   1.1535927e+02   0.0000000e+00
   1.1536053e+02   0.0000000e+00
   1.1536180e+02   0.0000000e+00
   1.1536306e+02   0.0000000e+00
   1.1536432e+02   0.0000000e+00
   1.1536558e+02   0.0000000e+00
   1.1536685e+02   0.0000000e+00
   1.1536811e+02   0.0000000e+00
   1.1536937e+02   0.0000000e+00
   1.1537063e+02   0.0000000e+00
   1.1537189e+02   0.0000000e+00
   1.1537315e+02   0.0000000e+00
   1.1537441e+02   0.0000000e+00
   1.1537567e+02   0.0000000e+00
   1.1537693e+02   0.0000000e+00
   1.1537819e+02   0.0000000e+00
   1.1537945e+02   0.0000000e+00
   1.1538071e+02   0.0000000e+00
   1.1538197e+02   0.0000000e+00
   1.1538322e+02   0.0000000e+00
   1.1538448e+02   0.0000000e+00
   1.1538574e+02   0.0000000e+00
   1.1538699e+02   0.0000000e+00
   1.1538825e+02   0.0000000e+00
   1.1538951e+02   0.0000000e+00
   1.1539076e+02   0.0000000e+00
   1.1539202e+02   0.0000000e+00
   1.1539327e+02   0.0000000e+00
   1.1539452e+02   0.0000000e+00
   1.1539578e+02   0.0000000e+00
   1.1539703e+02   0.0000000e+00
   1.1539829e+02   0.0000000e+00
   1.1539954e+02   0.0000000e+00
   1.1540079e+02   0.0000000e+00
   1.1540204e+02   0.0000000e+00
   1.1540329e+02   0.0000000e+00
   1.1540455e+02   0.0000000e+00
   1.1540580e+02   0.0000000e+00
   1.1540705e+02   0.0000000e+00
   1.1540830e+02   0.0000000e+00
   1.1540955e+02   0.0000000e+00
   1.1541080e+02   0.0000000e+00
   1.1541205e+02   0.0000000e+00
   1.1541330e+02   0.0000000e+00
   1.1541454e+02   0.0000000e+00
   1.1541579e+02   0.0000000e+00
   1.1541704e+02   0.0000000e+00
   1.1541829e+02   0.0000000e+00
   1.1541953e+02   0.0000000e+00
   1.1542078e+02   0.0000000e+00
   1.1542203e+02   0.0000000e+00
   1.1542327e+02   0.0000000e+00
   1.1542452e+02   0.0000000e+00
   1.1542576e+02   0.0000000e+00
   1.1542701e+02   0.0000000e+00
   1.1542825e+02   0.0000000e+00
   1.1542950e+02   0.0000000e+00
   1.1543074e+02   0.0000000e+00
   1.1543199e+02   0.0000000e+00
   1.1543323e+02   0.0000000e+00
   1.1543447e+02   0.0000000e+00
   1.1543571e+02   0.0000000e+00
   1.1543696e+02   0.0000000e+00
   1.1543820e+02   0.0000000e+00
   1.1543944e+02   0.0000000e+00
   1.1544068e+02   0.0000000e+00
   1.1544192e+02   0.0000000e+00
   1.1544316e+02   0.0000000e+00
   1.1544440e+02   0.0000000e+00
   1.1544564e+02   0.0000000e+00
   1.1544688e+02   0.0000000e+00
   1.1544812e+02   0.0000000e+00
   1.1544936e+02   0.0000000e+00
   1.1545060e+02   0.0000000e+00
   1.1545183e+02   0.0000000e+00
   1.1545307e+02   0.0000000e+00
   1.1545431e+02   0.0000000e+00
   1.1545555e+02   0.0000000e+00
   1.1545678e+02   0.0000000e+00
   1.1545802e+02   0.0000000e+00
   1.1545925e+02   0.0000000e+00
   1.1546049e+02   0.0000000e+00
   1.1546172e+02   0.0000000e+00
   1.1546296e+02   0.0000000e+00
   1.1546419e+02   0.0000000e+00
   1.1546543e+02   0.0000000e+00
   1.1546666e+02   0.0000000e+00
   1.1546789e+02   0.0000000e+00
   1.1546913e+02   0.0000000e+00
   1.1547036e+02   0.0000000e+00
   1.1547159e+02   0.0000000e+00
   1.1547282e+02   0.0000000e+00
   1.1547405e+02   0.0000000e+00
   1.1547529e+02   0.0000000e+00
   1.1547652e+02   0.0000000e+00
   1.1547775e+02   0.0000000e+00
   1.1547898e+02   0.0000000e+00
   1.1548021e+02   0.0000000e+00
   1.1548144e+02   0.0000000e+00
   1.1548267e+02   0.0000000e+00
   1.1548389e+02   0.0000000e+00
   1.1548512e+02   0.0000000e+00
   1.1548635e+02   0.0000000e+00
   1.1548758e+02   0.0000000e+00
   1.1548881e+02   0.0000000e+00
   1.1549003e+02   0.0000000e+00
   1.1549126e+02   0.0000000e+00
   1.1549249e+02   0.0000000e+00
   1.1549371e+02   0.0000000e+00
   1.1549494e+02   0.0000000e+00
   1.1549616e+02   0.0000000e+00
   1.1549739e+02   0.0000000e+00
   1.1549861e+02   0.0000000e+00
   1.1549984e+02   0.0000000e+00
   1.1550106e+02   0.0000000e+00
   1.1550228e+02   0.0000000e+00
   1.1550351e+02   0.0000000e+00
   1.1550473e+02   0.0000000e+00
   1.1550595e+02   0.0000000e+00
   1.1550717e+02   0.0000000e+00
   1.1550840e+02   0.0000000e+00
   1.1550962e+02   0.0000000e+00
   1.1551084e+02   0.0000000e+00
   1.1551206e+02   0.0000000e+00
   1.1551328e+02   0.0000000e+00
   1.1551450e+02   0.0000000e+00
   1.1551572e+02   0.0000000e+00
   1.1551694e+02   0.0000000e+00
   1.1551816e+02   0.0000000e+00
   1.1551938e+02   0.0000000e+00
   1.1552060e+02   0.0000000e+00
   1.1552181e+02   0.0000000e+00
   1.1552303e+02   0.0000000e+00
   1.1552425e+02   0.0000000e+00
   1.1552547e+02   0.0000000e+00
   1.1552668e+02   0.0000000e+00
   1.1552790e+02   0.0000000e+00
   1.1552911e+02   0.0000000e+00
   1.1553033e+02   0.0000000e+00
   1.1553155e+02   0.0000000e+00
   1.1553276e+02   0.0000000e+00
   1.1553398e+02   0.0000000e+00
   1.1553519e+02   0.0000000e+00
   1.1553640e+02   0.0000000e+00
   1.1553762e+02   0.0000000e+00
   1.1553883e+02   0.0000000e+00
   1.1554004e+02   0.0000000e+00
   1.1554126e+02   0.0000000e+00
   1.1554247e+02   0.0000000e+00
   1.1554368e+02   0.0000000e+00
   1.1554489e+02   0.0000000e+00
   1.1554610e+02   0.0000000e+00
   1.1554731e+02   0.0000000e+00
   1.1554852e+02   0.0000000e+00
   1.1554973e+02   0.0000000e+00
   1.1555094e+02   0.0000000e+00
   1.1555215e+02   0.0000000e+00
   1.1555336e+02   0.0000000e+00
   1.1555457e+02   0.0000000e+00
   1.1555578e+02   0.0000000e+00
   1.1555699e+02   0.0000000e+00
   1.1555820e+02   0.0000000e+00
   1.1555940e+02   0.0000000e+00
   1.1556061e+02   0.0000000e+00
   1.1556182e+02   0.0000000e+00
   1.1556303e+02   0.0000000e+00
   1.1556423e+02   0.0000000e+00
   1.1556544e+02   0.0000000e+00
   1.1556664e+02   0.0000000e+00
   1.1556785e+02   0.0000000e+00
   1.1556905e+02   0.0000000e+00
   1.1557026e+02   0.0000000e+00
   1.1557146e+02   0.0000000e+00
   1.1557267e+02   0.0000000e+00
   1.1557387e+02   0.0000000e+00
   1.1557507e+02   0.0000000e+00
   1.1557627e+02   0.0000000e+00
   1.1557748e+02   0.0000000e+00
   1.1557868e+02   0.0000000e+00
   1.1557988e+02   0.0000000e+00
   1.1558108e+02   0.0000000e+00
   1.1558228e+02   0.0000000e+00
   1.1558349e+02   0.0000000e+00
   1.1558469e+02   0.0000000e+00
   1.1558589e+02   0.0000000e+00
   1.1558709e+02   0.0000000e+00
   1.1558829e+02   0.0000000e+00
   1.1558948e+02   0.0000000e+00
   1.1559068e+02   0.0000000e+00
   1.1559188e+02   0.0000000e+00
   1.1559308e+02   0.0000000e+00
   1.1559428e+02   0.0000000e+00
   1.1559548e+02   0.0000000e+00
   1.1559667e+02   0.0000000e+00
   1.1559787e+02   0.0000000e+00
   1.1559907e+02   0.0000000e+00
   1.1560026e+02   0.0000000e+00
   1.1560146e+02   0.0000000e+00
   1.1560265e+02   0.0000000e+00
   1.1560385e+02   0.0000000e+00
   1.1560504e+02   0.0000000e+00
   1.1560624e+02   0.0000000e+00
   1.1560743e+02   0.0000000e+00
   1.1560863e+02   0.0000000e+00
   1.1560982e+02   0.0000000e+00
   1.1561101e+02   0.0000000e+00
   1.1561221e+02   0.0000000e+00
   1.1561340e+02   0.0000000e+00
   1.1561459e+02   0.0000000e+00
   1.1561578e+02   0.0000000e+00
   1.1561698e+02   0.0000000e+00
   1.1561817e+02   0.0000000e+00
   1.1561936e+02   0.0000000e+00
   1.1562055e+02   0.0000000e+00
   1.1562174e+02   0.0000000e+00
   1.1562293e+02   0.0000000e+00
   1.1562412e+02   0.0000000e+00
   1.1562531e+02   0.0000000e+00
   1.1562650e+02   0.0000000e+00
   1.1562769e+02   0.0000000e+00
   1.1562887e+02   0.0000000e+00
   1.1563006e+02   0.0000000e+00
   1.1563125e+02   0.0000000e+00
   1.1563244e+02   0.0000000e+00
   1.1563362e+02   0.0000000e+00
   1.1563481e+02   0.0000000e+00
   1.1563600e+02   0.0000000e+00
   1.1563718e+02   0.0000000e+00
   1.1563837e+02   0.0000000e+00
   1.1563955e+02   0.0000000e+00
   1.1564074e+02   0.0000000e+00
   1.1564192e+02   0.0000000e+00
   1.1564311e+02   0.0000000e+00
   1.1564429e+02   0.0000000e+00
   1.1564548e+02   0.0000000e+00
   1.1564666e+02   0.0000000e+00
   1.1564784e+02   0.0000000e+00
   1.1564903e+02   0.0000000e+00
   1.1565021e+02   0.0000000e+00
   1.1565139e+02   0.0000000e+00
   1.1565257e+02   0.0000000e+00
   1.1565376e+02   0.0000000e+00
   1.1565494e+02   0.0000000e+00
   1.1565612e+02   0.0000000e+00
   1.1565730e+02   0.0000000e+00
   1.1565848e+02   0.0000000e+00
   1.1565966e+02   0.0000000e+00
   1.1566084e+02   0.0000000e+00
   1.1566202e+02   0.0000000e+00
   1.1566320e+02   0.0000000e+00
   1.1566437e+02   0.0000000e+00
   1.1566555e+02   0.0000000e+00
   1.1566673e+02   0.0000000e+00
   1.1566791e+02   0.0000000e+00
   1.1566909e+02   0.0000000e+00
   1.1567026e+02   0.0000000e+00
   1.1567144e+02   0.0000000e+00
   1.1567262e+02   0.0000000e+00
   1.1567379e+02   0.0000000e+00
   1.1567497e+02   0.0000000e+00
   1.1567614e+02   0.0000000e+00
   1.1567732e+02   0.0000000e+00
   1.1567849e+02   0.0000000e+00
   1.1567967e+02   0.0000000e+00
   1.1568084e+02   0.0000000e+00
   1.1568202e+02   0.0000000e+00
   1.1568319e+02   0.0000000e+00
   1.1568436e+02   0.0000000e+00
   1.1568554e+02   0.0000000e+00
   1.1568671e+02   0.0000000e+00
   1.1568788e+02   0.0000000e+00
   1.1568905e+02   0.0000000e+00
   1.1569023e+02   0.0000000e+00
   1.1569140e+02   0.0000000e+00
   1.1569257e+02   0.0000000e+00
   1.1569374e+02   0.0000000e+00
   1.1569491e+02   0.0000000e+00
   1.1569608e+02   0.0000000e+00
   1.1569725e+02   0.0000000e+00
   1.1569842e+02   0.0000000e+00
   1.1569959e+02   0.0000000e+00
   1.1570076e+02   0.0000000e+00
   1.1570193e+02   0.0000000e+00
   1.1570309e+02   0.0000000e+00
   1.1570426e+02   0.0000000e+00
   1.1570543e+02   0.0000000e+00
   1.1570660e+02   0.0000000e+00
   1.1570776e+02   0.0000000e+00
   1.1570893e+02   0.0000000e+00
   1.1571010e+02   0.0000000e+00
   1.1571126e+02   0.0000000e+00
   1.1571243e+02   0.0000000e+00
   1.1571359e+02   0.0000000e+00
   1.1571476e+02   0.0000000e+00
   1.1571592e+02   0.0000000e+00
   1.1571709e+02   0.0000000e+00
   1.1571825e+02   0.0000000e+00
   1.1571942e+02   0.0000000e+00
   1.1572058e+02   0.0000000e+00
   1.1572174e+02   0.0000000e+00
   1.1572291e+02   0.0000000e+00
   1.1572407e+02   0.0000000e+00
   1.1572523e+02   0.0000000e+00
   1.1572639e+02   0.0000000e+00
   1.1572755e+02   0.0000000e+00
   1.1572872e+02   0.0000000e+00
   1.1572988e+02   0.0000000e+00
   1.1573104e+02   0.0000000e+00
   1.1573220e+02   0.0000000e+00
   1.1573336e+02   0.0000000e+00
   1.1573452e+02   0.0000000e+00
   1.1573568e+02   0.0000000e+00
   1.1573684e+02   0.0000000e+00
   1.1573800e+02   0.0000000e+00
   1.1573915e+02   0.0000000e+00
   1.1574031e+02   0.0000000e+00
   1.1574147e+02   0.0000000e+00
   1.1574263e+02   0.0000000e+00
   1.1574379e+02   0.0000000e+00
   1.1574494e+02   0.0000000e+00
   1.1574610e+02   0.0000000e+00
   1.1574726e+02   0.0000000e+00
   1.1574841e+02   0.0000000e+00
   1.1574957e+02   0.0000000e+00
   1.1575072e+02   0.0000000e+00
   1.1575188e+02   0.0000000e+00
   1.1575303e+02   0.0000000e+00
   1.1575419e+02   0.0000000e+00
   1.1575534e+02   0.0000000e+00
   1.1575650e+02   0.0000000e+00
   1.1575765e+02   0.0000000e+00
   1.1575880e+02   0.0000000e+00
   1.1575996e+02   0.0000000e+00
   1.1576111e+02   0.0000000e+00
   1.1576226e+02   0.0000000e+00
   1.1576341e+02   0.0000000e+00
   1.1576457e+02   0.0000000e+00
   1.1576572e+02   0.0000000e+00
   1.1576687e+02   0.0000000e+00
   1.1576802e+02   0.0000000e+00
   1.1576917e+02   0.0000000e+00
   1.1577032e+02   0.0000000e+00
   1.1577147e+02   0.0000000e+00
   1.1577262e+02   0.0000000e+00
   1.1577377e+02   0.0000000e+00
   1.1577492e+02   0.0000000e+00
   1.1577607e+02   0.0000000e+00
   1.1577722e+02   0.0000000e+00
   1.1577836e+02   0.0000000e+00
   1.1577951e+02   0.0000000e+00
   1.1578066e+02   0.0000000e+00
   1.1578181e+02   0.0000000e+00
   1.1578295e+02   0.0000000e+00
   1.1578410e+02   0.0000000e+00
   1.1578525e+02   0.0000000e+00
   1.1578639e+02   0.0000000e+00
   1.1578754e+02   0.0000000e+00
   1.1578868e+02   0.0000000e+00
   1.1578983e+02   0.0000000e+00
   1.1579097e+02   0.0000000e+00
   1.1579212e+02   0.0000000e+00
   1.1579326e+02   0.0000000e+00
   1.1579441e+02   0.0000000e+00
   1.1579555e+02   0.0000000e+00
   1.1579669e+02   0.0000000e+00
   1.1579784e+02   0.0000000e+00
   1.1579898e+02   0.0000000e+00
   1.1580012e+02   0.0000000e+00
   1.1580126e+02   0.0000000e+00
   1.1580241e+02   0.0000000e+00
   1.1580355e+02   0.0000000e+00
   1.1580469e+02   0.0000000e+00
   1.1580583e+02   0.0000000e+00
   1.1580697e+02   0.0000000e+00
   1.1580811e+02   0.0000000e+00
   1.1580925e+02   0.0000000e+00
   1.1581039e+02   0.0000000e+00
   1.1581153e+02   0.0000000e+00
   1.1581267e+02   0.0000000e+00
   1.1581381e+02   0.0000000e+00
   1.1581495e+02   0.0000000e+00
   1.1581608e+02   0.0000000e+00
   1.1581722e+02   0.0000000e+00
   1.1581836e+02   0.0000000e+00
   1.1581950e+02   0.0000000e+00
   1.1582063e+02   0.0000000e+00
   1.1582177e+02   0.0000000e+00
   1.1582291e+02   0.0000000e+00
   1.1582404e+02   0.0000000e+00
   1.1582518e+02   0.0000000e+00
   1.1582631e+02   0.0000000e+00
   1.1582745e+02   0.0000000e+00
   1.1582858e+02   0.0000000e+00
   1.1582972e+02   0.0000000e+00
   1.1583085e+02   0.0000000e+00
   1.1583199e+02   0.0000000e+00
   1.1583312e+02   0.0000000e+00
   1.1583426e+02   0.0000000e+00
   1.1583539e+02   0.0000000e+00
   1.1583652e+02   0.0000000e+00
   1.1583765e+02   0.0000000e+00
   1.1583879e+02   0.0000000e+00
   1.1583992e+02   0.0000000e+00
   1.1584105e+02   0.0000000e+00
   1.1584218e+02   0.0000000e+00
   1.1584331e+02   0.0000000e+00
   1.1584444e+02   0.0000000e+00
   1.1584557e+02   0.0000000e+00
   1.1584670e+02   0.0000000e+00
   1.1584783e+02   0.0000000e+00
   1.1584896e+02   0.0000000e+00
   1.1585009e+02   0.0000000e+00
   1.1585122e+02   0.0000000e+00
   1.1585235e+02   0.0000000e+00
   1.1585348e+02   0.0000000e+00
   1.1585461e+02   0.0000000e+00
   1.1585574e+02   0.0000000e+00
   1.1585686e+02   0.0000000e+00
   1.1585799e+02   0.0000000e+00
   1.1585912e+02   0.0000000e+00
   1.1586024e+02   0.0000000e+00
   1.1586137e+02   0.0000000e+00
   1.1586250e+02   0.0000000e+00
   1.1586362e+02   0.0000000e+00
   1.1586475e+02   0.0000000e+00
   1.1586587e+02   0.0000000e+00
   1.1586700e+02   0.0000000e+00
   1.1586812e+02   0.0000000e+00
   1.1586925e+02   0.0000000e+00
   1.1587037e+02   0.0000000e+00
   1.1587149e+02   0.0000000e+00
   1.1587262e+02   0.0000000e+00
   1.1587374e+02   0.0000000e+00
   1.1587486e+02   0.0000000e+00
   1.1587599e+02   0.0000000e+00
   1.1587711e+02   0.0000000e+00
   1.1587823e+02   0.0000000e+00
   1.1587935e+02   0.0000000e+00
   1.1588047e+02   0.0000000e+00
   1.1588160e+02   0.0000000e+00
   1.1588272e+02   0.0000000e+00
   1.1588384e+02   0.0000000e+00
   1.1588496e+02   0.0000000e+00
   1.1588608e+02   0.0000000e+00
   1.1588720e+02   0.0000000e+00
   1.1588832e+02   0.0000000e+00
   1.1588944e+02   0.0000000e+00
   1.1589056e+02   0.0000000e+00
   1.1589167e+02   0.0000000e+00
   1.1589279e+02   0.0000000e+00
   1.1589391e+02   0.0000000e+00
   1.1589503e+02   0.0000000e+00
   1.1589615e+02   0.0000000e+00
   1.1589726e+02   0.0000000e+00
   1.1589838e+02   0.0000000e+00
   1.1589950e+02   0.0000000e+00
   1.1590061e+02   0.0000000e+00
   1.1590173e+02   0.0000000e+00
   1.1590284e+02   0.0000000e+00
   1.1590396e+02   0.0000000e+00
   1.1590507e+02   0.0000000e+00
   1.1590619e+02   0.0000000e+00
   1.1590730e+02   0.0000000e+00
   1.1590842e+02   0.0000000e+00
   1.1590953e+02   0.0000000e+00
   1.1591065e+02   0.0000000e+00
   1.1591176e+02   0.0000000e+00
   1.1591287e+02   0.0000000e+00
   1.1591399e+02   0.0000000e+00
   1.1591510e+02   0.0000000e+00
   1.1591621e+02   0.0000000e+00
   1.1591732e+02   0.0000000e+00
   1.1591843e+02   0.0000000e+00
   1.1591955e+02   0.0000000e+00
   1.1592066e+02   0.0000000e+00
   1.1592177e+02   0.0000000e+00
   1.1592288e+02   0.0000000e+00
   1.1592399e+02   0.0000000e+00
   1.1592510e+02   0.0000000e+00
   1.1592621e+02   0.0000000e+00
   1.1592732e+02   0.0000000e+00
   1.1592843e+02   0.0000000e+00
   1.1592954e+02   0.0000000e+00
   1.1593064e+02   0.0000000e+00
   1.1593175e+02   0.0000000e+00
   1.1593286e+02   0.0000000e+00
   1.1593397e+02   0.0000000e+00
   1.1593508e+02   0.0000000e+00
   1.1593618e+02   0.0000000e+00
   1.1593729e+02   0.0000000e+00
   1.1593840e+02   0.0000000e+00
   1.1593950e+02   0.0000000e+00
   1.1594061e+02   0.0000000e+00
   1.1594171e+02   0.0000000e+00
   1.1594282e+02   0.0000000e+00
   1.1594393e+02   0.0000000e+00
   1.1594503e+02   0.0000000e+00
   1.1594614e+02   0.0000000e+00
   1.1594724e+02   0.0000000e+00
   1.1594834e+02   0.0000000e+00
   1.1594945e+02   0.0000000e+00
   1.1595055e+02   0.0000000e+00
   1.1595165e+02   0.0000000e+00
   1.1595276e+02   0.0000000e+00
   1.1595386e+02   0.0000000e+00
   1.1595496e+02   0.0000000e+00
   1.1595606e+02   0.0000000e+00
   1.1595717e+02   0.0000000e+00
   1.1595827e+02   0.0000000e+00
   1.1595937e+02   0.0000000e+00
   1.1596047e+02   0.0000000e+00
   1.1596157e+02   0.0000000e+00
   1.1596267e+02   0.0000000e+00
   1.1596377e+02   0.0000000e+00
   1.1596487e+02   0.0000000e+00
   1.1596597e+02   0.0000000e+00
   1.1596707e+02   0.0000000e+00
   1.1596817e+02   0.0000000e+00
   1.1596927e+02   0.0000000e+00
   1.1597037e+02   0.0000000e+00
   1.1597146e+02   0.0000000e+00
   1.1597256e+02   0.0000000e+00
   1.1597366e+02   0.0000000e+00
   1.1597476e+02   0.0000000e+00
   1.1597586e+02   0.0000000e+00
   1.1597695e+02   0.0000000e+00
   1.1597805e+02   0.0000000e+00
   1.1597914e+02   0.0000000e+00
   1.1598024e+02   0.0000000e+00
   1.1598134e+02   0.0000000e+00
   1.1598243e+02   0.0000000e+00
   1.1598353e+02   0.0000000e+00
   1.1598462e+02   0.0000000e+00
   1.1598572e+02   0.0000000e+00
   1.1598681e+02   0.0000000e+00
   1.1598791e+02   0.0000000e+00
   1.1598900e+02   0.0000000e+00
   1.1599009e+02   0.0000000e+00
   1.1599119e+02   0.0000000e+00
   1.1599228e+02   0.0000000e+00
   1.1599337e+02   0.0000000e+00
   1.1599446e+02   0.0000000e+00
   1.1599556e+02   0.0000000e+00
   1.1599665e+02   0.0000000e+00
   1.1599774e+02   0.0000000e+00
   1.1599883e+02   0.0000000e+00
   1.1599992e+02   0.0000000e+00
   1.1600101e+02   0.0000000e+00
   1.1600210e+02   0.0000000e+00
   1.1600319e+02   0.0000000e+00
   1.1600428e+02   0.0000000e+00
   1.1600537e+02   0.0000000e+00
   1.1600646e+02   0.0000000e+00
   1.1600755e+02   0.0000000e+00
   1.1600864e+02   0.0000000e+00
   1.1600973e+02   0.0000000e+00
   1.1601082e+02   0.0000000e+00
   1.1601191e+02   0.0000000e+00
   1.1601299e+02   0.0000000e+00
   1.1601408e+02   0.0000000e+00
   1.1601517e+02   0.0000000e+00
   1.1601625e+02   0.0000000e+00
   1.1601734e+02   0.0000000e+00
   1.1601843e+02   0.0000000e+00
   1.1601951e+02   0.0000000e+00
   1.1602060e+02   0.0000000e+00


==> Outage_vs_pt/outpt_mc_10.dat <==
   9.0000000e+01   1.0000000e+00
   9.0043214e+01   1.0000000e+00
   9.0086002e+01   1.0000000e+00
   9.0128372e+01   1.0000000e+00
   9.0170333e+01   1.0000000e+00
   9.0211893e+01   1.0000000e+00
   9.0253059e+01   1.0000000e+00
   9.0293838e+01   1.0000000e+00
   9.0334238e+01   1.0000000e+00
   9.0374265e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0453230e+01   1.0000000e+00
   9.0492180e+01   1.0000000e+00
   9.0530784e+01   1.0000000e+00
   9.0569049e+01   1.0000000e+00
   9.0606978e+01   1.0000000e+00
   9.0644580e+01   1.0000000e+00
   9.0681859e+01   1.0000000e+00
   9.0718820e+01   1.0000000e+00
   9.0755470e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.0827854e+01   1.0000000e+00
   9.0863598e+01   1.0000000e+00
   9.0899051e+01   1.0000000e+00
   9.0934217e+01   9.9981600e-01
   9.0969100e+01   9.9635700e-01
   9.1003705e+01   9.9089800e-01
   9.1038037e+01   9.8387700e-01
   9.1072100e+01   9.7588800e-01
   9.1105897e+01   9.6676400e-01
   9.1139434e+01   9.5688400e-01
   9.1172713e+01   9.4599300e-01
   9.1205739e+01   9.3472400e-01
   9.1238516e+01   9.2295400e-01
   9.1271048e+01   9.1026700e-01
   9.1303338e+01   8.9739000e-01
   9.1335389e+01   8.8384600e-01
   9.1367206e+01   8.6978800e-01
   9.1398791e+01   8.5839300e-01
   9.1430148e+01   8.4812400e-01
   9.1461280e+01   8.3876800e-01
   9.1492191e+01   8.2991800e-01
   9.1522883e+01   8.2179000e-01
   9.1553360e+01   8.1400800e-01
   9.1583625e+01   8.0652500e-01
   9.1613680e+01   7.9937100e-01
   9.1643529e+01   7.9253300e-01
   9.1673173e+01   7.8584400e-01
   9.1702617e+01   7.7929600e-01
   9.1731863e+01   7.7314000e-01
   9.1760913e+01   7.6700900e-01
   9.1789769e+01   7.6111500e-01
   9.1818436e+01   7.5534800e-01
   9.1846914e+01   7.4966600e-01
   9.1875207e+01   7.4423900e-01
   9.1903317e+01   7.3885700e-01
   9.1931246e+01   7.3355300e-01
   9.1958997e+01   7.2833400e-01
   9.1986571e+01   7.2324300e-01
   9.2013971e+01   7.1838600e-01
   9.2041200e+01   7.1343500e-01
   9.2068259e+01   7.0857700e-01
   9.2095150e+01   7.0380600e-01
   9.2121876e+01   6.9922800e-01
   9.2148438e+01   6.9475100e-01
   9.2174839e+01   6.9026900e-01
   9.2201081e+01   6.8582400e-01
   9.2227165e+01   6.8134900e-01
   9.2253093e+01   6.7688300e-01
   9.2278867e+01   6.7263700e-01
   9.2304489e+01   6.6834000e-01
   9.2329961e+01   6.6421900e-01
   9.2355284e+01   6.6010800e-01
   9.2380461e+01   6.5604300e-01
   9.2405492e+01   6.5211100e-01
   9.2430380e+01   6.4811400e-01
   9.2455127e+01   6.4409400e-01
   9.2479733e+01   6.4019300e-01
   9.2504200e+01   6.3632300e-01
   9.2528530e+01   6.3251500e-01
   9.2552725e+01   6.2876000e-01
   9.2576786e+01   6.2499900e-01
   9.2600714e+01   6.2134300e-01
   9.2624511e+01   6.1762000e-01
   9.2648178e+01   6.1396600e-01
   9.2671717e+01   6.1040500e-01
   9.2695129e+01   6.0687900e-01
   9.2718416e+01   6.0338100e-01
   9.2741578e+01   5.9987300e-01
   9.2764618e+01   5.9639900e-01
   9.2787536e+01   5.9304500e-01
   9.2810334e+01   5.8975100e-01
   9.2833012e+01   5.8651000e-01
   9.2855573e+01   5.8319200e-01
   9.2878017e+01   5.7976300e-01
   9.2900346e+01   5.7642500e-01
   9.2922561e+01   5.7332200e-01
   9.2944662e+01   5.7013800e-01
   9.2966652e+01   5.6698200e-01
   9.2988531e+01   5.6381100e-01
   9.3010300e+01   5.6078300e-01
   9.3031961e+01   5.5760700e-01
   9.3053514e+01   5.5446200e-01
   9.3074960e+01   5.5147700e-01
   9.3096302e+01   5.4844200e-01
   9.3117539e+01   5.4537000e-01
   9.3138672e+01   5.4245500e-01
   9.3159703e+01   5.3934500e-01
   9.3180633e+01   5.3626600e-01
   9.3201463e+01   5.3321900e-01
   9.3222193e+01   5.3026600e-01
   9.3242825e+01   5.2736700e-01
   9.3263359e+01   5.2454200e-01
   9.3283796e+01   5.2168500e-01
   9.3304138e+01   5.1879200e-01
   9.3324385e+01   5.1590600e-01
   9.3344538e+01   5.1305400e-01
   9.3364597e+01   5.1023300e-01
   9.3384565e+01   5.0744800e-01
   9.3404441e+01   5.0463600e-01
   9.3424227e+01   5.0186700e-01
   9.3443923e+01   4.9917800e-01
   9.3463530e+01   4.9644300e-01
   9.3483049e+01   4.9367200e-01
   9.3502480e+01   4.9103100e-01
   9.3521825e+01   4.8831600e-01
   9.3541084e+01   4.8560700e-01
   9.3560259e+01   4.8290900e-01
   9.3579348e+01   4.8027100e-01
   9.3598355e+01   4.7758900e-01
   9.3617278e+01   4.7492400e-01
   9.3636120e+01   4.7232100e-01
   9.3654880e+01   4.6971000e-01
   9.3673559e+01   4.6708300e-01
   9.3692159e+01   4.6439400e-01
   9.3710679e+01   4.6182800e-01
   9.3729120e+01   4.5932600e-01
   9.3747483e+01   4.5688500e-01
   9.3765770e+01   4.5446300e-01
   9.3783979e+01   4.5196900e-01
   9.3802112e+01   4.4951000e-01
   9.3820170e+01   4.4696300e-01
   9.3838154e+01   4.4448100e-01
   9.3856063e+01   4.4198600e-01
   9.3873898e+01   4.3950400e-01
   9.3891661e+01   4.3698800e-01
   9.3909351e+01   4.3455600e-01
   9.3926970e+01   4.3218500e-01
   9.3944517e+01   4.2981000e-01
   9.3961993e+01   4.2747600e-01
   9.3979400e+01   4.2503900e-01
   9.3996737e+01   4.2264500e-01
   9.4014005e+01   4.2023800e-01
   9.4031205e+01   4.1784100e-01
   9.4048337e+01   4.1547300e-01
   9.4065402e+01   4.1305100e-01
   9.4082400e+01   4.1068200e-01
   9.4099331e+01   4.0833500e-01
   9.4116197e+01   4.0601200e-01
   9.4132998e+01   4.0367200e-01
   9.4149733e+01   4.0133600e-01
   9.4166405e+01   3.9901300e-01
   9.4183013e+01   3.9667600e-01
   9.4199557e+01   3.9445500e-01
   9.4216039e+01   3.9214900e-01
   9.4232459e+01   3.8987100e-01
   9.4248816e+01   3.8762300e-01
   9.4265113e+01   3.8534300e-01
   9.4281348e+01   3.8313200e-01
   9.4297523e+01   3.8090700e-01
   9.4313638e+01   3.7861100e-01
   9.4329693e+01   3.7626400e-01
   9.4345689e+01   3.7402500e-01
   9.4361626e+01   3.7175600e-01
   9.4377506e+01   3.6950900e-01
   9.4393327e+01   3.6732300e-01
   9.4409091e+01   3.6511300e-01
   9.4424798e+01   3.6283200e-01
   9.4440448e+01   3.6068700e-01
   9.4456042e+01   3.5857200e-01
   9.4471580e+01   3.5644700e-01
   9.4487063e+01   3.5435100e-01
   9.4502491e+01   3.5221200e-01
   9.4517864e+01   3.5009900e-01
   9.4533183e+01   3.4800900e-01
   9.4548449e+01   3.4585100e-01
   9.4563660e+01   3.4373100e-01
   9.4578819e+01   3.4168000e-01
   9.4593925e+01   3.3960200e-01
   9.4608978e+01   3.3745400e-01
   9.4623980e+01   3.3531000e-01
   9.4638930e+01   3.3322800e-01
   9.4653829e+01   3.3109200e-01
   9.4668676e+01   3.2900900e-01
   9.4683473e+01   3.2695800e-01
   9.4698220e+01   3.2497300e-01
   9.4712917e+01   3.2291400e-01
   9.4727564e+01   3.2092200e-01
   9.4742163e+01   3.1889200e-01
   9.4756712e+01   3.1694900e-01
   9.4771213e+01   3.1488800e-01
   9.4785665e+01   3.1290200e-01
   9.4800069e+01   3.1092300e-01
   9.4814426e+01   3.0888400e-01
   9.4828736e+01   3.0695500e-01
   9.4842998e+01   3.0493000e-01
   9.4857214e+01   3.0282500e-01
   9.4871384e+01   3.0085900e-01
   9.4885507e+01   2.9882300e-01
   9.4899585e+01   2.9678600e-01
   9.4913617e+01   2.9487500e-01
   9.4927604e+01   2.9285800e-01
   9.4941546e+01   2.9088800e-01
   9.4955443e+01   2.8898500e-01
   9.4969296e+01   2.8711300e-01
   9.4983106e+01   2.8518900e-01
   9.4996871e+01   2.8325100e-01
   9.5010593e+01   2.8140700e-01
   9.5024271e+01   2.7946800e-01
   9.5037907e+01   2.7757500e-01
   9.5051500e+01   2.7564500e-01
   9.5065050e+01   2.7377600e-01
   9.5078559e+01   2.7194500e-01
   9.5092025e+01   2.7008400e-01
   9.5105450e+01   2.6815600e-01
   9.5118834e+01   2.6616800e-01
   9.5132176e+01   2.6422700e-01
   9.5145478e+01   2.6236900e-01
   9.5158738e+01   2.6046400e-01
   9.5171959e+01   2.5858400e-01
   9.5185139e+01   2.5672800e-01
   9.5198280e+01   2.5488000e-01
   9.5211381e+01   2.5301100e-01
   9.5224442e+01   2.5116700e-01
   9.5237465e+01   2.4928700e-01
   9.5250448e+01   2.4742600e-01
   9.5263393e+01   2.4563000e-01
   9.5276299e+01   2.4384300e-01
   9.5289167e+01   2.4197800e-01
   9.5301997e+01   2.4015800e-01
   9.5314789e+01   2.3832500e-01
   9.5327544e+01   2.3645400e-01
   9.5340261e+01   2.3460000e-01
   9.5352941e+01   2.3283000e-01
   9.5365584e+01   2.3099400e-01
   9.5378191e+01   2.2920400e-01
   9.5390761e+01   2.2740600e-01
   9.5403295e+01   2.2558700e-01
   9.5415792e+01   2.2383900e-01
   9.5428254e+01   2.2204200e-01
   9.5440680e+01   2.2024000e-01
   9.5453071e+01   2.1848100e-01
   9.5465427e+01   2.1668100e-01
   9.5477747e+01   2.1489100e-01
   9.5490033e+01   2.1308900e-01
   9.5502284e+01   2.1135000e-01
   9.5514500e+01   2.0966800e-01
   9.5526682e+01   2.0796300e-01
   9.5538830e+01   2.0624400e-01
   9.5550944e+01   2.0446800e-01
   9.5563025e+01   2.0269300e-01
   9.5575072e+01   2.0091200e-01
   9.5587086e+01   1.9924300e-01
   9.5599066e+01   1.9755400e-01
   9.5611014e+01   1.9591900e-01
   9.5622929e+01   1.9428500e-01
   9.5634811e+01   1.9251600e-01
   9.5646661e+01   1.9075900e-01
   9.5658478e+01   1.8912300e-01
   9.5670264e+01   1.8739900e-01
   9.5682017e+01   1.8566600e-01
   9.5693739e+01   1.8404100e-01
   9.5705429e+01   1.8233300e-01
   9.5717088e+01   1.8060900e-01
   9.5728716e+01   1.7893100e-01
   9.5740313e+01   1.7730600e-01
   9.5751878e+01   1.7564700e-01
   9.5763414e+01   1.7400600e-01
   9.5774918e+01   1.7238100e-01
   9.5786392e+01   1.7070200e-01
   9.5797836e+01   1.6898900e-01
   9.5809250e+01   1.6725300e-01
   9.5820634e+01   1.6560700e-01
   9.5831988e+01   1.6392000e-01
   9.5843312e+01   1.6221700e-01
   9.5854607e+01   1.6056500e-01
   9.5865873e+01   1.5884200e-01
   9.5877110e+01   1.5725600e-01
   9.5888317e+01   1.5565800e-01
   9.5899496e+01   1.5403600e-01
   9.5910646e+01   1.5242900e-01
   9.5921768e+01   1.5086000e-01
   9.5932861e+01   1.4910700e-01
   9.5943926e+01   1.4748200e-01
   9.5954962e+01   1.4589200e-01
   9.5965971e+01   1.4424200e-01
   9.5976952e+01   1.4262500e-01
   9.5987905e+01   1.4104500e-01
   9.5998831e+01   1.3947300e-01
   9.6009729e+01   1.3793200e-01
   9.6020600e+01   1.3631800e-01
   9.6031444e+01   1.3476900e-01
   9.6042261e+01   1.3317600e-01
   9.6053050e+01   1.3158300e-01
   9.6063814e+01   1.2997700e-01
   9.6074550e+01   1.2837900e-01
   9.6085260e+01   1.2679600e-01
   9.6095944e+01   1.2518500e-01
   9.6106602e+01   1.2360200e-01
   9.6117233e+01   1.2207900e-01
   9.6127839e+01   1.2054900e-01
   9.6138418e+01   1.1894300e-01
   9.6148972e+01   1.1739500e-01
   9.6159501e+01   1.1584000e-01
   9.6170003e+01   1.1427400e-01
   9.6180481e+01   1.1273800e-01
   9.6190933e+01   1.1109900e-01
   9.6201361e+01   1.0954200e-01
   9.6211763e+01   1.0802400e-01
   9.6222140e+01   1.0644900e-01
   9.6232493e+01   1.0493100e-01
   9.6242821e+01   1.0339800e-01
   9.6253125e+01   1.0188200e-01
   9.6263404e+01   1.0028300e-01
   9.6273659e+01   9.8728000e-02
   9.6283889e+01   9.7142000e-02
   9.6294096e+01   9.5551000e-02
   9.6304279e+01   9.4032000e-02
   9.6314438e+01   9.2562000e-02
   9.6324573e+01   9.1070000e-02
   9.6334685e+01   8.9532000e-02
   9.6344773e+01   8.8033000e-02
   9.6354837e+01   8.6568000e-02
   9.6364879e+01   8.5108000e-02
   9.6374897e+01   8.3646000e-02
   9.6384893e+01   8.2126000e-02
   9.6394865e+01   8.0624000e-02
   9.6404814e+01   7.9136000e-02
   9.6414741e+01   7.7667000e-02
   9.6424645e+01   7.6148000e-02
   9.6434527e+01   7.4707000e-02
   9.6444386e+01   7.3315000e-02
   9.6454223e+01   7.1839000e-02
   9.6464037e+01   7.0302000e-02
   9.6473830e+01   6.8841000e-02
   9.6483600e+01   6.7373000e-02
   9.6493349e+01   6.5912000e-02
   9.6503075e+01   6.4385000e-02
   9.6512780e+01   6.2955000e-02
   9.6522463e+01   6.1458000e-02
   9.6532125e+01   5.9932000e-02
   9.6541765e+01   5.8454000e-02
   9.6551384e+01   5.6919000e-02
   9.6560982e+01   5.5496000e-02
   9.6570559e+01   5.4029000e-02
   9.6580114e+01   5.2524000e-02
   9.6589648e+01   5.1033000e-02
   9.6599162e+01   4.9620000e-02
   9.6608655e+01   4.8148000e-02
   9.6618127e+01   4.6628000e-02
   9.6627578e+01   4.5228000e-02
   9.6637009e+01   4.3735000e-02
   9.6646420e+01   4.2315000e-02
   9.6655810e+01   4.0870000e-02
   9.6665180e+01   3.9464000e-02
   9.6674530e+01   3.7943000e-02
   9.6683859e+01   3.6495000e-02
   9.6693169e+01   3.5111000e-02
   9.6702459e+01   3.3723000e-02
   9.6711728e+01   3.2346000e-02
   9.6720979e+01   3.0933000e-02
   9.6730209e+01   2.9587000e-02
   9.6739420e+01   2.8263000e-02
   9.6748611e+01   2.7010000e-02
   9.6757783e+01   2.5767000e-02
   9.6766936e+01   2.4528000e-02
   9.6776070e+01   2.3338000e-02
   9.6785184e+01   2.2158000e-02
   9.6794279e+01   2.1090000e-02
   9.6803355e+01   1.9988000e-02
   9.6812412e+01   1.8959000e-02
   9.6821451e+01   1.7961000e-02
   9.6830470e+01   1.6954000e-02
   9.6839471e+01   1.5958000e-02
   9.6848454e+01   1.5042000e-02
   9.6857417e+01   1.4171000e-02
   9.6866363e+01   1.3283000e-02
   9.6875290e+01   1.2368000e-02
   9.6884198e+01   1.1537000e-02
   9.6893089e+01   1.0790000e-02
   9.6901961e+01   1.0027000e-02
   9.6910815e+01   9.2800000e-03
   9.6919651e+01   8.5520000e-03
   9.6928469e+01   7.8240000e-03
   9.6937269e+01   7.2130000e-03
   9.6946052e+01   6.5780000e-03
   9.6954817e+01   6.0410000e-03
   9.6963564e+01   5.4820000e-03
   9.6972293e+01   4.9460000e-03
   9.6981005e+01   4.4370000e-03
   9.6989700e+01   3.9600000e-03
   9.6998377e+01   3.5160000e-03
   9.7007037e+01   3.0770000e-03
   9.7015680e+01   2.6770000e-03
   9.7024305e+01   2.3450000e-03
   9.7032914e+01   2.0150000e-03
   9.7041505e+01   1.7170000e-03
   9.7050080e+01   1.3770000e-03
   9.7058637e+01   1.1020000e-03
   9.7067178e+01   8.8900000e-04
   9.7075702e+01   6.8300000e-04
   9.7084209e+01   5.0700000e-04
   9.7092700e+01   3.5000000e-04
   9.7101174e+01   2.1800000e-04
   9.7109631e+01   1.2600000e-04
   9.7118072e+01   6.9000000e-05
   9.7126497e+01   2.3000000e-05


==> Outage_vs_pt/outpt_mc_30.dat <==
            -Inf   1.0000000e+00
   8.0000000e+01   1.0000000e+00
   8.3010300e+01   1.0000000e+00
   8.4771213e+01   1.0000000e+00
   8.6020600e+01   1.0000000e+00
   8.6989700e+01   1.0000000e+00
   8.7781513e+01   1.0000000e+00
   8.8450980e+01   1.0000000e+00
   8.9030900e+01   1.0000000e+00
   8.9542425e+01   1.0000000e+00
   9.0000000e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.1139434e+01   9.8560530e-01
   9.1461280e+01   9.4161730e-01
   9.1760913e+01   8.8473950e-01
   9.2041200e+01   8.2012650e-01
   9.2304489e+01   7.5316550e-01
   9.2552725e+01   7.0395950e-01
   9.2787536e+01   6.6311390e-01
   9.3010300e+01   6.2716550e-01
   9.3222193e+01   5.9460150e-01
   9.3424227e+01   5.6468490e-01
   9.3617278e+01   5.3660240e-01
   9.3802112e+01   5.1014400e-01
   9.3979400e+01   4.8515140e-01
   9.4149733e+01   4.6123780e-01
   9.4313638e+01   4.3837040e-01
   9.4471580e+01   4.1640680e-01
   9.4623980e+01   3.9530230e-01
   9.4771213e+01   3.7487430e-01
   9.4913617e+01   3.5511960e-01
   9.5051500e+01   3.3599580e-01
   9.5185139e+01   3.1747610e-01
   9.5314789e+01   2.9934460e-01
   9.5440680e+01   2.8168880e-01
   9.5563025e+01   2.6441610e-01
   9.5682017e+01   2.4763010e-01
   9.5797836e+01   2.3116280e-01
   9.5910646e+01   2.1501000e-01
   9.6020600e+01   1.9924920e-01
   9.6127839e+01   1.8378300e-01
   9.6232493e+01   1.6861060e-01
   9.6334685e+01   1.5368010e-01
   9.6434527e+01   1.3897940e-01
   9.6532125e+01   1.2458270e-01
   9.6627578e+01   1.1037050e-01
   9.6720979e+01   9.6398100e-02
   9.6812412e+01   8.3318500e-02
   9.6901961e+01   7.1411900e-02
   9.6989700e+01   6.0653100e-02
   9.7075702e+01   5.0918200e-02
   9.7160033e+01   4.2201100e-02
   9.7242759e+01   3.4391300e-02
   9.7323938e+01   2.7501900e-02
   9.7403627e+01   2.1473800e-02
   9.7481880e+01   1.6279500e-02
   9.7558749e+01   1.1880400e-02
   9.7634280e+01   8.2264000e-03
   9.7708520e+01   5.2707000e-03
   9.7781513e+01   3.0038000e-03
   9.7853298e+01   1.3893000e-03
   9.7923917e+01   3.9630000e-04
   9.7993405e+01   8.4000000e-06
   9.8061800e+01   0.0000000e+00
   9.8129134e+01   0.0000000e+00
   9.8195439e+01   0.0000000e+00
   9.8260748e+01   0.0000000e+00
   9.8325089e+01   0.0000000e+00
   9.8388491e+01   0.0000000e+00
   9.8450980e+01   0.0000000e+00
   9.8512583e+01   0.0000000e+00
   9.8573325e+01   0.0000000e+00
   9.8633229e+01   0.0000000e+00
   9.8692317e+01   0.0000000e+00
   9.8750613e+01   0.0000000e+00
   9.8808136e+01   0.0000000e+00
   9.8864907e+01   0.0000000e+00
   9.8920946e+01   0.0000000e+00
   9.8976271e+01   0.0000000e+00
   9.9030900e+01   0.0000000e+00
   9.9084850e+01   0.0000000e+00
   9.9138139e+01   0.0000000e+00
   9.9190781e+01   0.0000000e+00
   9.9242793e+01   0.0000000e+00
   9.9294189e+01   0.0000000e+00
   9.9344985e+01   0.0000000e+00
   9.9395193e+01   0.0000000e+00
   9.9444827e+01   0.0000000e+00
   9.9493900e+01   0.0000000e+00
   9.9542425e+01   0.0000000e+00
   9.9590414e+01   0.0000000e+00
   9.9637878e+01   0.0000000e+00
   9.9684829e+01   0.0000000e+00
   9.9731279e+01   0.0000000e+00
   9.9777236e+01   0.0000000e+00
   9.9822712e+01   0.0000000e+00
   9.9867717e+01   0.0000000e+00
   9.9912261e+01   0.0000000e+00
   9.9956352e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0004321e+02   0.0000000e+00
   1.0008600e+02   0.0000000e+00
   1.0012837e+02   0.0000000e+00
   1.0017033e+02   0.0000000e+00
   1.0021189e+02   0.0000000e+00
   1.0025306e+02   0.0000000e+00
   1.0029384e+02   0.0000000e+00
   1.0033424e+02   0.0000000e+00
   1.0037426e+02   0.0000000e+00
   1.0041393e+02   0.0000000e+00
   1.0045323e+02   0.0000000e+00
   1.0049218e+02   0.0000000e+00
   1.0053078e+02   0.0000000e+00
   1.0056905e+02   0.0000000e+00
   1.0060698e+02   0.0000000e+00
   1.0064458e+02   0.0000000e+00
   1.0068186e+02   0.0000000e+00
   1.0071882e+02   0.0000000e+00
   1.0075547e+02   0.0000000e+00
   1.0079181e+02   0.0000000e+00
   1.0082785e+02   0.0000000e+00
   1.0086360e+02   0.0000000e+00
   1.0089905e+02   0.0000000e+00
   1.0093422e+02   0.0000000e+00
   1.0096910e+02   0.0000000e+00
   1.0100371e+02   0.0000000e+00
   1.0103804e+02   0.0000000e+00
   1.0107210e+02   0.0000000e+00
   1.0110590e+02   0.0000000e+00
   1.0113943e+02   0.0000000e+00
   1.0117271e+02   0.0000000e+00
   1.0120574e+02   0.0000000e+00
   1.0123852e+02   0.0000000e+00
   1.0127105e+02   0.0000000e+00
   1.0130334e+02   0.0000000e+00
   1.0133539e+02   0.0000000e+00
   1.0136721e+02   0.0000000e+00
   1.0139879e+02   0.0000000e+00
   1.0143015e+02   0.0000000e+00
   1.0146128e+02   0.0000000e+00
   1.0149219e+02   0.0000000e+00
   1.0152288e+02   0.0000000e+00
   1.0155336e+02   0.0000000e+00
   1.0158362e+02   0.0000000e+00
   1.0161368e+02   0.0000000e+00
   1.0164353e+02   0.0000000e+00
   1.0167317e+02   0.0000000e+00
   1.0170262e+02   0.0000000e+00
   1.0173186e+02   0.0000000e+00
   1.0176091e+02   0.0000000e+00
   1.0178977e+02   0.0000000e+00
   1.0181844e+02   0.0000000e+00
   1.0184691e+02   0.0000000e+00
   1.0187521e+02   0.0000000e+00
   1.0190332e+02   0.0000000e+00
   1.0193125e+02   0.0000000e+00
   1.0195900e+02   0.0000000e+00
   1.0198657e+02   0.0000000e+00
   1.0201397e+02   0.0000000e+00
   1.0204120e+02   0.0000000e+00
   1.0206826e+02   0.0000000e+00
   1.0209515e+02   0.0000000e+00
   1.0212188e+02   0.0000000e+00
   1.0214844e+02   0.0000000e+00
   1.0217484e+02   0.0000000e+00
   1.0220108e+02   0.0000000e+00
   1.0222716e+02   0.0000000e+00
   1.0225309e+02   0.0000000e+00
   1.0227887e+02   0.0000000e+00
   1.0230449e+02   0.0000000e+00
   1.0232996e+02   0.0000000e+00
   1.0235528e+02   0.0000000e+00
   1.0238046e+02   0.0000000e+00
   1.0240549e+02   0.0000000e+00
   1.0243038e+02   0.0000000e+00
   1.0245513e+02   0.0000000e+00
   1.0247973e+02   0.0000000e+00
   1.0250420e+02   0.0000000e+00
   1.0252853e+02   0.0000000e+00
   1.0255273e+02   0.0000000e+00
   1.0257679e+02   0.0000000e+00
   1.0260071e+02   0.0000000e+00
   1.0262451e+02   0.0000000e+00
   1.0264818e+02   0.0000000e+00
   1.0267172e+02   0.0000000e+00
   1.0269513e+02   0.0000000e+00
   1.0271842e+02   0.0000000e+00
   1.0274158e+02   0.0000000e+00
   1.0276462e+02   0.0000000e+00
   1.0278754e+02   0.0000000e+00
   1.0281033e+02   0.0000000e+00
   1.0283301e+02   0.0000000e+00
   1.0285557e+02   0.0000000e+00
   1.0287802e+02   0.0000000e+00
   1.0290035e+02   0.0000000e+00
   1.0292256e+02   0.0000000e+00
   1.0294466e+02   0.0000000e+00
   1.0296665e+02   0.0000000e+00
   1.0298853e+02   0.0000000e+00
   1.0301030e+02   0.0000000e+00
   1.0303196e+02   0.0000000e+00
   1.0305351e+02   0.0000000e+00
   1.0307496e+02   0.0000000e+00
   1.0309630e+02   0.0000000e+00
   1.0311754e+02   0.0000000e+00
   1.0313867e+02   0.0000000e+00
   1.0315970e+02   0.0000000e+00
   1.0318063e+02   0.0000000e+00
   1.0320146e+02   0.0000000e+00
   1.0322219e+02   0.0000000e+00
   1.0324282e+02   0.0000000e+00
   1.0326336e+02   0.0000000e+00
   1.0328380e+02   0.0000000e+00
   1.0330414e+02   0.0000000e+00
   1.0332438e+02   0.0000000e+00
   1.0334454e+02   0.0000000e+00
   1.0336460e+02   0.0000000e+00
   1.0338456e+02   0.0000000e+00
   1.0340444e+02   0.0000000e+00
   1.0342423e+02   0.0000000e+00
   1.0344392e+02   0.0000000e+00
   1.0346353e+02   0.0000000e+00
   1.0348305e+02   0.0000000e+00
   1.0350248e+02   0.0000000e+00
   1.0352183e+02   0.0000000e+00
   1.0354108e+02   0.0000000e+00
   1.0356026e+02   0.0000000e+00
   1.0357935e+02   0.0000000e+00
   1.0359835e+02   0.0000000e+00
   1.0361728e+02   0.0000000e+00
   1.0363612e+02   0.0000000e+00
   1.0365488e+02   0.0000000e+00
   1.0367356e+02   0.0000000e+00
   1.0369216e+02   0.0000000e+00
   1.0371068e+02   0.0000000e+00
   1.0372912e+02   0.0000000e+00
   1.0374748e+02   0.0000000e+00
   1.0376577e+02   0.0000000e+00
   1.0378398e+02   0.0000000e+00
   1.0380211e+02   0.0000000e+00
   1.0382017e+02   0.0000000e+00
   1.0383815e+02   0.0000000e+00
   1.0385606e+02   0.0000000e+00
   1.0387390e+02   0.0000000e+00
   1.0389166e+02   0.0000000e+00
   1.0390935e+02   0.0000000e+00
   1.0392697e+02   0.0000000e+00
   1.0394452e+02   0.0000000e+00
   1.0396199e+02   0.0000000e+00
   1.0397940e+02   0.0000000e+00
   1.0399674e+02   0.0000000e+00
   1.0401401e+02   0.0000000e+00
   1.0403121e+02   0.0000000e+00
   1.0404834e+02   0.0000000e+00
   1.0406540e+02   0.0000000e+00
   1.0408240e+02   0.0000000e+00
   1.0409933e+02   0.0000000e+00
   1.0411620e+02   0.0000000e+00
   1.0413300e+02   0.0000000e+00
   1.0414973e+02   0.0000000e+00
   1.0416641e+02   0.0000000e+00
   1.0418301e+02   0.0000000e+00
   1.0419956e+02   0.0000000e+00
   1.0421604e+02   0.0000000e+00
   1.0423246e+02   0.0000000e+00
   1.0424882e+02   0.0000000e+00
   1.0426511e+02   0.0000000e+00
   1.0428135e+02   0.0000000e+00
   1.0429752e+02   0.0000000e+00
   1.0431364e+02   0.0000000e+00
   1.0432969e+02   0.0000000e+00
   1.0434569e+02   0.0000000e+00
   1.0436163e+02   0.0000000e+00
   1.0437751e+02   0.0000000e+00
   1.0439333e+02   0.0000000e+00
   1.0440909e+02   0.0000000e+00
   1.0442480e+02   0.0000000e+00
   1.0444045e+02   0.0000000e+00
   1.0445604e+02   0.0000000e+00
   1.0447158e+02   0.0000000e+00
   1.0448706e+02   0.0000000e+00
   1.0450249e+02   0.0000000e+00
   1.0451786e+02   0.0000000e+00
   1.0453318e+02   0.0000000e+00
   1.0454845e+02   0.0000000e+00
   1.0456366e+02   0.0000000e+00
   1.0457882e+02   0.0000000e+00
   1.0459392e+02   0.0000000e+00
   1.0460898e+02   0.0000000e+00
   1.0462398e+02   0.0000000e+00
   1.0463893e+02   0.0000000e+00
   1.0465383e+02   0.0000000e+00
   1.0466868e+02   0.0000000e+00
   1.0468347e+02   0.0000000e+00
   1.0469822e+02   0.0000000e+00
   1.0471292e+02   0.0000000e+00
   1.0472756e+02   0.0000000e+00
   1.0474216e+02   0.0000000e+00
   1.0475671e+02   0.0000000e+00
   1.0477121e+02   0.0000000e+00
   1.0478566e+02   0.0000000e+00
   1.0480007e+02   0.0000000e+00
   1.0481443e+02   0.0000000e+00
   1.0482874e+02   0.0000000e+00
   1.0484300e+02   0.0000000e+00
   1.0485721e+02   0.0000000e+00
   1.0487138e+02   0.0000000e+00
   1.0488551e+02   0.0000000e+00
   1.0489958e+02   0.0000000e+00
   1.0491362e+02   0.0000000e+00
   1.0492760e+02   0.0000000e+00
   1.0494155e+02   0.0000000e+00
   1.0495544e+02   0.0000000e+00
   1.0496930e+02   0.0000000e+00
   1.0498311e+02   0.0000000e+00
   1.0499687e+02   0.0000000e+00
   1.0501059e+02   0.0000000e+00
   1.0502427e+02   0.0000000e+00
   1.0503791e+02   0.0000000e+00
   1.0505150e+02   0.0000000e+00
   1.0506505e+02   0.0000000e+00
   1.0507856e+02   0.0000000e+00
   1.0509203e+02   0.0000000e+00
   1.0510545e+02   0.0000000e+00
   1.0511883e+02   0.0000000e+00
   1.0513218e+02   0.0000000e+00
   1.0514548e+02   0.0000000e+00
   1.0515874e+02   0.0000000e+00
   1.0517196e+02   0.0000000e+00
   1.0518514e+02   0.0000000e+00
   1.0519828e+02   0.0000000e+00
   1.0521138e+02   0.0000000e+00
   1.0522444e+02   0.0000000e+00
   1.0523746e+02   0.0000000e+00
   1.0525045e+02   0.0000000e+00
   1.0526339e+02   0.0000000e+00
   1.0527630e+02   0.0000000e+00
   1.0528917e+02   0.0000000e+00
   1.0530200e+02   0.0000000e+00
   1.0531479e+02   0.0000000e+00
   1.0532754e+02   0.0000000e+00
   1.0534026e+02   0.0000000e+00
   1.0535294e+02   0.0000000e+00
   1.0536558e+02   0.0000000e+00
   1.0537819e+02   0.0000000e+00
   1.0539076e+02   0.0000000e+00
   1.0540329e+02   0.0000000e+00
   1.0541579e+02   0.0000000e+00
   1.0542825e+02   0.0000000e+00
   1.0544068e+02   0.0000000e+00
   1.0545307e+02   0.0000000e+00
   1.0546543e+02   0.0000000e+00
   1.0547775e+02   0.0000000e+00
   1.0549003e+02   0.0000000e+00
   1.0550228e+02   0.0000000e+00
   1.0551450e+02   0.0000000e+00
   1.0552668e+02   0.0000000e+00
   1.0553883e+02   0.0000000e+00
   1.0555094e+02   0.0000000e+00
   1.0556303e+02   0.0000000e+00
   1.0557507e+02   0.0000000e+00
   1.0558709e+02   0.0000000e+00
   1.0559907e+02   0.0000000e+00
   1.0561101e+02   0.0000000e+00
   1.0562293e+02   0.0000000e+00
   1.0563481e+02   0.0000000e+00
   1.0564666e+02   0.0000000e+00
   1.0565848e+02   0.0000000e+00
   1.0567026e+02   0.0000000e+00
   1.0568202e+02   0.0000000e+00
   1.0569374e+02   0.0000000e+00
   1.0570543e+02   0.0000000e+00
   1.0571709e+02   0.0000000e+00
   1.0572872e+02   0.0000000e+00
   1.0574031e+02   0.0000000e+00
   1.0575188e+02   0.0000000e+00
   1.0576341e+02   0.0000000e+00
   1.0577492e+02   0.0000000e+00
   1.0578639e+02   0.0000000e+00
   1.0579784e+02   0.0000000e+00
   1.0580925e+02   0.0000000e+00
   1.0582063e+02   0.0000000e+00
   1.0583199e+02   0.0000000e+00
   1.0584331e+02   0.0000000e+00
   1.0585461e+02   0.0000000e+00
   1.0586587e+02   0.0000000e+00
   1.0587711e+02   0.0000000e+00
   1.0588832e+02   0.0000000e+00
   1.0589950e+02   0.0000000e+00
   1.0591065e+02   0.0000000e+00
   1.0592177e+02   0.0000000e+00
   1.0593286e+02   0.0000000e+00
   1.0594393e+02   0.0000000e+00
   1.0595496e+02   0.0000000e+00
   1.0596597e+02   0.0000000e+00
   1.0597695e+02   0.0000000e+00
   1.0598791e+02   0.0000000e+00
   1.0599883e+02   0.0000000e+00
   1.0600973e+02   0.0000000e+00
   1.0602060e+02   0.0000000e+00
   1.0603144e+02   0.0000000e+00
   1.0604226e+02   0.0000000e+00
   1.0605305e+02   0.0000000e+00
   1.0606381e+02   0.0000000e+00
   1.0607455e+02   0.0000000e+00
   1.0608526e+02   0.0000000e+00
   1.0609594e+02   0.0000000e+00
   1.0610660e+02   0.0000000e+00
   1.0611723e+02   0.0000000e+00
   1.0612784e+02   0.0000000e+00
   1.0613842e+02   0.0000000e+00
   1.0614897e+02   0.0000000e+00
   1.0615950e+02   0.0000000e+00
   1.0617000e+02   0.0000000e+00
   1.0618048e+02   0.0000000e+00
   1.0619093e+02   0.0000000e+00
   1.0620136e+02   0.0000000e+00
   1.0621176e+02   0.0000000e+00
   1.0622214e+02   0.0000000e+00
   1.0623249e+02   0.0000000e+00
   1.0624282e+02   0.0000000e+00
   1.0625312e+02   0.0000000e+00
   1.0626340e+02   0.0000000e+00
   1.0627366e+02   0.0000000e+00
   1.0628389e+02   0.0000000e+00
   1.0629410e+02   0.0000000e+00
   1.0630428e+02   0.0000000e+00
   1.0631444e+02   0.0000000e+00
   1.0632457e+02   0.0000000e+00
   1.0633468e+02   0.0000000e+00
   1.0634477e+02   0.0000000e+00
   1.0635484e+02   0.0000000e+00
   1.0636488e+02   0.0000000e+00
   1.0637490e+02   0.0000000e+00
   1.0638489e+02   0.0000000e+00
   1.0639486e+02   0.0000000e+00
   1.0640481e+02   0.0000000e+00
   1.0641474e+02   0.0000000e+00
   1.0642465e+02   0.0000000e+00
   1.0643453e+02   0.0000000e+00
   1.0644439e+02   0.0000000e+00
   1.0645422e+02   0.0000000e+00
   1.0646404e+02   0.0000000e+00
   1.0647383e+02   0.0000000e+00
   1.0648360e+02   0.0000000e+00
   1.0649335e+02   0.0000000e+00
   1.0650308e+02   0.0000000e+00
   1.0651278e+02   0.0000000e+00
   1.0652246e+02   0.0000000e+00
   1.0653213e+02   0.0000000e+00
   1.0654177e+02   0.0000000e+00
   1.0655138e+02   0.0000000e+00
   1.0656098e+02   0.0000000e+00
   1.0657056e+02   0.0000000e+00
   1.0658011e+02   0.0000000e+00
   1.0658965e+02   0.0000000e+00
   1.0659916e+02   0.0000000e+00
   1.0660865e+02   0.0000000e+00
   1.0661813e+02   0.0000000e+00
   1.0662758e+02   0.0000000e+00
   1.0663701e+02   0.0000000e+00
   1.0664642e+02   0.0000000e+00
   1.0665581e+02   0.0000000e+00
   1.0666518e+02   0.0000000e+00
   1.0667453e+02   0.0000000e+00
   1.0668386e+02   0.0000000e+00
   1.0669317e+02   0.0000000e+00
   1.0670246e+02   0.0000000e+00
   1.0671173e+02   0.0000000e+00
   1.0672098e+02   0.0000000e+00
   1.0673021e+02   0.0000000e+00
   1.0673942e+02   0.0000000e+00
   1.0674861e+02   0.0000000e+00
   1.0675778e+02   0.0000000e+00
   1.0676694e+02   0.0000000e+00
   1.0677607e+02   0.0000000e+00
   1.0678518e+02   0.0000000e+00
   1.0679428e+02   0.0000000e+00
   1.0680336e+02   0.0000000e+00
   1.0681241e+02   0.0000000e+00
   1.0682145e+02   0.0000000e+00
   1.0683047e+02   0.0000000e+00
   1.0683947e+02   0.0000000e+00
   1.0684845e+02   0.0000000e+00
   1.0685742e+02   0.0000000e+00
   1.0686636e+02   0.0000000e+00
   1.0687529e+02   0.0000000e+00
   1.0688420e+02   0.0000000e+00
   1.0689309e+02   0.0000000e+00
   1.0690196e+02   0.0000000e+00
   1.0691081e+02   0.0000000e+00
   1.0691965e+02   0.0000000e+00
   1.0692847e+02   0.0000000e+00
   1.0693727e+02   0.0000000e+00
   1.0694605e+02   0.0000000e+00
   1.0695482e+02   0.0000000e+00
   1.0696356e+02   0.0000000e+00
   1.0697229e+02   0.0000000e+00
   1.0698101e+02   0.0000000e+00
   1.0698970e+02   0.0000000e+00
   1.0699838e+02   0.0000000e+00
   1.0700704e+02   0.0000000e+00
   1.0701568e+02   0.0000000e+00
   1.0702431e+02   0.0000000e+00
   1.0703291e+02   0.0000000e+00
   1.0704151e+02   0.0000000e+00
   1.0705008e+02   0.0000000e+00
   1.0705864e+02   0.0000000e+00
   1.0706718e+02   0.0000000e+00
   1.0707570e+02   0.0000000e+00
   1.0708421e+02   0.0000000e+00
   1.0709270e+02   0.0000000e+00
   1.0710117e+02   0.0000000e+00
   1.0710963e+02   0.0000000e+00
   1.0711807e+02   0.0000000e+00
   1.0712650e+02   0.0000000e+00
   1.0713491e+02   0.0000000e+00
   1.0714330e+02   0.0000000e+00
   1.0715167e+02   0.0000000e+00
   1.0716003e+02   0.0000000e+00
   1.0716838e+02   0.0000000e+00
   1.0717671e+02   0.0000000e+00
   1.0718502e+02   0.0000000e+00
   1.0719331e+02   0.0000000e+00
   1.0720159e+02   0.0000000e+00
   1.0720986e+02   0.0000000e+00
   1.0721811e+02   0.0000000e+00
   1.0722634e+02   0.0000000e+00
   1.0723456e+02   0.0000000e+00
   1.0724276e+02   0.0000000e+00
   1.0725095e+02   0.0000000e+00
   1.0725912e+02   0.0000000e+00
   1.0726727e+02   0.0000000e+00
   1.0727541e+02   0.0000000e+00
   1.0728354e+02   0.0000000e+00
   1.0729165e+02   0.0000000e+00
   1.0729974e+02   0.0000000e+00
   1.0730782e+02   0.0000000e+00
   1.0731589e+02   0.0000000e+00
   1.0732394e+02   0.0000000e+00
   1.0733197e+02   0.0000000e+00
   1.0733999e+02   0.0000000e+00
   1.0734800e+02   0.0000000e+00
   1.0735599e+02   0.0000000e+00
   1.0736397e+02   0.0000000e+00
   1.0737193e+02   0.0000000e+00
   1.0737987e+02   0.0000000e+00
   1.0738781e+02   0.0000000e+00
   1.0739572e+02   0.0000000e+00
   1.0740363e+02   0.0000000e+00
   1.0741152e+02   0.0000000e+00
   1.0741939e+02   0.0000000e+00
   1.0742725e+02   0.0000000e+00
   1.0743510e+02   0.0000000e+00
   1.0744293e+02   0.0000000e+00
   1.0745075e+02   0.0000000e+00
   1.0745855e+02   0.0000000e+00
   1.0746634e+02   0.0000000e+00
   1.0747412e+02   0.0000000e+00
   1.0748188e+02   0.0000000e+00
   1.0748963e+02   0.0000000e+00
   1.0749736e+02   0.0000000e+00
   1.0750508e+02   0.0000000e+00
   1.0751279e+02   0.0000000e+00
   1.0752048e+02   0.0000000e+00
   1.0752816e+02   0.0000000e+00
   1.0753583e+02   0.0000000e+00
   1.0754348e+02   0.0000000e+00
   1.0755112e+02   0.0000000e+00
   1.0755875e+02   0.0000000e+00
   1.0756636e+02   0.0000000e+00
   1.0757396e+02   0.0000000e+00
   1.0758155e+02   0.0000000e+00
   1.0758912e+02   0.0000000e+00
   1.0759668e+02   0.0000000e+00
   1.0760422e+02   0.0000000e+00
   1.0761176e+02   0.0000000e+00
   1.0761928e+02   0.0000000e+00
   1.0762679e+02   0.0000000e+00
   1.0763428e+02   0.0000000e+00
   1.0764176e+02   0.0000000e+00
   1.0764923e+02   0.0000000e+00
   1.0765669e+02   0.0000000e+00
   1.0766413e+02   0.0000000e+00
   1.0767156e+02   0.0000000e+00
   1.0767898e+02   0.0000000e+00
   1.0768638e+02   0.0000000e+00
   1.0769377e+02   0.0000000e+00
   1.0770115e+02   0.0000000e+00
   1.0770852e+02   0.0000000e+00
   1.0771587e+02   0.0000000e+00
   1.0772322e+02   0.0000000e+00
   1.0773055e+02   0.0000000e+00
   1.0773786e+02   0.0000000e+00
   1.0774517e+02   0.0000000e+00
   1.0775246e+02   0.0000000e+00
   1.0775974e+02   0.0000000e+00
   1.0776701e+02   0.0000000e+00
   1.0777427e+02   0.0000000e+00
   1.0778151e+02   0.0000000e+00
   1.0778874e+02   0.0000000e+00
   1.0779596e+02   0.0000000e+00
   1.0780317e+02   0.0000000e+00
   1.0781037e+02   0.0000000e+00
   1.0781755e+02   0.0000000e+00
   1.0782473e+02   0.0000000e+00
   1.0783189e+02   0.0000000e+00
   1.0783904e+02   0.0000000e+00
   1.0784617e+02   0.0000000e+00
   1.0785330e+02   0.0000000e+00
   1.0786041e+02   0.0000000e+00
   1.0786751e+02   0.0000000e+00
   1.0787460e+02   0.0000000e+00
   1.0788168e+02   0.0000000e+00
   1.0788875e+02   0.0000000e+00
   1.0789581e+02   0.0000000e+00
   1.0790285e+02   0.0000000e+00
   1.0790988e+02   0.0000000e+00
   1.0791691e+02   0.0000000e+00
   1.0792392e+02   0.0000000e+00
   1.0793092e+02   0.0000000e+00
   1.0793790e+02   0.0000000e+00
   1.0794488e+02   0.0000000e+00
   1.0795185e+02   0.0000000e+00
   1.0795880e+02   0.0000000e+00
   1.0796574e+02   0.0000000e+00
   1.0797268e+02   0.0000000e+00
   1.0797960e+02   0.0000000e+00
   1.0798651e+02   0.0000000e+00
   1.0799341e+02   0.0000000e+00
   1.0800029e+02   0.0000000e+00
   1.0800717e+02   0.0000000e+00
   1.0801404e+02   0.0000000e+00
   1.0802089e+02   0.0000000e+00
   1.0802774e+02   0.0000000e+00
   1.0803457e+02   0.0000000e+00
   1.0804139e+02   0.0000000e+00
   1.0804821e+02   0.0000000e+00
   1.0805501e+02   0.0000000e+00
   1.0806180e+02   0.0000000e+00
   1.0806858e+02   0.0000000e+00
   1.0807535e+02   0.0000000e+00
   1.0808211e+02   0.0000000e+00
   1.0808886e+02   0.0000000e+00
   1.0809560e+02   0.0000000e+00
   1.0810233e+02   0.0000000e+00
   1.0810904e+02   0.0000000e+00
   1.0811575e+02   0.0000000e+00
   1.0812245e+02   0.0000000e+00
   1.0812913e+02   0.0000000e+00
   1.0813581e+02   0.0000000e+00
   1.0814248e+02   0.0000000e+00
   1.0814913e+02   0.0000000e+00
   1.0815578e+02   0.0000000e+00
   1.0816241e+02   0.0000000e+00
   1.0816904e+02   0.0000000e+00
   1.0817565e+02   0.0000000e+00
   1.0818226e+02   0.0000000e+00
   1.0818885e+02   0.0000000e+00
   1.0819544e+02   0.0000000e+00
   1.0820201e+02   0.0000000e+00
   1.0820858e+02   0.0000000e+00
   1.0821514e+02   0.0000000e+00
   1.0822168e+02   0.0000000e+00
   1.0822822e+02   0.0000000e+00
   1.0823474e+02   0.0000000e+00
   1.0824126e+02   0.0000000e+00
   1.0824776e+02   0.0000000e+00
   1.0825426e+02   0.0000000e+00
   1.0826075e+02   0.0000000e+00
   1.0826723e+02   0.0000000e+00
   1.0827369e+02   0.0000000e+00
   1.0828015e+02   0.0000000e+00
   1.0828660e+02   0.0000000e+00
   1.0829304e+02   0.0000000e+00
   1.0829947e+02   0.0000000e+00
   1.0830589e+02   0.0000000e+00
   1.0831230e+02   0.0000000e+00
   1.0831870e+02   0.0000000e+00
   1.0832509e+02   0.0000000e+00
   1.0833147e+02   0.0000000e+00
   1.0833784e+02   0.0000000e+00
   1.0834421e+02   0.0000000e+00
   1.0835056e+02   0.0000000e+00
   1.0835691e+02   0.0000000e+00
   1.0836324e+02   0.0000000e+00
   1.0836957e+02   0.0000000e+00
   1.0837588e+02   0.0000000e+00
   1.0838219e+02   0.0000000e+00
   1.0838849e+02   0.0000000e+00
   1.0839478e+02   0.0000000e+00
   1.0840106e+02   0.0000000e+00
   1.0840733e+02   0.0000000e+00
   1.0841359e+02   0.0000000e+00
   1.0841985e+02   0.0000000e+00
   1.0842609e+02   0.0000000e+00
   1.0843233e+02   0.0000000e+00
   1.0843855e+02   0.0000000e+00
   1.0844477e+02   0.0000000e+00
   1.0845098e+02   0.0000000e+00
   1.0845718e+02   0.0000000e+00
   1.0846337e+02   0.0000000e+00
   1.0846955e+02   0.0000000e+00
   1.0847573e+02   0.0000000e+00
   1.0848189e+02   0.0000000e+00
   1.0848805e+02   0.0000000e+00
   1.0849419e+02   0.0000000e+00
   1.0850033e+02   0.0000000e+00
   1.0850646e+02   0.0000000e+00
   1.0851258e+02   0.0000000e+00
   1.0851870e+02   0.0000000e+00
   1.0852480e+02   0.0000000e+00
   1.0853090e+02   0.0000000e+00
   1.0853698e+02   0.0000000e+00
   1.0854306e+02   0.0000000e+00
   1.0854913e+02   0.0000000e+00
   1.0855519e+02   0.0000000e+00
   1.0856124e+02   0.0000000e+00
   1.0856729e+02   0.0000000e+00
   1.0857332e+02   0.0000000e+00
   1.0857935e+02   0.0000000e+00
   1.0858537e+02   0.0000000e+00
   1.0859138e+02   0.0000000e+00
   1.0859739e+02   0.0000000e+00
   1.0860338e+02   0.0000000e+00
   1.0860937e+02   0.0000000e+00
   1.0861534e+02   0.0000000e+00
   1.0862131e+02   0.0000000e+00
   1.0862728e+02   0.0000000e+00
   1.0863323e+02   0.0000000e+00
   1.0863917e+02   0.0000000e+00
   1.0864511e+02   0.0000000e+00
   1.0865104e+02   0.0000000e+00
   1.0865696e+02   0.0000000e+00
   1.0866287e+02   0.0000000e+00
   1.0866878e+02   0.0000000e+00
   1.0867467e+02   0.0000000e+00
   1.0868056e+02   0.0000000e+00
   1.0868644e+02   0.0000000e+00
   1.0869232e+02   0.0000000e+00
   1.0869818e+02   0.0000000e+00
   1.0870404e+02   0.0000000e+00
   1.0870989e+02   0.0000000e+00
   1.0871573e+02   0.0000000e+00
   1.0872156e+02   0.0000000e+00
   1.0872739e+02   0.0000000e+00
   1.0873321e+02   0.0000000e+00
   1.0873902e+02   0.0000000e+00
   1.0874482e+02   0.0000000e+00
   1.0875061e+02   0.0000000e+00
   1.0875640e+02   0.0000000e+00
   1.0876218e+02   0.0000000e+00
   1.0876795e+02   0.0000000e+00
   1.0877371e+02   0.0000000e+00
   1.0877947e+02   0.0000000e+00
   1.0878522e+02   0.0000000e+00
   1.0879096e+02   0.0000000e+00
   1.0879669e+02   0.0000000e+00
   1.0880242e+02   0.0000000e+00
   1.0880814e+02   0.0000000e+00
   1.0881385e+02   0.0000000e+00
   1.0881955e+02   0.0000000e+00
   1.0882525e+02   0.0000000e+00
   1.0883093e+02   0.0000000e+00
   1.0883661e+02   0.0000000e+00
   1.0884229e+02   0.0000000e+00
   1.0884795e+02   0.0000000e+00
   1.0885361e+02   0.0000000e+00
   1.0885926e+02   0.0000000e+00
   1.0886491e+02   0.0000000e+00
   1.0887054e+02   0.0000000e+00
   1.0887617e+02   0.0000000e+00
   1.0888179e+02   0.0000000e+00
   1.0888741e+02   0.0000000e+00
   1.0889302e+02   0.0000000e+00
   1.0889862e+02   0.0000000e+00
   1.0890421e+02   0.0000000e+00
   1.0890980e+02   0.0000000e+00
   1.0891537e+02   0.0000000e+00
   1.0892095e+02   0.0000000e+00
   1.0892651e+02   0.0000000e+00
   1.0893207e+02   0.0000000e+00
   1.0893762e+02   0.0000000e+00
   1.0894316e+02   0.0000000e+00
   1.0894870e+02   0.0000000e+00
   1.0895423e+02   0.0000000e+00
   1.0895975e+02   0.0000000e+00
   1.0896526e+02   0.0000000e+00
   1.0897077e+02   0.0000000e+00
   1.0897627e+02   0.0000000e+00
   1.0898176e+02   0.0000000e+00
   1.0898725e+02   0.0000000e+00
   1.0899273e+02   0.0000000e+00
   1.0899821e+02   0.0000000e+00
   1.0900367e+02   0.0000000e+00
   1.0900913e+02   0.0000000e+00
   1.0901458e+02   0.0000000e+00
   1.0902003e+02   0.0000000e+00
   1.0902547e+02   0.0000000e+00
   1.0903090e+02   0.0000000e+00
   1.0903633e+02   0.0000000e+00
   1.0904174e+02   0.0000000e+00
   1.0904716e+02   0.0000000e+00
   1.0905256e+02   0.0000000e+00
   1.0905796e+02   0.0000000e+00
   1.0906335e+02   0.0000000e+00
   1.0906874e+02   0.0000000e+00
   1.0907411e+02   0.0000000e+00
   1.0907949e+02   0.0000000e+00
   1.0908485e+02   0.0000000e+00
   1.0909021e+02   0.0000000e+00
   1.0909556e+02   0.0000000e+00
   1.0910091e+02   0.0000000e+00
   1.0910624e+02   0.0000000e+00
   1.0911158e+02   0.0000000e+00
   1.0911690e+02   0.0000000e+00
   1.0912222e+02   0.0000000e+00
   1.0912753e+02   0.0000000e+00
   1.0913284e+02   0.0000000e+00
   1.0913814e+02   0.0000000e+00
   1.0914343e+02   0.0000000e+00
   1.0914872e+02   0.0000000e+00
   1.0915400e+02   0.0000000e+00
   1.0915927e+02   0.0000000e+00
   1.0916454e+02   0.0000000e+00
   1.0916980e+02   0.0000000e+00
   1.0917506e+02   0.0000000e+00
   1.0918030e+02   0.0000000e+00
   1.0918555e+02   0.0000000e+00
   1.0919078e+02   0.0000000e+00
   1.0919601e+02   0.0000000e+00
   1.0920123e+02   0.0000000e+00
   1.0920645e+02   0.0000000e+00
   1.0921166e+02   0.0000000e+00
   1.0921686e+02   0.0000000e+00
   1.0922206e+02   0.0000000e+00
   1.0922725e+02   0.0000000e+00
   1.0923244e+02   0.0000000e+00
   1.0923762e+02   0.0000000e+00
   1.0924279e+02   0.0000000e+00
   1.0924796e+02   0.0000000e+00
   1.0925312e+02   0.0000000e+00
   1.0925828e+02   0.0000000e+00
   1.0926342e+02   0.0000000e+00
   1.0926857e+02   0.0000000e+00
   1.0927370e+02   0.0000000e+00
   1.0927883e+02   0.0000000e+00
   1.0928396e+02   0.0000000e+00
   1.0928908e+02   0.0000000e+00
   1.0929419e+02   0.0000000e+00
   1.0929930e+02   0.0000000e+00
   1.0930440e+02   0.0000000e+00
   1.0930949e+02   0.0000000e+00
   1.0931458e+02   0.0000000e+00
   1.0931966e+02   0.0000000e+00
   1.0932474e+02   0.0000000e+00
   1.0932981e+02   0.0000000e+00
   1.0933487e+02   0.0000000e+00
   1.0933993e+02   0.0000000e+00
   1.0934498e+02   0.0000000e+00
   1.0935003e+02   0.0000000e+00
   1.0935507e+02   0.0000000e+00
   1.0936011e+02   0.0000000e+00
   1.0936514e+02   0.0000000e+00
   1.0937016e+02   0.0000000e+00
   1.0937518e+02   0.0000000e+00
   1.0938019e+02   0.0000000e+00
   1.0938520e+02   0.0000000e+00
   1.0939020e+02   0.0000000e+00
   1.0939519e+02   0.0000000e+00
   1.0940018e+02   0.0000000e+00
   1.0940516e+02   0.0000000e+00
   1.0941014e+02   0.0000000e+00
   1.0941511e+02   0.0000000e+00
   1.0942008e+02   0.0000000e+00
   1.0942504e+02   0.0000000e+00
   1.0943000e+02   0.0000000e+00
   1.0943495e+02   0.0000000e+00
   1.0943989e+02   0.0000000e+00
   1.0944483e+02   0.0000000e+00
   1.0944976e+02   0.0000000e+00
   1.0945469e+02   0.0000000e+00
   1.0945961e+02   0.0000000e+00
   1.0946452e+02   0.0000000e+00
   1.0946943e+02   0.0000000e+00
   1.0947434e+02   0.0000000e+00
   1.0947924e+02   0.0000000e+00
   1.0948413e+02   0.0000000e+00
   1.0948902e+02   0.0000000e+00
   1.0949390e+02   0.0000000e+00
   1.0949878e+02   0.0000000e+00
   1.0950365e+02   0.0000000e+00
   1.0950851e+02   0.0000000e+00
   1.0951338e+02   0.0000000e+00
   1.0951823e+02   0.0000000e+00
   1.0952308e+02   0.0000000e+00
   1.0952792e+02   0.0000000e+00
   1.0953276e+02   0.0000000e+00
   1.0953760e+02   0.0000000e+00
   1.0954243e+02   0.0000000e+00
   1.0954725e+02   0.0000000e+00
   1.0955207e+02   0.0000000e+00
   1.0955688e+02   0.0000000e+00
   1.0956168e+02   0.0000000e+00
   1.0956649e+02   0.0000000e+00
   1.0957128e+02   0.0000000e+00
   1.0957607e+02   0.0000000e+00
   1.0958086e+02   0.0000000e+00
   1.0958564e+02   0.0000000e+00
   1.0959041e+02   0.0000000e+00
   1.0959518e+02   0.0000000e+00
   1.0959995e+02   0.0000000e+00
   1.0960471e+02   0.0000000e+00
   1.0960946e+02   0.0000000e+00
   1.0961421e+02   0.0000000e+00
   1.0961895e+02   0.0000000e+00
   1.0962369e+02   0.0000000e+00
   1.0962843e+02   0.0000000e+00
   1.0963316e+02   0.0000000e+00
   1.0963788e+02   0.0000000e+00
   1.0964260e+02   0.0000000e+00
   1.0964731e+02   0.0000000e+00
   1.0965202e+02   0.0000000e+00
   1.0965672e+02   0.0000000e+00
   1.0966142e+02   0.0000000e+00
   1.0966611e+02   0.0000000e+00
   1.0967080e+02   0.0000000e+00
   1.0967548e+02   0.0000000e+00
   1.0968016e+02   0.0000000e+00
   1.0968483e+02   0.0000000e+00
   1.0968950e+02   0.0000000e+00
   1.0969416e+02   0.0000000e+00
   1.0969882e+02   0.0000000e+00
   1.0970347e+02   0.0000000e+00
   1.0970812e+02   0.0000000e+00
   1.0971276e+02   0.0000000e+00
   1.0971740e+02   0.0000000e+00
   1.0972203e+02   0.0000000e+00
   1.0972666e+02   0.0000000e+00
   1.0973128e+02   0.0000000e+00
   1.0973590e+02   0.0000000e+00
   1.0974051e+02   0.0000000e+00
   1.0974512e+02   0.0000000e+00
   1.0974972e+02   0.0000000e+00
   1.0975432e+02   0.0000000e+00
   1.0975891e+02   0.0000000e+00
   1.0976350e+02   0.0000000e+00
   1.0976808e+02   0.0000000e+00
   1.0977266e+02   0.0000000e+00
   1.0977724e+02   0.0000000e+00
   1.0978181e+02   0.0000000e+00
   1.0978637e+02   0.0000000e+00
   1.0979093e+02   0.0000000e+00
   1.0979548e+02   0.0000000e+00
   1.0980003e+02   0.0000000e+00
   1.0980458e+02   0.0000000e+00
   1.0980912e+02   0.0000000e+00
   1.0981366e+02   0.0000000e+00
   1.0981819e+02   0.0000000e+00
   1.0982271e+02   0.0000000e+00
   1.0982723e+02   0.0000000e+00
   1.0983175e+02   0.0000000e+00
   1.0983626e+02   0.0000000e+00
   1.0984077e+02   0.0000000e+00
   1.0984527e+02   0.0000000e+00
   1.0984977e+02   0.0000000e+00
   1.0985426e+02   0.0000000e+00
   1.0985875e+02   0.0000000e+00
   1.0986324e+02   0.0000000e+00
   1.0986772e+02   0.0000000e+00
   1.0987219e+02   0.0000000e+00
   1.0987666e+02   0.0000000e+00
   1.0988113e+02   0.0000000e+00
   1.0988559e+02   0.0000000e+00
   1.0989005e+02   0.0000000e+00
   1.0989450e+02   0.0000000e+00
   1.0989895e+02   0.0000000e+00
   1.0990339e+02   0.0000000e+00
   1.0990783e+02   0.0000000e+00
   1.0991226e+02   0.0000000e+00
   1.0991669e+02   0.0000000e+00
   1.0992111e+02   0.0000000e+00
   1.0992554e+02   0.0000000e+00
   1.0992995e+02   0.0000000e+00
   1.0993436e+02   0.0000000e+00
   1.0993877e+02   0.0000000e+00
   1.0994317e+02   0.0000000e+00
   1.0994757e+02   0.0000000e+00
   1.0995196e+02   0.0000000e+00
   1.0995635e+02   0.0000000e+00
   1.0996074e+02   0.0000000e+00
   1.0996512e+02   0.0000000e+00
   1.0996949e+02   0.0000000e+00
   1.0997386e+02   0.0000000e+00
   1.0997823e+02   0.0000000e+00
   1.0998259e+02   0.0000000e+00
   1.0998695e+02   0.0000000e+00
   1.0999131e+02   0.0000000e+00
   1.0999565e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1000434e+02   0.0000000e+00
   1.1000868e+02   0.0000000e+00
   1.1001301e+02   0.0000000e+00
   1.1001734e+02   0.0000000e+00
   1.1002166e+02   0.0000000e+00
   1.1002598e+02   0.0000000e+00
   1.1003029e+02   0.0000000e+00
   1.1003461e+02   0.0000000e+00
   1.1003891e+02   0.0000000e+00
   1.1004321e+02   0.0000000e+00
   1.1004751e+02   0.0000000e+00
   1.1005181e+02   0.0000000e+00
   1.1005609e+02   0.0000000e+00
   1.1006038e+02   0.0000000e+00
   1.1006466e+02   0.0000000e+00
   1.1006894e+02   0.0000000e+00
   1.1007321e+02   0.0000000e+00
   1.1007748e+02   0.0000000e+00
   1.1008174e+02   0.0000000e+00
   1.1008600e+02   0.0000000e+00
   1.1009026e+02   0.0000000e+00
   1.1009451e+02   0.0000000e+00
   1.1009876e+02   0.0000000e+00
   1.1010300e+02   0.0000000e+00
   1.1010724e+02   0.0000000e+00
   1.1011147e+02   0.0000000e+00
   1.1011570e+02   0.0000000e+00
   1.1011993e+02   0.0000000e+00
   1.1012415e+02   0.0000000e+00
   1.1012837e+02   0.0000000e+00
   1.1013259e+02   0.0000000e+00
   1.1013680e+02   0.0000000e+00
   1.1014100e+02   0.0000000e+00
   1.1014521e+02   0.0000000e+00
   1.1014940e+02   0.0000000e+00
   1.1015360e+02   0.0000000e+00
   1.1015779e+02   0.0000000e+00
   1.1016197e+02   0.0000000e+00
   1.1016616e+02   0.0000000e+00
   1.1017033e+02   0.0000000e+00
   1.1017451e+02   0.0000000e+00
   1.1017868e+02   0.0000000e+00
   1.1018284e+02   0.0000000e+00
   1.1018700e+02   0.0000000e+00
   1.1019116e+02   0.0000000e+00
   1.1019532e+02   0.0000000e+00
   1.1019947e+02   0.0000000e+00
   1.1020361e+02   0.0000000e+00
   1.1020775e+02   0.0000000e+00
   1.1021189e+02   0.0000000e+00
   1.1021603e+02   0.0000000e+00
   1.1022016e+02   0.0000000e+00
   1.1022428e+02   0.0000000e+00
   1.1022841e+02   0.0000000e+00
   1.1023252e+02   0.0000000e+00
   1.1023664e+02   0.0000000e+00
   1.1024075e+02   0.0000000e+00
   1.1024486e+02   0.0000000e+00
   1.1024896e+02   0.0000000e+00
   1.1025306e+02   0.0000000e+00
   1.1025715e+02   0.0000000e+00
   1.1026125e+02   0.0000000e+00
   1.1026533e+02   0.0000000e+00
   1.1026942e+02   0.0000000e+00
   1.1027350e+02   0.0000000e+00
   1.1027757e+02   0.0000000e+00
   1.1028164e+02   0.0000000e+00
   1.1028571e+02   0.0000000e+00
   1.1028978e+02   0.0000000e+00
   1.1029384e+02   0.0000000e+00
   1.1029789e+02   0.0000000e+00
   1.1030195e+02   0.0000000e+00
   1.1030600e+02   0.0000000e+00
   1.1031004e+02   0.0000000e+00
   1.1031408e+02   0.0000000e+00
   1.1031812e+02   0.0000000e+00
   1.1032216e+02   0.0000000e+00
   1.1032619e+02   0.0000000e+00
   1.1033021e+02   0.0000000e+00
   1.1033424e+02   0.0000000e+00
   1.1033826e+02   0.0000000e+00
   1.1034227e+02   0.0000000e+00
   1.1034628e+02   0.0000000e+00
   1.1035029e+02   0.0000000e+00
   1.1035430e+02   0.0000000e+00
   1.1035830e+02   0.0000000e+00
   1.1036230e+02   0.0000000e+00
   1.1036629e+02   0.0000000e+00
   1.1037028e+02   0.0000000e+00
   1.1037426e+02   0.0000000e+00
   1.1037825e+02   0.0000000e+00
   1.1038223e+02   0.0000000e+00
   1.1038620e+02   0.0000000e+00
   1.1039017e+02   0.0000000e+00
   1.1039414e+02   0.0000000e+00
   1.1039811e+02   0.0000000e+00
   1.1040207e+02   0.0000000e+00
   1.1040602e+02   0.0000000e+00
   1.1040998e+02   0.0000000e+00
   1.1041393e+02   0.0000000e+00
   1.1041787e+02   0.0000000e+00
   1.1042182e+02   0.0000000e+00
   1.1042576e+02   0.0000000e+00
   1.1042969e+02   0.0000000e+00
   1.1043362e+02   0.0000000e+00
   1.1043755e+02   0.0000000e+00
   1.1044148e+02   0.0000000e+00
   1.1044540e+02   0.0000000e+00
   1.1044932e+02   0.0000000e+00
   1.1045323e+02   0.0000000e+00
   1.1045714e+02   0.0000000e+00
   1.1046105e+02   0.0000000e+00
   1.1046495e+02   0.0000000e+00
   1.1046885e+02   0.0000000e+00
   1.1047275e+02   0.0000000e+00
   1.1047664e+02   0.0000000e+00
   1.1048053e+02   0.0000000e+00
   1.1048442e+02   0.0000000e+00
   1.1048830e+02   0.0000000e+00
   1.1049218e+02   0.0000000e+00
   1.1049606e+02   0.0000000e+00
   1.1049993e+02   0.0000000e+00
   1.1050380e+02   0.0000000e+00
   1.1050766e+02   0.0000000e+00
   1.1051153e+02   0.0000000e+00
   1.1051538e+02   0.0000000e+00
   1.1051924e+02   0.0000000e+00
   1.1052309e+02   0.0000000e+00
   1.1052694e+02   0.0000000e+00
   1.1053078e+02   0.0000000e+00
   1.1053463e+02   0.0000000e+00
   1.1053846e+02   0.0000000e+00
   1.1054230e+02   0.0000000e+00
   1.1054613e+02   0.0000000e+00
   1.1054996e+02   0.0000000e+00
   1.1055378e+02   0.0000000e+00
   1.1055760e+02   0.0000000e+00
   1.1056142e+02   0.0000000e+00
   1.1056524e+02   0.0000000e+00
   1.1056905e+02   0.0000000e+00
   1.1057286e+02   0.0000000e+00
   1.1057666e+02   0.0000000e+00
   1.1058046e+02   0.0000000e+00
   1.1058426e+02   0.0000000e+00
   1.1058805e+02   0.0000000e+00
   1.1059185e+02   0.0000000e+00
   1.1059563e+02   0.0000000e+00
   1.1059942e+02   0.0000000e+00
   1.1060320e+02   0.0000000e+00
   1.1060698e+02   0.0000000e+00
   1.1061075e+02   0.0000000e+00
   1.1061452e+02   0.0000000e+00
   1.1061829e+02   0.0000000e+00
   1.1062206e+02   0.0000000e+00
   1.1062582e+02   0.0000000e+00
   1.1062958e+02   0.0000000e+00
   1.1063333e+02   0.0000000e+00
   1.1063709e+02   0.0000000e+00
   1.1064083e+02   0.0000000e+00
   1.1064458e+02   0.0000000e+00
   1.1064832e+02   0.0000000e+00
   1.1065206e+02   0.0000000e+00
   1.1065580e+02   0.0000000e+00
   1.1065953e+02   0.0000000e+00
   1.1066326e+02   0.0000000e+00
   1.1066699e+02   0.0000000e+00
   1.1067071e+02   0.0000000e+00
   1.1067443e+02   0.0000000e+00
   1.1067815e+02   0.0000000e+00
   1.1068186e+02   0.0000000e+00
   1.1068557e+02   0.0000000e+00
   1.1068928e+02   0.0000000e+00
   1.1069298e+02   0.0000000e+00
   1.1069668e+02   0.0000000e+00
   1.1070038e+02   0.0000000e+00
   1.1070407e+02   0.0000000e+00
   1.1070776e+02   0.0000000e+00
   1.1071145e+02   0.0000000e+00
   1.1071514e+02   0.0000000e+00
   1.1071882e+02   0.0000000e+00
   1.1072250e+02   0.0000000e+00
   1.1072617e+02   0.0000000e+00
   1.1072985e+02   0.0000000e+00
   1.1073352e+02   0.0000000e+00
   1.1073718e+02   0.0000000e+00
   1.1074085e+02   0.0000000e+00
   1.1074451e+02   0.0000000e+00
   1.1074816e+02   0.0000000e+00
   1.1075182e+02   0.0000000e+00
   1.1075547e+02   0.0000000e+00
   1.1075912e+02   0.0000000e+00
   1.1076276e+02   0.0000000e+00
   1.1076640e+02   0.0000000e+00
   1.1077004e+02   0.0000000e+00
   1.1077368e+02   0.0000000e+00
   1.1077731e+02   0.0000000e+00
   1.1078094e+02   0.0000000e+00
   1.1078457e+02   0.0000000e+00
   1.1078819e+02   0.0000000e+00
   1.1079181e+02   0.0000000e+00
   1.1079543e+02   0.0000000e+00
   1.1079904e+02   0.0000000e+00
   1.1080266e+02   0.0000000e+00
   1.1080626e+02   0.0000000e+00
   1.1080987e+02   0.0000000e+00
   1.1081347e+02   0.0000000e+00
   1.1081707e+02   0.0000000e+00
   1.1082067e+02   0.0000000e+00
   1.1082426e+02   0.0000000e+00
   1.1082785e+02   0.0000000e+00
   1.1083144e+02   0.0000000e+00
   1.1083503e+02   0.0000000e+00
   1.1083861e+02   0.0000000e+00
   1.1084219e+02   0.0000000e+00
   1.1084576e+02   0.0000000e+00
   1.1084934e+02   0.0000000e+00
   1.1085291e+02   0.0000000e+00
   1.1085647e+02   0.0000000e+00
   1.1086004e+02   0.0000000e+00
   1.1086360e+02   0.0000000e+00
   1.1086716e+02   0.0000000e+00
   1.1087071e+02   0.0000000e+00
   1.1087426e+02   0.0000000e+00
   1.1087781e+02   0.0000000e+00
   1.1088136e+02   0.0000000e+00
   1.1088490e+02   0.0000000e+00
   1.1088845e+02   0.0000000e+00
   1.1089198e+02   0.0000000e+00
   1.1089552e+02   0.0000000e+00
   1.1089905e+02   0.0000000e+00
   1.1090258e+02   0.0000000e+00
   1.1090611e+02   0.0000000e+00
   1.1090963e+02   0.0000000e+00
   1.1091315e+02   0.0000000e+00
   1.1091667e+02   0.0000000e+00
   1.1092018e+02   0.0000000e+00
   1.1092370e+02   0.0000000e+00
   1.1092721e+02   0.0000000e+00
   1.1093071e+02   0.0000000e+00
   1.1093422e+02   0.0000000e+00
   1.1093772e+02   0.0000000e+00
   1.1094122e+02   0.0000000e+00
   1.1094471e+02   0.0000000e+00
   1.1094820e+02   0.0000000e+00
   1.1095169e+02   0.0000000e+00
   1.1095518e+02   0.0000000e+00
   1.1095866e+02   0.0000000e+00
   1.1096215e+02   0.0000000e+00
   1.1096562e+02   0.0000000e+00
   1.1096910e+02   0.0000000e+00
   1.1097257e+02   0.0000000e+00
   1.1097604e+02   0.0000000e+00
   1.1097951e+02   0.0000000e+00
   1.1098298e+02   0.0000000e+00
   1.1098644e+02   0.0000000e+00
   1.1098990e+02   0.0000000e+00
   1.1099335e+02   0.0000000e+00
   1.1099681e+02   0.0000000e+00
   1.1100026e+02   0.0000000e+00
   1.1100371e+02   0.0000000e+00
   1.1100715e+02   0.0000000e+00
   1.1101059e+02   0.0000000e+00
   1.1101403e+02   0.0000000e+00
   1.1101747e+02   0.0000000e+00
   1.1102091e+02   0.0000000e+00
   1.1102434e+02   0.0000000e+00
   1.1102777e+02   0.0000000e+00
   1.1103119e+02   0.0000000e+00
   1.1103462e+02   0.0000000e+00
   1.1103804e+02   0.0000000e+00
   1.1104146e+02   0.0000000e+00
   1.1104487e+02   0.0000000e+00
   1.1104828e+02   0.0000000e+00
   1.1105169e+02   0.0000000e+00
   1.1105510e+02   0.0000000e+00
   1.1105851e+02   0.0000000e+00
   1.1106191e+02   0.0000000e+00
   1.1106531e+02   0.0000000e+00
   1.1106871e+02   0.0000000e+00
   1.1107210e+02   0.0000000e+00
   1.1107549e+02   0.0000000e+00
   1.1107888e+02   0.0000000e+00
   1.1108227e+02   0.0000000e+00
   1.1108565e+02   0.0000000e+00
   1.1108903e+02   0.0000000e+00
   1.1109241e+02   0.0000000e+00
   1.1109579e+02   0.0000000e+00
   1.1109916e+02   0.0000000e+00
   1.1110253e+02   0.0000000e+00
   1.1110590e+02   0.0000000e+00
   1.1110926e+02   0.0000000e+00
   1.1111263e+02   0.0000000e+00
   1.1111599e+02   0.0000000e+00
   1.1111934e+02   0.0000000e+00
   1.1112270e+02   0.0000000e+00
   1.1112605e+02   0.0000000e+00
   1.1112940e+02   0.0000000e+00
   1.1113275e+02   0.0000000e+00
   1.1113609e+02   0.0000000e+00
   1.1113943e+02   0.0000000e+00
   1.1114277e+02   0.0000000e+00
   1.1114611e+02   0.0000000e+00
   1.1114944e+02   0.0000000e+00
   1.1115278e+02   0.0000000e+00
   1.1115611e+02   0.0000000e+00
   1.1115943e+02   0.0000000e+00
   1.1116276e+02   0.0000000e+00
   1.1116608e+02   0.0000000e+00
   1.1116940e+02   0.0000000e+00
   1.1117271e+02   0.0000000e+00
   1.1117603e+02   0.0000000e+00
   1.1117934e+02   0.0000000e+00
   1.1118265e+02   0.0000000e+00
   1.1118595e+02   0.0000000e+00
   1.1118926e+02   0.0000000e+00
   1.1119256e+02   0.0000000e+00
   1.1119586e+02   0.0000000e+00
   1.1119915e+02   0.0000000e+00
   1.1120245e+02   0.0000000e+00
   1.1120574e+02   0.0000000e+00
   1.1120903e+02   0.0000000e+00
   1.1121231e+02   0.0000000e+00
   1.1121560e+02   0.0000000e+00
   1.1121888e+02   0.0000000e+00
   1.1122216e+02   0.0000000e+00
   1.1122544e+02   0.0000000e+00
   1.1122871e+02   0.0000000e+00
   1.1123198e+02   0.0000000e+00
   1.1123525e+02   0.0000000e+00
   1.1123852e+02   0.0000000e+00
   1.1124178e+02   0.0000000e+00
   1.1124504e+02   0.0000000e+00
   1.1124830e+02   0.0000000e+00
   1.1125156e+02   0.0000000e+00
   1.1125481e+02   0.0000000e+00
   1.1125806e+02   0.0000000e+00
   1.1126131e+02   0.0000000e+00
   1.1126456e+02   0.0000000e+00
   1.1126781e+02   0.0000000e+00
   1.1127105e+02   0.0000000e+00
   1.1127429e+02   0.0000000e+00
   1.1127753e+02   0.0000000e+00
   1.1128076e+02   0.0000000e+00
   1.1128399e+02   0.0000000e+00
   1.1128722e+02   0.0000000e+00
   1.1129045e+02   0.0000000e+00
   1.1129368e+02   0.0000000e+00
   1.1129690e+02   0.0000000e+00
   1.1130012e+02   0.0000000e+00
   1.1130334e+02   0.0000000e+00
   1.1130655e+02   0.0000000e+00
   1.1130977e+02   0.0000000e+00
   1.1131298e+02   0.0000000e+00
   1.1131619e+02   0.0000000e+00
   1.1131939e+02   0.0000000e+00
   1.1132260e+02   0.0000000e+00
   1.1132580e+02   0.0000000e+00
   1.1132900e+02   0.0000000e+00
   1.1133219e+02   0.0000000e+00
   1.1133539e+02   0.0000000e+00
   1.1133858e+02   0.0000000e+00
   1.1134177e+02   0.0000000e+00
   1.1134496e+02   0.0000000e+00
   1.1134814e+02   0.0000000e+00
   1.1135133e+02   0.0000000e+00
   1.1135451e+02   0.0000000e+00
   1.1135769e+02   0.0000000e+00
   1.1136086e+02   0.0000000e+00
   1.1136403e+02   0.0000000e+00
   1.1136721e+02   0.0000000e+00
   1.1137037e+02   0.0000000e+00
   1.1137354e+02   0.0000000e+00
   1.1137671e+02   0.0000000e+00
   1.1137987e+02   0.0000000e+00
   1.1138303e+02   0.0000000e+00
   1.1138618e+02   0.0000000e+00
   1.1138934e+02   0.0000000e+00
   1.1139249e+02   0.0000000e+00
   1.1139564e+02   0.0000000e+00
   1.1139879e+02   0.0000000e+00
   1.1140194e+02   0.0000000e+00
   1.1140508e+02   0.0000000e+00
   1.1140822e+02   0.0000000e+00
   1.1141136e+02   0.0000000e+00
   1.1141450e+02   0.0000000e+00
   1.1141763e+02   0.0000000e+00
   1.1142076e+02   0.0000000e+00
   1.1142389e+02   0.0000000e+00
   1.1142702e+02   0.0000000e+00
   1.1143015e+02   0.0000000e+00
   1.1143327e+02   0.0000000e+00
   1.1143639e+02   0.0000000e+00
   1.1143951e+02   0.0000000e+00
   1.1144263e+02   0.0000000e+00
   1.1144574e+02   0.0000000e+00
   1.1144885e+02   0.0000000e+00
   1.1145196e+02   0.0000000e+00
   1.1145507e+02   0.0000000e+00
   1.1145818e+02   0.0000000e+00
   1.1146128e+02   0.0000000e+00
   1.1146438e+02   0.0000000e+00
   1.1146748e+02   0.0000000e+00
   1.1147058e+02   0.0000000e+00
   1.1147367e+02   0.0000000e+00
   1.1147676e+02   0.0000000e+00
   1.1147985e+02   0.0000000e+00
   1.1148294e+02   0.0000000e+00
   1.1148603e+02   0.0000000e+00
   1.1148911e+02   0.0000000e+00
   1.1149219e+02   0.0000000e+00
   1.1149527e+02   0.0000000e+00
   1.1149835e+02   0.0000000e+00
   1.1150142e+02   0.0000000e+00
   1.1150449e+02   0.0000000e+00
   1.1150756e+02   0.0000000e+00
   1.1151063e+02   0.0000000e+00
   1.1151370e+02   0.0000000e+00
   1.1151676e+02   0.0000000e+00
   1.1151982e+02   0.0000000e+00
   1.1152288e+02   0.0000000e+00
   1.1152594e+02   0.0000000e+00
   1.1152900e+02   0.0000000e+00
   1.1153205e+02   0.0000000e+00
   1.1153510e+02   0.0000000e+00
   1.1153815e+02   0.0000000e+00
   1.1154120e+02   0.0000000e+00
   1.1154424e+02   0.0000000e+00
   1.1154728e+02   0.0000000e+00
   1.1155032e+02   0.0000000e+00
   1.1155336e+02   0.0000000e+00
   1.1155640e+02   0.0000000e+00
   1.1155943e+02   0.0000000e+00
   1.1156246e+02   0.0000000e+00
   1.1156549e+02   0.0000000e+00
   1.1156852e+02   0.0000000e+00
   1.1157154e+02   0.0000000e+00
   1.1157457e+02   0.0000000e+00
   1.1157759e+02   0.0000000e+00
   1.1158061e+02   0.0000000e+00
   1.1158362e+02   0.0000000e+00
   1.1158664e+02   0.0000000e+00
   1.1158965e+02   0.0000000e+00
   1.1159266e+02   0.0000000e+00
   1.1159567e+02   0.0000000e+00
   1.1159868e+02   0.0000000e+00
   1.1160168e+02   0.0000000e+00
   1.1160469e+02   0.0000000e+00
   1.1160769e+02   0.0000000e+00
   1.1161068e+02   0.0000000e+00
   1.1161368e+02   0.0000000e+00
   1.1161667e+02   0.0000000e+00
   1.1161967e+02   0.0000000e+00
   1.1162266e+02   0.0000000e+00
   1.1162564e+02   0.0000000e+00
   1.1162863e+02   0.0000000e+00
   1.1163161e+02   0.0000000e+00
   1.1163460e+02   0.0000000e+00
   1.1163758e+02   0.0000000e+00
   1.1164055e+02   0.0000000e+00
   1.1164353e+02   0.0000000e+00
   1.1164650e+02   0.0000000e+00
   1.1164947e+02   0.0000000e+00
   1.1165244e+02   0.0000000e+00
   1.1165541e+02   0.0000000e+00
   1.1165838e+02   0.0000000e+00
   1.1166134e+02   0.0000000e+00
   1.1166430e+02   0.0000000e+00
   1.1166726e+02   0.0000000e+00
   1.1167022e+02   0.0000000e+00
   1.1167317e+02   0.0000000e+00
   1.1167613e+02   0.0000000e+00
   1.1167908e+02   0.0000000e+00
   1.1168203e+02   0.0000000e+00
   1.1168497e+02   0.0000000e+00
   1.1168792e+02   0.0000000e+00
   1.1169086e+02   0.0000000e+00
   1.1169380e+02   0.0000000e+00
   1.1169674e+02   0.0000000e+00
   1.1169968e+02   0.0000000e+00
   1.1170262e+02   0.0000000e+00
   1.1170555e+02   0.0000000e+00
   1.1170848e+02   0.0000000e+00
   1.1171141e+02   0.0000000e+00
   1.1171434e+02   0.0000000e+00
   1.1171726e+02   0.0000000e+00
   1.1172019e+02   0.0000000e+00
   1.1172311e+02   0.0000000e+00
   1.1172603e+02   0.0000000e+00
   1.1172895e+02   0.0000000e+00
   1.1173186e+02   0.0000000e+00
   1.1173478e+02   0.0000000e+00
   1.1173769e+02   0.0000000e+00
   1.1174060e+02   0.0000000e+00
   1.1174351e+02   0.0000000e+00
   1.1174641e+02   0.0000000e+00
   1.1174932e+02   0.0000000e+00
   1.1175222e+02   0.0000000e+00
   1.1175512e+02   0.0000000e+00
   1.1175802e+02   0.0000000e+00
   1.1176091e+02   0.0000000e+00
   1.1176381e+02   0.0000000e+00
   1.1176670e+02   0.0000000e+00
   1.1176959e+02   0.0000000e+00
   1.1177248e+02   0.0000000e+00
   1.1177536e+02   0.0000000e+00
   1.1177825e+02   0.0000000e+00
   1.1178113e+02   0.0000000e+00
   1.1178401e+02   0.0000000e+00
   1.1178689e+02   0.0000000e+00
   1.1178977e+02   0.0000000e+00
   1.1179264e+02   0.0000000e+00
   1.1179552e+02   0.0000000e+00
   1.1179839e+02   0.0000000e+00
   1.1180126e+02   0.0000000e+00
   1.1180413e+02   0.0000000e+00
   1.1180699e+02   0.0000000e+00
   1.1180986e+02   0.0000000e+00
   1.1181272e+02   0.0000000e+00
   1.1181558e+02   0.0000000e+00
   1.1181844e+02   0.0000000e+00
   1.1182129e+02   0.0000000e+00
   1.1182415e+02   0.0000000e+00
   1.1182700e+02   0.0000000e+00
   1.1182985e+02   0.0000000e+00
   1.1183270e+02   0.0000000e+00
   1.1183555e+02   0.0000000e+00
   1.1183839e+02   0.0000000e+00
   1.1184123e+02   0.0000000e+00
   1.1184407e+02   0.0000000e+00
   1.1184691e+02   0.0000000e+00
   1.1184975e+02   0.0000000e+00
   1.1185259e+02   0.0000000e+00
   1.1185542e+02   0.0000000e+00
   1.1185825e+02   0.0000000e+00
   1.1186108e+02   0.0000000e+00
   1.1186391e+02   0.0000000e+00
   1.1186674e+02   0.0000000e+00
   1.1186956e+02   0.0000000e+00
   1.1187239e+02   0.0000000e+00
   1.1187521e+02   0.0000000e+00
   1.1187803e+02   0.0000000e+00
   1.1188084e+02   0.0000000e+00
   1.1188366e+02   0.0000000e+00
   1.1188647e+02   0.0000000e+00
   1.1188928e+02   0.0000000e+00
   1.1189209e+02   0.0000000e+00
   1.1189490e+02   0.0000000e+00
   1.1189771e+02   0.0000000e+00
   1.1190051e+02   0.0000000e+00
   1.1190332e+02   0.0000000e+00
   1.1190612e+02   0.0000000e+00
   1.1190892e+02   0.0000000e+00
   1.1191171e+02   0.0000000e+00
   1.1191451e+02   0.0000000e+00
   1.1191730e+02   0.0000000e+00
   1.1192010e+02   0.0000000e+00
   1.1192289e+02   0.0000000e+00
   1.1192567e+02   0.0000000e+00
   1.1192846e+02   0.0000000e+00
   1.1193125e+02   0.0000000e+00
   1.1193403e+02   0.0000000e+00
   1.1193681e+02   0.0000000e+00
   1.1193959e+02   0.0000000e+00
   1.1194237e+02   0.0000000e+00
   1.1194514e+02   0.0000000e+00
   1.1194792e+02   0.0000000e+00
   1.1195069e+02   0.0000000e+00
   1.1195346e+02   0.0000000e+00
   1.1195623e+02   0.0000000e+00
   1.1195900e+02   0.0000000e+00
   1.1196176e+02   0.0000000e+00
   1.1196453e+02   0.0000000e+00
   1.1196729e+02   0.0000000e+00
   1.1197005e+02   0.0000000e+00
   1.1197281e+02   0.0000000e+00
   1.1197556e+02   0.0000000e+00
   1.1197832e+02   0.0000000e+00
   1.1198107e+02   0.0000000e+00
   1.1198382e+02   0.0000000e+00
   1.1198657e+02   0.0000000e+00
   1.1198932e+02   0.0000000e+00
   1.1199206e+02   0.0000000e+00
   1.1199481e+02   0.0000000e+00
   1.1199755e+02   0.0000000e+00
   1.1200029e+02   0.0000000e+00
   1.1200303e+02   0.0000000e+00
   1.1200577e+02   0.0000000e+00
   1.1200850e+02   0.0000000e+00
   1.1201124e+02   0.0000000e+00
   1.1201397e+02   0.0000000e+00
   1.1201670e+02   0.0000000e+00
   1.1201943e+02   0.0000000e+00
   1.1202216e+02   0.0000000e+00
   1.1202488e+02   0.0000000e+00
   1.1202761e+02   0.0000000e+00
   1.1203033e+02   0.0000000e+00
   1.1203305e+02   0.0000000e+00
   1.1203577e+02   0.0000000e+00
   1.1203848e+02   0.0000000e+00
   1.1204120e+02   0.0000000e+00
   1.1204391e+02   0.0000000e+00
   1.1204663e+02   0.0000000e+00
   1.1204934e+02   0.0000000e+00
   1.1205204e+02   0.0000000e+00
   1.1205475e+02   0.0000000e+00
   1.1205746e+02   0.0000000e+00
   1.1206016e+02   0.0000000e+00
   1.1206286e+02   0.0000000e+00
   1.1206556e+02   0.0000000e+00
   1.1206826e+02   0.0000000e+00
   1.1207096e+02   0.0000000e+00
   1.1207365e+02   0.0000000e+00
   1.1207634e+02   0.0000000e+00
   1.1207904e+02   0.0000000e+00
   1.1208173e+02   0.0000000e+00
   1.1208441e+02   0.0000000e+00
   1.1208710e+02   0.0000000e+00
   1.1208979e+02   0.0000000e+00
   1.1209247e+02   0.0000000e+00
   1.1209515e+02   0.0000000e+00
   1.1209783e+02   0.0000000e+00
   1.1210051e+02   0.0000000e+00
   1.1210319e+02   0.0000000e+00
   1.1210586e+02   0.0000000e+00
   1.1210853e+02   0.0000000e+00
   1.1211121e+02   0.0000000e+00
   1.1211388e+02   0.0000000e+00
   1.1211654e+02   0.0000000e+00
   1.1211921e+02   0.0000000e+00
   1.1212188e+02   0.0000000e+00
   1.1212454e+02   0.0000000e+00
   1.1212720e+02   0.0000000e+00
   1.1212986e+02   0.0000000e+00
   1.1213252e+02   0.0000000e+00
   1.1213518e+02   0.0000000e+00
   1.1213783e+02   0.0000000e+00
   1.1214049e+02   0.0000000e+00
   1.1214314e+02   0.0000000e+00
   1.1214579e+02   0.0000000e+00
   1.1214844e+02   0.0000000e+00
   1.1215109e+02   0.0000000e+00
   1.1215373e+02   0.0000000e+00
   1.1215638e+02   0.0000000e+00
   1.1215902e+02   0.0000000e+00
   1.1216166e+02   0.0000000e+00
   1.1216430e+02   0.0000000e+00
   1.1216694e+02   0.0000000e+00
   1.1216957e+02   0.0000000e+00
   1.1217221e+02   0.0000000e+00
   1.1217484e+02   0.0000000e+00
   1.1217747e+02   0.0000000e+00
   1.1218010e+02   0.0000000e+00
   1.1218273e+02   0.0000000e+00
   1.1218536e+02   0.0000000e+00
   1.1218798e+02   0.0000000e+00
   1.1219060e+02   0.0000000e+00
   1.1219323e+02   0.0000000e+00
   1.1219585e+02   0.0000000e+00
   1.1219846e+02   0.0000000e+00
   1.1220108e+02   0.0000000e+00
   1.1220370e+02   0.0000000e+00
   1.1220631e+02   0.0000000e+00
   1.1220892e+02   0.0000000e+00
   1.1221153e+02   0.0000000e+00
   1.1221414e+02   0.0000000e+00
   1.1221675e+02   0.0000000e+00
   1.1221936e+02   0.0000000e+00
   1.1222196e+02   0.0000000e+00
   1.1222456e+02   0.0000000e+00
   1.1222716e+02   0.0000000e+00
   1.1222976e+02   0.0000000e+00
   1.1223236e+02   0.0000000e+00
   1.1223496e+02   0.0000000e+00
   1.1223755e+02   0.0000000e+00
   1.1224015e+02   0.0000000e+00
   1.1224274e+02   0.0000000e+00
   1.1224533e+02   0.0000000e+00
   1.1224792e+02   0.0000000e+00
   1.1225051e+02   0.0000000e+00
   1.1225309e+02   0.0000000e+00
   1.1225568e+02   0.0000000e+00
   1.1225826e+02   0.0000000e+00
   1.1226084e+02   0.0000000e+00
   1.1226342e+02   0.0000000e+00
   1.1226600e+02   0.0000000e+00
   1.1226858e+02   0.0000000e+00
   1.1227115e+02   0.0000000e+00
   1.1227372e+02   0.0000000e+00
   1.1227630e+02   0.0000000e+00
   1.1227887e+02   0.0000000e+00
   1.1228144e+02   0.0000000e+00
   1.1228400e+02   0.0000000e+00
   1.1228657e+02   0.0000000e+00
   1.1228913e+02   0.0000000e+00
   1.1229170e+02   0.0000000e+00
   1.1229426e+02   0.0000000e+00
   1.1229682e+02   0.0000000e+00
   1.1229938e+02   0.0000000e+00
   1.1230193e+02   0.0000000e+00
   1.1230449e+02   0.0000000e+00
   1.1230704e+02   0.0000000e+00
   1.1230960e+02   0.0000000e+00
   1.1231215e+02   0.0000000e+00
   1.1231470e+02   0.0000000e+00
   1.1231724e+02   0.0000000e+00
   1.1231979e+02   0.0000000e+00
   1.1232234e+02   0.0000000e+00
   1.1232488e+02   0.0000000e+00
   1.1232742e+02   0.0000000e+00
   1.1232996e+02   0.0000000e+00
   1.1233250e+02   0.0000000e+00
   1.1233504e+02   0.0000000e+00
   1.1233757e+02   0.0000000e+00
   1.1234011e+02   0.0000000e+00
   1.1234264e+02   0.0000000e+00
   1.1234517e+02   0.0000000e+00
   1.1234770e+02   0.0000000e+00
   1.1235023e+02   0.0000000e+00
   1.1235276e+02   0.0000000e+00
   1.1235528e+02   0.0000000e+00
   1.1235781e+02   0.0000000e+00
   1.1236033e+02   0.0000000e+00
   1.1236285e+02   0.0000000e+00
   1.1236537e+02   0.0000000e+00
   1.1236789e+02   0.0000000e+00
   1.1237041e+02   0.0000000e+00
   1.1237292e+02   0.0000000e+00
   1.1237544e+02   0.0000000e+00
   1.1237795e+02   0.0000000e+00
   1.1238046e+02   0.0000000e+00
   1.1238297e+02   0.0000000e+00
   1.1238548e+02   0.0000000e+00
   1.1238799e+02   0.0000000e+00
   1.1239049e+02   0.0000000e+00
   1.1239299e+02   0.0000000e+00
   1.1239550e+02   0.0000000e+00
   1.1239800e+02   0.0000000e+00
   1.1240050e+02   0.0000000e+00
   1.1240300e+02   0.0000000e+00
   1.1240549e+02   0.0000000e+00
   1.1240799e+02   0.0000000e+00
   1.1241048e+02   0.0000000e+00
   1.1241297e+02   0.0000000e+00
   1.1241546e+02   0.0000000e+00
   1.1241795e+02   0.0000000e+00
   1.1242044e+02   0.0000000e+00
   1.1242293e+02   0.0000000e+00
   1.1242541e+02   0.0000000e+00
   1.1242790e+02   0.0000000e+00
   1.1243038e+02   0.0000000e+00
   1.1243286e+02   0.0000000e+00
   1.1243534e+02   0.0000000e+00
   1.1243782e+02   0.0000000e+00
   1.1244030e+02   0.0000000e+00
   1.1244277e+02   0.0000000e+00
   1.1244525e+02   0.0000000e+00
   1.1244772e+02   0.0000000e+00
   1.1245019e+02   0.0000000e+00
   1.1245266e+02   0.0000000e+00
   1.1245513e+02   0.0000000e+00
   1.1245759e+02   0.0000000e+00
   1.1246006e+02   0.0000000e+00
   1.1246252e+02   0.0000000e+00
   1.1246499e+02   0.0000000e+00
   1.1246745e+02   0.0000000e+00
   1.1246991e+02   0.0000000e+00
   1.1247237e+02   0.0000000e+00
   1.1247482e+02   0.0000000e+00
   1.1247728e+02   0.0000000e+00
   1.1247973e+02   0.0000000e+00
   1.1248219e+02   0.0000000e+00
   1.1248464e+02   0.0000000e+00
   1.1248709e+02   0.0000000e+00
   1.1248954e+02   0.0000000e+00
   1.1249198e+02   0.0000000e+00
   1.1249443e+02   0.0000000e+00
   1.1249687e+02   0.0000000e+00
   1.1249932e+02   0.0000000e+00
   1.1250176e+02   0.0000000e+00
   1.1250420e+02   0.0000000e+00
   1.1250664e+02   0.0000000e+00
   1.1250908e+02   0.0000000e+00
   1.1251151e+02   0.0000000e+00
   1.1251395e+02   0.0000000e+00
   1.1251638e+02   0.0000000e+00
   1.1251881e+02   0.0000000e+00
   1.1252125e+02   0.0000000e+00
   1.1252368e+02   0.0000000e+00
   1.1252610e+02   0.0000000e+00
   1.1252853e+02   0.0000000e+00
   1.1253096e+02   0.0000000e+00
   1.1253338e+02   0.0000000e+00
   1.1253580e+02   0.0000000e+00
   1.1253822e+02   0.0000000e+00
   1.1254064e+02   0.0000000e+00
   1.1254306e+02   0.0000000e+00
   1.1254548e+02   0.0000000e+00
   1.1254790e+02   0.0000000e+00
   1.1255031e+02   0.0000000e+00
   1.1255273e+02   0.0000000e+00
   1.1255514e+02   0.0000000e+00
   1.1255755e+02   0.0000000e+00
   1.1255996e+02   0.0000000e+00
   1.1256237e+02   0.0000000e+00
   1.1256477e+02   0.0000000e+00
   1.1256718e+02   0.0000000e+00
   1.1256958e+02   0.0000000e+00
   1.1257198e+02   0.0000000e+00
   1.1257439e+02   0.0000000e+00
   1.1257679e+02   0.0000000e+00
   1.1257918e+02   0.0000000e+00
   1.1258158e+02   0.0000000e+00
   1.1258398e+02   0.0000000e+00
   1.1258637e+02   0.0000000e+00
   1.1258877e+02   0.0000000e+00
   1.1259116e+02   0.0000000e+00
   1.1259355e+02   0.0000000e+00
   1.1259594e+02   0.0000000e+00
   1.1259833e+02   0.0000000e+00
   1.1260071e+02   0.0000000e+00
   1.1260310e+02   0.0000000e+00
   1.1260548e+02   0.0000000e+00
   1.1260787e+02   0.0000000e+00
   1.1261025e+02   0.0000000e+00
   1.1261263e+02   0.0000000e+00
   1.1261501e+02   0.0000000e+00
   1.1261739e+02   0.0000000e+00
   1.1261976e+02   0.0000000e+00
   1.1262214e+02   0.0000000e+00
   1.1262451e+02   0.0000000e+00
   1.1262688e+02   0.0000000e+00
   1.1262925e+02   0.0000000e+00
   1.1263162e+02   0.0000000e+00
   1.1263399e+02   0.0000000e+00
   1.1263636e+02   0.0000000e+00
   1.1263873e+02   0.0000000e+00
   1.1264109e+02   0.0000000e+00
   1.1264346e+02   0.0000000e+00
   1.1264582e+02   0.0000000e+00
   1.1264818e+02   0.0000000e+00
   1.1265054e+02   0.0000000e+00
   1.1265290e+02   0.0000000e+00
   1.1265525e+02   0.0000000e+00
   1.1265761e+02   0.0000000e+00
   1.1265996e+02   0.0000000e+00
   1.1266232e+02   0.0000000e+00
   1.1266467e+02   0.0000000e+00
   1.1266702e+02   0.0000000e+00
   1.1266937e+02   0.0000000e+00
   1.1267172e+02   0.0000000e+00
   1.1267406e+02   0.0000000e+00
   1.1267641e+02   0.0000000e+00
   1.1267875e+02   0.0000000e+00
   1.1268110e+02   0.0000000e+00
   1.1268344e+02   0.0000000e+00
   1.1268578e+02   0.0000000e+00
   1.1268812e+02   0.0000000e+00
   1.1269046e+02   0.0000000e+00
   1.1269279e+02   0.0000000e+00
   1.1269513e+02   0.0000000e+00
   1.1269746e+02   0.0000000e+00
   1.1269980e+02   0.0000000e+00
   1.1270213e+02   0.0000000e+00
   1.1270446e+02   0.0000000e+00
   1.1270679e+02   0.0000000e+00
   1.1270912e+02   0.0000000e+00
   1.1271144e+02   0.0000000e+00
   1.1271377e+02   0.0000000e+00
   1.1271609e+02   0.0000000e+00
   1.1271842e+02   0.0000000e+00
   1.1272074e+02   0.0000000e+00
   1.1272306e+02   0.0000000e+00
   1.1272538e+02   0.0000000e+00
   1.1272770e+02   0.0000000e+00
   1.1273001e+02   0.0000000e+00
   1.1273233e+02   0.0000000e+00
   1.1273464e+02   0.0000000e+00
   1.1273696e+02   0.0000000e+00
   1.1273927e+02   0.0000000e+00
   1.1274158e+02   0.0000000e+00
   1.1274389e+02   0.0000000e+00
   1.1274620e+02   0.0000000e+00
   1.1274850e+02   0.0000000e+00
   1.1275081e+02   0.0000000e+00
   1.1275311e+02   0.0000000e+00
   1.1275542e+02   0.0000000e+00
   1.1275772e+02   0.0000000e+00
   1.1276002e+02   0.0000000e+00
   1.1276232e+02   0.0000000e+00
   1.1276462e+02   0.0000000e+00
   1.1276692e+02   0.0000000e+00
   1.1276921e+02   0.0000000e+00
   1.1277151e+02   0.0000000e+00
   1.1277380e+02   0.0000000e+00
   1.1277609e+02   0.0000000e+00
   1.1277838e+02   0.0000000e+00
   1.1278067e+02   0.0000000e+00
   1.1278296e+02   0.0000000e+00
   1.1278525e+02   0.0000000e+00
   1.1278754e+02   0.0000000e+00
   1.1278982e+02   0.0000000e+00
   1.1279211e+02   0.0000000e+00
   1.1279439e+02   0.0000000e+00
   1.1279667e+02   0.0000000e+00
   1.1279895e+02   0.0000000e+00
   1.1280123e+02   0.0000000e+00
   1.1280351e+02   0.0000000e+00
   1.1280578e+02   0.0000000e+00
   1.1280806e+02   0.0000000e+00
   1.1281033e+02   0.0000000e+00
   1.1281261e+02   0.0000000e+00
   1.1281488e+02   0.0000000e+00
   1.1281715e+02   0.0000000e+00
   1.1281942e+02   0.0000000e+00
   1.1282169e+02   0.0000000e+00
   1.1282396e+02   0.0000000e+00
   1.1282622e+02   0.0000000e+00
   1.1282849e+02   0.0000000e+00
   1.1283075e+02   0.0000000e+00
   1.1283301e+02   0.0000000e+00
   1.1283527e+02   0.0000000e+00
   1.1283753e+02   0.0000000e+00
   1.1283979e+02   0.0000000e+00
   1.1284205e+02   0.0000000e+00
   1.1284431e+02   0.0000000e+00
   1.1284656e+02   0.0000000e+00
   1.1284882e+02   0.0000000e+00
   1.1285107e+02   0.0000000e+00
   1.1285332e+02   0.0000000e+00
   1.1285557e+02   0.0000000e+00
   1.1285782e+02   0.0000000e+00
   1.1286007e+02   0.0000000e+00
   1.1286232e+02   0.0000000e+00
   1.1286456e+02   0.0000000e+00
   1.1286681e+02   0.0000000e+00
   1.1286905e+02   0.0000000e+00
   1.1287130e+02   0.0000000e+00
   1.1287354e+02   0.0000000e+00
   1.1287578e+02   0.0000000e+00
   1.1287802e+02   0.0000000e+00
   1.1288026e+02   0.0000000e+00
   1.1288249e+02   0.0000000e+00
   1.1288473e+02   0.0000000e+00
   1.1288696e+02   0.0000000e+00
   1.1288920e+02   0.0000000e+00
   1.1289143e+02   0.0000000e+00
   1.1289366e+02   0.0000000e+00
   1.1289589e+02   0.0000000e+00
   1.1289812e+02   0.0000000e+00
   1.1290035e+02   0.0000000e+00
   1.1290257e+02   0.0000000e+00
   1.1290480e+02   0.0000000e+00
   1.1290702e+02   0.0000000e+00
   1.1290925e+02   0.0000000e+00
   1.1291147e+02   0.0000000e+00
   1.1291369e+02   0.0000000e+00
   1.1291591e+02   0.0000000e+00
   1.1291813e+02   0.0000000e+00
   1.1292034e+02   0.0000000e+00
   1.1292256e+02   0.0000000e+00
   1.1292478e+02   0.0000000e+00
   1.1292699e+02   0.0000000e+00
   1.1292920e+02   0.0000000e+00
   1.1293141e+02   0.0000000e+00
   1.1293363e+02   0.0000000e+00
   1.1293584e+02   0.0000000e+00
   1.1293804e+02   0.0000000e+00
   1.1294025e+02   0.0000000e+00
   1.1294246e+02   0.0000000e+00
   1.1294466e+02   0.0000000e+00
   1.1294687e+02   0.0000000e+00
   1.1294907e+02   0.0000000e+00
   1.1295127e+02   0.0000000e+00
   1.1295347e+02   0.0000000e+00
   1.1295567e+02   0.0000000e+00
   1.1295787e+02   0.0000000e+00
   1.1296007e+02   0.0000000e+00
   1.1296226e+02   0.0000000e+00
   1.1296446e+02   0.0000000e+00
   1.1296665e+02   0.0000000e+00
   1.1296884e+02   0.0000000e+00
   1.1297104e+02   0.0000000e+00
   1.1297323e+02   0.0000000e+00
   1.1297542e+02   0.0000000e+00
   1.1297761e+02   0.0000000e+00
   1.1297979e+02   0.0000000e+00
   1.1298198e+02   0.0000000e+00
   1.1298416e+02   0.0000000e+00
   1.1298635e+02   0.0000000e+00
   1.1298853e+02   0.0000000e+00
   1.1299071e+02   0.0000000e+00
   1.1299289e+02   0.0000000e+00
   1.1299507e+02   0.0000000e+00
   1.1299725e+02   0.0000000e+00
   1.1299943e+02   0.0000000e+00
   1.1300161e+02   0.0000000e+00
   1.1300378e+02   0.0000000e+00
   1.1300595e+02   0.0000000e+00
   1.1300813e+02   0.0000000e+00
   1.1301030e+02   0.0000000e+00
   1.1301247e+02   0.0000000e+00
   1.1301464e+02   0.0000000e+00
   1.1301681e+02   0.0000000e+00
   1.1301898e+02   0.0000000e+00
   1.1302114e+02   0.0000000e+00
   1.1302331e+02   0.0000000e+00
   1.1302547e+02   0.0000000e+00
   1.1302764e+02   0.0000000e+00
   1.1302980e+02   0.0000000e+00
   1.1303196e+02   0.0000000e+00
   1.1303412e+02   0.0000000e+00
   1.1303628e+02   0.0000000e+00
   1.1303844e+02   0.0000000e+00
   1.1304059e+02   0.0000000e+00
   1.1304275e+02   0.0000000e+00
   1.1304491e+02   0.0000000e+00
   1.1304706e+02   0.0000000e+00
   1.1304921e+02   0.0000000e+00
   1.1305136e+02   0.0000000e+00
   1.1305351e+02   0.0000000e+00
   1.1305566e+02   0.0000000e+00
   1.1305781e+02   0.0000000e+00
   1.1305996e+02   0.0000000e+00
   1.1306211e+02   0.0000000e+00
   1.1306425e+02   0.0000000e+00
   1.1306639e+02   0.0000000e+00
   1.1306854e+02   0.0000000e+00
   1.1307068e+02   0.0000000e+00
   1.1307282e+02   0.0000000e+00
   1.1307496e+02   0.0000000e+00
   1.1307710e+02   0.0000000e+00
   1.1307924e+02   0.0000000e+00
   1.1308137e+02   0.0000000e+00
   1.1308351e+02   0.0000000e+00
   1.1308564e+02   0.0000000e+00
   1.1308778e+02   0.0000000e+00
   1.1308991e+02   0.0000000e+00
   1.1309204e+02   0.0000000e+00
   1.1309417e+02   0.0000000e+00
   1.1309630e+02   0.0000000e+00
   1.1309843e+02   0.0000000e+00
   1.1310056e+02   0.0000000e+00
   1.1310268e+02   0.0000000e+00
   1.1310481e+02   0.0000000e+00
   1.1310693e+02   0.0000000e+00
   1.1310906e+02   0.0000000e+00
   1.1311118e+02   0.0000000e+00
   1.1311330e+02   0.0000000e+00
   1.1311542e+02   0.0000000e+00
   1.1311754e+02   0.0000000e+00
   1.1311966e+02   0.0000000e+00
   1.1312177e+02   0.0000000e+00
   1.1312389e+02   0.0000000e+00
   1.1312600e+02   0.0000000e+00
   1.1312812e+02   0.0000000e+00
   1.1313023e+02   0.0000000e+00
   1.1313234e+02   0.0000000e+00
   1.1313445e+02   0.0000000e+00
   1.1313656e+02   0.0000000e+00
   1.1313867e+02   0.0000000e+00
   1.1314078e+02   0.0000000e+00
   1.1314289e+02   0.0000000e+00
   1.1314499e+02   0.0000000e+00
   1.1314710e+02   0.0000000e+00
   1.1314920e+02   0.0000000e+00
   1.1315130e+02   0.0000000e+00
   1.1315340e+02   0.0000000e+00
   1.1315551e+02   0.0000000e+00
   1.1315760e+02   0.0000000e+00
   1.1315970e+02   0.0000000e+00
   1.1316180e+02   0.0000000e+00
   1.1316390e+02   0.0000000e+00
   1.1316599e+02   0.0000000e+00
   1.1316809e+02   0.0000000e+00
   1.1317018e+02   0.0000000e+00
   1.1317227e+02   0.0000000e+00
   1.1317436e+02   0.0000000e+00
   1.1317646e+02   0.0000000e+00
   1.1317854e+02   0.0000000e+00
   1.1318063e+02   0.0000000e+00
   1.1318272e+02   0.0000000e+00
   1.1318481e+02   0.0000000e+00
   1.1318689e+02   0.0000000e+00
   1.1318898e+02   0.0000000e+00
   1.1319106e+02   0.0000000e+00
   1.1319314e+02   0.0000000e+00
   1.1319522e+02   0.0000000e+00
   1.1319730e+02   0.0000000e+00
   1.1319938e+02   0.0000000e+00
   1.1320146e+02   0.0000000e+00
   1.1320354e+02   0.0000000e+00
   1.1320562e+02   0.0000000e+00
   1.1320769e+02   0.0000000e+00
   1.1320977e+02   0.0000000e+00
   1.1321184e+02   0.0000000e+00
   1.1321391e+02   0.0000000e+00
   1.1321598e+02   0.0000000e+00
   1.1321805e+02   0.0000000e+00
   1.1322012e+02   0.0000000e+00
   1.1322219e+02   0.0000000e+00
   1.1322426e+02   0.0000000e+00
   1.1322633e+02   0.0000000e+00
   1.1322839e+02   0.0000000e+00
   1.1323046e+02   0.0000000e+00
   1.1323252e+02   0.0000000e+00
   1.1323458e+02   0.0000000e+00
   1.1323665e+02   0.0000000e+00
   1.1323871e+02   0.0000000e+00
   1.1324077e+02   0.0000000e+00
   1.1324282e+02   0.0000000e+00
   1.1324488e+02   0.0000000e+00
   1.1324694e+02   0.0000000e+00
   1.1324899e+02   0.0000000e+00
   1.1325105e+02   0.0000000e+00
   1.1325310e+02   0.0000000e+00
   1.1325516e+02   0.0000000e+00
   1.1325721e+02   0.0000000e+00
   1.1325926e+02   0.0000000e+00
   1.1326131e+02   0.0000000e+00
   1.1326336e+02   0.0000000e+00
   1.1326541e+02   0.0000000e+00
   1.1326745e+02   0.0000000e+00
   1.1326950e+02   0.0000000e+00
   1.1327155e+02   0.0000000e+00
   1.1327359e+02   0.0000000e+00
   1.1327563e+02   0.0000000e+00
   1.1327767e+02   0.0000000e+00
   1.1327972e+02   0.0000000e+00
   1.1328176e+02   0.0000000e+00
   1.1328380e+02   0.0000000e+00
   1.1328583e+02   0.0000000e+00
   1.1328787e+02   0.0000000e+00
   1.1328991e+02   0.0000000e+00
   1.1329194e+02   0.0000000e+00
   1.1329398e+02   0.0000000e+00
   1.1329601e+02   0.0000000e+00
   1.1329805e+02   0.0000000e+00
   1.1330008e+02   0.0000000e+00
   1.1330211e+02   0.0000000e+00
   1.1330414e+02   0.0000000e+00
   1.1330617e+02   0.0000000e+00
   1.1330819e+02   0.0000000e+00
   1.1331022e+02   0.0000000e+00
   1.1331225e+02   0.0000000e+00
   1.1331427e+02   0.0000000e+00
   1.1331630e+02   0.0000000e+00
   1.1331832e+02   0.0000000e+00
   1.1332034e+02   0.0000000e+00
   1.1332236e+02   0.0000000e+00
   1.1332438e+02   0.0000000e+00
   1.1332640e+02   0.0000000e+00
   1.1332842e+02   0.0000000e+00
   1.1333044e+02   0.0000000e+00
   1.1333246e+02   0.0000000e+00
   1.1333447e+02   0.0000000e+00
   1.1333649e+02   0.0000000e+00
   1.1333850e+02   0.0000000e+00
   1.1334051e+02   0.0000000e+00
   1.1334253e+02   0.0000000e+00
   1.1334454e+02   0.0000000e+00
   1.1334655e+02   0.0000000e+00
   1.1334856e+02   0.0000000e+00
   1.1335057e+02   0.0000000e+00
   1.1335257e+02   0.0000000e+00
   1.1335458e+02   0.0000000e+00
   1.1335658e+02   0.0000000e+00
   1.1335859e+02   0.0000000e+00
   1.1336059e+02   0.0000000e+00
   1.1336260e+02   0.0000000e+00
   1.1336460e+02   0.0000000e+00
   1.1336660e+02   0.0000000e+00
   1.1336860e+02   0.0000000e+00
   1.1337060e+02   0.0000000e+00
   1.1337260e+02   0.0000000e+00
   1.1337459e+02   0.0000000e+00
   1.1337659e+02   0.0000000e+00
   1.1337858e+02   0.0000000e+00
   1.1338058e+02   0.0000000e+00
   1.1338257e+02   0.0000000e+00
   1.1338456e+02   0.0000000e+00
   1.1338656e+02   0.0000000e+00
   1.1338855e+02   0.0000000e+00
   1.1339054e+02   0.0000000e+00
   1.1339253e+02   0.0000000e+00
   1.1339451e+02   0.0000000e+00
   1.1339650e+02   0.0000000e+00
   1.1339849e+02   0.0000000e+00
   1.1340047e+02   0.0000000e+00
   1.1340246e+02   0.0000000e+00
   1.1340444e+02   0.0000000e+00
   1.1340642e+02   0.0000000e+00
   1.1340841e+02   0.0000000e+00
   1.1341039e+02   0.0000000e+00
   1.1341237e+02   0.0000000e+00
   1.1341435e+02   0.0000000e+00
   1.1341632e+02   0.0000000e+00
   1.1341830e+02   0.0000000e+00
   1.1342028e+02   0.0000000e+00
   1.1342225e+02   0.0000000e+00
   1.1342423e+02   0.0000000e+00
   1.1342620e+02   0.0000000e+00
   1.1342817e+02   0.0000000e+00
   1.1343014e+02   0.0000000e+00
   1.1343212e+02   0.0000000e+00
   1.1343409e+02   0.0000000e+00
   1.1343606e+02   0.0000000e+00
   1.1343802e+02   0.0000000e+00
   1.1343999e+02   0.0000000e+00
   1.1344196e+02   0.0000000e+00
   1.1344392e+02   0.0000000e+00
   1.1344589e+02   0.0000000e+00
   1.1344785e+02   0.0000000e+00
   1.1344981e+02   0.0000000e+00
   1.1345178e+02   0.0000000e+00
   1.1345374e+02   0.0000000e+00
   1.1345570e+02   0.0000000e+00
   1.1345766e+02   0.0000000e+00
   1.1345962e+02   0.0000000e+00
   1.1346157e+02   0.0000000e+00
   1.1346353e+02   0.0000000e+00
   1.1346549e+02   0.0000000e+00
   1.1346744e+02   0.0000000e+00
   1.1346939e+02   0.0000000e+00
   1.1347135e+02   0.0000000e+00
   1.1347330e+02   0.0000000e+00
   1.1347525e+02   0.0000000e+00
   1.1347720e+02   0.0000000e+00
   1.1347915e+02   0.0000000e+00
   1.1348110e+02   0.0000000e+00
   1.1348305e+02   0.0000000e+00
   1.1348500e+02   0.0000000e+00
   1.1348694e+02   0.0000000e+00
   1.1348889e+02   0.0000000e+00
   1.1349083e+02   0.0000000e+00
   1.1349278e+02   0.0000000e+00
   1.1349472e+02   0.0000000e+00
   1.1349666e+02   0.0000000e+00
   1.1349860e+02   0.0000000e+00
   1.1350054e+02   0.0000000e+00
   1.1350248e+02   0.0000000e+00
   1.1350442e+02   0.0000000e+00
   1.1350636e+02   0.0000000e+00
   1.1350829e+02   0.0000000e+00
   1.1351023e+02   0.0000000e+00
   1.1351216e+02   0.0000000e+00
   1.1351410e+02   0.0000000e+00
   1.1351603e+02   0.0000000e+00
   1.1351796e+02   0.0000000e+00
   1.1351989e+02   0.0000000e+00
   1.1352183e+02   0.0000000e+00
   1.1352375e+02   0.0000000e+00
   1.1352568e+02   0.0000000e+00
   1.1352761e+02   0.0000000e+00
   1.1352954e+02   0.0000000e+00
   1.1353147e+02   0.0000000e+00
   1.1353339e+02   0.0000000e+00
   1.1353532e+02   0.0000000e+00
   1.1353724e+02   0.0000000e+00
   1.1353916e+02   0.0000000e+00
   1.1354108e+02   0.0000000e+00
   1.1354301e+02   0.0000000e+00
   1.1354493e+02   0.0000000e+00
   1.1354685e+02   0.0000000e+00
   1.1354876e+02   0.0000000e+00
   1.1355068e+02   0.0000000e+00
   1.1355260e+02   0.0000000e+00
   1.1355452e+02   0.0000000e+00
   1.1355643e+02   0.0000000e+00
   1.1355834e+02   0.0000000e+00
   1.1356026e+02   0.0000000e+00
   1.1356217e+02   0.0000000e+00
   1.1356408e+02   0.0000000e+00
   1.1356599e+02   0.0000000e+00
   1.1356790e+02   0.0000000e+00
   1.1356981e+02   0.0000000e+00
   1.1357172e+02   0.0000000e+00
   1.1357363e+02   0.0000000e+00
   1.1357554e+02   0.0000000e+00
   1.1357744e+02   0.0000000e+00
   1.1357935e+02   0.0000000e+00
   1.1358125e+02   0.0000000e+00
   1.1358316e+02   0.0000000e+00
   1.1358506e+02   0.0000000e+00
   1.1358696e+02   0.0000000e+00
   1.1358886e+02   0.0000000e+00
   1.1359076e+02   0.0000000e+00
   1.1359266e+02   0.0000000e+00
   1.1359456e+02   0.0000000e+00
   1.1359646e+02   0.0000000e+00
   1.1359835e+02   0.0000000e+00
   1.1360025e+02   0.0000000e+00
   1.1360215e+02   0.0000000e+00
   1.1360404e+02   0.0000000e+00
   1.1360593e+02   0.0000000e+00
   1.1360783e+02   0.0000000e+00
   1.1360972e+02   0.0000000e+00
   1.1361161e+02   0.0000000e+00
   1.1361350e+02   0.0000000e+00
   1.1361539e+02   0.0000000e+00
   1.1361728e+02   0.0000000e+00
   1.1361917e+02   0.0000000e+00
   1.1362105e+02   0.0000000e+00
   1.1362294e+02   0.0000000e+00
   1.1362482e+02   0.0000000e+00
   1.1362671e+02   0.0000000e+00
   1.1362859e+02   0.0000000e+00
   1.1363048e+02   0.0000000e+00
   1.1363236e+02   0.0000000e+00
   1.1363424e+02   0.0000000e+00
   1.1363612e+02   0.0000000e+00
   1.1363800e+02   0.0000000e+00
   1.1363988e+02   0.0000000e+00
   1.1364176e+02   0.0000000e+00
   1.1364363e+02   0.0000000e+00
   1.1364551e+02   0.0000000e+00
   1.1364739e+02   0.0000000e+00
   1.1364926e+02   0.0000000e+00
   1.1365113e+02   0.0000000e+00
   1.1365301e+02   0.0000000e+00
   1.1365488e+02   0.0000000e+00
   1.1365675e+02   0.0000000e+00
   1.1365862e+02   0.0000000e+00
   1.1366049e+02   0.0000000e+00
   1.1366236e+02   0.0000000e+00
   1.1366423e+02   0.0000000e+00
   1.1366610e+02   0.0000000e+00
   1.1366796e+02   0.0000000e+00
   1.1366983e+02   0.0000000e+00
   1.1367169e+02   0.0000000e+00
   1.1367356e+02   0.0000000e+00
   1.1367542e+02   0.0000000e+00
   1.1367729e+02   0.0000000e+00
   1.1367915e+02   0.0000000e+00
   1.1368101e+02   0.0000000e+00
   1.1368287e+02   0.0000000e+00
   1.1368473e+02   0.0000000e+00
   1.1368659e+02   0.0000000e+00
   1.1368845e+02   0.0000000e+00
   1.1369030e+02   0.0000000e+00
   1.1369216e+02   0.0000000e+00
   1.1369401e+02   0.0000000e+00
   1.1369587e+02   0.0000000e+00
   1.1369772e+02   0.0000000e+00
   1.1369958e+02   0.0000000e+00
   1.1370143e+02   0.0000000e+00
   1.1370328e+02   0.0000000e+00
   1.1370513e+02   0.0000000e+00
   1.1370698e+02   0.0000000e+00
   1.1370883e+02   0.0000000e+00
   1.1371068e+02   0.0000000e+00
   1.1371253e+02   0.0000000e+00
   1.1371437e+02   0.0000000e+00
   1.1371622e+02   0.0000000e+00
   1.1371806e+02   0.0000000e+00
   1.1371991e+02   0.0000000e+00
   1.1372175e+02   0.0000000e+00
   1.1372360e+02   0.0000000e+00
   1.1372544e+02   0.0000000e+00
   1.1372728e+02   0.0000000e+00
   1.1372912e+02   0.0000000e+00
   1.1373096e+02   0.0000000e+00
   1.1373280e+02   0.0000000e+00
   1.1373464e+02   0.0000000e+00
   1.1373647e+02   0.0000000e+00
   1.1373831e+02   0.0000000e+00
   1.1374015e+02   0.0000000e+00
   1.1374198e+02   0.0000000e+00
   1.1374382e+02   0.0000000e+00
   1.1374565e+02   0.0000000e+00
   1.1374748e+02   0.0000000e+00
   1.1374932e+02   0.0000000e+00
   1.1375115e+02   0.0000000e+00
   1.1375298e+02   0.0000000e+00
   1.1375481e+02   0.0000000e+00
   1.1375664e+02   0.0000000e+00
   1.1375846e+02   0.0000000e+00
   1.1376029e+02   0.0000000e+00
   1.1376212e+02   0.0000000e+00
   1.1376394e+02   0.0000000e+00
   1.1376577e+02   0.0000000e+00
   1.1376759e+02   0.0000000e+00
   1.1376942e+02   0.0000000e+00
   1.1377124e+02   0.0000000e+00
   1.1377306e+02   0.0000000e+00
   1.1377488e+02   0.0000000e+00
   1.1377670e+02   0.0000000e+00
   1.1377852e+02   0.0000000e+00
   1.1378034e+02   0.0000000e+00
   1.1378216e+02   0.0000000e+00
   1.1378398e+02   0.0000000e+00
   1.1378580e+02   0.0000000e+00
   1.1378761e+02   0.0000000e+00
   1.1378943e+02   0.0000000e+00
   1.1379124e+02   0.0000000e+00
   1.1379306e+02   0.0000000e+00
   1.1379487e+02   0.0000000e+00
   1.1379668e+02   0.0000000e+00
   1.1379849e+02   0.0000000e+00
   1.1380030e+02   0.0000000e+00
   1.1380211e+02   0.0000000e+00
   1.1380392e+02   0.0000000e+00
   1.1380573e+02   0.0000000e+00
   1.1380754e+02   0.0000000e+00
   1.1380934e+02   0.0000000e+00
   1.1381115e+02   0.0000000e+00
   1.1381296e+02   0.0000000e+00
   1.1381476e+02   0.0000000e+00
   1.1381656e+02   0.0000000e+00
   1.1381837e+02   0.0000000e+00
   1.1382017e+02   0.0000000e+00
   1.1382197e+02   0.0000000e+00
   1.1382377e+02   0.0000000e+00
   1.1382557e+02   0.0000000e+00
   1.1382737e+02   0.0000000e+00
   1.1382917e+02   0.0000000e+00
   1.1383097e+02   0.0000000e+00
   1.1383277e+02   0.0000000e+00
   1.1383456e+02   0.0000000e+00
   1.1383636e+02   0.0000000e+00
   1.1383815e+02   0.0000000e+00
   1.1383995e+02   0.0000000e+00
   1.1384174e+02   0.0000000e+00
   1.1384353e+02   0.0000000e+00
   1.1384533e+02   0.0000000e+00
   1.1384712e+02   0.0000000e+00
   1.1384891e+02   0.0000000e+00
   1.1385070e+02   0.0000000e+00
   1.1385249e+02   0.0000000e+00
   1.1385428e+02   0.0000000e+00
   1.1385606e+02   0.0000000e+00
   1.1385785e+02   0.0000000e+00
   1.1385964e+02   0.0000000e+00
   1.1386142e+02   0.0000000e+00
   1.1386321e+02   0.0000000e+00
   1.1386499e+02   0.0000000e+00
   1.1386677e+02   0.0000000e+00
   1.1386856e+02   0.0000000e+00
   1.1387034e+02   0.0000000e+00
   1.1387212e+02   0.0000000e+00
   1.1387390e+02   0.0000000e+00
   1.1387568e+02   0.0000000e+00
   1.1387746e+02   0.0000000e+00
   1.1387923e+02   0.0000000e+00
   1.1388101e+02   0.0000000e+00
   1.1388279e+02   0.0000000e+00
   1.1388456e+02   0.0000000e+00
   1.1388634e+02   0.0000000e+00
   1.1388811e+02   0.0000000e+00
   1.1388989e+02   0.0000000e+00
   1.1389166e+02   0.0000000e+00
   1.1389343e+02   0.0000000e+00
   1.1389520e+02   0.0000000e+00
   1.1389698e+02   0.0000000e+00
   1.1389875e+02   0.0000000e+00
   1.1390051e+02   0.0000000e+00
   1.1390228e+02   0.0000000e+00
   1.1390405e+02   0.0000000e+00
   1.1390582e+02   0.0000000e+00
   1.1390759e+02   0.0000000e+00
   1.1390935e+02   0.0000000e+00
   1.1391112e+02   0.0000000e+00
   1.1391288e+02   0.0000000e+00
   1.1391464e+02   0.0000000e+00
   1.1391641e+02   0.0000000e+00
   1.1391817e+02   0.0000000e+00
   1.1391993e+02   0.0000000e+00
   1.1392169e+02   0.0000000e+00
   1.1392345e+02   0.0000000e+00
   1.1392521e+02   0.0000000e+00
   1.1392697e+02   0.0000000e+00
   1.1392873e+02   0.0000000e+00
   1.1393048e+02   0.0000000e+00
   1.1393224e+02   0.0000000e+00
   1.1393400e+02   0.0000000e+00
   1.1393575e+02   0.0000000e+00
   1.1393751e+02   0.0000000e+00
   1.1393926e+02   0.0000000e+00
   1.1394101e+02   0.0000000e+00
   1.1394277e+02   0.0000000e+00
   1.1394452e+02   0.0000000e+00
   1.1394627e+02   0.0000000e+00
   1.1394802e+02   0.0000000e+00
   1.1394977e+02   0.0000000e+00
   1.1395152e+02   0.0000000e+00
   1.1395326e+02   0.0000000e+00
   1.1395501e+02   0.0000000e+00
   1.1395676e+02   0.0000000e+00
   1.1395850e+02   0.0000000e+00
   1.1396025e+02   0.0000000e+00
   1.1396199e+02   0.0000000e+00
   1.1396374e+02   0.0000000e+00
   1.1396548e+02   0.0000000e+00
   1.1396722e+02   0.0000000e+00
   1.1396896e+02   0.0000000e+00
   1.1397071e+02   0.0000000e+00
   1.1397245e+02   0.0000000e+00
   1.1397419e+02   0.0000000e+00
   1.1397592e+02   0.0000000e+00
   1.1397766e+02   0.0000000e+00
   1.1397940e+02   0.0000000e+00
   1.1398114e+02   0.0000000e+00
   1.1398287e+02   0.0000000e+00
   1.1398461e+02   0.0000000e+00
   1.1398634e+02   0.0000000e+00
   1.1398808e+02   0.0000000e+00
   1.1398981e+02   0.0000000e+00
   1.1399154e+02   0.0000000e+00
   1.1399328e+02   0.0000000e+00
   1.1399501e+02   0.0000000e+00
   1.1399674e+02   0.0000000e+00
   1.1399847e+02   0.0000000e+00
   1.1400020e+02   0.0000000e+00
   1.1400192e+02   0.0000000e+00
   1.1400365e+02   0.0000000e+00
   1.1400538e+02   0.0000000e+00
   1.1400711e+02   0.0000000e+00
   1.1400883e+02   0.0000000e+00
   1.1401056e+02   0.0000000e+00
   1.1401228e+02   0.0000000e+00
   1.1401401e+02   0.0000000e+00
   1.1401573e+02   0.0000000e+00
   1.1401745e+02   0.0000000e+00
   1.1401917e+02   0.0000000e+00
   1.1402089e+02   0.0000000e+00
   1.1402261e+02   0.0000000e+00
   1.1402433e+02   0.0000000e+00
   1.1402605e+02   0.0000000e+00
   1.1402777e+02   0.0000000e+00
   1.1402949e+02   0.0000000e+00
   1.1403121e+02   0.0000000e+00
   1.1403292e+02   0.0000000e+00
   1.1403464e+02   0.0000000e+00
   1.1403635e+02   0.0000000e+00
   1.1403807e+02   0.0000000e+00
   1.1403978e+02   0.0000000e+00
   1.1404149e+02   0.0000000e+00
   1.1404320e+02   0.0000000e+00
   1.1404492e+02   0.0000000e+00
   1.1404663e+02   0.0000000e+00
   1.1404834e+02   0.0000000e+00
   1.1405005e+02   0.0000000e+00
   1.1405176e+02   0.0000000e+00
   1.1405346e+02   0.0000000e+00
   1.1405517e+02   0.0000000e+00
   1.1405688e+02   0.0000000e+00
   1.1405858e+02   0.0000000e+00
   1.1406029e+02   0.0000000e+00
   1.1406199e+02   0.0000000e+00
   1.1406370e+02   0.0000000e+00
   1.1406540e+02   0.0000000e+00
   1.1406710e+02   0.0000000e+00
   1.1406881e+02   0.0000000e+00
   1.1407051e+02   0.0000000e+00
   1.1407221e+02   0.0000000e+00
   1.1407391e+02   0.0000000e+00
   1.1407561e+02   0.0000000e+00
   1.1407731e+02   0.0000000e+00
   1.1407901e+02   0.0000000e+00
   1.1408070e+02   0.0000000e+00
   1.1408240e+02   0.0000000e+00
   1.1408410e+02   0.0000000e+00
   1.1408579e+02   0.0000000e+00
   1.1408749e+02   0.0000000e+00
   1.1408918e+02   0.0000000e+00
   1.1409087e+02   0.0000000e+00
   1.1409257e+02   0.0000000e+00
   1.1409426e+02   0.0000000e+00
   1.1409595e+02   0.0000000e+00
   1.1409764e+02   0.0000000e+00
   1.1409933e+02   0.0000000e+00
   1.1410102e+02   0.0000000e+00
   1.1410271e+02   0.0000000e+00
   1.1410440e+02   0.0000000e+00
   1.1410609e+02   0.0000000e+00
   1.1410777e+02   0.0000000e+00
   1.1410946e+02   0.0000000e+00
   1.1411114e+02   0.0000000e+00
   1.1411283e+02   0.0000000e+00
   1.1411451e+02   0.0000000e+00
   1.1411620e+02   0.0000000e+00
   1.1411788e+02   0.0000000e+00
   1.1411956e+02   0.0000000e+00
   1.1412124e+02   0.0000000e+00
   1.1412293e+02   0.0000000e+00
   1.1412461e+02   0.0000000e+00
   1.1412629e+02   0.0000000e+00
   1.1412796e+02   0.0000000e+00
   1.1412964e+02   0.0000000e+00
   1.1413132e+02   0.0000000e+00
   1.1413300e+02   0.0000000e+00
   1.1413467e+02   0.0000000e+00
   1.1413635e+02   0.0000000e+00
   1.1413803e+02   0.0000000e+00
   1.1413970e+02   0.0000000e+00
   1.1414137e+02   0.0000000e+00
   1.1414305e+02   0.0000000e+00
   1.1414472e+02   0.0000000e+00
   1.1414639e+02   0.0000000e+00
   1.1414806e+02   0.0000000e+00
   1.1414973e+02   0.0000000e+00
   1.1415140e+02   0.0000000e+00
   1.1415307e+02   0.0000000e+00
   1.1415474e+02   0.0000000e+00
   1.1415641e+02   0.0000000e+00
   1.1415808e+02   0.0000000e+00
   1.1415974e+02   0.0000000e+00
   1.1416141e+02   0.0000000e+00
   1.1416308e+02   0.0000000e+00
   1.1416474e+02   0.0000000e+00
   1.1416641e+02   0.0000000e+00
   1.1416807e+02   0.0000000e+00
   1.1416973e+02   0.0000000e+00
   1.1417139e+02   0.0000000e+00
   1.1417306e+02   0.0000000e+00
   1.1417472e+02   0.0000000e+00
   1.1417638e+02   0.0000000e+00
   1.1417804e+02   0.0000000e+00
   1.1417970e+02   0.0000000e+00
   1.1418135e+02   0.0000000e+00
   1.1418301e+02   0.0000000e+00
   1.1418467e+02   0.0000000e+00
   1.1418633e+02   0.0000000e+00
   1.1418798e+02   0.0000000e+00
   1.1418964e+02   0.0000000e+00
   1.1419129e+02   0.0000000e+00
   1.1419295e+02   0.0000000e+00
   1.1419460e+02   0.0000000e+00
   1.1419625e+02   0.0000000e+00
   1.1419791e+02   0.0000000e+00
   1.1419956e+02   0.0000000e+00
   1.1420121e+02   0.0000000e+00
   1.1420286e+02   0.0000000e+00
   1.1420451e+02   0.0000000e+00
   1.1420616e+02   0.0000000e+00
   1.1420781e+02   0.0000000e+00
   1.1420945e+02   0.0000000e+00
   1.1421110e+02   0.0000000e+00
   1.1421275e+02   0.0000000e+00
   1.1421439e+02   0.0000000e+00
   1.1421604e+02   0.0000000e+00
   1.1421768e+02   0.0000000e+00
   1.1421933e+02   0.0000000e+00
   1.1422097e+02   0.0000000e+00
   1.1422261e+02   0.0000000e+00
   1.1422426e+02   0.0000000e+00
   1.1422590e+02   0.0000000e+00
   1.1422754e+02   0.0000000e+00
   1.1422918e+02   0.0000000e+00
   1.1423082e+02   0.0000000e+00
   1.1423246e+02   0.0000000e+00
   1.1423410e+02   0.0000000e+00
   1.1423574e+02   0.0000000e+00
   1.1423737e+02   0.0000000e+00
   1.1423901e+02   0.0000000e+00
   1.1424065e+02   0.0000000e+00
   1.1424228e+02   0.0000000e+00
   1.1424392e+02   0.0000000e+00
   1.1424555e+02   0.0000000e+00
   1.1424718e+02   0.0000000e+00
   1.1424882e+02   0.0000000e+00
   1.1425045e+02   0.0000000e+00
   1.1425208e+02   0.0000000e+00
   1.1425371e+02   0.0000000e+00
   1.1425534e+02   0.0000000e+00
   1.1425697e+02   0.0000000e+00
   1.1425860e+02   0.0000000e+00
   1.1426023e+02   0.0000000e+00
   1.1426186e+02   0.0000000e+00
   1.1426349e+02   0.0000000e+00
   1.1426511e+02   0.0000000e+00
   1.1426674e+02   0.0000000e+00
   1.1426836e+02   0.0000000e+00
   1.1426999e+02   0.0000000e+00
   1.1427161e+02   0.0000000e+00
   1.1427324e+02   0.0000000e+00
   1.1427486e+02   0.0000000e+00
   1.1427648e+02   0.0000000e+00
   1.1427811e+02   0.0000000e+00
   1.1427973e+02   0.0000000e+00
   1.1428135e+02   0.0000000e+00
   1.1428297e+02   0.0000000e+00
   1.1428459e+02   0.0000000e+00
   1.1428621e+02   0.0000000e+00
   1.1428783e+02   0.0000000e+00
   1.1428944e+02   0.0000000e+00
   1.1429106e+02   0.0000000e+00
   1.1429268e+02   0.0000000e+00
   1.1429429e+02   0.0000000e+00
   1.1429591e+02   0.0000000e+00
   1.1429752e+02   0.0000000e+00
   1.1429914e+02   0.0000000e+00
   1.1430075e+02   0.0000000e+00
   1.1430236e+02   0.0000000e+00
   1.1430398e+02   0.0000000e+00
   1.1430559e+02   0.0000000e+00
   1.1430720e+02   0.0000000e+00
   1.1430881e+02   0.0000000e+00
   1.1431042e+02   0.0000000e+00
   1.1431203e+02   0.0000000e+00
   1.1431364e+02   0.0000000e+00
   1.1431525e+02   0.0000000e+00
   1.1431685e+02   0.0000000e+00
   1.1431846e+02   0.0000000e+00
   1.1432007e+02   0.0000000e+00
   1.1432167e+02   0.0000000e+00
   1.1432328e+02   0.0000000e+00
   1.1432488e+02   0.0000000e+00
   1.1432649e+02   0.0000000e+00
   1.1432809e+02   0.0000000e+00
   1.1432969e+02   0.0000000e+00
   1.1433130e+02   0.0000000e+00
   1.1433290e+02   0.0000000e+00
   1.1433450e+02   0.0000000e+00
   1.1433610e+02   0.0000000e+00
   1.1433770e+02   0.0000000e+00
   1.1433930e+02   0.0000000e+00
   1.1434090e+02   0.0000000e+00
   1.1434249e+02   0.0000000e+00
   1.1434409e+02   0.0000000e+00
   1.1434569e+02   0.0000000e+00
   1.1434729e+02   0.0000000e+00
   1.1434888e+02   0.0000000e+00
   1.1435048e+02   0.0000000e+00
   1.1435207e+02   0.0000000e+00
   1.1435367e+02   0.0000000e+00
   1.1435526e+02   0.0000000e+00
   1.1435685e+02   0.0000000e+00
   1.1435844e+02   0.0000000e+00
   1.1436004e+02   0.0000000e+00
   1.1436163e+02   0.0000000e+00
   1.1436322e+02   0.0000000e+00
   1.1436481e+02   0.0000000e+00
   1.1436640e+02   0.0000000e+00
   1.1436799e+02   0.0000000e+00
   1.1436957e+02   0.0000000e+00
   1.1437116e+02   0.0000000e+00
   1.1437275e+02   0.0000000e+00
   1.1437433e+02   0.0000000e+00
   1.1437592e+02   0.0000000e+00
   1.1437751e+02   0.0000000e+00
   1.1437909e+02   0.0000000e+00
   1.1438067e+02   0.0000000e+00
   1.1438226e+02   0.0000000e+00
   1.1438384e+02   0.0000000e+00
   1.1438542e+02   0.0000000e+00
   1.1438701e+02   0.0000000e+00
   1.1438859e+02   0.0000000e+00
   1.1439017e+02   0.0000000e+00
   1.1439175e+02   0.0000000e+00
   1.1439333e+02   0.0000000e+00
   1.1439491e+02   0.0000000e+00
   1.1439648e+02   0.0000000e+00
   1.1439806e+02   0.0000000e+00
   1.1439964e+02   0.0000000e+00
   1.1440122e+02   0.0000000e+00
   1.1440279e+02   0.0000000e+00
   1.1440437e+02   0.0000000e+00
   1.1440594e+02   0.0000000e+00
   1.1440752e+02   0.0000000e+00
   1.1440909e+02   0.0000000e+00
   1.1441066e+02   0.0000000e+00
   1.1441224e+02   0.0000000e+00
   1.1441381e+02   0.0000000e+00
   1.1441538e+02   0.0000000e+00
   1.1441695e+02   0.0000000e+00
   1.1441852e+02   0.0000000e+00
   1.1442009e+02   0.0000000e+00
   1.1442166e+02   0.0000000e+00
   1.1442323e+02   0.0000000e+00
   1.1442480e+02   0.0000000e+00
   1.1442637e+02   0.0000000e+00
   1.1442793e+02   0.0000000e+00
   1.1442950e+02   0.0000000e+00
   1.1443106e+02   0.0000000e+00
   1.1443263e+02   0.0000000e+00
   1.1443419e+02   0.0000000e+00
   1.1443576e+02   0.0000000e+00
   1.1443732e+02   0.0000000e+00
   1.1443889e+02   0.0000000e+00
   1.1444045e+02   0.0000000e+00
   1.1444201e+02   0.0000000e+00
   1.1444357e+02   0.0000000e+00
   1.1444513e+02   0.0000000e+00
   1.1444669e+02   0.0000000e+00
   1.1444825e+02   0.0000000e+00
   1.1444981e+02   0.0000000e+00
   1.1445137e+02   0.0000000e+00
   1.1445293e+02   0.0000000e+00
   1.1445449e+02   0.0000000e+00
   1.1445604e+02   0.0000000e+00
   1.1445760e+02   0.0000000e+00
   1.1445915e+02   0.0000000e+00
   1.1446071e+02   0.0000000e+00
   1.1446226e+02   0.0000000e+00
   1.1446382e+02   0.0000000e+00
   1.1446537e+02   0.0000000e+00
   1.1446692e+02   0.0000000e+00
   1.1446848e+02   0.0000000e+00
   1.1447003e+02   0.0000000e+00
   1.1447158e+02   0.0000000e+00
   1.1447313e+02   0.0000000e+00
   1.1447468e+02   0.0000000e+00
   1.1447623e+02   0.0000000e+00
   1.1447778e+02   0.0000000e+00
   1.1447933e+02   0.0000000e+00
   1.1448088e+02   0.0000000e+00
   1.1448242e+02   0.0000000e+00
   1.1448397e+02   0.0000000e+00
   1.1448552e+02   0.0000000e+00
   1.1448706e+02   0.0000000e+00
   1.1448861e+02   0.0000000e+00
   1.1449015e+02   0.0000000e+00
   1.1449170e+02   0.0000000e+00
   1.1449324e+02   0.0000000e+00
   1.1449478e+02   0.0000000e+00
   1.1449633e+02   0.0000000e+00
   1.1449787e+02   0.0000000e+00
   1.1449941e+02   0.0000000e+00
   1.1450095e+02   0.0000000e+00
   1.1450249e+02   0.0000000e+00
   1.1450403e+02   0.0000000e+00
   1.1450557e+02   0.0000000e+00
   1.1450711e+02   0.0000000e+00
   1.1450865e+02   0.0000000e+00
   1.1451018e+02   0.0000000e+00
   1.1451172e+02   0.0000000e+00
   1.1451326e+02   0.0000000e+00
   1.1451479e+02   0.0000000e+00
   1.1451633e+02   0.0000000e+00
   1.1451786e+02   0.0000000e+00
   1.1451940e+02   0.0000000e+00
   1.1452093e+02   0.0000000e+00
   1.1452247e+02   0.0000000e+00
   1.1452400e+02   0.0000000e+00
   1.1452553e+02   0.0000000e+00
   1.1452706e+02   0.0000000e+00
   1.1452859e+02   0.0000000e+00
   1.1453012e+02   0.0000000e+00
   1.1453165e+02   0.0000000e+00
   1.1453318e+02   0.0000000e+00
   1.1453471e+02   0.0000000e+00
   1.1453624e+02   0.0000000e+00
   1.1453777e+02   0.0000000e+00
   1.1453930e+02   0.0000000e+00
   1.1454082e+02   0.0000000e+00
   1.1454235e+02   0.0000000e+00
   1.1454387e+02   0.0000000e+00
   1.1454540e+02   0.0000000e+00
   1.1454692e+02   0.0000000e+00
   1.1454845e+02   0.0000000e+00
   1.1454997e+02   0.0000000e+00
   1.1455150e+02   0.0000000e+00
   1.1455302e+02   0.0000000e+00
   1.1455454e+02   0.0000000e+00
   1.1455606e+02   0.0000000e+00
   1.1455758e+02   0.0000000e+00
   1.1455910e+02   0.0000000e+00
   1.1456062e+02   0.0000000e+00
   1.1456214e+02   0.0000000e+00
   1.1456366e+02   0.0000000e+00
   1.1456518e+02   0.0000000e+00
   1.1456670e+02   0.0000000e+00
   1.1456821e+02   0.0000000e+00
   1.1456973e+02   0.0000000e+00
   1.1457125e+02   0.0000000e+00
   1.1457276e+02   0.0000000e+00
   1.1457428e+02   0.0000000e+00
   1.1457579e+02   0.0000000e+00
   1.1457731e+02   0.0000000e+00
   1.1457882e+02   0.0000000e+00
   1.1458033e+02   0.0000000e+00
   1.1458184e+02   0.0000000e+00
   1.1458336e+02   0.0000000e+00
   1.1458487e+02   0.0000000e+00
   1.1458638e+02   0.0000000e+00
   1.1458789e+02   0.0000000e+00
   1.1458940e+02   0.0000000e+00
   1.1459091e+02   0.0000000e+00
   1.1459242e+02   0.0000000e+00
   1.1459392e+02   0.0000000e+00
   1.1459543e+02   0.0000000e+00
   1.1459694e+02   0.0000000e+00
   1.1459845e+02   0.0000000e+00
   1.1459995e+02   0.0000000e+00
   1.1460146e+02   0.0000000e+00
   1.1460296e+02   0.0000000e+00
   1.1460447e+02   0.0000000e+00
   1.1460597e+02   0.0000000e+00
   1.1460748e+02   0.0000000e+00
   1.1460898e+02   0.0000000e+00
   1.1461048e+02   0.0000000e+00
   1.1461198e+02   0.0000000e+00
   1.1461348e+02   0.0000000e+00
   1.1461499e+02   0.0000000e+00
   1.1461649e+02   0.0000000e+00
   1.1461799e+02   0.0000000e+00
   1.1461948e+02   0.0000000e+00
   1.1462098e+02   0.0000000e+00
   1.1462248e+02   0.0000000e+00
   1.1462398e+02   0.0000000e+00
   1.1462548e+02   0.0000000e+00
   1.1462697e+02   0.0000000e+00
   1.1462847e+02   0.0000000e+00
   1.1462997e+02   0.0000000e+00
   1.1463146e+02   0.0000000e+00
   1.1463296e+02   0.0000000e+00
   1.1463445e+02   0.0000000e+00
   1.1463594e+02   0.0000000e+00
   1.1463744e+02   0.0000000e+00
   1.1463893e+02   0.0000000e+00
   1.1464042e+02   0.0000000e+00
   1.1464191e+02   0.0000000e+00
   1.1464340e+02   0.0000000e+00
   1.1464490e+02   0.0000000e+00
   1.1464639e+02   0.0000000e+00
   1.1464788e+02   0.0000000e+00
   1.1464936e+02   0.0000000e+00
   1.1465085e+02   0.0000000e+00
   1.1465234e+02   0.0000000e+00
   1.1465383e+02   0.0000000e+00
   1.1465532e+02   0.0000000e+00
   1.1465680e+02   0.0000000e+00
   1.1465829e+02   0.0000000e+00
   1.1465977e+02   0.0000000e+00
   1.1466126e+02   0.0000000e+00
   1.1466274e+02   0.0000000e+00
   1.1466423e+02   0.0000000e+00
   1.1466571e+02   0.0000000e+00
   1.1466719e+02   0.0000000e+00
   1.1466868e+02   0.0000000e+00
   1.1467016e+02   0.0000000e+00
   1.1467164e+02   0.0000000e+00
   1.1467312e+02   0.0000000e+00
   1.1467460e+02   0.0000000e+00
   1.1467608e+02   0.0000000e+00
   1.1467756e+02   0.0000000e+00
   1.1467904e+02   0.0000000e+00
   1.1468052e+02   0.0000000e+00
   1.1468200e+02   0.0000000e+00
   1.1468347e+02   0.0000000e+00
   1.1468495e+02   0.0000000e+00
   1.1468643e+02   0.0000000e+00
   1.1468790e+02   0.0000000e+00
   1.1468938e+02   0.0000000e+00
   1.1469085e+02   0.0000000e+00
   1.1469233e+02   0.0000000e+00
   1.1469380e+02   0.0000000e+00
   1.1469527e+02   0.0000000e+00
   1.1469675e+02   0.0000000e+00
   1.1469822e+02   0.0000000e+00
   1.1469969e+02   0.0000000e+00
   1.1470116e+02   0.0000000e+00
   1.1470263e+02   0.0000000e+00
   1.1470410e+02   0.0000000e+00
   1.1470557e+02   0.0000000e+00
   1.1470704e+02   0.0000000e+00
   1.1470851e+02   0.0000000e+00
   1.1470998e+02   0.0000000e+00
   1.1471145e+02   0.0000000e+00
   1.1471292e+02   0.0000000e+00
   1.1471438e+02   0.0000000e+00
   1.1471585e+02   0.0000000e+00
   1.1471732e+02   0.0000000e+00
   1.1471878e+02   0.0000000e+00
   1.1472025e+02   0.0000000e+00
   1.1472171e+02   0.0000000e+00
   1.1472318e+02   0.0000000e+00
   1.1472464e+02   0.0000000e+00
   1.1472610e+02   0.0000000e+00
   1.1472756e+02   0.0000000e+00
   1.1472903e+02   0.0000000e+00
   1.1473049e+02   0.0000000e+00
   1.1473195e+02   0.0000000e+00
   1.1473341e+02   0.0000000e+00
   1.1473487e+02   0.0000000e+00
   1.1473633e+02   0.0000000e+00
   1.1473779e+02   0.0000000e+00
   1.1473925e+02   0.0000000e+00
   1.1474071e+02   0.0000000e+00
   1.1474216e+02   0.0000000e+00
   1.1474362e+02   0.0000000e+00
   1.1474508e+02   0.0000000e+00
   1.1474653e+02   0.0000000e+00
   1.1474799e+02   0.0000000e+00
   1.1474944e+02   0.0000000e+00
   1.1475090e+02   0.0000000e+00
   1.1475235e+02   0.0000000e+00
   1.1475381e+02   0.0000000e+00
   1.1475526e+02   0.0000000e+00
   1.1475671e+02   0.0000000e+00
   1.1475816e+02   0.0000000e+00
   1.1475962e+02   0.0000000e+00
   1.1476107e+02   0.0000000e+00
   1.1476252e+02   0.0000000e+00
   1.1476397e+02   0.0000000e+00
   1.1476542e+02   0.0000000e+00
   1.1476687e+02   0.0000000e+00
   1.1476832e+02   0.0000000e+00
   1.1476976e+02   0.0000000e+00
   1.1477121e+02   0.0000000e+00
   1.1477266e+02   0.0000000e+00
   1.1477411e+02   0.0000000e+00
   1.1477555e+02   0.0000000e+00
   1.1477700e+02   0.0000000e+00
   1.1477844e+02   0.0000000e+00
   1.1477989e+02   0.0000000e+00
   1.1478133e+02   0.0000000e+00
   1.1478278e+02   0.0000000e+00
   1.1478422e+02   0.0000000e+00
   1.1478566e+02   0.0000000e+00
   1.1478711e+02   0.0000000e+00
   1.1478855e+02   0.0000000e+00
   1.1478999e+02   0.0000000e+00
   1.1479143e+02   0.0000000e+00
   1.1479287e+02   0.0000000e+00
   1.1479431e+02   0.0000000e+00
   1.1479575e+02   0.0000000e+00
   1.1479719e+02   0.0000000e+00
   1.1479863e+02   0.0000000e+00
   1.1480007e+02   0.0000000e+00
   1.1480151e+02   0.0000000e+00
   1.1480294e+02   0.0000000e+00
   1.1480438e+02   0.0000000e+00
   1.1480582e+02   0.0000000e+00
   1.1480725e+02   0.0000000e+00
   1.1480869e+02   0.0000000e+00
   1.1481012e+02   0.0000000e+00
   1.1481156e+02   0.0000000e+00
   1.1481299e+02   0.0000000e+00
   1.1481443e+02   0.0000000e+00
   1.1481586e+02   0.0000000e+00
   1.1481729e+02   0.0000000e+00
   1.1481872e+02   0.0000000e+00
   1.1482016e+02   0.0000000e+00
   1.1482159e+02   0.0000000e+00
   1.1482302e+02   0.0000000e+00
   1.1482445e+02   0.0000000e+00
   1.1482588e+02   0.0000000e+00
   1.1482731e+02   0.0000000e+00
   1.1482874e+02   0.0000000e+00
   1.1483016e+02   0.0000000e+00
   1.1483159e+02   0.0000000e+00
   1.1483302e+02   0.0000000e+00
   1.1483445e+02   0.0000000e+00
   1.1483587e+02   0.0000000e+00
   1.1483730e+02   0.0000000e+00
   1.1483872e+02   0.0000000e+00
   1.1484015e+02   0.0000000e+00
   1.1484157e+02   0.0000000e+00
   1.1484300e+02   0.0000000e+00
   1.1484442e+02   0.0000000e+00
   1.1484585e+02   0.0000000e+00
   1.1484727e+02   0.0000000e+00
   1.1484869e+02   0.0000000e+00
   1.1485011e+02   0.0000000e+00
   1.1485153e+02   0.0000000e+00
   1.1485295e+02   0.0000000e+00
   1.1485437e+02   0.0000000e+00
   1.1485579e+02   0.0000000e+00
   1.1485721e+02   0.0000000e+00
   1.1485863e+02   0.0000000e+00
   1.1486005e+02   0.0000000e+00
   1.1486147e+02   0.0000000e+00
   1.1486289e+02   0.0000000e+00
   1.1486430e+02   0.0000000e+00
   1.1486572e+02   0.0000000e+00
   1.1486714e+02   0.0000000e+00
   1.1486855e+02   0.0000000e+00
   1.1486997e+02   0.0000000e+00
   1.1487138e+02   0.0000000e+00
   1.1487280e+02   0.0000000e+00
   1.1487421e+02   0.0000000e+00
   1.1487563e+02   0.0000000e+00
   1.1487704e+02   0.0000000e+00
   1.1487845e+02   0.0000000e+00
   1.1487986e+02   0.0000000e+00
   1.1488127e+02   0.0000000e+00
   1.1488269e+02   0.0000000e+00
   1.1488410e+02   0.0000000e+00
   1.1488551e+02   0.0000000e+00
   1.1488692e+02   0.0000000e+00
   1.1488833e+02   0.0000000e+00
   1.1488974e+02   0.0000000e+00
   1.1489114e+02   0.0000000e+00
   1.1489255e+02   0.0000000e+00
   1.1489396e+02   0.0000000e+00
   1.1489537e+02   0.0000000e+00
   1.1489677e+02   0.0000000e+00
   1.1489818e+02   0.0000000e+00
   1.1489958e+02   0.0000000e+00
   1.1490099e+02   0.0000000e+00
   1.1490239e+02   0.0000000e+00
   1.1490380e+02   0.0000000e+00
   1.1490520e+02   0.0000000e+00
   1.1490661e+02   0.0000000e+00
   1.1490801e+02   0.0000000e+00
   1.1490941e+02   0.0000000e+00
   1.1491081e+02   0.0000000e+00
   1.1491222e+02   0.0000000e+00
   1.1491362e+02   0.0000000e+00
   1.1491502e+02   0.0000000e+00
   1.1491642e+02   0.0000000e+00
   1.1491782e+02   0.0000000e+00
   1.1491922e+02   0.0000000e+00
   1.1492062e+02   0.0000000e+00
   1.1492201e+02   0.0000000e+00
   1.1492341e+02   0.0000000e+00
   1.1492481e+02   0.0000000e+00
   1.1492621e+02   0.0000000e+00
   1.1492760e+02   0.0000000e+00
   1.1492900e+02   0.0000000e+00
   1.1493040e+02   0.0000000e+00
   1.1493179e+02   0.0000000e+00
   1.1493319e+02   0.0000000e+00
   1.1493458e+02   0.0000000e+00
   1.1493597e+02   0.0000000e+00
   1.1493737e+02   0.0000000e+00
   1.1493876e+02   0.0000000e+00
   1.1494015e+02   0.0000000e+00
   1.1494155e+02   0.0000000e+00
   1.1494294e+02   0.0000000e+00
   1.1494433e+02   0.0000000e+00
   1.1494572e+02   0.0000000e+00
   1.1494711e+02   0.0000000e+00
   1.1494850e+02   0.0000000e+00
   1.1494989e+02   0.0000000e+00
   1.1495128e+02   0.0000000e+00
   1.1495267e+02   0.0000000e+00
   1.1495406e+02   0.0000000e+00
   1.1495544e+02   0.0000000e+00
   1.1495683e+02   0.0000000e+00
   1.1495822e+02   0.0000000e+00
   1.1495960e+02   0.0000000e+00
   1.1496099e+02   0.0000000e+00
   1.1496238e+02   0.0000000e+00
   1.1496376e+02   0.0000000e+00
   1.1496515e+02   0.0000000e+00
   1.1496653e+02   0.0000000e+00
   1.1496791e+02   0.0000000e+00
   1.1496930e+02   0.0000000e+00
   1.1497068e+02   0.0000000e+00
   1.1497206e+02   0.0000000e+00
   1.1497344e+02   0.0000000e+00
   1.1497483e+02   0.0000000e+00
   1.1497621e+02   0.0000000e+00
   1.1497759e+02   0.0000000e+00
   1.1497897e+02   0.0000000e+00
   1.1498035e+02   0.0000000e+00
   1.1498173e+02   0.0000000e+00
   1.1498311e+02   0.0000000e+00
   1.1498448e+02   0.0000000e+00
   1.1498586e+02   0.0000000e+00
   1.1498724e+02   0.0000000e+00
   1.1498862e+02   0.0000000e+00
   1.1498999e+02   0.0000000e+00
   1.1499137e+02   0.0000000e+00
   1.1499275e+02   0.0000000e+00
   1.1499412e+02   0.0000000e+00
   1.1499550e+02   0.0000000e+00
   1.1499687e+02   0.0000000e+00
   1.1499824e+02   0.0000000e+00
   1.1499962e+02   0.0000000e+00
   1.1500099e+02   0.0000000e+00
   1.1500236e+02   0.0000000e+00
   1.1500374e+02   0.0000000e+00
   1.1500511e+02   0.0000000e+00
   1.1500648e+02   0.0000000e+00
   1.1500785e+02   0.0000000e+00
   1.1500922e+02   0.0000000e+00
   1.1501059e+02   0.0000000e+00
   1.1501196e+02   0.0000000e+00
   1.1501333e+02   0.0000000e+00
   1.1501470e+02   0.0000000e+00
   1.1501607e+02   0.0000000e+00
   1.1501744e+02   0.0000000e+00
   1.1501880e+02   0.0000000e+00
   1.1502017e+02   0.0000000e+00
   1.1502154e+02   0.0000000e+00
   1.1502291e+02   0.0000000e+00
   1.1502427e+02   0.0000000e+00
   1.1502564e+02   0.0000000e+00
   1.1502700e+02   0.0000000e+00
   1.1502837e+02   0.0000000e+00
   1.1502973e+02   0.0000000e+00
   1.1503109e+02   0.0000000e+00
   1.1503246e+02   0.0000000e+00
   1.1503382e+02   0.0000000e+00
   1.1503518e+02   0.0000000e+00
   1.1503655e+02   0.0000000e+00
   1.1503791e+02   0.0000000e+00
   1.1503927e+02   0.0000000e+00
   1.1504063e+02   0.0000000e+00
   1.1504199e+02   0.0000000e+00
   1.1504335e+02   0.0000000e+00
   1.1504471e+02   0.0000000e+00
   1.1504607e+02   0.0000000e+00
   1.1504743e+02   0.0000000e+00
   1.1504878e+02   0.0000000e+00
   1.1505014e+02   0.0000000e+00
   1.1505150e+02   0.0000000e+00
   1.1505286e+02   0.0000000e+00
   1.1505421e+02   0.0000000e+00
   1.1505557e+02   0.0000000e+00
   1.1505693e+02   0.0000000e+00
   1.1505828e+02   0.0000000e+00
   1.1505964e+02   0.0000000e+00
   1.1506099e+02   0.0000000e+00
   1.1506234e+02   0.0000000e+00
   1.1506370e+02   0.0000000e+00
   1.1506505e+02   0.0000000e+00
   1.1506640e+02   0.0000000e+00
   1.1506776e+02   0.0000000e+00
   1.1506911e+02   0.0000000e+00
   1.1507046e+02   0.0000000e+00
   1.1507181e+02   0.0000000e+00
   1.1507316e+02   0.0000000e+00
   1.1507451e+02   0.0000000e+00
   1.1507586e+02   0.0000000e+00
   1.1507721e+02   0.0000000e+00
   1.1507856e+02   0.0000000e+00
   1.1507991e+02   0.0000000e+00
   1.1508126e+02   0.0000000e+00
   1.1508260e+02   0.0000000e+00
   1.1508395e+02   0.0000000e+00
   1.1508530e+02   0.0000000e+00
   1.1508664e+02   0.0000000e+00
   1.1508799e+02   0.0000000e+00
   1.1508934e+02   0.0000000e+00
   1.1509068e+02   0.0000000e+00
   1.1509203e+02   0.0000000e+00
   1.1509337e+02   0.0000000e+00
   1.1509471e+02   0.0000000e+00
   1.1509606e+02   0.0000000e+00
   1.1509740e+02   0.0000000e+00
   1.1509874e+02   0.0000000e+00
   1.1510009e+02   0.0000000e+00
   1.1510143e+02   0.0000000e+00
   1.1510277e+02   0.0000000e+00
   1.1510411e+02   0.0000000e+00
   1.1510545e+02   0.0000000e+00
   1.1510679e+02   0.0000000e+00
   1.1510813e+02   0.0000000e+00
   1.1510947e+02   0.0000000e+00
   1.1511081e+02   0.0000000e+00
   1.1511215e+02   0.0000000e+00
   1.1511349e+02   0.0000000e+00
   1.1511482e+02   0.0000000e+00
   1.1511616e+02   0.0000000e+00
   1.1511750e+02   0.0000000e+00
   1.1511883e+02   0.0000000e+00
   1.1512017e+02   0.0000000e+00
   1.1512151e+02   0.0000000e+00
   1.1512284e+02   0.0000000e+00
   1.1512418e+02   0.0000000e+00
   1.1512551e+02   0.0000000e+00
   1.1512684e+02   0.0000000e+00
   1.1512818e+02   0.0000000e+00
   1.1512951e+02   0.0000000e+00
   1.1513084e+02   0.0000000e+00
   1.1513218e+02   0.0000000e+00
   1.1513351e+02   0.0000000e+00
   1.1513484e+02   0.0000000e+00
   1.1513617e+02   0.0000000e+00
   1.1513750e+02   0.0000000e+00
   1.1513883e+02   0.0000000e+00
   1.1514016e+02   0.0000000e+00
   1.1514149e+02   0.0000000e+00
   1.1514282e+02   0.0000000e+00
   1.1514415e+02   0.0000000e+00
   1.1514548e+02   0.0000000e+00
   1.1514681e+02   0.0000000e+00
   1.1514813e+02   0.0000000e+00
   1.1514946e+02   0.0000000e+00
   1.1515079e+02   0.0000000e+00
   1.1515211e+02   0.0000000e+00
   1.1515344e+02   0.0000000e+00
   1.1515476e+02   0.0000000e+00
   1.1515609e+02   0.0000000e+00
   1.1515741e+02   0.0000000e+00
   1.1515874e+02   0.0000000e+00
   1.1516006e+02   0.0000000e+00
   1.1516139e+02   0.0000000e+00
   1.1516271e+02   0.0000000e+00
   1.1516403e+02   0.0000000e+00
   1.1516535e+02   0.0000000e+00
   1.1516668e+02   0.0000000e+00
   1.1516800e+02   0.0000000e+00
   1.1516932e+02   0.0000000e+00
   1.1517064e+02   0.0000000e+00
   1.1517196e+02   0.0000000e+00
   1.1517328e+02   0.0000000e+00
   1.1517460e+02   0.0000000e+00
   1.1517592e+02   0.0000000e+00
   1.1517724e+02   0.0000000e+00
   1.1517855e+02   0.0000000e+00
   1.1517987e+02   0.0000000e+00
   1.1518119e+02   0.0000000e+00
   1.1518251e+02   0.0000000e+00
   1.1518382e+02   0.0000000e+00
   1.1518514e+02   0.0000000e+00
   1.1518646e+02   0.0000000e+00
   1.1518777e+02   0.0000000e+00
   1.1518909e+02   0.0000000e+00
   1.1519040e+02   0.0000000e+00
   1.1519171e+02   0.0000000e+00
   1.1519303e+02   0.0000000e+00
   1.1519434e+02   0.0000000e+00
   1.1519566e+02   0.0000000e+00
   1.1519697e+02   0.0000000e+00
   1.1519828e+02   0.0000000e+00
   1.1519959e+02   0.0000000e+00
   1.1520090e+02   0.0000000e+00
   1.1520221e+02   0.0000000e+00
   1.1520353e+02   0.0000000e+00
   1.1520484e+02   0.0000000e+00
   1.1520615e+02   0.0000000e+00
   1.1520745e+02   0.0000000e+00
   1.1520876e+02   0.0000000e+00
   1.1521007e+02   0.0000000e+00
   1.1521138e+02   0.0000000e+00
   1.1521269e+02   0.0000000e+00
   1.1521400e+02   0.0000000e+00
   1.1521530e+02   0.0000000e+00
   1.1521661e+02   0.0000000e+00
   1.1521792e+02   0.0000000e+00
   1.1521922e+02   0.0000000e+00
   1.1522053e+02   0.0000000e+00
   1.1522183e+02   0.0000000e+00
   1.1522314e+02   0.0000000e+00
   1.1522444e+02   0.0000000e+00
   1.1522575e+02   0.0000000e+00
   1.1522705e+02   0.0000000e+00
   1.1522835e+02   0.0000000e+00
   1.1522966e+02   0.0000000e+00
   1.1523096e+02   0.0000000e+00
   1.1523226e+02   0.0000000e+00
   1.1523356e+02   0.0000000e+00
   1.1523486e+02   0.0000000e+00
   1.1523616e+02   0.0000000e+00
   1.1523746e+02   0.0000000e+00
   1.1523876e+02   0.0000000e+00
   1.1524006e+02   0.0000000e+00
   1.1524136e+02   0.0000000e+00
   1.1524266e+02   0.0000000e+00
   1.1524396e+02   0.0000000e+00
   1.1524526e+02   0.0000000e+00
   1.1524656e+02   0.0000000e+00
   1.1524785e+02   0.0000000e+00
   1.1524915e+02   0.0000000e+00
   1.1525045e+02   0.0000000e+00
   1.1525174e+02   0.0000000e+00
   1.1525304e+02   0.0000000e+00
   1.1525434e+02   0.0000000e+00
   1.1525563e+02   0.0000000e+00
   1.1525693e+02   0.0000000e+00
   1.1525822e+02   0.0000000e+00
   1.1525951e+02   0.0000000e+00
   1.1526081e+02   0.0000000e+00
   1.1526210e+02   0.0000000e+00
   1.1526339e+02   0.0000000e+00
   1.1526469e+02   0.0000000e+00
   1.1526598e+02   0.0000000e+00
   1.1526727e+02   0.0000000e+00
   1.1526856e+02   0.0000000e+00
   1.1526985e+02   0.0000000e+00
   1.1527114e+02   0.0000000e+00
   1.1527243e+02   0.0000000e+00
   1.1527372e+02   0.0000000e+00
   1.1527501e+02   0.0000000e+00
   1.1527630e+02   0.0000000e+00
   1.1527759e+02   0.0000000e+00
   1.1527888e+02   0.0000000e+00
   1.1528016e+02   0.0000000e+00
   1.1528145e+02   0.0000000e+00
   1.1528274e+02   0.0000000e+00
   1.1528402e+02   0.0000000e+00
   1.1528531e+02   0.0000000e+00
   1.1528660e+02   0.0000000e+00
   1.1528788e+02   0.0000000e+00
   1.1528917e+02   0.0000000e+00
   1.1529045e+02   0.0000000e+00
   1.1529174e+02   0.0000000e+00
   1.1529302e+02   0.0000000e+00
   1.1529430e+02   0.0000000e+00
   1.1529559e+02   0.0000000e+00
   1.1529687e+02   0.0000000e+00
   1.1529815e+02   0.0000000e+00
   1.1529943e+02   0.0000000e+00
   1.1530072e+02   0.0000000e+00
   1.1530200e+02   0.0000000e+00
   1.1530328e+02   0.0000000e+00
   1.1530456e+02   0.0000000e+00
   1.1530584e+02   0.0000000e+00
   1.1530712e+02   0.0000000e+00
   1.1530840e+02   0.0000000e+00
   1.1530968e+02   0.0000000e+00
   1.1531096e+02   0.0000000e+00
   1.1531223e+02   0.0000000e+00
   1.1531351e+02   0.0000000e+00
   1.1531479e+02   0.0000000e+00
   1.1531607e+02   0.0000000e+00
   1.1531734e+02   0.0000000e+00
   1.1531862e+02   0.0000000e+00
   1.1531990e+02   0.0000000e+00
   1.1532117e+02   0.0000000e+00
   1.1532245e+02   0.0000000e+00
   1.1532372e+02   0.0000000e+00
   1.1532500e+02   0.0000000e+00
   1.1532627e+02   0.0000000e+00
   1.1532754e+02   0.0000000e+00
   1.1532882e+02   0.0000000e+00
   1.1533009e+02   0.0000000e+00
   1.1533136e+02   0.0000000e+00
   1.1533264e+02   0.0000000e+00
   1.1533391e+02   0.0000000e+00
   1.1533518e+02   0.0000000e+00
   1.1533645e+02   0.0000000e+00
   1.1533772e+02   0.0000000e+00
   1.1533899e+02   0.0000000e+00
   1.1534026e+02   0.0000000e+00
   1.1534153e+02   0.0000000e+00
   1.1534280e+02   0.0000000e+00
   1.1534407e+02   0.0000000e+00
   1.1534534e+02   0.0000000e+00
   1.1534661e+02   0.0000000e+00
   1.1534787e+02   0.0000000e+00
   1.1534914e+02   0.0000000e+00
   1.1535041e+02   0.0000000e+00
   1.1535167e+02   0.0000000e+00
   1.1535294e+02   0.0000000e+00
   1.1535421e+02   0.0000000e+00
   1.1535547e+02   0.0000000e+00
   1.1535674e+02   0.0000000e+00
   1.1535800e+02   0.0000000e+00
   1.1535927e+02   0.0000000e+00
   1.1536053e+02   0.0000000e+00
   1.1536180e+02   0.0000000e+00
   1.1536306e+02   0.0000000e+00
   1.1536432e+02   0.0000000e+00
   1.1536558e+02   0.0000000e+00
   1.1536685e+02   0.0000000e+00
   1.1536811e+02   0.0000000e+00
   1.1536937e+02   0.0000000e+00
   1.1537063e+02   0.0000000e+00
   1.1537189e+02   0.0000000e+00
   1.1537315e+02   0.0000000e+00
   1.1537441e+02   0.0000000e+00
   1.1537567e+02   0.0000000e+00
   1.1537693e+02   0.0000000e+00
   1.1537819e+02   0.0000000e+00
   1.1537945e+02   0.0000000e+00
   1.1538071e+02   0.0000000e+00
   1.1538197e+02   0.0000000e+00
   1.1538322e+02   0.0000000e+00
   1.1538448e+02   0.0000000e+00
   1.1538574e+02   0.0000000e+00
   1.1538699e+02   0.0000000e+00
   1.1538825e+02   0.0000000e+00
   1.1538951e+02   0.0000000e+00
   1.1539076e+02   0.0000000e+00
   1.1539202e+02   0.0000000e+00
   1.1539327e+02   0.0000000e+00
   1.1539452e+02   0.0000000e+00
   1.1539578e+02   0.0000000e+00
   1.1539703e+02   0.0000000e+00
   1.1539829e+02   0.0000000e+00
   1.1539954e+02   0.0000000e+00
   1.1540079e+02   0.0000000e+00
   1.1540204e+02   0.0000000e+00
   1.1540329e+02   0.0000000e+00
   1.1540455e+02   0.0000000e+00
   1.1540580e+02   0.0000000e+00
   1.1540705e+02   0.0000000e+00
   1.1540830e+02   0.0000000e+00
   1.1540955e+02   0.0000000e+00
   1.1541080e+02   0.0000000e+00
   1.1541205e+02   0.0000000e+00
   1.1541330e+02   0.0000000e+00
   1.1541454e+02   0.0000000e+00
   1.1541579e+02   0.0000000e+00
   1.1541704e+02   0.0000000e+00
   1.1541829e+02   0.0000000e+00
   1.1541953e+02   0.0000000e+00
   1.1542078e+02   0.0000000e+00
   1.1542203e+02   0.0000000e+00
   1.1542327e+02   0.0000000e+00
   1.1542452e+02   0.0000000e+00
   1.1542576e+02   0.0000000e+00
   1.1542701e+02   0.0000000e+00
   1.1542825e+02   0.0000000e+00
   1.1542950e+02   0.0000000e+00
   1.1543074e+02   0.0000000e+00
   1.1543199e+02   0.0000000e+00
   1.1543323e+02   0.0000000e+00
   1.1543447e+02   0.0000000e+00
   1.1543571e+02   0.0000000e+00
   1.1543696e+02   0.0000000e+00
   1.1543820e+02   0.0000000e+00
   1.1543944e+02   0.0000000e+00
   1.1544068e+02   0.0000000e+00
   1.1544192e+02   0.0000000e+00
   1.1544316e+02   0.0000000e+00
   1.1544440e+02   0.0000000e+00
   1.1544564e+02   0.0000000e+00
   1.1544688e+02   0.0000000e+00
   1.1544812e+02   0.0000000e+00
   1.1544936e+02   0.0000000e+00
   1.1545060e+02   0.0000000e+00
   1.1545183e+02   0.0000000e+00
   1.1545307e+02   0.0000000e+00
   1.1545431e+02   0.0000000e+00
   1.1545555e+02   0.0000000e+00
   1.1545678e+02   0.0000000e+00
   1.1545802e+02   0.0000000e+00
   1.1545925e+02   0.0000000e+00
   1.1546049e+02   0.0000000e+00
   1.1546172e+02   0.0000000e+00
   1.1546296e+02   0.0000000e+00
   1.1546419e+02   0.0000000e+00
   1.1546543e+02   0.0000000e+00
   1.1546666e+02   0.0000000e+00
   1.1546789e+02   0.0000000e+00
   1.1546913e+02   0.0000000e+00
   1.1547036e+02   0.0000000e+00
   1.1547159e+02   0.0000000e+00
   1.1547282e+02   0.0000000e+00
   1.1547405e+02   0.0000000e+00
   1.1547529e+02   0.0000000e+00
   1.1547652e+02   0.0000000e+00
   1.1547775e+02   0.0000000e+00
   1.1547898e+02   0.0000000e+00
   1.1548021e+02   0.0000000e+00
   1.1548144e+02   0.0000000e+00
   1.1548267e+02   0.0000000e+00
   1.1548389e+02   0.0000000e+00
   1.1548512e+02   0.0000000e+00
   1.1548635e+02   0.0000000e+00
   1.1548758e+02   0.0000000e+00
   1.1548881e+02   0.0000000e+00
   1.1549003e+02   0.0000000e+00
   1.1549126e+02   0.0000000e+00
   1.1549249e+02   0.0000000e+00
   1.1549371e+02   0.0000000e+00
   1.1549494e+02   0.0000000e+00
   1.1549616e+02   0.0000000e+00
   1.1549739e+02   0.0000000e+00
   1.1549861e+02   0.0000000e+00
   1.1549984e+02   0.0000000e+00
   1.1550106e+02   0.0000000e+00
   1.1550228e+02   0.0000000e+00
   1.1550351e+02   0.0000000e+00
   1.1550473e+02   0.0000000e+00
   1.1550595e+02   0.0000000e+00
   1.1550717e+02   0.0000000e+00
   1.1550840e+02   0.0000000e+00
   1.1550962e+02   0.0000000e+00
   1.1551084e+02   0.0000000e+00
   1.1551206e+02   0.0000000e+00
   1.1551328e+02   0.0000000e+00
   1.1551450e+02   0.0000000e+00
   1.1551572e+02   0.0000000e+00
   1.1551694e+02   0.0000000e+00
   1.1551816e+02   0.0000000e+00
   1.1551938e+02   0.0000000e+00
   1.1552060e+02   0.0000000e+00
   1.1552181e+02   0.0000000e+00
   1.1552303e+02   0.0000000e+00
   1.1552425e+02   0.0000000e+00
   1.1552547e+02   0.0000000e+00
   1.1552668e+02   0.0000000e+00
   1.1552790e+02   0.0000000e+00
   1.1552911e+02   0.0000000e+00
   1.1553033e+02   0.0000000e+00
   1.1553155e+02   0.0000000e+00
   1.1553276e+02   0.0000000e+00
   1.1553398e+02   0.0000000e+00
   1.1553519e+02   0.0000000e+00
   1.1553640e+02   0.0000000e+00
   1.1553762e+02   0.0000000e+00
   1.1553883e+02   0.0000000e+00
   1.1554004e+02   0.0000000e+00
   1.1554126e+02   0.0000000e+00
   1.1554247e+02   0.0000000e+00
   1.1554368e+02   0.0000000e+00
   1.1554489e+02   0.0000000e+00
   1.1554610e+02   0.0000000e+00
   1.1554731e+02   0.0000000e+00
   1.1554852e+02   0.0000000e+00
   1.1554973e+02   0.0000000e+00
   1.1555094e+02   0.0000000e+00
   1.1555215e+02   0.0000000e+00
   1.1555336e+02   0.0000000e+00
   1.1555457e+02   0.0000000e+00
   1.1555578e+02   0.0000000e+00
   1.1555699e+02   0.0000000e+00
   1.1555820e+02   0.0000000e+00
   1.1555940e+02   0.0000000e+00
   1.1556061e+02   0.0000000e+00
   1.1556182e+02   0.0000000e+00
   1.1556303e+02   0.0000000e+00
   1.1556423e+02   0.0000000e+00
   1.1556544e+02   0.0000000e+00
   1.1556664e+02   0.0000000e+00
   1.1556785e+02   0.0000000e+00
   1.1556905e+02   0.0000000e+00
   1.1557026e+02   0.0000000e+00
   1.1557146e+02   0.0000000e+00
   1.1557267e+02   0.0000000e+00
   1.1557387e+02   0.0000000e+00
   1.1557507e+02   0.0000000e+00
   1.1557627e+02   0.0000000e+00
   1.1557748e+02   0.0000000e+00
   1.1557868e+02   0.0000000e+00
   1.1557988e+02   0.0000000e+00
   1.1558108e+02   0.0000000e+00
   1.1558228e+02   0.0000000e+00
   1.1558349e+02   0.0000000e+00
   1.1558469e+02   0.0000000e+00
   1.1558589e+02   0.0000000e+00
   1.1558709e+02   0.0000000e+00
   1.1558829e+02   0.0000000e+00
   1.1558948e+02   0.0000000e+00
   1.1559068e+02   0.0000000e+00
   1.1559188e+02   0.0000000e+00
   1.1559308e+02   0.0000000e+00
   1.1559428e+02   0.0000000e+00
   1.1559548e+02   0.0000000e+00
   1.1559667e+02   0.0000000e+00
   1.1559787e+02   0.0000000e+00
   1.1559907e+02   0.0000000e+00
   1.1560026e+02   0.0000000e+00
   1.1560146e+02   0.0000000e+00
   1.1560265e+02   0.0000000e+00
   1.1560385e+02   0.0000000e+00
   1.1560504e+02   0.0000000e+00
   1.1560624e+02   0.0000000e+00
   1.1560743e+02   0.0000000e+00
   1.1560863e+02   0.0000000e+00
   1.1560982e+02   0.0000000e+00
   1.1561101e+02   0.0000000e+00
   1.1561221e+02   0.0000000e+00
   1.1561340e+02   0.0000000e+00
   1.1561459e+02   0.0000000e+00
   1.1561578e+02   0.0000000e+00
   1.1561698e+02   0.0000000e+00
   1.1561817e+02   0.0000000e+00
   1.1561936e+02   0.0000000e+00
   1.1562055e+02   0.0000000e+00
   1.1562174e+02   0.0000000e+00
   1.1562293e+02   0.0000000e+00
   1.1562412e+02   0.0000000e+00
   1.1562531e+02   0.0000000e+00
   1.1562650e+02   0.0000000e+00
   1.1562769e+02   0.0000000e+00
   1.1562887e+02   0.0000000e+00
   1.1563006e+02   0.0000000e+00
   1.1563125e+02   0.0000000e+00
   1.1563244e+02   0.0000000e+00
   1.1563362e+02   0.0000000e+00
   1.1563481e+02   0.0000000e+00
   1.1563600e+02   0.0000000e+00
   1.1563718e+02   0.0000000e+00
   1.1563837e+02   0.0000000e+00
   1.1563955e+02   0.0000000e+00
   1.1564074e+02   0.0000000e+00
   1.1564192e+02   0.0000000e+00
   1.1564311e+02   0.0000000e+00
   1.1564429e+02   0.0000000e+00
   1.1564548e+02   0.0000000e+00
   1.1564666e+02   0.0000000e+00
   1.1564784e+02   0.0000000e+00
   1.1564903e+02   0.0000000e+00
   1.1565021e+02   0.0000000e+00
   1.1565139e+02   0.0000000e+00
   1.1565257e+02   0.0000000e+00
   1.1565376e+02   0.0000000e+00
   1.1565494e+02   0.0000000e+00
   1.1565612e+02   0.0000000e+00
   1.1565730e+02   0.0000000e+00
   1.1565848e+02   0.0000000e+00
   1.1565966e+02   0.0000000e+00
   1.1566084e+02   0.0000000e+00
   1.1566202e+02   0.0000000e+00
   1.1566320e+02   0.0000000e+00
   1.1566437e+02   0.0000000e+00
   1.1566555e+02   0.0000000e+00
   1.1566673e+02   0.0000000e+00
   1.1566791e+02   0.0000000e+00
   1.1566909e+02   0.0000000e+00
   1.1567026e+02   0.0000000e+00
   1.1567144e+02   0.0000000e+00
   1.1567262e+02   0.0000000e+00
   1.1567379e+02   0.0000000e+00
   1.1567497e+02   0.0000000e+00
   1.1567614e+02   0.0000000e+00
   1.1567732e+02   0.0000000e+00
   1.1567849e+02   0.0000000e+00
   1.1567967e+02   0.0000000e+00
   1.1568084e+02   0.0000000e+00
   1.1568202e+02   0.0000000e+00
   1.1568319e+02   0.0000000e+00
   1.1568436e+02   0.0000000e+00
   1.1568554e+02   0.0000000e+00
   1.1568671e+02   0.0000000e+00
   1.1568788e+02   0.0000000e+00
   1.1568905e+02   0.0000000e+00
   1.1569023e+02   0.0000000e+00
   1.1569140e+02   0.0000000e+00
   1.1569257e+02   0.0000000e+00
   1.1569374e+02   0.0000000e+00
   1.1569491e+02   0.0000000e+00
   1.1569608e+02   0.0000000e+00
   1.1569725e+02   0.0000000e+00
   1.1569842e+02   0.0000000e+00
   1.1569959e+02   0.0000000e+00
   1.1570076e+02   0.0000000e+00
   1.1570193e+02   0.0000000e+00
   1.1570309e+02   0.0000000e+00
   1.1570426e+02   0.0000000e+00
   1.1570543e+02   0.0000000e+00
   1.1570660e+02   0.0000000e+00
   1.1570776e+02   0.0000000e+00
   1.1570893e+02   0.0000000e+00
   1.1571010e+02   0.0000000e+00
   1.1571126e+02   0.0000000e+00
   1.1571243e+02   0.0000000e+00
   1.1571359e+02   0.0000000e+00
   1.1571476e+02   0.0000000e+00
   1.1571592e+02   0.0000000e+00
   1.1571709e+02   0.0000000e+00
   1.1571825e+02   0.0000000e+00
   1.1571942e+02   0.0000000e+00
   1.1572058e+02   0.0000000e+00
   1.1572174e+02   0.0000000e+00
   1.1572291e+02   0.0000000e+00
   1.1572407e+02   0.0000000e+00
   1.1572523e+02   0.0000000e+00
   1.1572639e+02   0.0000000e+00
   1.1572755e+02   0.0000000e+00
   1.1572872e+02   0.0000000e+00
   1.1572988e+02   0.0000000e+00
   1.1573104e+02   0.0000000e+00
   1.1573220e+02   0.0000000e+00
   1.1573336e+02   0.0000000e+00
   1.1573452e+02   0.0000000e+00
   1.1573568e+02   0.0000000e+00
   1.1573684e+02   0.0000000e+00
   1.1573800e+02   0.0000000e+00
   1.1573915e+02   0.0000000e+00
   1.1574031e+02   0.0000000e+00
   1.1574147e+02   0.0000000e+00
   1.1574263e+02   0.0000000e+00
   1.1574379e+02   0.0000000e+00
   1.1574494e+02   0.0000000e+00
   1.1574610e+02   0.0000000e+00
   1.1574726e+02   0.0000000e+00
   1.1574841e+02   0.0000000e+00
   1.1574957e+02   0.0000000e+00
   1.1575072e+02   0.0000000e+00
   1.1575188e+02   0.0000000e+00
   1.1575303e+02   0.0000000e+00
   1.1575419e+02   0.0000000e+00
   1.1575534e+02   0.0000000e+00
   1.1575650e+02   0.0000000e+00
   1.1575765e+02   0.0000000e+00
   1.1575880e+02   0.0000000e+00
   1.1575996e+02   0.0000000e+00
   1.1576111e+02   0.0000000e+00
   1.1576226e+02   0.0000000e+00
   1.1576341e+02   0.0000000e+00
   1.1576457e+02   0.0000000e+00
   1.1576572e+02   0.0000000e+00
   1.1576687e+02   0.0000000e+00
   1.1576802e+02   0.0000000e+00
   1.1576917e+02   0.0000000e+00
   1.1577032e+02   0.0000000e+00
   1.1577147e+02   0.0000000e+00
   1.1577262e+02   0.0000000e+00
   1.1577377e+02   0.0000000e+00
   1.1577492e+02   0.0000000e+00
   1.1577607e+02   0.0000000e+00
   1.1577722e+02   0.0000000e+00
   1.1577836e+02   0.0000000e+00
   1.1577951e+02   0.0000000e+00
   1.1578066e+02   0.0000000e+00
   1.1578181e+02   0.0000000e+00
   1.1578295e+02   0.0000000e+00
   1.1578410e+02   0.0000000e+00
   1.1578525e+02   0.0000000e+00
   1.1578639e+02   0.0000000e+00
   1.1578754e+02   0.0000000e+00
   1.1578868e+02   0.0000000e+00
   1.1578983e+02   0.0000000e+00
   1.1579097e+02   0.0000000e+00
   1.1579212e+02   0.0000000e+00
   1.1579326e+02   0.0000000e+00
   1.1579441e+02   0.0000000e+00
   1.1579555e+02   0.0000000e+00
   1.1579669e+02   0.0000000e+00
   1.1579784e+02   0.0000000e+00
   1.1579898e+02   0.0000000e+00
   1.1580012e+02   0.0000000e+00
   1.1580126e+02   0.0000000e+00
   1.1580241e+02   0.0000000e+00
   1.1580355e+02   0.0000000e+00
   1.1580469e+02   0.0000000e+00
   1.1580583e+02   0.0000000e+00
   1.1580697e+02   0.0000000e+00
   1.1580811e+02   0.0000000e+00
   1.1580925e+02   0.0000000e+00
   1.1581039e+02   0.0000000e+00
   1.1581153e+02   0.0000000e+00
   1.1581267e+02   0.0000000e+00
   1.1581381e+02   0.0000000e+00
   1.1581495e+02   0.0000000e+00
   1.1581608e+02   0.0000000e+00
   1.1581722e+02   0.0000000e+00
   1.1581836e+02   0.0000000e+00
   1.1581950e+02   0.0000000e+00
   1.1582063e+02   0.0000000e+00
   1.1582177e+02   0.0000000e+00
   1.1582291e+02   0.0000000e+00
   1.1582404e+02   0.0000000e+00
   1.1582518e+02   0.0000000e+00
   1.1582631e+02   0.0000000e+00
   1.1582745e+02   0.0000000e+00
   1.1582858e+02   0.0000000e+00
   1.1582972e+02   0.0000000e+00
   1.1583085e+02   0.0000000e+00
   1.1583199e+02   0.0000000e+00
   1.1583312e+02   0.0000000e+00
   1.1583426e+02   0.0000000e+00
   1.1583539e+02   0.0000000e+00
   1.1583652e+02   0.0000000e+00
   1.1583765e+02   0.0000000e+00
   1.1583879e+02   0.0000000e+00
   1.1583992e+02   0.0000000e+00
   1.1584105e+02   0.0000000e+00
   1.1584218e+02   0.0000000e+00
   1.1584331e+02   0.0000000e+00
   1.1584444e+02   0.0000000e+00
   1.1584557e+02   0.0000000e+00
   1.1584670e+02   0.0000000e+00
   1.1584783e+02   0.0000000e+00
   1.1584896e+02   0.0000000e+00
   1.1585009e+02   0.0000000e+00
   1.1585122e+02   0.0000000e+00
   1.1585235e+02   0.0000000e+00
   1.1585348e+02   0.0000000e+00
   1.1585461e+02   0.0000000e+00
   1.1585574e+02   0.0000000e+00
   1.1585686e+02   0.0000000e+00
   1.1585799e+02   0.0000000e+00
   1.1585912e+02   0.0000000e+00
   1.1586024e+02   0.0000000e+00
   1.1586137e+02   0.0000000e+00
   1.1586250e+02   0.0000000e+00
   1.1586362e+02   0.0000000e+00
   1.1586475e+02   0.0000000e+00
   1.1586587e+02   0.0000000e+00
   1.1586700e+02   0.0000000e+00
   1.1586812e+02   0.0000000e+00
   1.1586925e+02   0.0000000e+00
   1.1587037e+02   0.0000000e+00
   1.1587149e+02   0.0000000e+00
   1.1587262e+02   0.0000000e+00
   1.1587374e+02   0.0000000e+00
   1.1587486e+02   0.0000000e+00
   1.1587599e+02   0.0000000e+00
   1.1587711e+02   0.0000000e+00
   1.1587823e+02   0.0000000e+00
   1.1587935e+02   0.0000000e+00
   1.1588047e+02   0.0000000e+00
   1.1588160e+02   0.0000000e+00
   1.1588272e+02   0.0000000e+00
   1.1588384e+02   0.0000000e+00
   1.1588496e+02   0.0000000e+00
   1.1588608e+02   0.0000000e+00
   1.1588720e+02   0.0000000e+00
   1.1588832e+02   0.0000000e+00
   1.1588944e+02   0.0000000e+00
   1.1589056e+02   0.0000000e+00
   1.1589167e+02   0.0000000e+00
   1.1589279e+02   0.0000000e+00
   1.1589391e+02   0.0000000e+00
   1.1589503e+02   0.0000000e+00
   1.1589615e+02   0.0000000e+00
   1.1589726e+02   0.0000000e+00
   1.1589838e+02   0.0000000e+00
   1.1589950e+02   0.0000000e+00
   1.1590061e+02   0.0000000e+00
   1.1590173e+02   0.0000000e+00
   1.1590284e+02   0.0000000e+00
   1.1590396e+02   0.0000000e+00
   1.1590507e+02   0.0000000e+00
   1.1590619e+02   0.0000000e+00
   1.1590730e+02   0.0000000e+00
   1.1590842e+02   0.0000000e+00
   1.1590953e+02   0.0000000e+00
   1.1591065e+02   0.0000000e+00
   1.1591176e+02   0.0000000e+00
   1.1591287e+02   0.0000000e+00
   1.1591399e+02   0.0000000e+00
   1.1591510e+02   0.0000000e+00
   1.1591621e+02   0.0000000e+00
   1.1591732e+02   0.0000000e+00
   1.1591843e+02   0.0000000e+00
   1.1591955e+02   0.0000000e+00
   1.1592066e+02   0.0000000e+00
   1.1592177e+02   0.0000000e+00
   1.1592288e+02   0.0000000e+00
   1.1592399e+02   0.0000000e+00
   1.1592510e+02   0.0000000e+00
   1.1592621e+02   0.0000000e+00
   1.1592732e+02   0.0000000e+00
   1.1592843e+02   0.0000000e+00
   1.1592954e+02   0.0000000e+00
   1.1593064e+02   0.0000000e+00
   1.1593175e+02   0.0000000e+00
   1.1593286e+02   0.0000000e+00
   1.1593397e+02   0.0000000e+00
   1.1593508e+02   0.0000000e+00
   1.1593618e+02   0.0000000e+00
   1.1593729e+02   0.0000000e+00
   1.1593840e+02   0.0000000e+00
   1.1593950e+02   0.0000000e+00
   1.1594061e+02   0.0000000e+00
   1.1594171e+02   0.0000000e+00
   1.1594282e+02   0.0000000e+00
   1.1594393e+02   0.0000000e+00
   1.1594503e+02   0.0000000e+00
   1.1594614e+02   0.0000000e+00
   1.1594724e+02   0.0000000e+00
   1.1594834e+02   0.0000000e+00
   1.1594945e+02   0.0000000e+00
   1.1595055e+02   0.0000000e+00
   1.1595165e+02   0.0000000e+00
   1.1595276e+02   0.0000000e+00
   1.1595386e+02   0.0000000e+00
   1.1595496e+02   0.0000000e+00
   1.1595606e+02   0.0000000e+00
   1.1595717e+02   0.0000000e+00
   1.1595827e+02   0.0000000e+00
   1.1595937e+02   0.0000000e+00
   1.1596047e+02   0.0000000e+00
   1.1596157e+02   0.0000000e+00
   1.1596267e+02   0.0000000e+00
   1.1596377e+02   0.0000000e+00
   1.1596487e+02   0.0000000e+00
   1.1596597e+02   0.0000000e+00
   1.1596707e+02   0.0000000e+00
   1.1596817e+02   0.0000000e+00
   1.1596927e+02   0.0000000e+00
   1.1597037e+02   0.0000000e+00
   1.1597146e+02   0.0000000e+00
   1.1597256e+02   0.0000000e+00
   1.1597366e+02   0.0000000e+00
   1.1597476e+02   0.0000000e+00
   1.1597586e+02   0.0000000e+00
   1.1597695e+02   0.0000000e+00
   1.1597805e+02   0.0000000e+00
   1.1597914e+02   0.0000000e+00
   1.1598024e+02   0.0000000e+00
   1.1598134e+02   0.0000000e+00
   1.1598243e+02   0.0000000e+00
   1.1598353e+02   0.0000000e+00
   1.1598462e+02   0.0000000e+00
   1.1598572e+02   0.0000000e+00
   1.1598681e+02   0.0000000e+00
   1.1598791e+02   0.0000000e+00
   1.1598900e+02   0.0000000e+00
   1.1599009e+02   0.0000000e+00
   1.1599119e+02   0.0000000e+00
   1.1599228e+02   0.0000000e+00
   1.1599337e+02   0.0000000e+00
   1.1599446e+02   0.0000000e+00
   1.1599556e+02   0.0000000e+00
   1.1599665e+02   0.0000000e+00
   1.1599774e+02   0.0000000e+00
   1.1599883e+02   0.0000000e+00
   1.1599992e+02   0.0000000e+00
   1.1600101e+02   0.0000000e+00
   1.1600210e+02   0.0000000e+00
   1.1600319e+02   0.0000000e+00
   1.1600428e+02   0.0000000e+00
   1.1600537e+02   0.0000000e+00
   1.1600646e+02   0.0000000e+00
   1.1600755e+02   0.0000000e+00
   1.1600864e+02   0.0000000e+00
   1.1600973e+02   0.0000000e+00
   1.1601082e+02   0.0000000e+00
   1.1601191e+02   0.0000000e+00
   1.1601299e+02   0.0000000e+00
   1.1601408e+02   0.0000000e+00
   1.1601517e+02   0.0000000e+00
   1.1601625e+02   0.0000000e+00
   1.1601734e+02   0.0000000e+00
   1.1601843e+02   0.0000000e+00
   1.1601951e+02   0.0000000e+00
   1.1602060e+02   0.0000000e+00


==> Outage_vs_pt/outpt_t_10.dat <==
   9.0000000e+01   1.0000000e+00
   9.0043214e+01   1.0000000e+00
   9.0086002e+01   1.0000000e+00
   9.0128372e+01   1.0000000e+00
   9.0170333e+01   1.0000000e+00
   9.0211893e+01   1.0000000e+00
   9.0253059e+01   1.0000000e+00
   9.0293838e+01   1.0000000e+00
   9.0334238e+01   1.0000000e+00
   9.0374265e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0453230e+01   1.0000000e+00
   9.0492180e+01   1.0000000e+00
   9.0530784e+01   1.0000000e+00
   9.0569049e+01   1.0000000e+00
   9.0606978e+01   1.0000000e+00
   9.0644580e+01   1.0000000e+00
   9.0681859e+01   1.0000000e+00
   9.0718820e+01   1.0000000e+00
   9.0755470e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.0827854e+01   1.0000000e+00
   9.0863598e+01   1.0000000e+00
   9.0899051e+01   1.0000000e+00
   9.0934217e+01   9.9974889e-01
   9.0969100e+01   9.9622538e-01
   9.1003705e+01   9.9065191e-01
   9.1038037e+01   9.8366397e-01
   9.1072100e+01   9.7554031e-01
   9.1105897e+01   9.6645173e-01
   9.1139434e+01   9.5651773e-01
   9.1172713e+01   9.4582839e-01
   9.1205739e+01   9.3445503e-01
   9.1238516e+01   9.2245601e-01
   9.1271048e+01   9.0988034e-01
   9.1303338e+01   8.9676996e-01
   9.1335389e+01   8.8316133e-01
   9.1367206e+01   8.6926947e-01
   9.1398791e+01   8.5774130e-01
   9.1430148e+01   8.4759113e-01
   9.1461280e+01   8.3828215e-01
   9.1492191e+01   8.2959354e-01
   9.1522883e+01   8.2139709e-01
   9.1553360e+01   8.1360758e-01
   9.1583625e+01   8.0616388e-01
   9.1613680e+01   7.9901987e-01
   9.1643529e+01   7.9213950e-01
   9.1673173e+01   7.8549381e-01
   9.1702617e+01   7.7905903e-01
   9.1731863e+01   7.7281534e-01
   9.1760913e+01   7.6674595e-01
   9.1789769e+01   7.6083651e-01
   9.1818436e+01   7.5507456e-01
   9.1846914e+01   7.4944925e-01
   9.1875207e+01   7.4395103e-01
   9.1903317e+01   7.3857144e-01
   9.1931246e+01   7.3330293e-01
   9.1958997e+01   7.2813876e-01
   9.1986571e+01   7.2307284e-01
   9.2013971e+01   7.1809965e-01
   9.2041200e+01   7.1321421e-01
   9.2068259e+01   7.0841194e-01
   9.2095150e+01   7.0368868e-01
   9.2121876e+01   6.9904060e-01
   9.2148438e+01   6.9446417e-01
   9.2174839e+01   6.8995613e-01
   9.2201081e+01   6.8551348e-01
   9.2227165e+01   6.8113341e-01
   9.2253093e+01   6.7681333e-01
   9.2278867e+01   6.7255081e-01
   9.2304489e+01   6.6834358e-01
   9.2329961e+01   6.6418954e-01
   9.2355284e+01   6.6008670e-01
   9.2380461e+01   6.5603319e-01
   9.2405492e+01   6.5202727e-01
   9.2430380e+01   6.4806728e-01
   9.2455127e+01   6.4415167e-01
   9.2479733e+01   6.4027897e-01
   9.2504200e+01   6.3644779e-01
   9.2528530e+01   6.3265681e-01
   9.2552725e+01   6.2890479e-01
   9.2576786e+01   6.2519054e-01
   9.2600714e+01   6.2151294e-01
   9.2624511e+01   6.1787092e-01
   9.2648178e+01   6.1426346e-01
   9.2671717e+01   6.1068959e-01
   9.2695129e+01   6.0714838e-01
   9.2718416e+01   6.0363895e-01
   9.2741578e+01   6.0016047e-01
   9.2764618e+01   5.9671211e-01
   9.2787536e+01   5.9329311e-01
   9.2810334e+01   5.8990272e-01
   9.2833012e+01   5.8654024e-01
   9.2855573e+01   5.8320499e-01
   9.2878017e+01   5.7989631e-01
   9.2900346e+01   5.7661358e-01
   9.2922561e+01   5.7335619e-01
   9.2944662e+01   5.7012356e-01
   9.2966652e+01   5.6691514e-01
   9.2988531e+01   5.6373038e-01
   9.3010300e+01   5.6056877e-01
   9.3031961e+01   5.5742982e-01
   9.3053514e+01   5.5431303e-01
   9.3074960e+01   5.5121795e-01
   9.3096302e+01   5.4814413e-01
   9.3117539e+01   5.4509113e-01
   9.3138672e+01   5.4205853e-01
   9.3159703e+01   5.3904594e-01
   9.3180633e+01   5.3605295e-01
   9.3201463e+01   5.3307919e-01
   9.3222193e+01   5.3012430e-01
   9.3242825e+01   5.2718791e-01
   9.3263359e+01   5.2426969e-01
   9.3283796e+01   5.2136929e-01
   9.3304138e+01   5.1848640e-01
   9.3324385e+01   5.1562071e-01
   9.3344538e+01   5.1277190e-01
   9.3364597e+01   5.0993968e-01
   9.3384565e+01   5.0712377e-01
   9.3404441e+01   5.0432389e-01
   9.3424227e+01   5.0153976e-01
   9.3443923e+01   4.9877112e-01
   9.3463530e+01   4.9601772e-01
   9.3483049e+01   4.9327930e-01
   9.3502480e+01   4.9055563e-01
   9.3521825e+01   4.8784647e-01
   9.3541084e+01   4.8515158e-01
   9.3560259e+01   4.8247075e-01
   9.3579348e+01   4.7980375e-01
   9.3598355e+01   4.7715038e-01
   9.3617278e+01   4.7451042e-01
   9.3636120e+01   4.7188368e-01
   9.3654880e+01   4.6926996e-01
   9.3673559e+01   4.6666907e-01
   9.3692159e+01   4.6408081e-01
   9.3710679e+01   4.6150501e-01
   9.3729120e+01   4.5894149e-01
   9.3747483e+01   4.5639007e-01
   9.3765770e+01   4.5385059e-01
   9.3783979e+01   4.5132287e-01
   9.3802112e+01   4.4880676e-01
   9.3820170e+01   4.4630210e-01
   9.3838154e+01   4.4380873e-01
   9.3856063e+01   4.4132650e-01
   9.3873898e+01   4.3885526e-01
   9.3891661e+01   4.3639487e-01
   9.3909351e+01   4.3394518e-01
   9.3926970e+01   4.3150607e-01
   9.3944517e+01   4.2907738e-01
   9.3961993e+01   4.2665899e-01
   9.3979400e+01   4.2425077e-01
   9.3996737e+01   4.2185259e-01
   9.4014005e+01   4.1946433e-01
   9.4031205e+01   4.1708586e-01
   9.4048337e+01   4.1471706e-01
   9.4065402e+01   4.1235782e-01
   9.4082400e+01   4.1000803e-01
   9.4099331e+01   4.0766757e-01
   9.4116197e+01   4.0533632e-01
   9.4132998e+01   4.0301419e-01
   9.4149733e+01   4.0070106e-01
   9.4166405e+01   3.9839683e-01
   9.4183013e+01   3.9610140e-01
   9.4199557e+01   3.9381467e-01
   9.4216039e+01   3.9153655e-01
   9.4232459e+01   3.8926692e-01
   9.4248816e+01   3.8700571e-01
   9.4265113e+01   3.8475281e-01
   9.4281348e+01   3.8250814e-01
   9.4297523e+01   3.8027160e-01
   9.4313638e+01   3.7804312e-01
   9.4329693e+01   3.7582259e-01
   9.4345689e+01   3.7360994e-01
   9.4361626e+01   3.7140509e-01
   9.4377506e+01   3.6920795e-01
   9.4393327e+01   3.6701844e-01
   9.4409091e+01   3.6483648e-01
   9.4424798e+01   3.6266200e-01
   9.4440448e+01   3.6049492e-01
   9.4456042e+01   3.5833516e-01
   9.4471580e+01   3.5618265e-01
   9.4487063e+01   3.5403731e-01
   9.4502491e+01   3.5189908e-01
   9.4517864e+01   3.4976789e-01
   9.4533183e+01   3.4764367e-01
   9.4548449e+01   3.4552634e-01
   9.4563660e+01   3.4341585e-01
   9.4578819e+01   3.4131212e-01
   9.4593925e+01   3.3921509e-01
   9.4608978e+01   3.3712470e-01
   9.4623980e+01   3.3504089e-01
   9.4638930e+01   3.3296359e-01
   9.4653829e+01   3.3089274e-01
   9.4668676e+01   3.2882828e-01
   9.4683473e+01   3.2677016e-01
   9.4698220e+01   3.2471831e-01
   9.4712917e+01   3.2267269e-01
   9.4727564e+01   3.2063322e-01
   9.4742163e+01   3.1859987e-01
   9.4756712e+01   3.1657256e-01
   9.4771213e+01   3.1455126e-01
   9.4785665e+01   3.1253590e-01
   9.4800069e+01   3.1052643e-01
   9.4814426e+01   3.0852281e-01
   9.4828736e+01   3.0652498e-01
   9.4842998e+01   3.0453289e-01
   9.4857214e+01   3.0254649e-01
   9.4871384e+01   3.0056574e-01
   9.4885507e+01   2.9859058e-01
   9.4899585e+01   2.9662098e-01
   9.4913617e+01   2.9465687e-01
   9.4927604e+01   2.9269822e-01
   9.4941546e+01   2.9074498e-01
   9.4955443e+01   2.8879711e-01
   9.4969296e+01   2.8685456e-01
   9.4983106e+01   2.8491729e-01
   9.4996871e+01   2.8298526e-01
   9.5010593e+01   2.8105842e-01
   9.5024271e+01   2.7913673e-01
   9.5037907e+01   2.7722016e-01
   9.5051500e+01   2.7530865e-01
   9.5065050e+01   2.7340218e-01
   9.5078559e+01   2.7150070e-01
   9.5092025e+01   2.6960417e-01
   9.5105450e+01   2.6771255e-01
   9.5118834e+01   2.6582581e-01
   9.5132176e+01   2.6394390e-01
   9.5145478e+01   2.6206680e-01
   9.5158738e+01   2.6019446e-01
   9.5171959e+01   2.5832685e-01
   9.5185139e+01   2.5646394e-01
   9.5198280e+01   2.5460568e-01
   9.5211381e+01   2.5275204e-01
   9.5224442e+01   2.5090299e-01
   9.5237465e+01   2.4905850e-01
   9.5250448e+01   2.4721853e-01
   9.5263393e+01   2.4538304e-01
   9.5276299e+01   2.4355201e-01
   9.5289167e+01   2.4172541e-01
   9.5301997e+01   2.3990319e-01
   9.5314789e+01   2.3808533e-01
   9.5327544e+01   2.3627181e-01
   9.5340261e+01   2.3446258e-01
   9.5352941e+01   2.3265761e-01
   9.5365584e+01   2.3085689e-01
   9.5378191e+01   2.2906037e-01
   9.5390761e+01   2.2726803e-01
   9.5403295e+01   2.2547983e-01
   9.5415792e+01   2.2369576e-01
   9.5428254e+01   2.2191578e-01
   9.5440680e+01   2.2013987e-01
   9.5453071e+01   2.1836799e-01
   9.5465427e+01   2.1660011e-01
   9.5477747e+01   2.1483623e-01
   9.5490033e+01   2.1307629e-01
   9.5502284e+01   2.1132028e-01
   9.5514500e+01   2.0956818e-01
   9.5526682e+01   2.0781995e-01
   9.5538830e+01   2.0607558e-01
   9.5550944e+01   2.0433502e-01
   9.5563025e+01   2.0259827e-01
   9.5575072e+01   2.0086530e-01
   9.5587086e+01   1.9913607e-01
   9.5599066e+01   1.9741057e-01
   9.5611014e+01   1.9568878e-01
   9.5622929e+01   1.9397066e-01
   9.5634811e+01   1.9225620e-01
   9.5646661e+01   1.9054537e-01
   9.5658478e+01   1.8883815e-01
   9.5670264e+01   1.8713452e-01
   9.5682017e+01   1.8543445e-01
   9.5693739e+01   1.8373792e-01
   9.5705429e+01   1.8204491e-01
   9.5717088e+01   1.8035540e-01
   9.5728716e+01   1.7866937e-01
   9.5740313e+01   1.7698679e-01
   9.5751878e+01   1.7530764e-01
   9.5763414e+01   1.7363191e-01
   9.5774918e+01   1.7195957e-01
   9.5786392e+01   1.7029060e-01
   9.5797836e+01   1.6862498e-01
   9.5809250e+01   1.6696269e-01
   9.5820634e+01   1.6530372e-01
   9.5831988e+01   1.6364803e-01
   9.5843312e+01   1.6199562e-01
   9.5854607e+01   1.6034646e-01
   9.5865873e+01   1.5870053e-01
   9.5877110e+01   1.5705782e-01
   9.5888317e+01   1.5541831e-01
   9.5899496e+01   1.5378197e-01
   9.5910646e+01   1.5214879e-01
   9.5921768e+01   1.5051875e-01
   9.5932861e+01   1.4889183e-01
   9.5943926e+01   1.4726802e-01
   9.5954962e+01   1.4564729e-01
   9.5965971e+01   1.4402964e-01
   9.5976952e+01   1.4241503e-01
   9.5987905e+01   1.4080346e-01
   9.5998831e+01   1.3919491e-01
   9.6009729e+01   1.3758936e-01
   9.6020600e+01   1.3598679e-01
   9.6031444e+01   1.3438719e-01
   9.6042261e+01   1.3279054e-01
   9.6053050e+01   1.3119683e-01
   9.6063814e+01   1.2960604e-01
   9.6074550e+01   1.2801814e-01
   9.6085260e+01   1.2643314e-01
   9.6095944e+01   1.2485100e-01
   9.6106602e+01   1.2327173e-01
   9.6117233e+01   1.2169529e-01
   9.6127839e+01   1.2012167e-01
   9.6138418e+01   1.1855087e-01
   9.6148972e+01   1.1698286e-01
   9.6159501e+01   1.1541763e-01
   9.6170003e+01   1.1385517e-01
   9.6180481e+01   1.1229546e-01
   9.6190933e+01   1.1073848e-01
   9.6201361e+01   1.0918422e-01
   9.6211763e+01   1.0763268e-01
   9.6222140e+01   1.0608382e-01
   9.6232493e+01   1.0453765e-01
   9.6242821e+01   1.0299414e-01
   9.6253125e+01   1.0145328e-01
   9.6263404e+01   9.9915062e-02
   9.6273659e+01   9.8379468e-02
   9.6283889e+01   9.6846485e-02
   9.6294096e+01   9.5316100e-02
   9.6304279e+01   9.3788300e-02
   9.6314438e+01   9.2263071e-02
   9.6324573e+01   9.0740402e-02
   9.6334685e+01   8.9220279e-02
   9.6344773e+01   8.7702689e-02
   9.6354837e+01   8.6187619e-02
   9.6364879e+01   8.4675058e-02
   9.6374897e+01   8.3164993e-02
   9.6384893e+01   8.1657411e-02
   9.6394865e+01   8.0152300e-02
   9.6404814e+01   7.8649649e-02
   9.6414741e+01   7.7149444e-02
   9.6424645e+01   7.5651675e-02
   9.6434527e+01   7.4156329e-02
   9.6444386e+01   7.2663394e-02
   9.6454223e+01   7.1172860e-02
   9.6464037e+01   6.9684714e-02
   9.6473830e+01   6.8198945e-02
   9.6483600e+01   6.6715542e-02
   9.6493349e+01   6.5234493e-02
   9.6503075e+01   6.3755787e-02
   9.6512780e+01   6.2279414e-02
   9.6522463e+01   6.0805361e-02
   9.6532125e+01   5.9333619e-02
   9.6541765e+01   5.7864176e-02
   9.6551384e+01   5.6397022e-02
   9.6560982e+01   5.4932145e-02
   9.6570559e+01   5.3469536e-02
   9.6580114e+01   5.2009184e-02
   9.6589648e+01   5.0551079e-02
   9.6599162e+01   4.9095209e-02
   9.6608655e+01   4.7641566e-02
   9.6618127e+01   4.6190138e-02
   9.6627578e+01   4.4740916e-02
   9.6637009e+01   4.3293889e-02
   9.6646420e+01   4.1849048e-02
   9.6655810e+01   4.0406383e-02
   9.6665180e+01   3.8965883e-02
   9.6674530e+01   3.7527540e-02
   9.6683859e+01   3.6091344e-02
   9.6693169e+01   3.4657284e-02
   9.6702459e+01   3.3226702e-02
   9.6711728e+01   3.1821531e-02
   9.6720979e+01   3.0449326e-02
   9.6730209e+01   2.9109901e-02
   9.6739420e+01   2.7803072e-02
   9.6748611e+01   2.6528658e-02
   9.6757783e+01   2.5286477e-02
   9.6766936e+01   2.4076349e-02
   9.6776070e+01   2.2898097e-02
   9.6785184e+01   2.1751543e-02
   9.6794279e+01   2.0636512e-02
   9.6803355e+01   1.9552830e-02
   9.6812412e+01   1.8500322e-02
   9.6821451e+01   1.7478818e-02
   9.6830470e+01   1.6488147e-02
   9.6839471e+01   1.5528139e-02
   9.6848454e+01   1.4598627e-02
   9.6857417e+01   1.3699443e-02
   9.6866363e+01   1.2830422e-02
   9.6875290e+01   1.1991400e-02
   9.6884198e+01   1.1182212e-02
   9.6893089e+01   1.0402697e-02
   9.6901961e+01   9.6526945e-03
   9.6910815e+01   8.9320439e-03
   9.6919651e+01   8.2405867e-03
   9.6928469e+01   7.5781655e-03
   9.6937269e+01   6.9446238e-03
   9.6946052e+01   6.3398064e-03
   9.6954817e+01   5.7635589e-03
   9.6963564e+01   5.2157284e-03
   9.6972293e+01   4.6961628e-03
   9.6981005e+01   4.2047112e-03
   9.6989700e+01   3.7412235e-03
   9.6998377e+01   3.3055511e-03
   9.7007037e+01   2.8975461e-03
   9.7015680e+01   2.5170617e-03
   9.7024305e+01   2.1639522e-03
   9.7032914e+01   1.8380729e-03
   9.7041505e+01   1.5392801e-03
   9.7050080e+01   1.2674310e-03
   9.7058637e+01   1.0223839e-03
   9.7067178e+01   8.0399802e-04
   9.7075702e+01   6.1213365e-04
   9.7084209e+01   4.4665192e-04
   9.7092700e+01   3.0741497e-04
   9.7101174e+01   1.9428590e-04
   9.7109631e+01   1.0712870e-04
   9.7118072e+01   4.5808329e-05
   9.7126497e+01   1.0190656e-05


==> Outage_vs_pt/outpt_t_30.dat <==
            -Inf   1.0000000e+00
   8.0000000e+01   1.0000000e+00
   8.3010300e+01   1.0000000e+00
   8.4771213e+01   1.0000000e+00
   8.6020600e+01   1.0000000e+00
   8.6989700e+01   1.0000000e+00
   8.7781513e+01   1.0000000e+00
   8.8450980e+01   1.0000000e+00
   8.9030900e+01   1.0000000e+00
   8.9542425e+01   1.0000000e+00
   9.0000000e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.1139434e+01   9.8550591e-01
   9.1461280e+01   9.4144535e-01
   9.1760913e+01   8.8456300e-01
   9.2041200e+01   8.1989563e-01
   9.2304489e+01   7.5302795e-01
   9.2552725e+01   7.0387390e-01
   9.2787536e+01   6.6310792e-01
   9.3010300e+01   6.2716627e-01
   9.3222193e+01   5.9457386e-01
   9.3424227e+01   5.6450688e-01
   9.3617278e+01   5.3644083e-01
   9.3802112e+01   5.1001460e-01
   9.3979400e+01   4.8496587e-01
   9.4149733e+01   4.6109652e-01
   9.4313638e+01   4.3825234e-01
   9.4471580e+01   4.1631037e-01
   9.4623980e+01   3.9517060e-01
   9.4771213e+01   3.7475039e-01
   9.4913617e+01   3.5498047e-01
   9.5051500e+01   3.3580206e-01
   9.5185139e+01   3.1716479e-01
   9.5314789e+01   2.9902510e-01
   9.5440680e+01   2.8134498e-01
   9.5563025e+01   2.6409105e-01
   9.5682017e+01   2.4723380e-01
   9.5797836e+01   2.3074699e-01
   9.5910646e+01   2.1460716e-01
   9.6020600e+01   1.9879322e-01
   9.6127839e+01   1.8328615e-01
   9.6232493e+01   1.6806872e-01
   9.6334685e+01   1.5312523e-01
   9.6434527e+01   1.3844139e-01
   9.6532125e+01   1.2400409e-01
   9.6627578e+01   1.0980129e-01
   9.6720979e+01   9.5849067e-02
   9.6812412e+01   8.2820889e-02
   9.6901961e+01   7.0963188e-02
   9.6989700e+01   6.0214870e-02
   9.7075702e+01   5.0519088e-02
   9.7160033e+01   4.1822864e-02
   9.7242759e+01   3.4076754e-02
   9.7323938e+01   2.7234555e-02
   9.7403627e+01   2.1253029e-02
   9.7481880e+01   1.6091667e-02
   9.7558749e+01   1.1712469e-02
   9.7634280e+01   8.0797485e-03
   9.7708520e+01   5.1599538e-03
   9.7781513e+01   2.9215066e-03
   9.7853298e+01   1.3346557e-03
   9.7923917e+01   3.7134359e-04
   9.7993405e+01   5.0846425e-06
   9.8061800e+01   0.0000000e+00
   9.8129134e+01   0.0000000e+00
   9.8195439e+01   0.0000000e+00
   9.8260748e+01   0.0000000e+00
   9.8325089e+01   0.0000000e+00
   9.8388491e+01   0.0000000e+00
   9.8450980e+01   0.0000000e+00
   9.8512583e+01   0.0000000e+00
   9.8573325e+01   0.0000000e+00
   9.8633229e+01   0.0000000e+00
   9.8692317e+01   0.0000000e+00
   9.8750613e+01   0.0000000e+00
   9.8808136e+01   0.0000000e+00
   9.8864907e+01   0.0000000e+00
   9.8920946e+01   0.0000000e+00
   9.8976271e+01   0.0000000e+00
   9.9030900e+01   0.0000000e+00
   9.9084850e+01   0.0000000e+00
   9.9138139e+01   0.0000000e+00
   9.9190781e+01   0.0000000e+00
   9.9242793e+01   0.0000000e+00
   9.9294189e+01   0.0000000e+00
   9.9344985e+01   0.0000000e+00
   9.9395193e+01   0.0000000e+00
   9.9444827e+01   0.0000000e+00
   9.9493900e+01   0.0000000e+00
   9.9542425e+01   0.0000000e+00
   9.9590414e+01   0.0000000e+00
   9.9637878e+01   0.0000000e+00
   9.9684829e+01   0.0000000e+00
   9.9731279e+01   0.0000000e+00
   9.9777236e+01   0.0000000e+00
   9.9822712e+01   0.0000000e+00
   9.9867717e+01   0.0000000e+00
   9.9912261e+01   0.0000000e+00
   9.9956352e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0004321e+02   0.0000000e+00
   1.0008600e+02   0.0000000e+00
   1.0012837e+02   0.0000000e+00
   1.0017033e+02   0.0000000e+00
   1.0021189e+02   0.0000000e+00
   1.0025306e+02   0.0000000e+00
   1.0029384e+02   0.0000000e+00
   1.0033424e+02   0.0000000e+00
   1.0037426e+02   0.0000000e+00
   1.0041393e+02   0.0000000e+00
   1.0045323e+02   0.0000000e+00
   1.0049218e+02   0.0000000e+00
   1.0053078e+02   0.0000000e+00
   1.0056905e+02   0.0000000e+00
   1.0060698e+02   0.0000000e+00
   1.0064458e+02   0.0000000e+00
   1.0068186e+02   0.0000000e+00
   1.0071882e+02   0.0000000e+00
   1.0075547e+02   0.0000000e+00
   1.0079181e+02   0.0000000e+00
   1.0082785e+02   0.0000000e+00
   1.0086360e+02   0.0000000e+00
   1.0089905e+02   0.0000000e+00
   1.0093422e+02   0.0000000e+00
   1.0096910e+02   0.0000000e+00
   1.0100371e+02   0.0000000e+00
   1.0103804e+02   0.0000000e+00
   1.0107210e+02   0.0000000e+00
   1.0110590e+02   0.0000000e+00
   1.0113943e+02   0.0000000e+00
   1.0117271e+02   0.0000000e+00
   1.0120574e+02   0.0000000e+00
   1.0123852e+02   0.0000000e+00
   1.0127105e+02   0.0000000e+00
   1.0130334e+02   0.0000000e+00
   1.0133539e+02   0.0000000e+00
   1.0136721e+02   0.0000000e+00
   1.0139879e+02   0.0000000e+00
   1.0143015e+02   0.0000000e+00
   1.0146128e+02   0.0000000e+00
   1.0149219e+02   0.0000000e+00
   1.0152288e+02   0.0000000e+00
   1.0155336e+02   0.0000000e+00
   1.0158362e+02   0.0000000e+00
   1.0161368e+02   0.0000000e+00
   1.0164353e+02   0.0000000e+00
   1.0167317e+02   0.0000000e+00
   1.0170262e+02   0.0000000e+00
   1.0173186e+02   0.0000000e+00
   1.0176091e+02   0.0000000e+00
   1.0178977e+02   0.0000000e+00
   1.0181844e+02   0.0000000e+00
   1.0184691e+02   0.0000000e+00
   1.0187521e+02   0.0000000e+00
   1.0190332e+02   0.0000000e+00
   1.0193125e+02   0.0000000e+00
   1.0195900e+02   0.0000000e+00
   1.0198657e+02   0.0000000e+00
   1.0201397e+02   0.0000000e+00
   1.0204120e+02   0.0000000e+00
   1.0206826e+02   0.0000000e+00
   1.0209515e+02   0.0000000e+00
   1.0212188e+02   0.0000000e+00
   1.0214844e+02   0.0000000e+00
   1.0217484e+02   0.0000000e+00
   1.0220108e+02   0.0000000e+00
   1.0222716e+02   0.0000000e+00
   1.0225309e+02   0.0000000e+00
   1.0227887e+02   0.0000000e+00
   1.0230449e+02   0.0000000e+00
   1.0232996e+02   0.0000000e+00
   1.0235528e+02   0.0000000e+00
   1.0238046e+02   0.0000000e+00
   1.0240549e+02   0.0000000e+00
   1.0243038e+02   0.0000000e+00
   1.0245513e+02   0.0000000e+00
   1.0247973e+02   0.0000000e+00
   1.0250420e+02   0.0000000e+00
   1.0252853e+02   0.0000000e+00
   1.0255273e+02   0.0000000e+00
   1.0257679e+02   0.0000000e+00
   1.0260071e+02   0.0000000e+00
   1.0262451e+02   0.0000000e+00
   1.0264818e+02   0.0000000e+00
   1.0267172e+02   0.0000000e+00
   1.0269513e+02   0.0000000e+00
   1.0271842e+02   0.0000000e+00
   1.0274158e+02   0.0000000e+00
   1.0276462e+02   0.0000000e+00
   1.0278754e+02   0.0000000e+00
   1.0281033e+02   0.0000000e+00
   1.0283301e+02   0.0000000e+00
   1.0285557e+02   0.0000000e+00
   1.0287802e+02   0.0000000e+00
   1.0290035e+02   0.0000000e+00
   1.0292256e+02   0.0000000e+00
   1.0294466e+02   0.0000000e+00
   1.0296665e+02   0.0000000e+00
   1.0298853e+02   0.0000000e+00
   1.0301030e+02   0.0000000e+00
   1.0303196e+02   0.0000000e+00
   1.0305351e+02   0.0000000e+00
   1.0307496e+02   0.0000000e+00
   1.0309630e+02   0.0000000e+00
   1.0311754e+02   0.0000000e+00
   1.0313867e+02   0.0000000e+00
   1.0315970e+02   0.0000000e+00
   1.0318063e+02   0.0000000e+00
   1.0320146e+02   0.0000000e+00
   1.0322219e+02   0.0000000e+00
   1.0324282e+02   0.0000000e+00
   1.0326336e+02   0.0000000e+00
   1.0328380e+02   0.0000000e+00
   1.0330414e+02   0.0000000e+00
   1.0332438e+02   0.0000000e+00
   1.0334454e+02   0.0000000e+00
   1.0336460e+02   0.0000000e+00
   1.0338456e+02   0.0000000e+00
   1.0340444e+02   0.0000000e+00
   1.0342423e+02   0.0000000e+00
   1.0344392e+02   0.0000000e+00
   1.0346353e+02   0.0000000e+00
   1.0348305e+02   0.0000000e+00
   1.0350248e+02   0.0000000e+00
   1.0352183e+02   0.0000000e+00
   1.0354108e+02   0.0000000e+00
   1.0356026e+02   0.0000000e+00
   1.0357935e+02   0.0000000e+00
   1.0359835e+02   0.0000000e+00
   1.0361728e+02   0.0000000e+00
   1.0363612e+02   0.0000000e+00
   1.0365488e+02   0.0000000e+00
   1.0367356e+02   0.0000000e+00
   1.0369216e+02   0.0000000e+00
   1.0371068e+02   0.0000000e+00
   1.0372912e+02   0.0000000e+00
   1.0374748e+02   0.0000000e+00
   1.0376577e+02   0.0000000e+00
   1.0378398e+02   0.0000000e+00
   1.0380211e+02   0.0000000e+00
   1.0382017e+02   0.0000000e+00
   1.0383815e+02   0.0000000e+00
   1.0385606e+02   0.0000000e+00
   1.0387390e+02   0.0000000e+00
   1.0389166e+02   0.0000000e+00
   1.0390935e+02   0.0000000e+00
   1.0392697e+02   0.0000000e+00
   1.0394452e+02   0.0000000e+00
   1.0396199e+02   0.0000000e+00
   1.0397940e+02   0.0000000e+00
   1.0399674e+02   0.0000000e+00
   1.0401401e+02   0.0000000e+00
   1.0403121e+02   0.0000000e+00
   1.0404834e+02   0.0000000e+00
   1.0406540e+02   0.0000000e+00
   1.0408240e+02   0.0000000e+00
   1.0409933e+02   0.0000000e+00
   1.0411620e+02   0.0000000e+00
   1.0413300e+02   0.0000000e+00
   1.0414973e+02   0.0000000e+00
   1.0416641e+02   0.0000000e+00
   1.0418301e+02   0.0000000e+00
   1.0419956e+02   0.0000000e+00
   1.0421604e+02   0.0000000e+00
   1.0423246e+02   0.0000000e+00
   1.0424882e+02   0.0000000e+00
   1.0426511e+02   0.0000000e+00
   1.0428135e+02   0.0000000e+00
   1.0429752e+02   0.0000000e+00
   1.0431364e+02   0.0000000e+00
   1.0432969e+02   0.0000000e+00
   1.0434569e+02   0.0000000e+00
   1.0436163e+02   0.0000000e+00
   1.0437751e+02   0.0000000e+00
   1.0439333e+02   0.0000000e+00
   1.0440909e+02   0.0000000e+00
   1.0442480e+02   0.0000000e+00
   1.0444045e+02   0.0000000e+00
   1.0445604e+02   0.0000000e+00
   1.0447158e+02   0.0000000e+00
   1.0448706e+02   0.0000000e+00
   1.0450249e+02   0.0000000e+00
   1.0451786e+02   0.0000000e+00
   1.0453318e+02   0.0000000e+00
   1.0454845e+02   0.0000000e+00
   1.0456366e+02   0.0000000e+00
   1.0457882e+02   0.0000000e+00
   1.0459392e+02   0.0000000e+00
   1.0460898e+02   0.0000000e+00
   1.0462398e+02   0.0000000e+00
   1.0463893e+02   0.0000000e+00
   1.0465383e+02   0.0000000e+00
   1.0466868e+02   0.0000000e+00
   1.0468347e+02   0.0000000e+00
   1.0469822e+02   0.0000000e+00
   1.0471292e+02   0.0000000e+00
   1.0472756e+02   0.0000000e+00
   1.0474216e+02   0.0000000e+00
   1.0475671e+02   0.0000000e+00
   1.0477121e+02   0.0000000e+00
   1.0478566e+02   0.0000000e+00
   1.0480007e+02   0.0000000e+00
   1.0481443e+02   0.0000000e+00
   1.0482874e+02   0.0000000e+00
   1.0484300e+02   0.0000000e+00
   1.0485721e+02   0.0000000e+00
   1.0487138e+02   0.0000000e+00
   1.0488551e+02   0.0000000e+00
   1.0489958e+02   0.0000000e+00
   1.0491362e+02   0.0000000e+00
   1.0492760e+02   0.0000000e+00
   1.0494155e+02   0.0000000e+00
   1.0495544e+02   0.0000000e+00
   1.0496930e+02   0.0000000e+00
   1.0498311e+02   0.0000000e+00
   1.0499687e+02   0.0000000e+00
   1.0501059e+02   0.0000000e+00
   1.0502427e+02   0.0000000e+00
   1.0503791e+02   0.0000000e+00
   1.0505150e+02   0.0000000e+00
   1.0506505e+02   0.0000000e+00
   1.0507856e+02   0.0000000e+00
   1.0509203e+02   0.0000000e+00
   1.0510545e+02   0.0000000e+00
   1.0511883e+02   0.0000000e+00
   1.0513218e+02   0.0000000e+00
   1.0514548e+02   0.0000000e+00
   1.0515874e+02   0.0000000e+00
   1.0517196e+02   0.0000000e+00
   1.0518514e+02   0.0000000e+00
   1.0519828e+02   0.0000000e+00
   1.0521138e+02   0.0000000e+00
   1.0522444e+02   0.0000000e+00
   1.0523746e+02   0.0000000e+00
   1.0525045e+02   0.0000000e+00
   1.0526339e+02   0.0000000e+00
   1.0527630e+02   0.0000000e+00
   1.0528917e+02   0.0000000e+00
   1.0530200e+02   0.0000000e+00
   1.0531479e+02   0.0000000e+00
   1.0532754e+02   0.0000000e+00
   1.0534026e+02   0.0000000e+00
   1.0535294e+02   0.0000000e+00
   1.0536558e+02   0.0000000e+00
   1.0537819e+02   0.0000000e+00
   1.0539076e+02   0.0000000e+00
   1.0540329e+02   0.0000000e+00
   1.0541579e+02   0.0000000e+00
   1.0542825e+02   0.0000000e+00
   1.0544068e+02   0.0000000e+00
   1.0545307e+02   0.0000000e+00
   1.0546543e+02   0.0000000e+00
   1.0547775e+02   0.0000000e+00
   1.0549003e+02   0.0000000e+00
   1.0550228e+02   0.0000000e+00
   1.0551450e+02   0.0000000e+00
   1.0552668e+02   0.0000000e+00
   1.0553883e+02   0.0000000e+00
   1.0555094e+02   0.0000000e+00
   1.0556303e+02   0.0000000e+00
   1.0557507e+02   0.0000000e+00
   1.0558709e+02   0.0000000e+00
   1.0559907e+02   0.0000000e+00
   1.0561101e+02   0.0000000e+00
   1.0562293e+02   0.0000000e+00
   1.0563481e+02   0.0000000e+00
   1.0564666e+02   0.0000000e+00
   1.0565848e+02   0.0000000e+00
   1.0567026e+02   0.0000000e+00
   1.0568202e+02   0.0000000e+00
   1.0569374e+02   0.0000000e+00
   1.0570543e+02   0.0000000e+00
   1.0571709e+02   0.0000000e+00
   1.0572872e+02   0.0000000e+00
   1.0574031e+02   0.0000000e+00
   1.0575188e+02   0.0000000e+00
   1.0576341e+02   0.0000000e+00
   1.0577492e+02   0.0000000e+00
   1.0578639e+02   0.0000000e+00
   1.0579784e+02   0.0000000e+00
   1.0580925e+02   0.0000000e+00
   1.0582063e+02   0.0000000e+00
   1.0583199e+02   0.0000000e+00
   1.0584331e+02   0.0000000e+00
   1.0585461e+02   0.0000000e+00
   1.0586587e+02   0.0000000e+00
   1.0587711e+02   0.0000000e+00
   1.0588832e+02   0.0000000e+00
   1.0589950e+02   0.0000000e+00
   1.0591065e+02   0.0000000e+00
   1.0592177e+02   0.0000000e+00
   1.0593286e+02   0.0000000e+00
   1.0594393e+02   0.0000000e+00
   1.0595496e+02   0.0000000e+00
   1.0596597e+02   0.0000000e+00
   1.0597695e+02   0.0000000e+00
   1.0598791e+02   0.0000000e+00
   1.0599883e+02   0.0000000e+00
   1.0600973e+02   0.0000000e+00
   1.0602060e+02   0.0000000e+00
   1.0603144e+02   0.0000000e+00
   1.0604226e+02   0.0000000e+00
   1.0605305e+02   0.0000000e+00
   1.0606381e+02   0.0000000e+00
   1.0607455e+02   0.0000000e+00
   1.0608526e+02   0.0000000e+00
   1.0609594e+02   0.0000000e+00
   1.0610660e+02   0.0000000e+00
   1.0611723e+02   0.0000000e+00
   1.0612784e+02   0.0000000e+00
   1.0613842e+02   0.0000000e+00
   1.0614897e+02   0.0000000e+00
   1.0615950e+02   0.0000000e+00
   1.0617000e+02   0.0000000e+00
   1.0618048e+02   0.0000000e+00
   1.0619093e+02   0.0000000e+00
   1.0620136e+02   0.0000000e+00
   1.0621176e+02   0.0000000e+00
   1.0622214e+02   0.0000000e+00
   1.0623249e+02   0.0000000e+00
   1.0624282e+02   0.0000000e+00
   1.0625312e+02   0.0000000e+00
   1.0626340e+02   0.0000000e+00
   1.0627366e+02   0.0000000e+00
   1.0628389e+02   0.0000000e+00
   1.0629410e+02   0.0000000e+00
   1.0630428e+02   0.0000000e+00
   1.0631444e+02   0.0000000e+00
   1.0632457e+02   0.0000000e+00
   1.0633468e+02   0.0000000e+00
   1.0634477e+02   0.0000000e+00
   1.0635484e+02   0.0000000e+00
   1.0636488e+02   0.0000000e+00
   1.0637490e+02   0.0000000e+00
   1.0638489e+02   0.0000000e+00
   1.0639486e+02   0.0000000e+00
   1.0640481e+02   0.0000000e+00
   1.0641474e+02   0.0000000e+00
   1.0642465e+02   0.0000000e+00
   1.0643453e+02   0.0000000e+00
   1.0644439e+02   0.0000000e+00
   1.0645422e+02   0.0000000e+00
   1.0646404e+02   0.0000000e+00
   1.0647383e+02   0.0000000e+00
   1.0648360e+02   0.0000000e+00
   1.0649335e+02   0.0000000e+00
   1.0650308e+02   0.0000000e+00
   1.0651278e+02   0.0000000e+00
   1.0652246e+02   0.0000000e+00
   1.0653213e+02   0.0000000e+00
   1.0654177e+02   0.0000000e+00
   1.0655138e+02   0.0000000e+00
   1.0656098e+02   0.0000000e+00
   1.0657056e+02   0.0000000e+00
   1.0658011e+02   0.0000000e+00
   1.0658965e+02   0.0000000e+00
   1.0659916e+02   0.0000000e+00
   1.0660865e+02   0.0000000e+00
   1.0661813e+02   0.0000000e+00
   1.0662758e+02   0.0000000e+00
   1.0663701e+02   0.0000000e+00
   1.0664642e+02   0.0000000e+00
   1.0665581e+02   0.0000000e+00
   1.0666518e+02   0.0000000e+00
   1.0667453e+02   0.0000000e+00
   1.0668386e+02   0.0000000e+00
   1.0669317e+02   0.0000000e+00
   1.0670246e+02   0.0000000e+00
   1.0671173e+02   0.0000000e+00
   1.0672098e+02   0.0000000e+00
   1.0673021e+02   0.0000000e+00
   1.0673942e+02   0.0000000e+00
   1.0674861e+02   0.0000000e+00
   1.0675778e+02   0.0000000e+00
   1.0676694e+02   0.0000000e+00
   1.0677607e+02   0.0000000e+00
   1.0678518e+02   0.0000000e+00
   1.0679428e+02   0.0000000e+00
   1.0680336e+02   0.0000000e+00
   1.0681241e+02   0.0000000e+00
   1.0682145e+02   0.0000000e+00
   1.0683047e+02   0.0000000e+00
   1.0683947e+02   0.0000000e+00
   1.0684845e+02   0.0000000e+00
   1.0685742e+02   0.0000000e+00
   1.0686636e+02   0.0000000e+00
   1.0687529e+02   0.0000000e+00
   1.0688420e+02   0.0000000e+00
   1.0689309e+02   0.0000000e+00
   1.0690196e+02   0.0000000e+00
   1.0691081e+02   0.0000000e+00
   1.0691965e+02   0.0000000e+00
   1.0692847e+02   0.0000000e+00
   1.0693727e+02   0.0000000e+00
   1.0694605e+02   0.0000000e+00
   1.0695482e+02   0.0000000e+00
   1.0696356e+02   0.0000000e+00
   1.0697229e+02   0.0000000e+00
   1.0698101e+02   0.0000000e+00
   1.0698970e+02   0.0000000e+00
   1.0699838e+02   0.0000000e+00
   1.0700704e+02   0.0000000e+00
   1.0701568e+02   0.0000000e+00
   1.0702431e+02   0.0000000e+00
   1.0703291e+02   0.0000000e+00
   1.0704151e+02   0.0000000e+00
   1.0705008e+02   0.0000000e+00
   1.0705864e+02   0.0000000e+00
   1.0706718e+02   0.0000000e+00
   1.0707570e+02   0.0000000e+00
   1.0708421e+02   0.0000000e+00
   1.0709270e+02   0.0000000e+00
   1.0710117e+02   0.0000000e+00
   1.0710963e+02   0.0000000e+00
   1.0711807e+02   0.0000000e+00
   1.0712650e+02   0.0000000e+00
   1.0713491e+02   0.0000000e+00
   1.0714330e+02   0.0000000e+00
   1.0715167e+02   0.0000000e+00
   1.0716003e+02   0.0000000e+00
   1.0716838e+02   0.0000000e+00
   1.0717671e+02   0.0000000e+00
   1.0718502e+02   0.0000000e+00
   1.0719331e+02   0.0000000e+00
   1.0720159e+02   0.0000000e+00
   1.0720986e+02   0.0000000e+00
   1.0721811e+02   0.0000000e+00
   1.0722634e+02   0.0000000e+00
   1.0723456e+02   0.0000000e+00
   1.0724276e+02   0.0000000e+00
   1.0725095e+02   0.0000000e+00
   1.0725912e+02   0.0000000e+00
   1.0726727e+02   0.0000000e+00
   1.0727541e+02   0.0000000e+00
   1.0728354e+02   0.0000000e+00
   1.0729165e+02   0.0000000e+00
   1.0729974e+02   0.0000000e+00
   1.0730782e+02   0.0000000e+00
   1.0731589e+02   0.0000000e+00
   1.0732394e+02   0.0000000e+00
   1.0733197e+02   0.0000000e+00
   1.0733999e+02   0.0000000e+00
   1.0734800e+02   0.0000000e+00
   1.0735599e+02   0.0000000e+00
   1.0736397e+02   0.0000000e+00
   1.0737193e+02   0.0000000e+00
   1.0737987e+02   0.0000000e+00
   1.0738781e+02   0.0000000e+00
   1.0739572e+02   0.0000000e+00
   1.0740363e+02   0.0000000e+00
   1.0741152e+02   0.0000000e+00
   1.0741939e+02   0.0000000e+00
   1.0742725e+02   0.0000000e+00
   1.0743510e+02   0.0000000e+00
   1.0744293e+02   0.0000000e+00
   1.0745075e+02   0.0000000e+00
   1.0745855e+02   0.0000000e+00
   1.0746634e+02   0.0000000e+00
   1.0747412e+02   0.0000000e+00
   1.0748188e+02   0.0000000e+00
   1.0748963e+02   0.0000000e+00
   1.0749736e+02   0.0000000e+00
   1.0750508e+02   0.0000000e+00
   1.0751279e+02   0.0000000e+00
   1.0752048e+02   0.0000000e+00
   1.0752816e+02   0.0000000e+00
   1.0753583e+02   0.0000000e+00
   1.0754348e+02   0.0000000e+00
   1.0755112e+02   0.0000000e+00
   1.0755875e+02   0.0000000e+00
   1.0756636e+02   0.0000000e+00
   1.0757396e+02   0.0000000e+00
   1.0758155e+02   0.0000000e+00
   1.0758912e+02   0.0000000e+00
   1.0759668e+02   0.0000000e+00
   1.0760422e+02   0.0000000e+00
   1.0761176e+02   0.0000000e+00
   1.0761928e+02   0.0000000e+00
   1.0762679e+02   0.0000000e+00
   1.0763428e+02   0.0000000e+00
   1.0764176e+02   0.0000000e+00
   1.0764923e+02   0.0000000e+00
   1.0765669e+02   0.0000000e+00
   1.0766413e+02   0.0000000e+00
   1.0767156e+02   0.0000000e+00
   1.0767898e+02   0.0000000e+00
   1.0768638e+02   0.0000000e+00
   1.0769377e+02   0.0000000e+00
   1.0770115e+02   0.0000000e+00
   1.0770852e+02   0.0000000e+00
   1.0771587e+02   0.0000000e+00
   1.0772322e+02   0.0000000e+00
   1.0773055e+02   0.0000000e+00
   1.0773786e+02   0.0000000e+00
   1.0774517e+02   0.0000000e+00
   1.0775246e+02   0.0000000e+00
   1.0775974e+02   0.0000000e+00
   1.0776701e+02   0.0000000e+00
   1.0777427e+02   0.0000000e+00
   1.0778151e+02   0.0000000e+00
   1.0778874e+02   0.0000000e+00
   1.0779596e+02   0.0000000e+00
   1.0780317e+02   0.0000000e+00
   1.0781037e+02   0.0000000e+00
   1.0781755e+02   0.0000000e+00
   1.0782473e+02   0.0000000e+00
   1.0783189e+02   0.0000000e+00
   1.0783904e+02   0.0000000e+00
   1.0784617e+02   0.0000000e+00
   1.0785330e+02   0.0000000e+00
   1.0786041e+02   0.0000000e+00
   1.0786751e+02   0.0000000e+00
   1.0787460e+02   0.0000000e+00
   1.0788168e+02   0.0000000e+00
   1.0788875e+02   0.0000000e+00
   1.0789581e+02   0.0000000e+00
   1.0790285e+02   0.0000000e+00
   1.0790988e+02   0.0000000e+00
   1.0791691e+02   0.0000000e+00
   1.0792392e+02   0.0000000e+00
   1.0793092e+02   0.0000000e+00
   1.0793790e+02   0.0000000e+00
   1.0794488e+02   0.0000000e+00
   1.0795185e+02   0.0000000e+00
   1.0795880e+02   0.0000000e+00
   1.0796574e+02   0.0000000e+00
   1.0797268e+02   0.0000000e+00
   1.0797960e+02   0.0000000e+00
   1.0798651e+02   0.0000000e+00
   1.0799341e+02   0.0000000e+00
   1.0800029e+02   0.0000000e+00
   1.0800717e+02   0.0000000e+00
   1.0801404e+02   0.0000000e+00
   1.0802089e+02   0.0000000e+00
   1.0802774e+02   0.0000000e+00
   1.0803457e+02   0.0000000e+00
   1.0804139e+02   0.0000000e+00
   1.0804821e+02   0.0000000e+00
   1.0805501e+02   0.0000000e+00
   1.0806180e+02   0.0000000e+00
   1.0806858e+02   0.0000000e+00
   1.0807535e+02   0.0000000e+00
   1.0808211e+02   0.0000000e+00
   1.0808886e+02   0.0000000e+00
   1.0809560e+02   0.0000000e+00
   1.0810233e+02   0.0000000e+00
   1.0810904e+02   0.0000000e+00
   1.0811575e+02   0.0000000e+00
   1.0812245e+02   0.0000000e+00
   1.0812913e+02   0.0000000e+00
   1.0813581e+02   0.0000000e+00
   1.0814248e+02   0.0000000e+00
   1.0814913e+02   0.0000000e+00
   1.0815578e+02   0.0000000e+00
   1.0816241e+02   0.0000000e+00
   1.0816904e+02   0.0000000e+00
   1.0817565e+02   0.0000000e+00
   1.0818226e+02   0.0000000e+00
   1.0818885e+02   0.0000000e+00
   1.0819544e+02   0.0000000e+00
   1.0820201e+02   0.0000000e+00
   1.0820858e+02   0.0000000e+00
   1.0821514e+02   0.0000000e+00
   1.0822168e+02   0.0000000e+00
   1.0822822e+02   0.0000000e+00
   1.0823474e+02   0.0000000e+00
   1.0824126e+02   0.0000000e+00
   1.0824776e+02   0.0000000e+00
   1.0825426e+02   0.0000000e+00
   1.0826075e+02   0.0000000e+00
   1.0826723e+02   0.0000000e+00
   1.0827369e+02   0.0000000e+00
   1.0828015e+02   0.0000000e+00
   1.0828660e+02   0.0000000e+00
   1.0829304e+02   0.0000000e+00
   1.0829947e+02   0.0000000e+00
   1.0830589e+02   0.0000000e+00
   1.0831230e+02   0.0000000e+00
   1.0831870e+02   0.0000000e+00
   1.0832509e+02   0.0000000e+00
   1.0833147e+02   0.0000000e+00
   1.0833784e+02   0.0000000e+00
   1.0834421e+02   0.0000000e+00
   1.0835056e+02   0.0000000e+00
   1.0835691e+02   0.0000000e+00
   1.0836324e+02   0.0000000e+00
   1.0836957e+02   0.0000000e+00
   1.0837588e+02   0.0000000e+00
   1.0838219e+02   0.0000000e+00
   1.0838849e+02   0.0000000e+00
   1.0839478e+02   0.0000000e+00
   1.0840106e+02   0.0000000e+00
   1.0840733e+02   0.0000000e+00
   1.0841359e+02   0.0000000e+00
   1.0841985e+02   0.0000000e+00
   1.0842609e+02   0.0000000e+00
   1.0843233e+02   0.0000000e+00
   1.0843855e+02   0.0000000e+00
   1.0844477e+02   0.0000000e+00
   1.0845098e+02   0.0000000e+00
   1.0845718e+02   0.0000000e+00
   1.0846337e+02   0.0000000e+00
   1.0846955e+02   0.0000000e+00
   1.0847573e+02   0.0000000e+00
   1.0848189e+02   0.0000000e+00
   1.0848805e+02   0.0000000e+00
   1.0849419e+02   0.0000000e+00
   1.0850033e+02   0.0000000e+00
   1.0850646e+02   0.0000000e+00
   1.0851258e+02   0.0000000e+00
   1.0851870e+02   0.0000000e+00
   1.0852480e+02   0.0000000e+00
   1.0853090e+02   0.0000000e+00
   1.0853698e+02   0.0000000e+00
   1.0854306e+02   0.0000000e+00
   1.0854913e+02   0.0000000e+00
   1.0855519e+02   0.0000000e+00
   1.0856124e+02   0.0000000e+00
   1.0856729e+02   0.0000000e+00
   1.0857332e+02   0.0000000e+00
   1.0857935e+02   0.0000000e+00
   1.0858537e+02   0.0000000e+00
   1.0859138e+02   0.0000000e+00
   1.0859739e+02   0.0000000e+00
   1.0860338e+02   0.0000000e+00
   1.0860937e+02   0.0000000e+00
   1.0861534e+02   0.0000000e+00
   1.0862131e+02   0.0000000e+00
   1.0862728e+02   0.0000000e+00
   1.0863323e+02   0.0000000e+00
   1.0863917e+02   0.0000000e+00
   1.0864511e+02   0.0000000e+00
   1.0865104e+02   0.0000000e+00
   1.0865696e+02   0.0000000e+00
   1.0866287e+02   0.0000000e+00
   1.0866878e+02   0.0000000e+00
   1.0867467e+02   0.0000000e+00
   1.0868056e+02   0.0000000e+00
   1.0868644e+02   0.0000000e+00
   1.0869232e+02   0.0000000e+00
   1.0869818e+02   0.0000000e+00
   1.0870404e+02   0.0000000e+00
   1.0870989e+02   0.0000000e+00
   1.0871573e+02   0.0000000e+00
   1.0872156e+02   0.0000000e+00
   1.0872739e+02   0.0000000e+00
   1.0873321e+02   0.0000000e+00
   1.0873902e+02   0.0000000e+00
   1.0874482e+02   0.0000000e+00
   1.0875061e+02   0.0000000e+00
   1.0875640e+02   0.0000000e+00
   1.0876218e+02   0.0000000e+00
   1.0876795e+02   0.0000000e+00
   1.0877371e+02   0.0000000e+00
   1.0877947e+02   0.0000000e+00
   1.0878522e+02   0.0000000e+00
   1.0879096e+02   0.0000000e+00
   1.0879669e+02   0.0000000e+00
   1.0880242e+02   0.0000000e+00
   1.0880814e+02   0.0000000e+00
   1.0881385e+02   0.0000000e+00
   1.0881955e+02   0.0000000e+00
   1.0882525e+02   0.0000000e+00
   1.0883093e+02   0.0000000e+00
   1.0883661e+02   0.0000000e+00
   1.0884229e+02   0.0000000e+00
   1.0884795e+02   0.0000000e+00
   1.0885361e+02   0.0000000e+00
   1.0885926e+02   0.0000000e+00
   1.0886491e+02   0.0000000e+00
   1.0887054e+02   0.0000000e+00
   1.0887617e+02   0.0000000e+00
   1.0888179e+02   0.0000000e+00
   1.0888741e+02   0.0000000e+00
   1.0889302e+02   0.0000000e+00
   1.0889862e+02   0.0000000e+00
   1.0890421e+02   0.0000000e+00
   1.0890980e+02   0.0000000e+00
   1.0891537e+02   0.0000000e+00
   1.0892095e+02   0.0000000e+00
   1.0892651e+02   0.0000000e+00
   1.0893207e+02   0.0000000e+00
   1.0893762e+02   0.0000000e+00
   1.0894316e+02   0.0000000e+00
   1.0894870e+02   0.0000000e+00
   1.0895423e+02   0.0000000e+00
   1.0895975e+02   0.0000000e+00
   1.0896526e+02   0.0000000e+00
   1.0897077e+02   0.0000000e+00
   1.0897627e+02   0.0000000e+00
   1.0898176e+02   0.0000000e+00
   1.0898725e+02   0.0000000e+00
   1.0899273e+02   0.0000000e+00
   1.0899821e+02   0.0000000e+00
   1.0900367e+02   0.0000000e+00
   1.0900913e+02   0.0000000e+00
   1.0901458e+02   0.0000000e+00
   1.0902003e+02   0.0000000e+00
   1.0902547e+02   0.0000000e+00
   1.0903090e+02   0.0000000e+00
   1.0903633e+02   0.0000000e+00
   1.0904174e+02   0.0000000e+00
   1.0904716e+02   0.0000000e+00
   1.0905256e+02   0.0000000e+00
   1.0905796e+02   0.0000000e+00
   1.0906335e+02   0.0000000e+00
   1.0906874e+02   0.0000000e+00
   1.0907411e+02   0.0000000e+00
   1.0907949e+02   0.0000000e+00
   1.0908485e+02   0.0000000e+00
   1.0909021e+02   0.0000000e+00
   1.0909556e+02   0.0000000e+00
   1.0910091e+02   0.0000000e+00
   1.0910624e+02   0.0000000e+00
   1.0911158e+02   0.0000000e+00
   1.0911690e+02   0.0000000e+00
   1.0912222e+02   0.0000000e+00
   1.0912753e+02   0.0000000e+00
   1.0913284e+02   0.0000000e+00
   1.0913814e+02   0.0000000e+00
   1.0914343e+02   0.0000000e+00
   1.0914872e+02   0.0000000e+00
   1.0915400e+02   0.0000000e+00
   1.0915927e+02   0.0000000e+00
   1.0916454e+02   0.0000000e+00
   1.0916980e+02   0.0000000e+00
   1.0917506e+02   0.0000000e+00
   1.0918030e+02   0.0000000e+00
   1.0918555e+02   0.0000000e+00
   1.0919078e+02   0.0000000e+00
   1.0919601e+02   0.0000000e+00
   1.0920123e+02   0.0000000e+00
   1.0920645e+02   0.0000000e+00
   1.0921166e+02   0.0000000e+00
   1.0921686e+02   0.0000000e+00
   1.0922206e+02   0.0000000e+00
   1.0922725e+02   0.0000000e+00
   1.0923244e+02   0.0000000e+00
   1.0923762e+02   0.0000000e+00
   1.0924279e+02   0.0000000e+00
   1.0924796e+02   0.0000000e+00
   1.0925312e+02   0.0000000e+00
   1.0925828e+02   0.0000000e+00
   1.0926342e+02   0.0000000e+00
   1.0926857e+02   0.0000000e+00
   1.0927370e+02   0.0000000e+00
   1.0927883e+02   0.0000000e+00
   1.0928396e+02   0.0000000e+00
   1.0928908e+02   0.0000000e+00
   1.0929419e+02   0.0000000e+00
   1.0929930e+02   0.0000000e+00
   1.0930440e+02   0.0000000e+00
   1.0930949e+02   0.0000000e+00
   1.0931458e+02   0.0000000e+00
   1.0931966e+02   0.0000000e+00
   1.0932474e+02   0.0000000e+00
   1.0932981e+02   0.0000000e+00
   1.0933487e+02   0.0000000e+00
   1.0933993e+02   0.0000000e+00
   1.0934498e+02   0.0000000e+00
   1.0935003e+02   0.0000000e+00
   1.0935507e+02   0.0000000e+00
   1.0936011e+02   0.0000000e+00
   1.0936514e+02   0.0000000e+00
   1.0937016e+02   0.0000000e+00
   1.0937518e+02   0.0000000e+00
   1.0938019e+02   0.0000000e+00
   1.0938520e+02   0.0000000e+00
   1.0939020e+02   0.0000000e+00
   1.0939519e+02   0.0000000e+00
   1.0940018e+02   0.0000000e+00
   1.0940516e+02   0.0000000e+00
   1.0941014e+02   0.0000000e+00
   1.0941511e+02   0.0000000e+00
   1.0942008e+02   0.0000000e+00
   1.0942504e+02   0.0000000e+00
   1.0943000e+02   0.0000000e+00
   1.0943495e+02   0.0000000e+00
   1.0943989e+02   0.0000000e+00
   1.0944483e+02   0.0000000e+00
   1.0944976e+02   0.0000000e+00
   1.0945469e+02   0.0000000e+00
   1.0945961e+02   0.0000000e+00
   1.0946452e+02   0.0000000e+00
   1.0946943e+02   0.0000000e+00
   1.0947434e+02   0.0000000e+00
   1.0947924e+02   0.0000000e+00
   1.0948413e+02   0.0000000e+00
   1.0948902e+02   0.0000000e+00
   1.0949390e+02   0.0000000e+00
   1.0949878e+02   0.0000000e+00
   1.0950365e+02   0.0000000e+00
   1.0950851e+02   0.0000000e+00
   1.0951338e+02   0.0000000e+00
   1.0951823e+02   0.0000000e+00
   1.0952308e+02   0.0000000e+00
   1.0952792e+02   0.0000000e+00
   1.0953276e+02   0.0000000e+00
   1.0953760e+02   0.0000000e+00
   1.0954243e+02   0.0000000e+00
   1.0954725e+02   0.0000000e+00
   1.0955207e+02   0.0000000e+00
   1.0955688e+02   0.0000000e+00
   1.0956168e+02   0.0000000e+00
   1.0956649e+02   0.0000000e+00
   1.0957128e+02   0.0000000e+00
   1.0957607e+02   0.0000000e+00
   1.0958086e+02   0.0000000e+00
   1.0958564e+02   0.0000000e+00
   1.0959041e+02   0.0000000e+00
   1.0959518e+02   0.0000000e+00
   1.0959995e+02   0.0000000e+00
   1.0960471e+02   0.0000000e+00
   1.0960946e+02   0.0000000e+00
   1.0961421e+02   0.0000000e+00
   1.0961895e+02   0.0000000e+00
   1.0962369e+02   0.0000000e+00
   1.0962843e+02   0.0000000e+00
   1.0963316e+02   0.0000000e+00
   1.0963788e+02   0.0000000e+00
   1.0964260e+02   0.0000000e+00
   1.0964731e+02   0.0000000e+00
   1.0965202e+02   0.0000000e+00
   1.0965672e+02   0.0000000e+00
   1.0966142e+02   0.0000000e+00
   1.0966611e+02   0.0000000e+00
   1.0967080e+02   0.0000000e+00
   1.0967548e+02   0.0000000e+00
   1.0968016e+02   0.0000000e+00
   1.0968483e+02   0.0000000e+00
   1.0968950e+02   0.0000000e+00
   1.0969416e+02   0.0000000e+00
   1.0969882e+02   0.0000000e+00
   1.0970347e+02   0.0000000e+00
   1.0970812e+02   0.0000000e+00
   1.0971276e+02   0.0000000e+00
   1.0971740e+02   0.0000000e+00
   1.0972203e+02   0.0000000e+00
   1.0972666e+02   0.0000000e+00
   1.0973128e+02   0.0000000e+00
   1.0973590e+02   0.0000000e+00
   1.0974051e+02   0.0000000e+00
   1.0974512e+02   0.0000000e+00
   1.0974972e+02   0.0000000e+00
   1.0975432e+02   0.0000000e+00
   1.0975891e+02   0.0000000e+00
   1.0976350e+02   0.0000000e+00
   1.0976808e+02   0.0000000e+00
   1.0977266e+02   0.0000000e+00
   1.0977724e+02   0.0000000e+00
   1.0978181e+02   0.0000000e+00
   1.0978637e+02   0.0000000e+00
   1.0979093e+02   0.0000000e+00
   1.0979548e+02   0.0000000e+00
   1.0980003e+02   0.0000000e+00
   1.0980458e+02   0.0000000e+00
   1.0980912e+02   0.0000000e+00
   1.0981366e+02   0.0000000e+00
   1.0981819e+02   0.0000000e+00
   1.0982271e+02   0.0000000e+00
   1.0982723e+02   0.0000000e+00
   1.0983175e+02   0.0000000e+00
   1.0983626e+02   0.0000000e+00
   1.0984077e+02   0.0000000e+00
   1.0984527e+02   0.0000000e+00
   1.0984977e+02   0.0000000e+00
   1.0985426e+02   0.0000000e+00
   1.0985875e+02   0.0000000e+00
   1.0986324e+02   0.0000000e+00
   1.0986772e+02   0.0000000e+00
   1.0987219e+02   0.0000000e+00
   1.0987666e+02   0.0000000e+00
   1.0988113e+02   0.0000000e+00
   1.0988559e+02   0.0000000e+00
   1.0989005e+02   0.0000000e+00
   1.0989450e+02   0.0000000e+00
   1.0989895e+02   0.0000000e+00
   1.0990339e+02   0.0000000e+00
   1.0990783e+02   0.0000000e+00
   1.0991226e+02   0.0000000e+00
   1.0991669e+02   0.0000000e+00
   1.0992111e+02   0.0000000e+00
   1.0992554e+02   0.0000000e+00
   1.0992995e+02   0.0000000e+00
   1.0993436e+02   0.0000000e+00
   1.0993877e+02   0.0000000e+00
   1.0994317e+02   0.0000000e+00
   1.0994757e+02   0.0000000e+00
   1.0995196e+02   0.0000000e+00
   1.0995635e+02   0.0000000e+00
   1.0996074e+02   0.0000000e+00
   1.0996512e+02   0.0000000e+00
   1.0996949e+02   0.0000000e+00
   1.0997386e+02   0.0000000e+00
   1.0997823e+02   0.0000000e+00
   1.0998259e+02   0.0000000e+00
   1.0998695e+02   0.0000000e+00
   1.0999131e+02   0.0000000e+00
   1.0999565e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1000434e+02   0.0000000e+00
   1.1000868e+02   0.0000000e+00
   1.1001301e+02   0.0000000e+00
   1.1001734e+02   0.0000000e+00
   1.1002166e+02   0.0000000e+00
   1.1002598e+02   0.0000000e+00
   1.1003029e+02   0.0000000e+00
   1.1003461e+02   0.0000000e+00
   1.1003891e+02   0.0000000e+00
   1.1004321e+02   0.0000000e+00
   1.1004751e+02   0.0000000e+00
   1.1005181e+02   0.0000000e+00
   1.1005609e+02   0.0000000e+00
   1.1006038e+02   0.0000000e+00
   1.1006466e+02   0.0000000e+00
   1.1006894e+02   0.0000000e+00
   1.1007321e+02   0.0000000e+00
   1.1007748e+02   0.0000000e+00
   1.1008174e+02   0.0000000e+00
   1.1008600e+02   0.0000000e+00
   1.1009026e+02   0.0000000e+00
   1.1009451e+02   0.0000000e+00
   1.1009876e+02   0.0000000e+00
   1.1010300e+02   0.0000000e+00
   1.1010724e+02   0.0000000e+00
   1.1011147e+02   0.0000000e+00
   1.1011570e+02   0.0000000e+00
   1.1011993e+02   0.0000000e+00
   1.1012415e+02   0.0000000e+00
   1.1012837e+02   0.0000000e+00
   1.1013259e+02   0.0000000e+00
   1.1013680e+02   0.0000000e+00
   1.1014100e+02   0.0000000e+00
   1.1014521e+02   0.0000000e+00
   1.1014940e+02   0.0000000e+00
   1.1015360e+02   0.0000000e+00
   1.1015779e+02   0.0000000e+00
   1.1016197e+02   0.0000000e+00
   1.1016616e+02   0.0000000e+00
   1.1017033e+02   0.0000000e+00
   1.1017451e+02   0.0000000e+00
   1.1017868e+02   0.0000000e+00
   1.1018284e+02   0.0000000e+00
   1.1018700e+02   0.0000000e+00
   1.1019116e+02   0.0000000e+00
   1.1019532e+02   0.0000000e+00
   1.1019947e+02   0.0000000e+00
   1.1020361e+02   0.0000000e+00
   1.1020775e+02   0.0000000e+00
   1.1021189e+02   0.0000000e+00
   1.1021603e+02   0.0000000e+00
   1.1022016e+02   0.0000000e+00
   1.1022428e+02   0.0000000e+00
   1.1022841e+02   0.0000000e+00
   1.1023252e+02   0.0000000e+00
   1.1023664e+02   0.0000000e+00
   1.1024075e+02   0.0000000e+00
   1.1024486e+02   0.0000000e+00
   1.1024896e+02   0.0000000e+00
   1.1025306e+02   0.0000000e+00
   1.1025715e+02   0.0000000e+00
   1.1026125e+02   0.0000000e+00
   1.1026533e+02   0.0000000e+00
   1.1026942e+02   0.0000000e+00
   1.1027350e+02   0.0000000e+00
   1.1027757e+02   0.0000000e+00
   1.1028164e+02   0.0000000e+00
   1.1028571e+02   0.0000000e+00
   1.1028978e+02   0.0000000e+00
   1.1029384e+02   0.0000000e+00
   1.1029789e+02   0.0000000e+00
   1.1030195e+02   0.0000000e+00
   1.1030600e+02   0.0000000e+00
   1.1031004e+02   0.0000000e+00
   1.1031408e+02   0.0000000e+00
   1.1031812e+02   0.0000000e+00
   1.1032216e+02   0.0000000e+00
   1.1032619e+02   0.0000000e+00
   1.1033021e+02   0.0000000e+00
   1.1033424e+02   0.0000000e+00
   1.1033826e+02   0.0000000e+00
   1.1034227e+02   0.0000000e+00
   1.1034628e+02   0.0000000e+00
   1.1035029e+02   0.0000000e+00
   1.1035430e+02   0.0000000e+00
   1.1035830e+02   0.0000000e+00
   1.1036230e+02   0.0000000e+00
   1.1036629e+02   0.0000000e+00
   1.1037028e+02   0.0000000e+00
   1.1037426e+02   0.0000000e+00
   1.1037825e+02   0.0000000e+00
   1.1038223e+02   0.0000000e+00
   1.1038620e+02   0.0000000e+00
   1.1039017e+02   0.0000000e+00
   1.1039414e+02   0.0000000e+00
   1.1039811e+02   0.0000000e+00
   1.1040207e+02   0.0000000e+00
   1.1040602e+02   0.0000000e+00
   1.1040998e+02   0.0000000e+00
   1.1041393e+02   0.0000000e+00
   1.1041787e+02   0.0000000e+00
   1.1042182e+02   0.0000000e+00
   1.1042576e+02   0.0000000e+00
   1.1042969e+02   0.0000000e+00
   1.1043362e+02   0.0000000e+00
   1.1043755e+02   0.0000000e+00
   1.1044148e+02   0.0000000e+00
   1.1044540e+02   0.0000000e+00
   1.1044932e+02   0.0000000e+00
   1.1045323e+02   0.0000000e+00
   1.1045714e+02   0.0000000e+00
   1.1046105e+02   0.0000000e+00
   1.1046495e+02   0.0000000e+00
   1.1046885e+02   0.0000000e+00
   1.1047275e+02   0.0000000e+00
   1.1047664e+02   0.0000000e+00
   1.1048053e+02   0.0000000e+00
   1.1048442e+02   0.0000000e+00
   1.1048830e+02   0.0000000e+00
   1.1049218e+02   0.0000000e+00
   1.1049606e+02   0.0000000e+00
   1.1049993e+02   0.0000000e+00
   1.1050380e+02   0.0000000e+00
   1.1050766e+02   0.0000000e+00
   1.1051153e+02   0.0000000e+00
   1.1051538e+02   0.0000000e+00
   1.1051924e+02   0.0000000e+00
   1.1052309e+02   0.0000000e+00
   1.1052694e+02   0.0000000e+00
   1.1053078e+02   0.0000000e+00
   1.1053463e+02   0.0000000e+00
   1.1053846e+02   0.0000000e+00
   1.1054230e+02   0.0000000e+00
   1.1054613e+02   0.0000000e+00
   1.1054996e+02   0.0000000e+00
   1.1055378e+02   0.0000000e+00
   1.1055760e+02   0.0000000e+00
   1.1056142e+02   0.0000000e+00
   1.1056524e+02   0.0000000e+00
   1.1056905e+02   0.0000000e+00
   1.1057286e+02   0.0000000e+00
   1.1057666e+02   0.0000000e+00
   1.1058046e+02   0.0000000e+00
   1.1058426e+02   0.0000000e+00
   1.1058805e+02   0.0000000e+00
   1.1059185e+02   0.0000000e+00
   1.1059563e+02   0.0000000e+00
   1.1059942e+02   0.0000000e+00
   1.1060320e+02   0.0000000e+00
   1.1060698e+02   0.0000000e+00
   1.1061075e+02   0.0000000e+00
   1.1061452e+02   0.0000000e+00
   1.1061829e+02   0.0000000e+00
   1.1062206e+02   0.0000000e+00
   1.1062582e+02   0.0000000e+00
   1.1062958e+02   0.0000000e+00
   1.1063333e+02   0.0000000e+00
   1.1063709e+02   0.0000000e+00
   1.1064083e+02   0.0000000e+00
   1.1064458e+02   0.0000000e+00
   1.1064832e+02   0.0000000e+00
   1.1065206e+02   0.0000000e+00
   1.1065580e+02   0.0000000e+00
   1.1065953e+02   0.0000000e+00
   1.1066326e+02   0.0000000e+00
   1.1066699e+02   0.0000000e+00
   1.1067071e+02   0.0000000e+00
   1.1067443e+02   0.0000000e+00
   1.1067815e+02   0.0000000e+00
   1.1068186e+02   0.0000000e+00
   1.1068557e+02   0.0000000e+00
   1.1068928e+02   0.0000000e+00
   1.1069298e+02   0.0000000e+00
   1.1069668e+02   0.0000000e+00
   1.1070038e+02   0.0000000e+00
   1.1070407e+02   0.0000000e+00
   1.1070776e+02   0.0000000e+00
   1.1071145e+02   0.0000000e+00
   1.1071514e+02   0.0000000e+00
   1.1071882e+02   0.0000000e+00
   1.1072250e+02   0.0000000e+00
   1.1072617e+02   0.0000000e+00
   1.1072985e+02   0.0000000e+00
   1.1073352e+02   0.0000000e+00
   1.1073718e+02   0.0000000e+00
   1.1074085e+02   0.0000000e+00
   1.1074451e+02   0.0000000e+00
   1.1074816e+02   0.0000000e+00
   1.1075182e+02   0.0000000e+00
   1.1075547e+02   0.0000000e+00
   1.1075912e+02   0.0000000e+00
   1.1076276e+02   0.0000000e+00
   1.1076640e+02   0.0000000e+00
   1.1077004e+02   0.0000000e+00
   1.1077368e+02   0.0000000e+00
   1.1077731e+02   0.0000000e+00
   1.1078094e+02   0.0000000e+00
   1.1078457e+02   0.0000000e+00
   1.1078819e+02   0.0000000e+00
   1.1079181e+02   0.0000000e+00
   1.1079543e+02   0.0000000e+00
   1.1079904e+02   0.0000000e+00
   1.1080266e+02   0.0000000e+00
   1.1080626e+02   0.0000000e+00
   1.1080987e+02   0.0000000e+00
   1.1081347e+02   0.0000000e+00
   1.1081707e+02   0.0000000e+00
   1.1082067e+02   0.0000000e+00
   1.1082426e+02   0.0000000e+00
   1.1082785e+02   0.0000000e+00
   1.1083144e+02   0.0000000e+00
   1.1083503e+02   0.0000000e+00
   1.1083861e+02   0.0000000e+00
   1.1084219e+02   0.0000000e+00
   1.1084576e+02   0.0000000e+00
   1.1084934e+02   0.0000000e+00
   1.1085291e+02   0.0000000e+00
   1.1085647e+02   0.0000000e+00
   1.1086004e+02   0.0000000e+00
   1.1086360e+02   0.0000000e+00
   1.1086716e+02   0.0000000e+00
   1.1087071e+02   0.0000000e+00
   1.1087426e+02   0.0000000e+00
   1.1087781e+02   0.0000000e+00
   1.1088136e+02   0.0000000e+00
   1.1088490e+02   0.0000000e+00
   1.1088845e+02   0.0000000e+00
   1.1089198e+02   0.0000000e+00
   1.1089552e+02   0.0000000e+00
   1.1089905e+02   0.0000000e+00
   1.1090258e+02   0.0000000e+00
   1.1090611e+02   0.0000000e+00
   1.1090963e+02   0.0000000e+00
   1.1091315e+02   0.0000000e+00
   1.1091667e+02   0.0000000e+00
   1.1092018e+02   0.0000000e+00
   1.1092370e+02   0.0000000e+00
   1.1092721e+02   0.0000000e+00
   1.1093071e+02   0.0000000e+00
   1.1093422e+02   0.0000000e+00
   1.1093772e+02   0.0000000e+00
   1.1094122e+02   0.0000000e+00
   1.1094471e+02   0.0000000e+00
   1.1094820e+02   0.0000000e+00
   1.1095169e+02   0.0000000e+00
   1.1095518e+02   0.0000000e+00
   1.1095866e+02   0.0000000e+00
   1.1096215e+02   0.0000000e+00
   1.1096562e+02   0.0000000e+00
   1.1096910e+02   0.0000000e+00
   1.1097257e+02   0.0000000e+00
   1.1097604e+02   0.0000000e+00
   1.1097951e+02   0.0000000e+00
   1.1098298e+02   0.0000000e+00
   1.1098644e+02   0.0000000e+00
   1.1098990e+02   0.0000000e+00
   1.1099335e+02   0.0000000e+00
   1.1099681e+02   0.0000000e+00
   1.1100026e+02   0.0000000e+00
   1.1100371e+02   0.0000000e+00
   1.1100715e+02   0.0000000e+00
   1.1101059e+02   0.0000000e+00
   1.1101403e+02   0.0000000e+00
   1.1101747e+02   0.0000000e+00
   1.1102091e+02   0.0000000e+00
   1.1102434e+02   0.0000000e+00
   1.1102777e+02   0.0000000e+00
   1.1103119e+02   0.0000000e+00
   1.1103462e+02   0.0000000e+00
   1.1103804e+02   0.0000000e+00
   1.1104146e+02   0.0000000e+00
   1.1104487e+02   0.0000000e+00
   1.1104828e+02   0.0000000e+00
   1.1105169e+02   0.0000000e+00
   1.1105510e+02   0.0000000e+00
   1.1105851e+02   0.0000000e+00
   1.1106191e+02   0.0000000e+00
   1.1106531e+02   0.0000000e+00
   1.1106871e+02   0.0000000e+00
   1.1107210e+02   0.0000000e+00
   1.1107549e+02   0.0000000e+00
   1.1107888e+02   0.0000000e+00
   1.1108227e+02   0.0000000e+00
   1.1108565e+02   0.0000000e+00
   1.1108903e+02   0.0000000e+00
   1.1109241e+02   0.0000000e+00
   1.1109579e+02   0.0000000e+00
   1.1109916e+02   0.0000000e+00
   1.1110253e+02   0.0000000e+00
   1.1110590e+02   0.0000000e+00
   1.1110926e+02   0.0000000e+00
   1.1111263e+02   0.0000000e+00
   1.1111599e+02   0.0000000e+00
   1.1111934e+02   0.0000000e+00
   1.1112270e+02   0.0000000e+00
   1.1112605e+02   0.0000000e+00
   1.1112940e+02   0.0000000e+00
   1.1113275e+02   0.0000000e+00
   1.1113609e+02   0.0000000e+00
   1.1113943e+02   0.0000000e+00
   1.1114277e+02   0.0000000e+00
   1.1114611e+02   0.0000000e+00
   1.1114944e+02   0.0000000e+00
   1.1115278e+02   0.0000000e+00
   1.1115611e+02   0.0000000e+00
   1.1115943e+02   0.0000000e+00
   1.1116276e+02   0.0000000e+00
   1.1116608e+02   0.0000000e+00
   1.1116940e+02   0.0000000e+00
   1.1117271e+02   0.0000000e+00
   1.1117603e+02   0.0000000e+00
   1.1117934e+02   0.0000000e+00
   1.1118265e+02   0.0000000e+00
   1.1118595e+02   0.0000000e+00
   1.1118926e+02   0.0000000e+00
   1.1119256e+02   0.0000000e+00
   1.1119586e+02   0.0000000e+00
   1.1119915e+02   0.0000000e+00
   1.1120245e+02   0.0000000e+00
   1.1120574e+02   0.0000000e+00
   1.1120903e+02   0.0000000e+00
   1.1121231e+02   0.0000000e+00
   1.1121560e+02   0.0000000e+00
   1.1121888e+02   0.0000000e+00
   1.1122216e+02   0.0000000e+00
   1.1122544e+02   0.0000000e+00
   1.1122871e+02   0.0000000e+00
   1.1123198e+02   0.0000000e+00
   1.1123525e+02   0.0000000e+00
   1.1123852e+02   0.0000000e+00
   1.1124178e+02   0.0000000e+00
   1.1124504e+02   0.0000000e+00
   1.1124830e+02   0.0000000e+00
   1.1125156e+02   0.0000000e+00
   1.1125481e+02   0.0000000e+00
   1.1125806e+02   0.0000000e+00
   1.1126131e+02   0.0000000e+00
   1.1126456e+02   0.0000000e+00
   1.1126781e+02   0.0000000e+00
   1.1127105e+02   0.0000000e+00
   1.1127429e+02   0.0000000e+00
   1.1127753e+02   0.0000000e+00
   1.1128076e+02   0.0000000e+00
   1.1128399e+02   0.0000000e+00
   1.1128722e+02   0.0000000e+00
   1.1129045e+02   0.0000000e+00
   1.1129368e+02   0.0000000e+00
   1.1129690e+02   0.0000000e+00
   1.1130012e+02   0.0000000e+00
   1.1130334e+02   0.0000000e+00
   1.1130655e+02   0.0000000e+00
   1.1130977e+02   0.0000000e+00
   1.1131298e+02   0.0000000e+00
   1.1131619e+02   0.0000000e+00
   1.1131939e+02   0.0000000e+00
   1.1132260e+02   0.0000000e+00
   1.1132580e+02   0.0000000e+00
   1.1132900e+02   0.0000000e+00
   1.1133219e+02   0.0000000e+00
   1.1133539e+02   0.0000000e+00
   1.1133858e+02   0.0000000e+00
   1.1134177e+02   0.0000000e+00
   1.1134496e+02   0.0000000e+00
   1.1134814e+02   0.0000000e+00
   1.1135133e+02   0.0000000e+00
   1.1135451e+02   0.0000000e+00
   1.1135769e+02   0.0000000e+00
   1.1136086e+02   0.0000000e+00
   1.1136403e+02   0.0000000e+00
   1.1136721e+02   0.0000000e+00
   1.1137037e+02   0.0000000e+00
   1.1137354e+02   0.0000000e+00
   1.1137671e+02   0.0000000e+00
   1.1137987e+02   0.0000000e+00
   1.1138303e+02   0.0000000e+00
   1.1138618e+02   0.0000000e+00
   1.1138934e+02   0.0000000e+00
   1.1139249e+02   0.0000000e+00
   1.1139564e+02   0.0000000e+00
   1.1139879e+02   0.0000000e+00
   1.1140194e+02   0.0000000e+00
   1.1140508e+02   0.0000000e+00
   1.1140822e+02   0.0000000e+00
   1.1141136e+02   0.0000000e+00
   1.1141450e+02   0.0000000e+00
   1.1141763e+02   0.0000000e+00
   1.1142076e+02   0.0000000e+00
   1.1142389e+02   0.0000000e+00
   1.1142702e+02   0.0000000e+00
   1.1143015e+02   0.0000000e+00
   1.1143327e+02   0.0000000e+00
   1.1143639e+02   0.0000000e+00
   1.1143951e+02   0.0000000e+00
   1.1144263e+02   0.0000000e+00
   1.1144574e+02   0.0000000e+00
   1.1144885e+02   0.0000000e+00
   1.1145196e+02   0.0000000e+00
   1.1145507e+02   0.0000000e+00
   1.1145818e+02   0.0000000e+00
   1.1146128e+02   0.0000000e+00
   1.1146438e+02   0.0000000e+00
   1.1146748e+02   0.0000000e+00
   1.1147058e+02   0.0000000e+00
   1.1147367e+02   0.0000000e+00
   1.1147676e+02   0.0000000e+00
   1.1147985e+02   0.0000000e+00
   1.1148294e+02   0.0000000e+00
   1.1148603e+02   0.0000000e+00
   1.1148911e+02   0.0000000e+00
   1.1149219e+02   0.0000000e+00
   1.1149527e+02   0.0000000e+00
   1.1149835e+02   0.0000000e+00
   1.1150142e+02   0.0000000e+00
   1.1150449e+02   0.0000000e+00
   1.1150756e+02   0.0000000e+00
   1.1151063e+02   0.0000000e+00
   1.1151370e+02   0.0000000e+00
   1.1151676e+02   0.0000000e+00
   1.1151982e+02   0.0000000e+00
   1.1152288e+02   0.0000000e+00
   1.1152594e+02   0.0000000e+00
   1.1152900e+02   0.0000000e+00
   1.1153205e+02   0.0000000e+00
   1.1153510e+02   0.0000000e+00
   1.1153815e+02   0.0000000e+00
   1.1154120e+02   0.0000000e+00
   1.1154424e+02   0.0000000e+00
   1.1154728e+02   0.0000000e+00
   1.1155032e+02   0.0000000e+00
   1.1155336e+02   0.0000000e+00
   1.1155640e+02   0.0000000e+00
   1.1155943e+02   0.0000000e+00
   1.1156246e+02   0.0000000e+00
   1.1156549e+02   0.0000000e+00
   1.1156852e+02   0.0000000e+00
   1.1157154e+02   0.0000000e+00
   1.1157457e+02   0.0000000e+00
   1.1157759e+02   0.0000000e+00
   1.1158061e+02   0.0000000e+00
   1.1158362e+02   0.0000000e+00
   1.1158664e+02   0.0000000e+00
   1.1158965e+02   0.0000000e+00
   1.1159266e+02   0.0000000e+00
   1.1159567e+02   0.0000000e+00
   1.1159868e+02   0.0000000e+00
   1.1160168e+02   0.0000000e+00
   1.1160469e+02   0.0000000e+00
   1.1160769e+02   0.0000000e+00
   1.1161068e+02   0.0000000e+00
   1.1161368e+02   0.0000000e+00
   1.1161667e+02   0.0000000e+00
   1.1161967e+02   0.0000000e+00
   1.1162266e+02   0.0000000e+00
   1.1162564e+02   0.0000000e+00
   1.1162863e+02   0.0000000e+00
   1.1163161e+02   0.0000000e+00
   1.1163460e+02   0.0000000e+00
   1.1163758e+02   0.0000000e+00
   1.1164055e+02   0.0000000e+00
   1.1164353e+02   0.0000000e+00
   1.1164650e+02   0.0000000e+00
   1.1164947e+02   0.0000000e+00
   1.1165244e+02   0.0000000e+00
   1.1165541e+02   0.0000000e+00
   1.1165838e+02   0.0000000e+00
   1.1166134e+02   0.0000000e+00
   1.1166430e+02   0.0000000e+00
   1.1166726e+02   0.0000000e+00
   1.1167022e+02   0.0000000e+00
   1.1167317e+02   0.0000000e+00
   1.1167613e+02   0.0000000e+00
   1.1167908e+02   0.0000000e+00
   1.1168203e+02   0.0000000e+00
   1.1168497e+02   0.0000000e+00
   1.1168792e+02   0.0000000e+00
   1.1169086e+02   0.0000000e+00
   1.1169380e+02   0.0000000e+00
   1.1169674e+02   0.0000000e+00
   1.1169968e+02   0.0000000e+00
   1.1170262e+02   0.0000000e+00
   1.1170555e+02   0.0000000e+00
   1.1170848e+02   0.0000000e+00
   1.1171141e+02   0.0000000e+00
   1.1171434e+02   0.0000000e+00
   1.1171726e+02   0.0000000e+00
   1.1172019e+02   0.0000000e+00
   1.1172311e+02   0.0000000e+00
   1.1172603e+02   0.0000000e+00
   1.1172895e+02   0.0000000e+00
   1.1173186e+02   0.0000000e+00
   1.1173478e+02   0.0000000e+00
   1.1173769e+02   0.0000000e+00
   1.1174060e+02   0.0000000e+00
   1.1174351e+02   0.0000000e+00
   1.1174641e+02   0.0000000e+00
   1.1174932e+02   0.0000000e+00
   1.1175222e+02   0.0000000e+00
   1.1175512e+02   0.0000000e+00
   1.1175802e+02   0.0000000e+00
   1.1176091e+02   0.0000000e+00
   1.1176381e+02   0.0000000e+00
   1.1176670e+02   0.0000000e+00
   1.1176959e+02   0.0000000e+00
   1.1177248e+02   0.0000000e+00
   1.1177536e+02   0.0000000e+00
   1.1177825e+02   0.0000000e+00
   1.1178113e+02   0.0000000e+00
   1.1178401e+02   0.0000000e+00
   1.1178689e+02   0.0000000e+00
   1.1178977e+02   0.0000000e+00
   1.1179264e+02   0.0000000e+00
   1.1179552e+02   0.0000000e+00
   1.1179839e+02   0.0000000e+00
   1.1180126e+02   0.0000000e+00
   1.1180413e+02   0.0000000e+00
   1.1180699e+02   0.0000000e+00
   1.1180986e+02   0.0000000e+00
   1.1181272e+02   0.0000000e+00
   1.1181558e+02   0.0000000e+00
   1.1181844e+02   0.0000000e+00
   1.1182129e+02   0.0000000e+00
   1.1182415e+02   0.0000000e+00
   1.1182700e+02   0.0000000e+00
   1.1182985e+02   0.0000000e+00
   1.1183270e+02   0.0000000e+00
   1.1183555e+02   0.0000000e+00
   1.1183839e+02   0.0000000e+00
   1.1184123e+02   0.0000000e+00
   1.1184407e+02   0.0000000e+00
   1.1184691e+02   0.0000000e+00
   1.1184975e+02   0.0000000e+00
   1.1185259e+02   0.0000000e+00
   1.1185542e+02   0.0000000e+00
   1.1185825e+02   0.0000000e+00
   1.1186108e+02   0.0000000e+00
   1.1186391e+02   0.0000000e+00
   1.1186674e+02   0.0000000e+00
   1.1186956e+02   0.0000000e+00
   1.1187239e+02   0.0000000e+00
   1.1187521e+02   0.0000000e+00
   1.1187803e+02   0.0000000e+00
   1.1188084e+02   0.0000000e+00
   1.1188366e+02   0.0000000e+00
   1.1188647e+02   0.0000000e+00
   1.1188928e+02   0.0000000e+00
   1.1189209e+02   0.0000000e+00
   1.1189490e+02   0.0000000e+00
   1.1189771e+02   0.0000000e+00
   1.1190051e+02   0.0000000e+00
   1.1190332e+02   0.0000000e+00
   1.1190612e+02   0.0000000e+00
   1.1190892e+02   0.0000000e+00
   1.1191171e+02   0.0000000e+00
   1.1191451e+02   0.0000000e+00
   1.1191730e+02   0.0000000e+00
   1.1192010e+02   0.0000000e+00
   1.1192289e+02   0.0000000e+00
   1.1192567e+02   0.0000000e+00
   1.1192846e+02   0.0000000e+00
   1.1193125e+02   0.0000000e+00
   1.1193403e+02   0.0000000e+00
   1.1193681e+02   0.0000000e+00
   1.1193959e+02   0.0000000e+00
   1.1194237e+02   0.0000000e+00
   1.1194514e+02   0.0000000e+00
   1.1194792e+02   0.0000000e+00
   1.1195069e+02   0.0000000e+00
   1.1195346e+02   0.0000000e+00
   1.1195623e+02   0.0000000e+00
   1.1195900e+02   0.0000000e+00
   1.1196176e+02   0.0000000e+00
   1.1196453e+02   0.0000000e+00
   1.1196729e+02   0.0000000e+00
   1.1197005e+02   0.0000000e+00
   1.1197281e+02   0.0000000e+00
   1.1197556e+02   0.0000000e+00
   1.1197832e+02   0.0000000e+00
   1.1198107e+02   0.0000000e+00
   1.1198382e+02   0.0000000e+00
   1.1198657e+02   0.0000000e+00
   1.1198932e+02   0.0000000e+00
   1.1199206e+02   0.0000000e+00
   1.1199481e+02   0.0000000e+00
   1.1199755e+02   0.0000000e+00
   1.1200029e+02   0.0000000e+00
   1.1200303e+02   0.0000000e+00
   1.1200577e+02   0.0000000e+00
   1.1200850e+02   0.0000000e+00
   1.1201124e+02   0.0000000e+00
   1.1201397e+02   0.0000000e+00
   1.1201670e+02   0.0000000e+00
   1.1201943e+02   0.0000000e+00
   1.1202216e+02   0.0000000e+00
   1.1202488e+02   0.0000000e+00
   1.1202761e+02   0.0000000e+00
   1.1203033e+02   0.0000000e+00
   1.1203305e+02   0.0000000e+00
   1.1203577e+02   0.0000000e+00
   1.1203848e+02   0.0000000e+00
   1.1204120e+02   0.0000000e+00
   1.1204391e+02   0.0000000e+00
   1.1204663e+02   0.0000000e+00
   1.1204934e+02   0.0000000e+00
   1.1205204e+02   0.0000000e+00
   1.1205475e+02   0.0000000e+00
   1.1205746e+02   0.0000000e+00
   1.1206016e+02   0.0000000e+00
   1.1206286e+02   0.0000000e+00
   1.1206556e+02   0.0000000e+00
   1.1206826e+02   0.0000000e+00
   1.1207096e+02   0.0000000e+00
   1.1207365e+02   0.0000000e+00
   1.1207634e+02   0.0000000e+00
   1.1207904e+02   0.0000000e+00
   1.1208173e+02   0.0000000e+00
   1.1208441e+02   0.0000000e+00
   1.1208710e+02   0.0000000e+00
   1.1208979e+02   0.0000000e+00
   1.1209247e+02   0.0000000e+00
   1.1209515e+02   0.0000000e+00
   1.1209783e+02   0.0000000e+00
   1.1210051e+02   0.0000000e+00
   1.1210319e+02   0.0000000e+00
   1.1210586e+02   0.0000000e+00
   1.1210853e+02   0.0000000e+00
   1.1211121e+02   0.0000000e+00
   1.1211388e+02   0.0000000e+00
   1.1211654e+02   0.0000000e+00
   1.1211921e+02   0.0000000e+00
   1.1212188e+02   0.0000000e+00
   1.1212454e+02   0.0000000e+00
   1.1212720e+02   0.0000000e+00
   1.1212986e+02   0.0000000e+00
   1.1213252e+02   0.0000000e+00
   1.1213518e+02   0.0000000e+00
   1.1213783e+02   0.0000000e+00
   1.1214049e+02   0.0000000e+00
   1.1214314e+02   0.0000000e+00
   1.1214579e+02   0.0000000e+00
   1.1214844e+02   0.0000000e+00
   1.1215109e+02   0.0000000e+00
   1.1215373e+02   0.0000000e+00
   1.1215638e+02   0.0000000e+00
   1.1215902e+02   0.0000000e+00
   1.1216166e+02   0.0000000e+00
   1.1216430e+02   0.0000000e+00
   1.1216694e+02   0.0000000e+00
   1.1216957e+02   0.0000000e+00
   1.1217221e+02   0.0000000e+00
   1.1217484e+02   0.0000000e+00
   1.1217747e+02   0.0000000e+00
   1.1218010e+02   0.0000000e+00
   1.1218273e+02   0.0000000e+00
   1.1218536e+02   0.0000000e+00
   1.1218798e+02   0.0000000e+00
   1.1219060e+02   0.0000000e+00
   1.1219323e+02   0.0000000e+00
   1.1219585e+02   0.0000000e+00
   1.1219846e+02   0.0000000e+00
   1.1220108e+02   0.0000000e+00
   1.1220370e+02   0.0000000e+00
   1.1220631e+02   0.0000000e+00
   1.1220892e+02   0.0000000e+00
   1.1221153e+02   0.0000000e+00
   1.1221414e+02   0.0000000e+00
   1.1221675e+02   0.0000000e+00
   1.1221936e+02   0.0000000e+00
   1.1222196e+02   0.0000000e+00
   1.1222456e+02   0.0000000e+00
   1.1222716e+02   0.0000000e+00
   1.1222976e+02   0.0000000e+00
   1.1223236e+02   0.0000000e+00
   1.1223496e+02   0.0000000e+00
   1.1223755e+02   0.0000000e+00
   1.1224015e+02   0.0000000e+00
   1.1224274e+02   0.0000000e+00
   1.1224533e+02   0.0000000e+00
   1.1224792e+02   0.0000000e+00
   1.1225051e+02   0.0000000e+00
   1.1225309e+02   0.0000000e+00
   1.1225568e+02   0.0000000e+00
   1.1225826e+02   0.0000000e+00
   1.1226084e+02   0.0000000e+00
   1.1226342e+02   0.0000000e+00
   1.1226600e+02   0.0000000e+00
   1.1226858e+02   0.0000000e+00
   1.1227115e+02   0.0000000e+00
   1.1227372e+02   0.0000000e+00
   1.1227630e+02   0.0000000e+00
   1.1227887e+02   0.0000000e+00
   1.1228144e+02   0.0000000e+00
   1.1228400e+02   0.0000000e+00
   1.1228657e+02   0.0000000e+00
   1.1228913e+02   0.0000000e+00
   1.1229170e+02   0.0000000e+00
   1.1229426e+02   0.0000000e+00
   1.1229682e+02   0.0000000e+00
   1.1229938e+02   0.0000000e+00
   1.1230193e+02   0.0000000e+00
   1.1230449e+02   0.0000000e+00
   1.1230704e+02   0.0000000e+00
   1.1230960e+02   0.0000000e+00
   1.1231215e+02   0.0000000e+00
   1.1231470e+02   0.0000000e+00
   1.1231724e+02   0.0000000e+00
   1.1231979e+02   0.0000000e+00
   1.1232234e+02   0.0000000e+00
   1.1232488e+02   0.0000000e+00
   1.1232742e+02   0.0000000e+00
   1.1232996e+02   0.0000000e+00
   1.1233250e+02   0.0000000e+00
   1.1233504e+02   0.0000000e+00
   1.1233757e+02   0.0000000e+00
   1.1234011e+02   0.0000000e+00
   1.1234264e+02   0.0000000e+00
   1.1234517e+02   0.0000000e+00
   1.1234770e+02   0.0000000e+00
   1.1235023e+02   0.0000000e+00
   1.1235276e+02   0.0000000e+00
   1.1235528e+02   0.0000000e+00
   1.1235781e+02   0.0000000e+00
   1.1236033e+02   0.0000000e+00
   1.1236285e+02   0.0000000e+00
   1.1236537e+02   0.0000000e+00
   1.1236789e+02   0.0000000e+00
   1.1237041e+02   0.0000000e+00
   1.1237292e+02   0.0000000e+00
   1.1237544e+02   0.0000000e+00
   1.1237795e+02   0.0000000e+00
   1.1238046e+02   0.0000000e+00
   1.1238297e+02   0.0000000e+00
   1.1238548e+02   0.0000000e+00
   1.1238799e+02   0.0000000e+00
   1.1239049e+02   0.0000000e+00
   1.1239299e+02   0.0000000e+00
   1.1239550e+02   0.0000000e+00
   1.1239800e+02   0.0000000e+00
   1.1240050e+02   0.0000000e+00
   1.1240300e+02   0.0000000e+00
   1.1240549e+02   0.0000000e+00
   1.1240799e+02   0.0000000e+00
   1.1241048e+02   0.0000000e+00
   1.1241297e+02   0.0000000e+00
   1.1241546e+02   0.0000000e+00
   1.1241795e+02   0.0000000e+00
   1.1242044e+02   0.0000000e+00
   1.1242293e+02   0.0000000e+00
   1.1242541e+02   0.0000000e+00
   1.1242790e+02   0.0000000e+00
   1.1243038e+02   0.0000000e+00
   1.1243286e+02   0.0000000e+00
   1.1243534e+02   0.0000000e+00
   1.1243782e+02   0.0000000e+00
   1.1244030e+02   0.0000000e+00
   1.1244277e+02   0.0000000e+00
   1.1244525e+02   0.0000000e+00
   1.1244772e+02   0.0000000e+00
   1.1245019e+02   0.0000000e+00
   1.1245266e+02   0.0000000e+00
   1.1245513e+02   0.0000000e+00
   1.1245759e+02   0.0000000e+00
   1.1246006e+02   0.0000000e+00
   1.1246252e+02   0.0000000e+00
   1.1246499e+02   0.0000000e+00
   1.1246745e+02   0.0000000e+00
   1.1246991e+02   0.0000000e+00
   1.1247237e+02   0.0000000e+00
   1.1247482e+02   0.0000000e+00
   1.1247728e+02   0.0000000e+00
   1.1247973e+02   0.0000000e+00
   1.1248219e+02   0.0000000e+00
   1.1248464e+02   0.0000000e+00
   1.1248709e+02   0.0000000e+00
   1.1248954e+02   0.0000000e+00
   1.1249198e+02   0.0000000e+00
   1.1249443e+02   0.0000000e+00
   1.1249687e+02   0.0000000e+00
   1.1249932e+02   0.0000000e+00
   1.1250176e+02   0.0000000e+00
   1.1250420e+02   0.0000000e+00
   1.1250664e+02   0.0000000e+00
   1.1250908e+02   0.0000000e+00
   1.1251151e+02   0.0000000e+00
   1.1251395e+02   0.0000000e+00
   1.1251638e+02   0.0000000e+00
   1.1251881e+02   0.0000000e+00
   1.1252125e+02   0.0000000e+00
   1.1252368e+02   0.0000000e+00
   1.1252610e+02   0.0000000e+00
   1.1252853e+02   0.0000000e+00
   1.1253096e+02   0.0000000e+00
   1.1253338e+02   0.0000000e+00
   1.1253580e+02   0.0000000e+00
   1.1253822e+02   0.0000000e+00
   1.1254064e+02   0.0000000e+00
   1.1254306e+02   0.0000000e+00
   1.1254548e+02   0.0000000e+00
   1.1254790e+02   0.0000000e+00
   1.1255031e+02   0.0000000e+00
   1.1255273e+02   0.0000000e+00
   1.1255514e+02   0.0000000e+00
   1.1255755e+02   0.0000000e+00
   1.1255996e+02   0.0000000e+00
   1.1256237e+02   0.0000000e+00
   1.1256477e+02   0.0000000e+00
   1.1256718e+02   0.0000000e+00
   1.1256958e+02   0.0000000e+00
   1.1257198e+02   0.0000000e+00
   1.1257439e+02   0.0000000e+00
   1.1257679e+02   0.0000000e+00
   1.1257918e+02   0.0000000e+00
   1.1258158e+02   0.0000000e+00
   1.1258398e+02   0.0000000e+00
   1.1258637e+02   0.0000000e+00
   1.1258877e+02   0.0000000e+00
   1.1259116e+02   0.0000000e+00
   1.1259355e+02   0.0000000e+00
   1.1259594e+02   0.0000000e+00
   1.1259833e+02   0.0000000e+00
   1.1260071e+02   0.0000000e+00
   1.1260310e+02   0.0000000e+00
   1.1260548e+02   0.0000000e+00
   1.1260787e+02   0.0000000e+00
   1.1261025e+02   0.0000000e+00
   1.1261263e+02   0.0000000e+00
   1.1261501e+02   0.0000000e+00
   1.1261739e+02   0.0000000e+00
   1.1261976e+02   0.0000000e+00
   1.1262214e+02   0.0000000e+00
   1.1262451e+02   0.0000000e+00
   1.1262688e+02   0.0000000e+00
   1.1262925e+02   0.0000000e+00
   1.1263162e+02   0.0000000e+00
   1.1263399e+02   0.0000000e+00
   1.1263636e+02   0.0000000e+00
   1.1263873e+02   0.0000000e+00
   1.1264109e+02   0.0000000e+00
   1.1264346e+02   0.0000000e+00
   1.1264582e+02   0.0000000e+00
   1.1264818e+02   0.0000000e+00
   1.1265054e+02   0.0000000e+00
   1.1265290e+02   0.0000000e+00
   1.1265525e+02   0.0000000e+00
   1.1265761e+02   0.0000000e+00
   1.1265996e+02   0.0000000e+00
   1.1266232e+02   0.0000000e+00
   1.1266467e+02   0.0000000e+00
   1.1266702e+02   0.0000000e+00
   1.1266937e+02   0.0000000e+00
   1.1267172e+02   0.0000000e+00
   1.1267406e+02   0.0000000e+00
   1.1267641e+02   0.0000000e+00
   1.1267875e+02   0.0000000e+00
   1.1268110e+02   0.0000000e+00
   1.1268344e+02   0.0000000e+00
   1.1268578e+02   0.0000000e+00
   1.1268812e+02   0.0000000e+00
   1.1269046e+02   0.0000000e+00
   1.1269279e+02   0.0000000e+00
   1.1269513e+02   0.0000000e+00
   1.1269746e+02   0.0000000e+00
   1.1269980e+02   0.0000000e+00
   1.1270213e+02   0.0000000e+00
   1.1270446e+02   0.0000000e+00
   1.1270679e+02   0.0000000e+00
   1.1270912e+02   0.0000000e+00
   1.1271144e+02   0.0000000e+00
   1.1271377e+02   0.0000000e+00
   1.1271609e+02   0.0000000e+00
   1.1271842e+02   0.0000000e+00
   1.1272074e+02   0.0000000e+00
   1.1272306e+02   0.0000000e+00
   1.1272538e+02   0.0000000e+00
   1.1272770e+02   0.0000000e+00
   1.1273001e+02   0.0000000e+00
   1.1273233e+02   0.0000000e+00
   1.1273464e+02   0.0000000e+00
   1.1273696e+02   0.0000000e+00
   1.1273927e+02   0.0000000e+00
   1.1274158e+02   0.0000000e+00
   1.1274389e+02   0.0000000e+00
   1.1274620e+02   0.0000000e+00
   1.1274850e+02   0.0000000e+00
   1.1275081e+02   0.0000000e+00
   1.1275311e+02   0.0000000e+00
   1.1275542e+02   0.0000000e+00
   1.1275772e+02   0.0000000e+00
   1.1276002e+02   0.0000000e+00
   1.1276232e+02   0.0000000e+00
   1.1276462e+02   0.0000000e+00
   1.1276692e+02   0.0000000e+00
   1.1276921e+02   0.0000000e+00
   1.1277151e+02   0.0000000e+00
   1.1277380e+02   0.0000000e+00
   1.1277609e+02   0.0000000e+00
   1.1277838e+02   0.0000000e+00
   1.1278067e+02   0.0000000e+00
   1.1278296e+02   0.0000000e+00
   1.1278525e+02   0.0000000e+00
   1.1278754e+02   0.0000000e+00
   1.1278982e+02   0.0000000e+00
   1.1279211e+02   0.0000000e+00
   1.1279439e+02   0.0000000e+00
   1.1279667e+02   0.0000000e+00
   1.1279895e+02   0.0000000e+00
   1.1280123e+02   0.0000000e+00
   1.1280351e+02   0.0000000e+00
   1.1280578e+02   0.0000000e+00
   1.1280806e+02   0.0000000e+00
   1.1281033e+02   0.0000000e+00
   1.1281261e+02   0.0000000e+00
   1.1281488e+02   0.0000000e+00
   1.1281715e+02   0.0000000e+00
   1.1281942e+02   0.0000000e+00
   1.1282169e+02   0.0000000e+00
   1.1282396e+02   0.0000000e+00
   1.1282622e+02   0.0000000e+00
   1.1282849e+02   0.0000000e+00
   1.1283075e+02   0.0000000e+00
   1.1283301e+02   0.0000000e+00
   1.1283527e+02   0.0000000e+00
   1.1283753e+02   0.0000000e+00
   1.1283979e+02   0.0000000e+00
   1.1284205e+02   0.0000000e+00
   1.1284431e+02   0.0000000e+00
   1.1284656e+02   0.0000000e+00
   1.1284882e+02   0.0000000e+00
   1.1285107e+02   0.0000000e+00
   1.1285332e+02   0.0000000e+00
   1.1285557e+02   0.0000000e+00
   1.1285782e+02   0.0000000e+00
   1.1286007e+02   0.0000000e+00
   1.1286232e+02   0.0000000e+00
   1.1286456e+02   0.0000000e+00
   1.1286681e+02   0.0000000e+00
   1.1286905e+02   0.0000000e+00
   1.1287130e+02   0.0000000e+00
   1.1287354e+02   0.0000000e+00
   1.1287578e+02   0.0000000e+00
   1.1287802e+02   0.0000000e+00
   1.1288026e+02   0.0000000e+00
   1.1288249e+02   0.0000000e+00
   1.1288473e+02   0.0000000e+00
   1.1288696e+02   0.0000000e+00
   1.1288920e+02   0.0000000e+00
   1.1289143e+02   0.0000000e+00
   1.1289366e+02   0.0000000e+00
   1.1289589e+02   0.0000000e+00
   1.1289812e+02   0.0000000e+00
   1.1290035e+02   0.0000000e+00
   1.1290257e+02   0.0000000e+00
   1.1290480e+02   0.0000000e+00
   1.1290702e+02   0.0000000e+00
   1.1290925e+02   0.0000000e+00
   1.1291147e+02   0.0000000e+00
   1.1291369e+02   0.0000000e+00
   1.1291591e+02   0.0000000e+00
   1.1291813e+02   0.0000000e+00
   1.1292034e+02   0.0000000e+00
   1.1292256e+02   0.0000000e+00
   1.1292478e+02   0.0000000e+00
   1.1292699e+02   0.0000000e+00
   1.1292920e+02   0.0000000e+00
   1.1293141e+02   0.0000000e+00
   1.1293363e+02   0.0000000e+00
   1.1293584e+02   0.0000000e+00
   1.1293804e+02   0.0000000e+00
   1.1294025e+02   0.0000000e+00
   1.1294246e+02   0.0000000e+00
   1.1294466e+02   0.0000000e+00
   1.1294687e+02   0.0000000e+00
   1.1294907e+02   0.0000000e+00
   1.1295127e+02   0.0000000e+00
   1.1295347e+02   0.0000000e+00
   1.1295567e+02   0.0000000e+00
   1.1295787e+02   0.0000000e+00
   1.1296007e+02   0.0000000e+00
   1.1296226e+02   0.0000000e+00
   1.1296446e+02   0.0000000e+00
   1.1296665e+02   0.0000000e+00
   1.1296884e+02   0.0000000e+00
   1.1297104e+02   0.0000000e+00
   1.1297323e+02   0.0000000e+00
   1.1297542e+02   0.0000000e+00
   1.1297761e+02   0.0000000e+00
   1.1297979e+02   0.0000000e+00
   1.1298198e+02   0.0000000e+00
   1.1298416e+02   0.0000000e+00
   1.1298635e+02   0.0000000e+00
   1.1298853e+02   0.0000000e+00
   1.1299071e+02   0.0000000e+00
   1.1299289e+02   0.0000000e+00
   1.1299507e+02   0.0000000e+00
   1.1299725e+02   0.0000000e+00
   1.1299943e+02   0.0000000e+00
   1.1300161e+02   0.0000000e+00
   1.1300378e+02   0.0000000e+00
   1.1300595e+02   0.0000000e+00
   1.1300813e+02   0.0000000e+00
   1.1301030e+02   0.0000000e+00
   1.1301247e+02   0.0000000e+00
   1.1301464e+02   0.0000000e+00
   1.1301681e+02   0.0000000e+00
   1.1301898e+02   0.0000000e+00
   1.1302114e+02   0.0000000e+00
   1.1302331e+02   0.0000000e+00
   1.1302547e+02   0.0000000e+00
   1.1302764e+02   0.0000000e+00
   1.1302980e+02   0.0000000e+00
   1.1303196e+02   0.0000000e+00
   1.1303412e+02   0.0000000e+00
   1.1303628e+02   0.0000000e+00
   1.1303844e+02   0.0000000e+00
   1.1304059e+02   0.0000000e+00
   1.1304275e+02   0.0000000e+00
   1.1304491e+02   0.0000000e+00
   1.1304706e+02   0.0000000e+00
   1.1304921e+02   0.0000000e+00
   1.1305136e+02   0.0000000e+00
   1.1305351e+02   0.0000000e+00
   1.1305566e+02   0.0000000e+00
   1.1305781e+02   0.0000000e+00
   1.1305996e+02   0.0000000e+00
   1.1306211e+02   0.0000000e+00
   1.1306425e+02   0.0000000e+00
   1.1306639e+02   0.0000000e+00
   1.1306854e+02   0.0000000e+00
   1.1307068e+02   0.0000000e+00
   1.1307282e+02   0.0000000e+00
   1.1307496e+02   0.0000000e+00
   1.1307710e+02   0.0000000e+00
   1.1307924e+02   0.0000000e+00
   1.1308137e+02   0.0000000e+00
   1.1308351e+02   0.0000000e+00
   1.1308564e+02   0.0000000e+00
   1.1308778e+02   0.0000000e+00
   1.1308991e+02   0.0000000e+00
   1.1309204e+02   0.0000000e+00
   1.1309417e+02   0.0000000e+00
   1.1309630e+02   0.0000000e+00
   1.1309843e+02   0.0000000e+00
   1.1310056e+02   0.0000000e+00
   1.1310268e+02   0.0000000e+00
   1.1310481e+02   0.0000000e+00
   1.1310693e+02   0.0000000e+00
   1.1310906e+02   0.0000000e+00
   1.1311118e+02   0.0000000e+00
   1.1311330e+02   0.0000000e+00
   1.1311542e+02   0.0000000e+00
   1.1311754e+02   0.0000000e+00
   1.1311966e+02   0.0000000e+00
   1.1312177e+02   0.0000000e+00
   1.1312389e+02   0.0000000e+00
   1.1312600e+02   0.0000000e+00
   1.1312812e+02   0.0000000e+00
   1.1313023e+02   0.0000000e+00
   1.1313234e+02   0.0000000e+00
   1.1313445e+02   0.0000000e+00
   1.1313656e+02   0.0000000e+00
   1.1313867e+02   0.0000000e+00
   1.1314078e+02   0.0000000e+00
   1.1314289e+02   0.0000000e+00
   1.1314499e+02   0.0000000e+00
   1.1314710e+02   0.0000000e+00
   1.1314920e+02   0.0000000e+00
   1.1315130e+02   0.0000000e+00
   1.1315340e+02   0.0000000e+00
   1.1315551e+02   0.0000000e+00
   1.1315760e+02   0.0000000e+00
   1.1315970e+02   0.0000000e+00
   1.1316180e+02   0.0000000e+00
   1.1316390e+02   0.0000000e+00
   1.1316599e+02   0.0000000e+00
   1.1316809e+02   0.0000000e+00
   1.1317018e+02   0.0000000e+00
   1.1317227e+02   0.0000000e+00
   1.1317436e+02   0.0000000e+00
   1.1317646e+02   0.0000000e+00
   1.1317854e+02   0.0000000e+00
   1.1318063e+02   0.0000000e+00
   1.1318272e+02   0.0000000e+00
   1.1318481e+02   0.0000000e+00
   1.1318689e+02   0.0000000e+00
   1.1318898e+02   0.0000000e+00
   1.1319106e+02   0.0000000e+00
   1.1319314e+02   0.0000000e+00
   1.1319522e+02   0.0000000e+00
   1.1319730e+02   0.0000000e+00
   1.1319938e+02   0.0000000e+00
   1.1320146e+02   0.0000000e+00
   1.1320354e+02   0.0000000e+00
   1.1320562e+02   0.0000000e+00
   1.1320769e+02   0.0000000e+00
   1.1320977e+02   0.0000000e+00
   1.1321184e+02   0.0000000e+00
   1.1321391e+02   0.0000000e+00
   1.1321598e+02   0.0000000e+00
   1.1321805e+02   0.0000000e+00
   1.1322012e+02   0.0000000e+00
   1.1322219e+02   0.0000000e+00
   1.1322426e+02   0.0000000e+00
   1.1322633e+02   0.0000000e+00
   1.1322839e+02   0.0000000e+00
   1.1323046e+02   0.0000000e+00
   1.1323252e+02   0.0000000e+00
   1.1323458e+02   0.0000000e+00
   1.1323665e+02   0.0000000e+00
   1.1323871e+02   0.0000000e+00
   1.1324077e+02   0.0000000e+00
   1.1324282e+02   0.0000000e+00
   1.1324488e+02   0.0000000e+00
   1.1324694e+02   0.0000000e+00
   1.1324899e+02   0.0000000e+00
   1.1325105e+02   0.0000000e+00
   1.1325310e+02   0.0000000e+00
   1.1325516e+02   0.0000000e+00
   1.1325721e+02   0.0000000e+00
   1.1325926e+02   0.0000000e+00
   1.1326131e+02   0.0000000e+00
   1.1326336e+02   0.0000000e+00
   1.1326541e+02   0.0000000e+00
   1.1326745e+02   0.0000000e+00
   1.1326950e+02   0.0000000e+00
   1.1327155e+02   0.0000000e+00
   1.1327359e+02   0.0000000e+00
   1.1327563e+02   0.0000000e+00
   1.1327767e+02   0.0000000e+00
   1.1327972e+02   0.0000000e+00
   1.1328176e+02   0.0000000e+00
   1.1328380e+02   0.0000000e+00
   1.1328583e+02   0.0000000e+00
   1.1328787e+02   0.0000000e+00
   1.1328991e+02   0.0000000e+00
   1.1329194e+02   0.0000000e+00
   1.1329398e+02   0.0000000e+00
   1.1329601e+02   0.0000000e+00
   1.1329805e+02   0.0000000e+00
   1.1330008e+02   0.0000000e+00
   1.1330211e+02   0.0000000e+00
   1.1330414e+02   0.0000000e+00
   1.1330617e+02   0.0000000e+00
   1.1330819e+02   0.0000000e+00
   1.1331022e+02   0.0000000e+00
   1.1331225e+02   0.0000000e+00
   1.1331427e+02   0.0000000e+00
   1.1331630e+02   0.0000000e+00
   1.1331832e+02   0.0000000e+00
   1.1332034e+02   0.0000000e+00
   1.1332236e+02   0.0000000e+00
   1.1332438e+02   0.0000000e+00
   1.1332640e+02   0.0000000e+00
   1.1332842e+02   0.0000000e+00
   1.1333044e+02   0.0000000e+00
   1.1333246e+02   0.0000000e+00
   1.1333447e+02   0.0000000e+00
   1.1333649e+02   0.0000000e+00
   1.1333850e+02   0.0000000e+00
   1.1334051e+02   0.0000000e+00
   1.1334253e+02   0.0000000e+00
   1.1334454e+02   0.0000000e+00
   1.1334655e+02   0.0000000e+00
   1.1334856e+02   0.0000000e+00
   1.1335057e+02   0.0000000e+00
   1.1335257e+02   0.0000000e+00
   1.1335458e+02   0.0000000e+00
   1.1335658e+02   0.0000000e+00
   1.1335859e+02   0.0000000e+00
   1.1336059e+02   0.0000000e+00
   1.1336260e+02   0.0000000e+00
   1.1336460e+02   0.0000000e+00
   1.1336660e+02   0.0000000e+00
   1.1336860e+02   0.0000000e+00
   1.1337060e+02   0.0000000e+00
   1.1337260e+02   0.0000000e+00
   1.1337459e+02   0.0000000e+00
   1.1337659e+02   0.0000000e+00
   1.1337858e+02   0.0000000e+00
   1.1338058e+02   0.0000000e+00
   1.1338257e+02   0.0000000e+00
   1.1338456e+02   0.0000000e+00
   1.1338656e+02   0.0000000e+00
   1.1338855e+02   0.0000000e+00
   1.1339054e+02   0.0000000e+00
   1.1339253e+02   0.0000000e+00
   1.1339451e+02   0.0000000e+00
   1.1339650e+02   0.0000000e+00
   1.1339849e+02   0.0000000e+00
   1.1340047e+02   0.0000000e+00
   1.1340246e+02   0.0000000e+00
   1.1340444e+02   0.0000000e+00
   1.1340642e+02   0.0000000e+00
   1.1340841e+02   0.0000000e+00
   1.1341039e+02   0.0000000e+00
   1.1341237e+02   0.0000000e+00
   1.1341435e+02   0.0000000e+00
   1.1341632e+02   0.0000000e+00
   1.1341830e+02   0.0000000e+00
   1.1342028e+02   0.0000000e+00
   1.1342225e+02   0.0000000e+00
   1.1342423e+02   0.0000000e+00
   1.1342620e+02   0.0000000e+00
   1.1342817e+02   0.0000000e+00
   1.1343014e+02   0.0000000e+00
   1.1343212e+02   0.0000000e+00
   1.1343409e+02   0.0000000e+00
   1.1343606e+02   0.0000000e+00
   1.1343802e+02   0.0000000e+00
   1.1343999e+02   0.0000000e+00
   1.1344196e+02   0.0000000e+00
   1.1344392e+02   0.0000000e+00
   1.1344589e+02   0.0000000e+00
   1.1344785e+02   0.0000000e+00
   1.1344981e+02   0.0000000e+00
   1.1345178e+02   0.0000000e+00
   1.1345374e+02   0.0000000e+00
   1.1345570e+02   0.0000000e+00
   1.1345766e+02   0.0000000e+00
   1.1345962e+02   0.0000000e+00
   1.1346157e+02   0.0000000e+00
   1.1346353e+02   0.0000000e+00
   1.1346549e+02   0.0000000e+00
   1.1346744e+02   0.0000000e+00
   1.1346939e+02   0.0000000e+00
   1.1347135e+02   0.0000000e+00
   1.1347330e+02   0.0000000e+00
   1.1347525e+02   0.0000000e+00
   1.1347720e+02   0.0000000e+00
   1.1347915e+02   0.0000000e+00
   1.1348110e+02   0.0000000e+00
   1.1348305e+02   0.0000000e+00
   1.1348500e+02   0.0000000e+00
   1.1348694e+02   0.0000000e+00
   1.1348889e+02   0.0000000e+00
   1.1349083e+02   0.0000000e+00
   1.1349278e+02   0.0000000e+00
   1.1349472e+02   0.0000000e+00
   1.1349666e+02   0.0000000e+00
   1.1349860e+02   0.0000000e+00
   1.1350054e+02   0.0000000e+00
   1.1350248e+02   0.0000000e+00
   1.1350442e+02   0.0000000e+00
   1.1350636e+02   0.0000000e+00
   1.1350829e+02   0.0000000e+00
   1.1351023e+02   0.0000000e+00
   1.1351216e+02   0.0000000e+00
   1.1351410e+02   0.0000000e+00
   1.1351603e+02   0.0000000e+00
   1.1351796e+02   0.0000000e+00
   1.1351989e+02   0.0000000e+00
   1.1352183e+02   0.0000000e+00
   1.1352375e+02   0.0000000e+00
   1.1352568e+02   0.0000000e+00
   1.1352761e+02   0.0000000e+00
   1.1352954e+02   0.0000000e+00
   1.1353147e+02   0.0000000e+00
   1.1353339e+02   0.0000000e+00
   1.1353532e+02   0.0000000e+00
   1.1353724e+02   0.0000000e+00
   1.1353916e+02   0.0000000e+00
   1.1354108e+02   0.0000000e+00
   1.1354301e+02   0.0000000e+00
   1.1354493e+02   0.0000000e+00
   1.1354685e+02   0.0000000e+00
   1.1354876e+02   0.0000000e+00
   1.1355068e+02   0.0000000e+00
   1.1355260e+02   0.0000000e+00
   1.1355452e+02   0.0000000e+00
   1.1355643e+02   0.0000000e+00
   1.1355834e+02   0.0000000e+00
   1.1356026e+02   0.0000000e+00
   1.1356217e+02   0.0000000e+00
   1.1356408e+02   0.0000000e+00
   1.1356599e+02   0.0000000e+00
   1.1356790e+02   0.0000000e+00
   1.1356981e+02   0.0000000e+00
   1.1357172e+02   0.0000000e+00
   1.1357363e+02   0.0000000e+00
   1.1357554e+02   0.0000000e+00
   1.1357744e+02   0.0000000e+00
   1.1357935e+02   0.0000000e+00
   1.1358125e+02   0.0000000e+00
   1.1358316e+02   0.0000000e+00
   1.1358506e+02   0.0000000e+00
   1.1358696e+02   0.0000000e+00
   1.1358886e+02   0.0000000e+00
   1.1359076e+02   0.0000000e+00
   1.1359266e+02   0.0000000e+00
   1.1359456e+02   0.0000000e+00
   1.1359646e+02   0.0000000e+00
   1.1359835e+02   0.0000000e+00
   1.1360025e+02   0.0000000e+00
   1.1360215e+02   0.0000000e+00
   1.1360404e+02   0.0000000e+00
   1.1360593e+02   0.0000000e+00
   1.1360783e+02   0.0000000e+00
   1.1360972e+02   0.0000000e+00
   1.1361161e+02   0.0000000e+00
   1.1361350e+02   0.0000000e+00
   1.1361539e+02   0.0000000e+00
   1.1361728e+02   0.0000000e+00
   1.1361917e+02   0.0000000e+00
   1.1362105e+02   0.0000000e+00
   1.1362294e+02   0.0000000e+00
   1.1362482e+02   0.0000000e+00
   1.1362671e+02   0.0000000e+00
   1.1362859e+02   0.0000000e+00
   1.1363048e+02   0.0000000e+00
   1.1363236e+02   0.0000000e+00
   1.1363424e+02   0.0000000e+00
   1.1363612e+02   0.0000000e+00
   1.1363800e+02   0.0000000e+00
   1.1363988e+02   0.0000000e+00
   1.1364176e+02   0.0000000e+00
   1.1364363e+02   0.0000000e+00
   1.1364551e+02   0.0000000e+00
   1.1364739e+02   0.0000000e+00
   1.1364926e+02   0.0000000e+00
   1.1365113e+02   0.0000000e+00
   1.1365301e+02   0.0000000e+00
   1.1365488e+02   0.0000000e+00
   1.1365675e+02   0.0000000e+00
   1.1365862e+02   0.0000000e+00
   1.1366049e+02   0.0000000e+00
   1.1366236e+02   0.0000000e+00
   1.1366423e+02   0.0000000e+00
   1.1366610e+02   0.0000000e+00
   1.1366796e+02   0.0000000e+00
   1.1366983e+02   0.0000000e+00
   1.1367169e+02   0.0000000e+00
   1.1367356e+02   0.0000000e+00
   1.1367542e+02   0.0000000e+00
   1.1367729e+02   0.0000000e+00
   1.1367915e+02   0.0000000e+00
   1.1368101e+02   0.0000000e+00
   1.1368287e+02   0.0000000e+00
   1.1368473e+02   0.0000000e+00
   1.1368659e+02   0.0000000e+00
   1.1368845e+02   0.0000000e+00
   1.1369030e+02   0.0000000e+00
   1.1369216e+02   0.0000000e+00
   1.1369401e+02   0.0000000e+00
   1.1369587e+02   0.0000000e+00
   1.1369772e+02   0.0000000e+00
   1.1369958e+02   0.0000000e+00
   1.1370143e+02   0.0000000e+00
   1.1370328e+02   0.0000000e+00
   1.1370513e+02   0.0000000e+00
   1.1370698e+02   0.0000000e+00
   1.1370883e+02   0.0000000e+00
   1.1371068e+02   0.0000000e+00
   1.1371253e+02   0.0000000e+00
   1.1371437e+02   0.0000000e+00
   1.1371622e+02   0.0000000e+00
   1.1371806e+02   0.0000000e+00
   1.1371991e+02   0.0000000e+00
   1.1372175e+02   0.0000000e+00
   1.1372360e+02   0.0000000e+00
   1.1372544e+02   0.0000000e+00
   1.1372728e+02   0.0000000e+00
   1.1372912e+02   0.0000000e+00
   1.1373096e+02   0.0000000e+00
   1.1373280e+02   0.0000000e+00
   1.1373464e+02   0.0000000e+00
   1.1373647e+02   0.0000000e+00
   1.1373831e+02   0.0000000e+00
   1.1374015e+02   0.0000000e+00
   1.1374198e+02   0.0000000e+00
   1.1374382e+02   0.0000000e+00
   1.1374565e+02   0.0000000e+00
   1.1374748e+02   0.0000000e+00
   1.1374932e+02   0.0000000e+00
   1.1375115e+02   0.0000000e+00
   1.1375298e+02   0.0000000e+00
   1.1375481e+02   0.0000000e+00
   1.1375664e+02   0.0000000e+00
   1.1375846e+02   0.0000000e+00
   1.1376029e+02   0.0000000e+00
   1.1376212e+02   0.0000000e+00
   1.1376394e+02   0.0000000e+00
   1.1376577e+02   0.0000000e+00
   1.1376759e+02   0.0000000e+00
   1.1376942e+02   0.0000000e+00
   1.1377124e+02   0.0000000e+00
   1.1377306e+02   0.0000000e+00
   1.1377488e+02   0.0000000e+00
   1.1377670e+02   0.0000000e+00
   1.1377852e+02   0.0000000e+00
   1.1378034e+02   0.0000000e+00
   1.1378216e+02   0.0000000e+00
   1.1378398e+02   0.0000000e+00
   1.1378580e+02   0.0000000e+00
   1.1378761e+02   0.0000000e+00
   1.1378943e+02   0.0000000e+00
   1.1379124e+02   0.0000000e+00
   1.1379306e+02   0.0000000e+00
   1.1379487e+02   0.0000000e+00
   1.1379668e+02   0.0000000e+00
   1.1379849e+02   0.0000000e+00
   1.1380030e+02   0.0000000e+00
   1.1380211e+02   0.0000000e+00
   1.1380392e+02   0.0000000e+00
   1.1380573e+02   0.0000000e+00
   1.1380754e+02   0.0000000e+00
   1.1380934e+02   0.0000000e+00
   1.1381115e+02   0.0000000e+00
   1.1381296e+02   0.0000000e+00
   1.1381476e+02   0.0000000e+00
   1.1381656e+02   0.0000000e+00
   1.1381837e+02   0.0000000e+00
   1.1382017e+02   0.0000000e+00
   1.1382197e+02   0.0000000e+00
   1.1382377e+02   0.0000000e+00
   1.1382557e+02   0.0000000e+00
   1.1382737e+02   0.0000000e+00
   1.1382917e+02   0.0000000e+00
   1.1383097e+02   0.0000000e+00
   1.1383277e+02   0.0000000e+00
   1.1383456e+02   0.0000000e+00
   1.1383636e+02   0.0000000e+00
   1.1383815e+02   0.0000000e+00
   1.1383995e+02   0.0000000e+00
   1.1384174e+02   0.0000000e+00
   1.1384353e+02   0.0000000e+00
   1.1384533e+02   0.0000000e+00
   1.1384712e+02   0.0000000e+00
   1.1384891e+02   0.0000000e+00
   1.1385070e+02   0.0000000e+00
   1.1385249e+02   0.0000000e+00
   1.1385428e+02   0.0000000e+00
   1.1385606e+02   0.0000000e+00
   1.1385785e+02   0.0000000e+00
   1.1385964e+02   0.0000000e+00
   1.1386142e+02   0.0000000e+00
   1.1386321e+02   0.0000000e+00
   1.1386499e+02   0.0000000e+00
   1.1386677e+02   0.0000000e+00
   1.1386856e+02   0.0000000e+00
   1.1387034e+02   0.0000000e+00
   1.1387212e+02   0.0000000e+00
   1.1387390e+02   0.0000000e+00
   1.1387568e+02   0.0000000e+00
   1.1387746e+02   0.0000000e+00
   1.1387923e+02   0.0000000e+00
   1.1388101e+02   0.0000000e+00
   1.1388279e+02   0.0000000e+00
   1.1388456e+02   0.0000000e+00
   1.1388634e+02   0.0000000e+00
   1.1388811e+02   0.0000000e+00
   1.1388989e+02   0.0000000e+00
   1.1389166e+02   0.0000000e+00
   1.1389343e+02   0.0000000e+00
   1.1389520e+02   0.0000000e+00
   1.1389698e+02   0.0000000e+00
   1.1389875e+02   0.0000000e+00
   1.1390051e+02   0.0000000e+00
   1.1390228e+02   0.0000000e+00
   1.1390405e+02   0.0000000e+00
   1.1390582e+02   0.0000000e+00
   1.1390759e+02   0.0000000e+00
   1.1390935e+02   0.0000000e+00
   1.1391112e+02   0.0000000e+00
   1.1391288e+02   0.0000000e+00
   1.1391464e+02   0.0000000e+00
   1.1391641e+02   0.0000000e+00
   1.1391817e+02   0.0000000e+00
   1.1391993e+02   0.0000000e+00
   1.1392169e+02   0.0000000e+00
   1.1392345e+02   0.0000000e+00
   1.1392521e+02   0.0000000e+00
   1.1392697e+02   0.0000000e+00
   1.1392873e+02   0.0000000e+00
   1.1393048e+02   0.0000000e+00
   1.1393224e+02   0.0000000e+00
   1.1393400e+02   0.0000000e+00
   1.1393575e+02   0.0000000e+00
   1.1393751e+02   0.0000000e+00
   1.1393926e+02   0.0000000e+00
   1.1394101e+02   0.0000000e+00
   1.1394277e+02   0.0000000e+00
   1.1394452e+02   0.0000000e+00
   1.1394627e+02   0.0000000e+00
   1.1394802e+02   0.0000000e+00
   1.1394977e+02   0.0000000e+00
   1.1395152e+02   0.0000000e+00
   1.1395326e+02   0.0000000e+00
   1.1395501e+02   0.0000000e+00
   1.1395676e+02   0.0000000e+00
   1.1395850e+02   0.0000000e+00
   1.1396025e+02   0.0000000e+00
   1.1396199e+02   0.0000000e+00
   1.1396374e+02   0.0000000e+00
   1.1396548e+02   0.0000000e+00
   1.1396722e+02   0.0000000e+00
   1.1396896e+02   0.0000000e+00
   1.1397071e+02   0.0000000e+00
   1.1397245e+02   0.0000000e+00
   1.1397419e+02   0.0000000e+00
   1.1397592e+02   0.0000000e+00
   1.1397766e+02   0.0000000e+00
   1.1397940e+02   0.0000000e+00
   1.1398114e+02   0.0000000e+00
   1.1398287e+02   0.0000000e+00
   1.1398461e+02   0.0000000e+00
   1.1398634e+02   0.0000000e+00
   1.1398808e+02   0.0000000e+00
   1.1398981e+02   0.0000000e+00
   1.1399154e+02   0.0000000e+00
   1.1399328e+02   0.0000000e+00
   1.1399501e+02   0.0000000e+00
   1.1399674e+02   0.0000000e+00
   1.1399847e+02   0.0000000e+00
   1.1400020e+02   0.0000000e+00
   1.1400192e+02   0.0000000e+00
   1.1400365e+02   0.0000000e+00
   1.1400538e+02   0.0000000e+00
   1.1400711e+02   0.0000000e+00
   1.1400883e+02   0.0000000e+00
   1.1401056e+02   0.0000000e+00
   1.1401228e+02   0.0000000e+00
   1.1401401e+02   0.0000000e+00
   1.1401573e+02   0.0000000e+00
   1.1401745e+02   0.0000000e+00
   1.1401917e+02   0.0000000e+00
   1.1402089e+02   0.0000000e+00
   1.1402261e+02   0.0000000e+00
   1.1402433e+02   0.0000000e+00
   1.1402605e+02   0.0000000e+00
   1.1402777e+02   0.0000000e+00
   1.1402949e+02   0.0000000e+00
   1.1403121e+02   0.0000000e+00
   1.1403292e+02   0.0000000e+00
   1.1403464e+02   0.0000000e+00
   1.1403635e+02   0.0000000e+00
   1.1403807e+02   0.0000000e+00
   1.1403978e+02   0.0000000e+00
   1.1404149e+02   0.0000000e+00
   1.1404320e+02   0.0000000e+00
   1.1404492e+02   0.0000000e+00
   1.1404663e+02   0.0000000e+00
   1.1404834e+02   0.0000000e+00
   1.1405005e+02   0.0000000e+00
   1.1405176e+02   0.0000000e+00
   1.1405346e+02   0.0000000e+00
   1.1405517e+02   0.0000000e+00
   1.1405688e+02   0.0000000e+00
   1.1405858e+02   0.0000000e+00
   1.1406029e+02   0.0000000e+00
   1.1406199e+02   0.0000000e+00
   1.1406370e+02   0.0000000e+00
   1.1406540e+02   0.0000000e+00
   1.1406710e+02   0.0000000e+00
   1.1406881e+02   0.0000000e+00
   1.1407051e+02   0.0000000e+00
   1.1407221e+02   0.0000000e+00
   1.1407391e+02   0.0000000e+00
   1.1407561e+02   0.0000000e+00
   1.1407731e+02   0.0000000e+00
   1.1407901e+02   0.0000000e+00
   1.1408070e+02   0.0000000e+00
   1.1408240e+02   0.0000000e+00
   1.1408410e+02   0.0000000e+00
   1.1408579e+02   0.0000000e+00
   1.1408749e+02   0.0000000e+00
   1.1408918e+02   0.0000000e+00
   1.1409087e+02   0.0000000e+00
   1.1409257e+02   0.0000000e+00
   1.1409426e+02   0.0000000e+00
   1.1409595e+02   0.0000000e+00
   1.1409764e+02   0.0000000e+00
   1.1409933e+02   0.0000000e+00
   1.1410102e+02   0.0000000e+00
   1.1410271e+02   0.0000000e+00
   1.1410440e+02   0.0000000e+00
   1.1410609e+02   0.0000000e+00
   1.1410777e+02   0.0000000e+00
   1.1410946e+02   0.0000000e+00
   1.1411114e+02   0.0000000e+00
   1.1411283e+02   0.0000000e+00
   1.1411451e+02   0.0000000e+00
   1.1411620e+02   0.0000000e+00
   1.1411788e+02   0.0000000e+00
   1.1411956e+02   0.0000000e+00
   1.1412124e+02   0.0000000e+00
   1.1412293e+02   0.0000000e+00
   1.1412461e+02   0.0000000e+00
   1.1412629e+02   0.0000000e+00
   1.1412796e+02   0.0000000e+00
   1.1412964e+02   0.0000000e+00
   1.1413132e+02   0.0000000e+00
   1.1413300e+02   0.0000000e+00
   1.1413467e+02   0.0000000e+00
   1.1413635e+02   0.0000000e+00
   1.1413803e+02   0.0000000e+00
   1.1413970e+02   0.0000000e+00
   1.1414137e+02   0.0000000e+00
   1.1414305e+02   0.0000000e+00
   1.1414472e+02   0.0000000e+00
   1.1414639e+02   0.0000000e+00
   1.1414806e+02   0.0000000e+00
   1.1414973e+02   0.0000000e+00
   1.1415140e+02   0.0000000e+00
   1.1415307e+02   0.0000000e+00
   1.1415474e+02   0.0000000e+00
   1.1415641e+02   0.0000000e+00
   1.1415808e+02   0.0000000e+00
   1.1415974e+02   0.0000000e+00
   1.1416141e+02   0.0000000e+00
   1.1416308e+02   0.0000000e+00
   1.1416474e+02   0.0000000e+00
   1.1416641e+02   0.0000000e+00
   1.1416807e+02   0.0000000e+00
   1.1416973e+02   0.0000000e+00
   1.1417139e+02   0.0000000e+00
   1.1417306e+02   0.0000000e+00
   1.1417472e+02   0.0000000e+00
   1.1417638e+02   0.0000000e+00
   1.1417804e+02   0.0000000e+00
   1.1417970e+02   0.0000000e+00
   1.1418135e+02   0.0000000e+00
   1.1418301e+02   0.0000000e+00
   1.1418467e+02   0.0000000e+00
   1.1418633e+02   0.0000000e+00
   1.1418798e+02   0.0000000e+00
   1.1418964e+02   0.0000000e+00
   1.1419129e+02   0.0000000e+00
   1.1419295e+02   0.0000000e+00
   1.1419460e+02   0.0000000e+00
   1.1419625e+02   0.0000000e+00
   1.1419791e+02   0.0000000e+00
   1.1419956e+02   0.0000000e+00
   1.1420121e+02   0.0000000e+00
   1.1420286e+02   0.0000000e+00
   1.1420451e+02   0.0000000e+00
   1.1420616e+02   0.0000000e+00
   1.1420781e+02   0.0000000e+00
   1.1420945e+02   0.0000000e+00
   1.1421110e+02   0.0000000e+00
   1.1421275e+02   0.0000000e+00
   1.1421439e+02   0.0000000e+00
   1.1421604e+02   0.0000000e+00
   1.1421768e+02   0.0000000e+00
   1.1421933e+02   0.0000000e+00
   1.1422097e+02   0.0000000e+00
   1.1422261e+02   0.0000000e+00
   1.1422426e+02   0.0000000e+00
   1.1422590e+02   0.0000000e+00
   1.1422754e+02   0.0000000e+00
   1.1422918e+02   0.0000000e+00
   1.1423082e+02   0.0000000e+00
   1.1423246e+02   0.0000000e+00
   1.1423410e+02   0.0000000e+00
   1.1423574e+02   0.0000000e+00
   1.1423737e+02   0.0000000e+00
   1.1423901e+02   0.0000000e+00
   1.1424065e+02   0.0000000e+00
   1.1424228e+02   0.0000000e+00
   1.1424392e+02   0.0000000e+00
   1.1424555e+02   0.0000000e+00
   1.1424718e+02   0.0000000e+00
   1.1424882e+02   0.0000000e+00
   1.1425045e+02   0.0000000e+00
   1.1425208e+02   0.0000000e+00
   1.1425371e+02   0.0000000e+00
   1.1425534e+02   0.0000000e+00
   1.1425697e+02   0.0000000e+00
   1.1425860e+02   0.0000000e+00
   1.1426023e+02   0.0000000e+00
   1.1426186e+02   0.0000000e+00
   1.1426349e+02   0.0000000e+00
   1.1426511e+02   0.0000000e+00
   1.1426674e+02   0.0000000e+00
   1.1426836e+02   0.0000000e+00
   1.1426999e+02   0.0000000e+00
   1.1427161e+02   0.0000000e+00
   1.1427324e+02   0.0000000e+00
   1.1427486e+02   0.0000000e+00
   1.1427648e+02   0.0000000e+00
   1.1427811e+02   0.0000000e+00
   1.1427973e+02   0.0000000e+00
   1.1428135e+02   0.0000000e+00
   1.1428297e+02   0.0000000e+00
   1.1428459e+02   0.0000000e+00
   1.1428621e+02   0.0000000e+00
   1.1428783e+02   0.0000000e+00
   1.1428944e+02   0.0000000e+00
   1.1429106e+02   0.0000000e+00
   1.1429268e+02   0.0000000e+00
   1.1429429e+02   0.0000000e+00
   1.1429591e+02   0.0000000e+00
   1.1429752e+02   0.0000000e+00
   1.1429914e+02   0.0000000e+00
   1.1430075e+02   0.0000000e+00
   1.1430236e+02   0.0000000e+00
   1.1430398e+02   0.0000000e+00
   1.1430559e+02   0.0000000e+00
   1.1430720e+02   0.0000000e+00
   1.1430881e+02   0.0000000e+00
   1.1431042e+02   0.0000000e+00
   1.1431203e+02   0.0000000e+00
   1.1431364e+02   0.0000000e+00
   1.1431525e+02   0.0000000e+00
   1.1431685e+02   0.0000000e+00
   1.1431846e+02   0.0000000e+00
   1.1432007e+02   0.0000000e+00
   1.1432167e+02   0.0000000e+00
   1.1432328e+02   0.0000000e+00
   1.1432488e+02   0.0000000e+00
   1.1432649e+02   0.0000000e+00
   1.1432809e+02   0.0000000e+00
   1.1432969e+02   0.0000000e+00
   1.1433130e+02   0.0000000e+00
   1.1433290e+02   0.0000000e+00
   1.1433450e+02   0.0000000e+00
   1.1433610e+02   0.0000000e+00
   1.1433770e+02   0.0000000e+00
   1.1433930e+02   0.0000000e+00
   1.1434090e+02   0.0000000e+00
   1.1434249e+02   0.0000000e+00
   1.1434409e+02   0.0000000e+00
   1.1434569e+02   0.0000000e+00
   1.1434729e+02   0.0000000e+00
   1.1434888e+02   0.0000000e+00
   1.1435048e+02   0.0000000e+00
   1.1435207e+02   0.0000000e+00
   1.1435367e+02   0.0000000e+00
   1.1435526e+02   0.0000000e+00
   1.1435685e+02   0.0000000e+00
   1.1435844e+02   0.0000000e+00
   1.1436004e+02   0.0000000e+00
   1.1436163e+02   0.0000000e+00
   1.1436322e+02   0.0000000e+00
   1.1436481e+02   0.0000000e+00
   1.1436640e+02   0.0000000e+00
   1.1436799e+02   0.0000000e+00
   1.1436957e+02   0.0000000e+00
   1.1437116e+02   0.0000000e+00
   1.1437275e+02   0.0000000e+00
   1.1437433e+02   0.0000000e+00
   1.1437592e+02   0.0000000e+00
   1.1437751e+02   0.0000000e+00
   1.1437909e+02   0.0000000e+00
   1.1438067e+02   0.0000000e+00
   1.1438226e+02   0.0000000e+00
   1.1438384e+02   0.0000000e+00
   1.1438542e+02   0.0000000e+00
   1.1438701e+02   0.0000000e+00
   1.1438859e+02   0.0000000e+00
   1.1439017e+02   0.0000000e+00
   1.1439175e+02   0.0000000e+00
   1.1439333e+02   0.0000000e+00
   1.1439491e+02   0.0000000e+00
   1.1439648e+02   0.0000000e+00
   1.1439806e+02   0.0000000e+00
   1.1439964e+02   0.0000000e+00
   1.1440122e+02   0.0000000e+00
   1.1440279e+02   0.0000000e+00
   1.1440437e+02   0.0000000e+00
   1.1440594e+02   0.0000000e+00
   1.1440752e+02   0.0000000e+00
   1.1440909e+02   0.0000000e+00
   1.1441066e+02   0.0000000e+00
   1.1441224e+02   0.0000000e+00
   1.1441381e+02   0.0000000e+00
   1.1441538e+02   0.0000000e+00
   1.1441695e+02   0.0000000e+00
   1.1441852e+02   0.0000000e+00
   1.1442009e+02   0.0000000e+00
   1.1442166e+02   0.0000000e+00
   1.1442323e+02   0.0000000e+00
   1.1442480e+02   0.0000000e+00
   1.1442637e+02   0.0000000e+00
   1.1442793e+02   0.0000000e+00
   1.1442950e+02   0.0000000e+00
   1.1443106e+02   0.0000000e+00
   1.1443263e+02   0.0000000e+00
   1.1443419e+02   0.0000000e+00
   1.1443576e+02   0.0000000e+00
   1.1443732e+02   0.0000000e+00
   1.1443889e+02   0.0000000e+00
   1.1444045e+02   0.0000000e+00
   1.1444201e+02   0.0000000e+00
   1.1444357e+02   0.0000000e+00
   1.1444513e+02   0.0000000e+00
   1.1444669e+02   0.0000000e+00
   1.1444825e+02   0.0000000e+00
   1.1444981e+02   0.0000000e+00
   1.1445137e+02   0.0000000e+00
   1.1445293e+02   0.0000000e+00
   1.1445449e+02   0.0000000e+00
   1.1445604e+02   0.0000000e+00
   1.1445760e+02   0.0000000e+00
   1.1445915e+02   0.0000000e+00
   1.1446071e+02   0.0000000e+00
   1.1446226e+02   0.0000000e+00
   1.1446382e+02   0.0000000e+00
   1.1446537e+02   0.0000000e+00
   1.1446692e+02   0.0000000e+00
   1.1446848e+02   0.0000000e+00
   1.1447003e+02   0.0000000e+00
   1.1447158e+02   0.0000000e+00
   1.1447313e+02   0.0000000e+00
   1.1447468e+02   0.0000000e+00
   1.1447623e+02   0.0000000e+00
   1.1447778e+02   0.0000000e+00
   1.1447933e+02   0.0000000e+00
   1.1448088e+02   0.0000000e+00
   1.1448242e+02   0.0000000e+00
   1.1448397e+02   0.0000000e+00
   1.1448552e+02   0.0000000e+00
   1.1448706e+02   0.0000000e+00
   1.1448861e+02   0.0000000e+00
   1.1449015e+02   0.0000000e+00
   1.1449170e+02   0.0000000e+00
   1.1449324e+02   0.0000000e+00
   1.1449478e+02   0.0000000e+00
   1.1449633e+02   0.0000000e+00
   1.1449787e+02   0.0000000e+00
   1.1449941e+02   0.0000000e+00
   1.1450095e+02   0.0000000e+00
   1.1450249e+02   0.0000000e+00
   1.1450403e+02   0.0000000e+00
   1.1450557e+02   0.0000000e+00
   1.1450711e+02   0.0000000e+00
   1.1450865e+02   0.0000000e+00
   1.1451018e+02   0.0000000e+00
   1.1451172e+02   0.0000000e+00
   1.1451326e+02   0.0000000e+00
   1.1451479e+02   0.0000000e+00
   1.1451633e+02   0.0000000e+00
   1.1451786e+02   0.0000000e+00
   1.1451940e+02   0.0000000e+00
   1.1452093e+02   0.0000000e+00
   1.1452247e+02   0.0000000e+00
   1.1452400e+02   0.0000000e+00
   1.1452553e+02   0.0000000e+00
   1.1452706e+02   0.0000000e+00
   1.1452859e+02   0.0000000e+00
   1.1453012e+02   0.0000000e+00
   1.1453165e+02   0.0000000e+00
   1.1453318e+02   0.0000000e+00
   1.1453471e+02   0.0000000e+00
   1.1453624e+02   0.0000000e+00
   1.1453777e+02   0.0000000e+00
   1.1453930e+02   0.0000000e+00
   1.1454082e+02   0.0000000e+00
   1.1454235e+02   0.0000000e+00
   1.1454387e+02   0.0000000e+00
   1.1454540e+02   0.0000000e+00
   1.1454692e+02   0.0000000e+00
   1.1454845e+02   0.0000000e+00
   1.1454997e+02   0.0000000e+00
   1.1455150e+02   0.0000000e+00
   1.1455302e+02   0.0000000e+00
   1.1455454e+02   0.0000000e+00
   1.1455606e+02   0.0000000e+00
   1.1455758e+02   0.0000000e+00
   1.1455910e+02   0.0000000e+00
   1.1456062e+02   0.0000000e+00
   1.1456214e+02   0.0000000e+00
   1.1456366e+02   0.0000000e+00
   1.1456518e+02   0.0000000e+00
   1.1456670e+02   0.0000000e+00
   1.1456821e+02   0.0000000e+00
   1.1456973e+02   0.0000000e+00
   1.1457125e+02   0.0000000e+00
   1.1457276e+02   0.0000000e+00
   1.1457428e+02   0.0000000e+00
   1.1457579e+02   0.0000000e+00
   1.1457731e+02   0.0000000e+00
   1.1457882e+02   0.0000000e+00
   1.1458033e+02   0.0000000e+00
   1.1458184e+02   0.0000000e+00
   1.1458336e+02   0.0000000e+00
   1.1458487e+02   0.0000000e+00
   1.1458638e+02   0.0000000e+00
   1.1458789e+02   0.0000000e+00
   1.1458940e+02   0.0000000e+00
   1.1459091e+02   0.0000000e+00
   1.1459242e+02   0.0000000e+00
   1.1459392e+02   0.0000000e+00
   1.1459543e+02   0.0000000e+00
   1.1459694e+02   0.0000000e+00
   1.1459845e+02   0.0000000e+00
   1.1459995e+02   0.0000000e+00
   1.1460146e+02   0.0000000e+00
   1.1460296e+02   0.0000000e+00
   1.1460447e+02   0.0000000e+00
   1.1460597e+02   0.0000000e+00
   1.1460748e+02   0.0000000e+00
   1.1460898e+02   0.0000000e+00
   1.1461048e+02   0.0000000e+00
   1.1461198e+02   0.0000000e+00
   1.1461348e+02   0.0000000e+00
   1.1461499e+02   0.0000000e+00
   1.1461649e+02   0.0000000e+00
   1.1461799e+02   0.0000000e+00
   1.1461948e+02   0.0000000e+00
   1.1462098e+02   0.0000000e+00
   1.1462248e+02   0.0000000e+00
   1.1462398e+02   0.0000000e+00
   1.1462548e+02   0.0000000e+00
   1.1462697e+02   0.0000000e+00
   1.1462847e+02   0.0000000e+00
   1.1462997e+02   0.0000000e+00
   1.1463146e+02   0.0000000e+00
   1.1463296e+02   0.0000000e+00
   1.1463445e+02   0.0000000e+00
   1.1463594e+02   0.0000000e+00
   1.1463744e+02   0.0000000e+00
   1.1463893e+02   0.0000000e+00
   1.1464042e+02   0.0000000e+00
   1.1464191e+02   0.0000000e+00
   1.1464340e+02   0.0000000e+00
   1.1464490e+02   0.0000000e+00
   1.1464639e+02   0.0000000e+00
   1.1464788e+02   0.0000000e+00
   1.1464936e+02   0.0000000e+00
   1.1465085e+02   0.0000000e+00
   1.1465234e+02   0.0000000e+00
   1.1465383e+02   0.0000000e+00
   1.1465532e+02   0.0000000e+00
   1.1465680e+02   0.0000000e+00
   1.1465829e+02   0.0000000e+00
   1.1465977e+02   0.0000000e+00
   1.1466126e+02   0.0000000e+00
   1.1466274e+02   0.0000000e+00
   1.1466423e+02   0.0000000e+00
   1.1466571e+02   0.0000000e+00
   1.1466719e+02   0.0000000e+00
   1.1466868e+02   0.0000000e+00
   1.1467016e+02   0.0000000e+00
   1.1467164e+02   0.0000000e+00
   1.1467312e+02   0.0000000e+00
   1.1467460e+02   0.0000000e+00
   1.1467608e+02   0.0000000e+00
   1.1467756e+02   0.0000000e+00
   1.1467904e+02   0.0000000e+00
   1.1468052e+02   0.0000000e+00
   1.1468200e+02   0.0000000e+00
   1.1468347e+02   0.0000000e+00
   1.1468495e+02   0.0000000e+00
   1.1468643e+02   0.0000000e+00
   1.1468790e+02   0.0000000e+00
   1.1468938e+02   0.0000000e+00
   1.1469085e+02   0.0000000e+00
   1.1469233e+02   0.0000000e+00
   1.1469380e+02   0.0000000e+00
   1.1469527e+02   0.0000000e+00
   1.1469675e+02   0.0000000e+00
   1.1469822e+02   0.0000000e+00
   1.1469969e+02   0.0000000e+00
   1.1470116e+02   0.0000000e+00
   1.1470263e+02   0.0000000e+00
   1.1470410e+02   0.0000000e+00
   1.1470557e+02   0.0000000e+00
   1.1470704e+02   0.0000000e+00
   1.1470851e+02   0.0000000e+00
   1.1470998e+02   0.0000000e+00
   1.1471145e+02   0.0000000e+00
   1.1471292e+02   0.0000000e+00
   1.1471438e+02   0.0000000e+00
   1.1471585e+02   0.0000000e+00
   1.1471732e+02   0.0000000e+00
   1.1471878e+02   0.0000000e+00
   1.1472025e+02   0.0000000e+00
   1.1472171e+02   0.0000000e+00
   1.1472318e+02   0.0000000e+00
   1.1472464e+02   0.0000000e+00
   1.1472610e+02   0.0000000e+00
   1.1472756e+02   0.0000000e+00
   1.1472903e+02   0.0000000e+00
   1.1473049e+02   0.0000000e+00
   1.1473195e+02   0.0000000e+00
   1.1473341e+02   0.0000000e+00
   1.1473487e+02   0.0000000e+00
   1.1473633e+02   0.0000000e+00
   1.1473779e+02   0.0000000e+00
   1.1473925e+02   0.0000000e+00
   1.1474071e+02   0.0000000e+00
   1.1474216e+02   0.0000000e+00
   1.1474362e+02   0.0000000e+00
   1.1474508e+02   0.0000000e+00
   1.1474653e+02   0.0000000e+00
   1.1474799e+02   0.0000000e+00
   1.1474944e+02   0.0000000e+00
   1.1475090e+02   0.0000000e+00
   1.1475235e+02   0.0000000e+00
   1.1475381e+02   0.0000000e+00
   1.1475526e+02   0.0000000e+00
   1.1475671e+02   0.0000000e+00
   1.1475816e+02   0.0000000e+00
   1.1475962e+02   0.0000000e+00
   1.1476107e+02   0.0000000e+00
   1.1476252e+02   0.0000000e+00
   1.1476397e+02   0.0000000e+00
   1.1476542e+02   0.0000000e+00
   1.1476687e+02   0.0000000e+00
   1.1476832e+02   0.0000000e+00
   1.1476976e+02   0.0000000e+00
   1.1477121e+02   0.0000000e+00
   1.1477266e+02   0.0000000e+00
   1.1477411e+02   0.0000000e+00
   1.1477555e+02   0.0000000e+00
   1.1477700e+02   0.0000000e+00
   1.1477844e+02   0.0000000e+00
   1.1477989e+02   0.0000000e+00
   1.1478133e+02   0.0000000e+00
   1.1478278e+02   0.0000000e+00
   1.1478422e+02   0.0000000e+00
   1.1478566e+02   0.0000000e+00
   1.1478711e+02   0.0000000e+00
   1.1478855e+02   0.0000000e+00
   1.1478999e+02   0.0000000e+00
   1.1479143e+02   0.0000000e+00
   1.1479287e+02   0.0000000e+00
   1.1479431e+02   0.0000000e+00
   1.1479575e+02   0.0000000e+00
   1.1479719e+02   0.0000000e+00
   1.1479863e+02   0.0000000e+00
   1.1480007e+02   0.0000000e+00
   1.1480151e+02   0.0000000e+00
   1.1480294e+02   0.0000000e+00
   1.1480438e+02   0.0000000e+00
   1.1480582e+02   0.0000000e+00
   1.1480725e+02   0.0000000e+00
   1.1480869e+02   0.0000000e+00
   1.1481012e+02   0.0000000e+00
   1.1481156e+02   0.0000000e+00
   1.1481299e+02   0.0000000e+00
   1.1481443e+02   0.0000000e+00
   1.1481586e+02   0.0000000e+00
   1.1481729e+02   0.0000000e+00
   1.1481872e+02   0.0000000e+00
   1.1482016e+02   0.0000000e+00
   1.1482159e+02   0.0000000e+00
   1.1482302e+02   0.0000000e+00
   1.1482445e+02   0.0000000e+00
   1.1482588e+02   0.0000000e+00
   1.1482731e+02   0.0000000e+00
   1.1482874e+02   0.0000000e+00
   1.1483016e+02   0.0000000e+00
   1.1483159e+02   0.0000000e+00
   1.1483302e+02   0.0000000e+00
   1.1483445e+02   0.0000000e+00
   1.1483587e+02   0.0000000e+00
   1.1483730e+02   0.0000000e+00
   1.1483872e+02   0.0000000e+00
   1.1484015e+02   0.0000000e+00
   1.1484157e+02   0.0000000e+00
   1.1484300e+02   0.0000000e+00
   1.1484442e+02   0.0000000e+00
   1.1484585e+02   0.0000000e+00
   1.1484727e+02   0.0000000e+00
   1.1484869e+02   0.0000000e+00
   1.1485011e+02   0.0000000e+00
   1.1485153e+02   0.0000000e+00
   1.1485295e+02   0.0000000e+00
   1.1485437e+02   0.0000000e+00
   1.1485579e+02   0.0000000e+00
   1.1485721e+02   0.0000000e+00
   1.1485863e+02   0.0000000e+00
   1.1486005e+02   0.0000000e+00
   1.1486147e+02   0.0000000e+00
   1.1486289e+02   0.0000000e+00
   1.1486430e+02   0.0000000e+00
   1.1486572e+02   0.0000000e+00
   1.1486714e+02   0.0000000e+00
   1.1486855e+02   0.0000000e+00
   1.1486997e+02   0.0000000e+00
   1.1487138e+02   0.0000000e+00
   1.1487280e+02   0.0000000e+00
   1.1487421e+02   0.0000000e+00
   1.1487563e+02   0.0000000e+00
   1.1487704e+02   0.0000000e+00
   1.1487845e+02   0.0000000e+00
   1.1487986e+02   0.0000000e+00
   1.1488127e+02   0.0000000e+00
   1.1488269e+02   0.0000000e+00
   1.1488410e+02   0.0000000e+00
   1.1488551e+02   0.0000000e+00
   1.1488692e+02   0.0000000e+00
   1.1488833e+02   0.0000000e+00
   1.1488974e+02   0.0000000e+00
   1.1489114e+02   0.0000000e+00
   1.1489255e+02   0.0000000e+00
   1.1489396e+02   0.0000000e+00
   1.1489537e+02   0.0000000e+00
   1.1489677e+02   0.0000000e+00
   1.1489818e+02   0.0000000e+00
   1.1489958e+02   0.0000000e+00
   1.1490099e+02   0.0000000e+00
   1.1490239e+02   0.0000000e+00
   1.1490380e+02   0.0000000e+00
   1.1490520e+02   0.0000000e+00
   1.1490661e+02   0.0000000e+00
   1.1490801e+02   0.0000000e+00
   1.1490941e+02   0.0000000e+00
   1.1491081e+02   0.0000000e+00
   1.1491222e+02   0.0000000e+00
   1.1491362e+02   0.0000000e+00
   1.1491502e+02   0.0000000e+00
   1.1491642e+02   0.0000000e+00
   1.1491782e+02   0.0000000e+00
   1.1491922e+02   0.0000000e+00
   1.1492062e+02   0.0000000e+00
   1.1492201e+02   0.0000000e+00
   1.1492341e+02   0.0000000e+00
   1.1492481e+02   0.0000000e+00
   1.1492621e+02   0.0000000e+00
   1.1492760e+02   0.0000000e+00
   1.1492900e+02   0.0000000e+00
   1.1493040e+02   0.0000000e+00
   1.1493179e+02   0.0000000e+00
   1.1493319e+02   0.0000000e+00
   1.1493458e+02   0.0000000e+00
   1.1493597e+02   0.0000000e+00
   1.1493737e+02   0.0000000e+00
   1.1493876e+02   0.0000000e+00
   1.1494015e+02   0.0000000e+00
   1.1494155e+02   0.0000000e+00
   1.1494294e+02   0.0000000e+00
   1.1494433e+02   0.0000000e+00
   1.1494572e+02   0.0000000e+00
   1.1494711e+02   0.0000000e+00
   1.1494850e+02   0.0000000e+00
   1.1494989e+02   0.0000000e+00
   1.1495128e+02   0.0000000e+00
   1.1495267e+02   0.0000000e+00
   1.1495406e+02   0.0000000e+00
   1.1495544e+02   0.0000000e+00
   1.1495683e+02   0.0000000e+00
   1.1495822e+02   0.0000000e+00
   1.1495960e+02   0.0000000e+00
   1.1496099e+02   0.0000000e+00
   1.1496238e+02   0.0000000e+00
   1.1496376e+02   0.0000000e+00
   1.1496515e+02   0.0000000e+00
   1.1496653e+02   0.0000000e+00
   1.1496791e+02   0.0000000e+00
   1.1496930e+02   0.0000000e+00
   1.1497068e+02   0.0000000e+00
   1.1497206e+02   0.0000000e+00
   1.1497344e+02   0.0000000e+00
   1.1497483e+02   0.0000000e+00
   1.1497621e+02   0.0000000e+00
   1.1497759e+02   0.0000000e+00
   1.1497897e+02   0.0000000e+00
   1.1498035e+02   0.0000000e+00
   1.1498173e+02   0.0000000e+00
   1.1498311e+02   0.0000000e+00
   1.1498448e+02   0.0000000e+00
   1.1498586e+02   0.0000000e+00
   1.1498724e+02   0.0000000e+00
   1.1498862e+02   0.0000000e+00
   1.1498999e+02   0.0000000e+00
   1.1499137e+02   0.0000000e+00
   1.1499275e+02   0.0000000e+00
   1.1499412e+02   0.0000000e+00
   1.1499550e+02   0.0000000e+00
   1.1499687e+02   0.0000000e+00
   1.1499824e+02   0.0000000e+00
   1.1499962e+02   0.0000000e+00
   1.1500099e+02   0.0000000e+00
   1.1500236e+02   0.0000000e+00
   1.1500374e+02   0.0000000e+00
   1.1500511e+02   0.0000000e+00
   1.1500648e+02   0.0000000e+00
   1.1500785e+02   0.0000000e+00
   1.1500922e+02   0.0000000e+00
   1.1501059e+02   0.0000000e+00
   1.1501196e+02   0.0000000e+00
   1.1501333e+02   0.0000000e+00
   1.1501470e+02   0.0000000e+00
   1.1501607e+02   0.0000000e+00
   1.1501744e+02   0.0000000e+00
   1.1501880e+02   0.0000000e+00
   1.1502017e+02   0.0000000e+00
   1.1502154e+02   0.0000000e+00
   1.1502291e+02   0.0000000e+00
   1.1502427e+02   0.0000000e+00
   1.1502564e+02   0.0000000e+00
   1.1502700e+02   0.0000000e+00
   1.1502837e+02   0.0000000e+00
   1.1502973e+02   0.0000000e+00
   1.1503109e+02   0.0000000e+00
   1.1503246e+02   0.0000000e+00
   1.1503382e+02   0.0000000e+00
   1.1503518e+02   0.0000000e+00
   1.1503655e+02   0.0000000e+00
   1.1503791e+02   0.0000000e+00
   1.1503927e+02   0.0000000e+00
   1.1504063e+02   0.0000000e+00
   1.1504199e+02   0.0000000e+00
   1.1504335e+02   0.0000000e+00
   1.1504471e+02   0.0000000e+00
   1.1504607e+02   0.0000000e+00
   1.1504743e+02   0.0000000e+00
   1.1504878e+02   0.0000000e+00
   1.1505014e+02   0.0000000e+00
   1.1505150e+02   0.0000000e+00
   1.1505286e+02   0.0000000e+00
   1.1505421e+02   0.0000000e+00
   1.1505557e+02   0.0000000e+00
   1.1505693e+02   0.0000000e+00
   1.1505828e+02   0.0000000e+00
   1.1505964e+02   0.0000000e+00
   1.1506099e+02   0.0000000e+00
   1.1506234e+02   0.0000000e+00
   1.1506370e+02   0.0000000e+00
   1.1506505e+02   0.0000000e+00
   1.1506640e+02   0.0000000e+00
   1.1506776e+02   0.0000000e+00
   1.1506911e+02   0.0000000e+00
   1.1507046e+02   0.0000000e+00
   1.1507181e+02   0.0000000e+00
   1.1507316e+02   0.0000000e+00
   1.1507451e+02   0.0000000e+00
   1.1507586e+02   0.0000000e+00
   1.1507721e+02   0.0000000e+00
   1.1507856e+02   0.0000000e+00
   1.1507991e+02   0.0000000e+00
   1.1508126e+02   0.0000000e+00
   1.1508260e+02   0.0000000e+00
   1.1508395e+02   0.0000000e+00
   1.1508530e+02   0.0000000e+00
   1.1508664e+02   0.0000000e+00
   1.1508799e+02   0.0000000e+00
   1.1508934e+02   0.0000000e+00
   1.1509068e+02   0.0000000e+00
   1.1509203e+02   0.0000000e+00
   1.1509337e+02   0.0000000e+00
   1.1509471e+02   0.0000000e+00
   1.1509606e+02   0.0000000e+00
   1.1509740e+02   0.0000000e+00
   1.1509874e+02   0.0000000e+00
   1.1510009e+02   0.0000000e+00
   1.1510143e+02   0.0000000e+00
   1.1510277e+02   0.0000000e+00
   1.1510411e+02   0.0000000e+00
   1.1510545e+02   0.0000000e+00
   1.1510679e+02   0.0000000e+00
   1.1510813e+02   0.0000000e+00
   1.1510947e+02   0.0000000e+00
   1.1511081e+02   0.0000000e+00
   1.1511215e+02   0.0000000e+00
   1.1511349e+02   0.0000000e+00
   1.1511482e+02   0.0000000e+00
   1.1511616e+02   0.0000000e+00
   1.1511750e+02   0.0000000e+00
   1.1511883e+02   0.0000000e+00
   1.1512017e+02   0.0000000e+00
   1.1512151e+02   0.0000000e+00
   1.1512284e+02   0.0000000e+00
   1.1512418e+02   0.0000000e+00
   1.1512551e+02   0.0000000e+00
   1.1512684e+02   0.0000000e+00
   1.1512818e+02   0.0000000e+00
   1.1512951e+02   0.0000000e+00
   1.1513084e+02   0.0000000e+00
   1.1513218e+02   0.0000000e+00
   1.1513351e+02   0.0000000e+00
   1.1513484e+02   0.0000000e+00
   1.1513617e+02   0.0000000e+00
   1.1513750e+02   0.0000000e+00
   1.1513883e+02   0.0000000e+00
   1.1514016e+02   0.0000000e+00
   1.1514149e+02   0.0000000e+00
   1.1514282e+02   0.0000000e+00
   1.1514415e+02   0.0000000e+00
   1.1514548e+02   0.0000000e+00
   1.1514681e+02   0.0000000e+00
   1.1514813e+02   0.0000000e+00
   1.1514946e+02   0.0000000e+00
   1.1515079e+02   0.0000000e+00
   1.1515211e+02   0.0000000e+00
   1.1515344e+02   0.0000000e+00
   1.1515476e+02   0.0000000e+00
   1.1515609e+02   0.0000000e+00
   1.1515741e+02   0.0000000e+00
   1.1515874e+02   0.0000000e+00
   1.1516006e+02   0.0000000e+00
   1.1516139e+02   0.0000000e+00
   1.1516271e+02   0.0000000e+00
   1.1516403e+02   0.0000000e+00
   1.1516535e+02   0.0000000e+00
   1.1516668e+02   0.0000000e+00
   1.1516800e+02   0.0000000e+00
   1.1516932e+02   0.0000000e+00
   1.1517064e+02   0.0000000e+00
   1.1517196e+02   0.0000000e+00
   1.1517328e+02   0.0000000e+00
   1.1517460e+02   0.0000000e+00
   1.1517592e+02   0.0000000e+00
   1.1517724e+02   0.0000000e+00
   1.1517855e+02   0.0000000e+00
   1.1517987e+02   0.0000000e+00
   1.1518119e+02   0.0000000e+00
   1.1518251e+02   0.0000000e+00
   1.1518382e+02   0.0000000e+00
   1.1518514e+02   0.0000000e+00
   1.1518646e+02   0.0000000e+00
   1.1518777e+02   0.0000000e+00
   1.1518909e+02   0.0000000e+00
   1.1519040e+02   0.0000000e+00
   1.1519171e+02   0.0000000e+00
   1.1519303e+02   0.0000000e+00
   1.1519434e+02   0.0000000e+00
   1.1519566e+02   0.0000000e+00
   1.1519697e+02   0.0000000e+00
   1.1519828e+02   0.0000000e+00
   1.1519959e+02   0.0000000e+00
   1.1520090e+02   0.0000000e+00
   1.1520221e+02   0.0000000e+00
   1.1520353e+02   0.0000000e+00
   1.1520484e+02   0.0000000e+00
   1.1520615e+02   0.0000000e+00
   1.1520745e+02   0.0000000e+00
   1.1520876e+02   0.0000000e+00
   1.1521007e+02   0.0000000e+00
   1.1521138e+02   0.0000000e+00
   1.1521269e+02   0.0000000e+00
   1.1521400e+02   0.0000000e+00
   1.1521530e+02   0.0000000e+00
   1.1521661e+02   0.0000000e+00
   1.1521792e+02   0.0000000e+00
   1.1521922e+02   0.0000000e+00
   1.1522053e+02   0.0000000e+00
   1.1522183e+02   0.0000000e+00
   1.1522314e+02   0.0000000e+00
   1.1522444e+02   0.0000000e+00
   1.1522575e+02   0.0000000e+00
   1.1522705e+02   0.0000000e+00
   1.1522835e+02   0.0000000e+00
   1.1522966e+02   0.0000000e+00
   1.1523096e+02   0.0000000e+00
   1.1523226e+02   0.0000000e+00
   1.1523356e+02   0.0000000e+00
   1.1523486e+02   0.0000000e+00
   1.1523616e+02   0.0000000e+00
   1.1523746e+02   0.0000000e+00
   1.1523876e+02   0.0000000e+00
   1.1524006e+02   0.0000000e+00
   1.1524136e+02   0.0000000e+00
   1.1524266e+02   0.0000000e+00
   1.1524396e+02   0.0000000e+00
   1.1524526e+02   0.0000000e+00
   1.1524656e+02   0.0000000e+00
   1.1524785e+02   0.0000000e+00
   1.1524915e+02   0.0000000e+00
   1.1525045e+02   0.0000000e+00
   1.1525174e+02   0.0000000e+00
   1.1525304e+02   0.0000000e+00
   1.1525434e+02   0.0000000e+00
   1.1525563e+02   0.0000000e+00
   1.1525693e+02   0.0000000e+00
   1.1525822e+02   0.0000000e+00
   1.1525951e+02   0.0000000e+00
   1.1526081e+02   0.0000000e+00
   1.1526210e+02   0.0000000e+00
   1.1526339e+02   0.0000000e+00
   1.1526469e+02   0.0000000e+00
   1.1526598e+02   0.0000000e+00
   1.1526727e+02   0.0000000e+00
   1.1526856e+02   0.0000000e+00
   1.1526985e+02   0.0000000e+00
   1.1527114e+02   0.0000000e+00
   1.1527243e+02   0.0000000e+00
   1.1527372e+02   0.0000000e+00
   1.1527501e+02   0.0000000e+00
   1.1527630e+02   0.0000000e+00
   1.1527759e+02   0.0000000e+00
   1.1527888e+02   0.0000000e+00
   1.1528016e+02   0.0000000e+00
   1.1528145e+02   0.0000000e+00
   1.1528274e+02   0.0000000e+00
   1.1528402e+02   0.0000000e+00
   1.1528531e+02   0.0000000e+00
   1.1528660e+02   0.0000000e+00
   1.1528788e+02   0.0000000e+00
   1.1528917e+02   0.0000000e+00
   1.1529045e+02   0.0000000e+00
   1.1529174e+02   0.0000000e+00
   1.1529302e+02   0.0000000e+00
   1.1529430e+02   0.0000000e+00
   1.1529559e+02   0.0000000e+00
   1.1529687e+02   0.0000000e+00
   1.1529815e+02   0.0000000e+00
   1.1529943e+02   0.0000000e+00
   1.1530072e+02   0.0000000e+00
   1.1530200e+02   0.0000000e+00
   1.1530328e+02   0.0000000e+00
   1.1530456e+02   0.0000000e+00
   1.1530584e+02   0.0000000e+00
   1.1530712e+02   0.0000000e+00
   1.1530840e+02   0.0000000e+00
   1.1530968e+02   0.0000000e+00
   1.1531096e+02   0.0000000e+00
   1.1531223e+02   0.0000000e+00
   1.1531351e+02   0.0000000e+00
   1.1531479e+02   0.0000000e+00
   1.1531607e+02   0.0000000e+00
   1.1531734e+02   0.0000000e+00
   1.1531862e+02   0.0000000e+00
   1.1531990e+02   0.0000000e+00
   1.1532117e+02   0.0000000e+00
   1.1532245e+02   0.0000000e+00
   1.1532372e+02   0.0000000e+00
   1.1532500e+02   0.0000000e+00
   1.1532627e+02   0.0000000e+00
   1.1532754e+02   0.0000000e+00
   1.1532882e+02   0.0000000e+00
   1.1533009e+02   0.0000000e+00
   1.1533136e+02   0.0000000e+00
   1.1533264e+02   0.0000000e+00
   1.1533391e+02   0.0000000e+00
   1.1533518e+02   0.0000000e+00
   1.1533645e+02   0.0000000e+00
   1.1533772e+02   0.0000000e+00
   1.1533899e+02   0.0000000e+00
   1.1534026e+02   0.0000000e+00
   1.1534153e+02   0.0000000e+00
   1.1534280e+02   0.0000000e+00
   1.1534407e+02   0.0000000e+00
   1.1534534e+02   0.0000000e+00
   1.1534661e+02   0.0000000e+00
   1.1534787e+02   0.0000000e+00
   1.1534914e+02   0.0000000e+00
   1.1535041e+02   0.0000000e+00
   1.1535167e+02   0.0000000e+00
   1.1535294e+02   0.0000000e+00
   1.1535421e+02   0.0000000e+00
   1.1535547e+02   0.0000000e+00
   1.1535674e+02   0.0000000e+00
   1.1535800e+02   0.0000000e+00
   1.1535927e+02   0.0000000e+00
   1.1536053e+02   0.0000000e+00
   1.1536180e+02   0.0000000e+00
   1.1536306e+02   0.0000000e+00
   1.1536432e+02   0.0000000e+00
   1.1536558e+02   0.0000000e+00
   1.1536685e+02   0.0000000e+00
   1.1536811e+02   0.0000000e+00
   1.1536937e+02   0.0000000e+00
   1.1537063e+02   0.0000000e+00
   1.1537189e+02   0.0000000e+00
   1.1537315e+02   0.0000000e+00
   1.1537441e+02   0.0000000e+00
   1.1537567e+02   0.0000000e+00
   1.1537693e+02   0.0000000e+00
   1.1537819e+02   0.0000000e+00
   1.1537945e+02   0.0000000e+00
   1.1538071e+02   0.0000000e+00
   1.1538197e+02   0.0000000e+00
   1.1538322e+02   0.0000000e+00
   1.1538448e+02   0.0000000e+00
   1.1538574e+02   0.0000000e+00
   1.1538699e+02   0.0000000e+00
   1.1538825e+02   0.0000000e+00
   1.1538951e+02   0.0000000e+00
   1.1539076e+02   0.0000000e+00
   1.1539202e+02   0.0000000e+00
   1.1539327e+02   0.0000000e+00
   1.1539452e+02   0.0000000e+00
   1.1539578e+02   0.0000000e+00
   1.1539703e+02   0.0000000e+00
   1.1539829e+02   0.0000000e+00
   1.1539954e+02   0.0000000e+00
   1.1540079e+02   0.0000000e+00
   1.1540204e+02   0.0000000e+00
   1.1540329e+02   0.0000000e+00
   1.1540455e+02   0.0000000e+00
   1.1540580e+02   0.0000000e+00
   1.1540705e+02   0.0000000e+00
   1.1540830e+02   0.0000000e+00
   1.1540955e+02   0.0000000e+00
   1.1541080e+02   0.0000000e+00
   1.1541205e+02   0.0000000e+00
   1.1541330e+02   0.0000000e+00
   1.1541454e+02   0.0000000e+00
   1.1541579e+02   0.0000000e+00
   1.1541704e+02   0.0000000e+00
   1.1541829e+02   0.0000000e+00
   1.1541953e+02   0.0000000e+00
   1.1542078e+02   0.0000000e+00
   1.1542203e+02   0.0000000e+00
   1.1542327e+02   0.0000000e+00
   1.1542452e+02   0.0000000e+00
   1.1542576e+02   0.0000000e+00
   1.1542701e+02   0.0000000e+00
   1.1542825e+02   0.0000000e+00
   1.1542950e+02   0.0000000e+00
   1.1543074e+02   0.0000000e+00
   1.1543199e+02   0.0000000e+00
   1.1543323e+02   0.0000000e+00
   1.1543447e+02   0.0000000e+00
   1.1543571e+02   0.0000000e+00
   1.1543696e+02   0.0000000e+00
   1.1543820e+02   0.0000000e+00
   1.1543944e+02   0.0000000e+00
   1.1544068e+02   0.0000000e+00
   1.1544192e+02   0.0000000e+00
   1.1544316e+02   0.0000000e+00
   1.1544440e+02   0.0000000e+00
   1.1544564e+02   0.0000000e+00
   1.1544688e+02   0.0000000e+00
   1.1544812e+02   0.0000000e+00
   1.1544936e+02   0.0000000e+00
   1.1545060e+02   0.0000000e+00
   1.1545183e+02   0.0000000e+00
   1.1545307e+02   0.0000000e+00
   1.1545431e+02   0.0000000e+00
   1.1545555e+02   0.0000000e+00
   1.1545678e+02   0.0000000e+00
   1.1545802e+02   0.0000000e+00
   1.1545925e+02   0.0000000e+00
   1.1546049e+02   0.0000000e+00
   1.1546172e+02   0.0000000e+00
   1.1546296e+02   0.0000000e+00
   1.1546419e+02   0.0000000e+00
   1.1546543e+02   0.0000000e+00
   1.1546666e+02   0.0000000e+00
   1.1546789e+02   0.0000000e+00
   1.1546913e+02   0.0000000e+00
   1.1547036e+02   0.0000000e+00
   1.1547159e+02   0.0000000e+00
   1.1547282e+02   0.0000000e+00
   1.1547405e+02   0.0000000e+00
   1.1547529e+02   0.0000000e+00
   1.1547652e+02   0.0000000e+00
   1.1547775e+02   0.0000000e+00
   1.1547898e+02   0.0000000e+00
   1.1548021e+02   0.0000000e+00
   1.1548144e+02   0.0000000e+00
   1.1548267e+02   0.0000000e+00
   1.1548389e+02   0.0000000e+00
   1.1548512e+02   0.0000000e+00
   1.1548635e+02   0.0000000e+00
   1.1548758e+02   0.0000000e+00
   1.1548881e+02   0.0000000e+00
   1.1549003e+02   0.0000000e+00
   1.1549126e+02   0.0000000e+00
   1.1549249e+02   0.0000000e+00
   1.1549371e+02   0.0000000e+00
   1.1549494e+02   0.0000000e+00
   1.1549616e+02   0.0000000e+00
   1.1549739e+02   0.0000000e+00
   1.1549861e+02   0.0000000e+00
   1.1549984e+02   0.0000000e+00
   1.1550106e+02   0.0000000e+00
   1.1550228e+02   0.0000000e+00
   1.1550351e+02   0.0000000e+00
   1.1550473e+02   0.0000000e+00
   1.1550595e+02   0.0000000e+00
   1.1550717e+02   0.0000000e+00
   1.1550840e+02   0.0000000e+00
   1.1550962e+02   0.0000000e+00
   1.1551084e+02   0.0000000e+00
   1.1551206e+02   0.0000000e+00
   1.1551328e+02   0.0000000e+00
   1.1551450e+02   0.0000000e+00
   1.1551572e+02   0.0000000e+00
   1.1551694e+02   0.0000000e+00
   1.1551816e+02   0.0000000e+00
   1.1551938e+02   0.0000000e+00
   1.1552060e+02   0.0000000e+00
   1.1552181e+02   0.0000000e+00
   1.1552303e+02   0.0000000e+00
   1.1552425e+02   0.0000000e+00
   1.1552547e+02   0.0000000e+00
   1.1552668e+02   0.0000000e+00
   1.1552790e+02   0.0000000e+00
   1.1552911e+02   0.0000000e+00
   1.1553033e+02   0.0000000e+00
   1.1553155e+02   0.0000000e+00
   1.1553276e+02   0.0000000e+00
   1.1553398e+02   0.0000000e+00
   1.1553519e+02   0.0000000e+00
   1.1553640e+02   0.0000000e+00
   1.1553762e+02   0.0000000e+00
   1.1553883e+02   0.0000000e+00
   1.1554004e+02   0.0000000e+00
   1.1554126e+02   0.0000000e+00
   1.1554247e+02   0.0000000e+00
   1.1554368e+02   0.0000000e+00
   1.1554489e+02   0.0000000e+00
   1.1554610e+02   0.0000000e+00
   1.1554731e+02   0.0000000e+00
   1.1554852e+02   0.0000000e+00
   1.1554973e+02   0.0000000e+00
   1.1555094e+02   0.0000000e+00
   1.1555215e+02   0.0000000e+00
   1.1555336e+02   0.0000000e+00
   1.1555457e+02   0.0000000e+00
   1.1555578e+02   0.0000000e+00
   1.1555699e+02   0.0000000e+00
   1.1555820e+02   0.0000000e+00
   1.1555940e+02   0.0000000e+00
   1.1556061e+02   0.0000000e+00
   1.1556182e+02   0.0000000e+00
   1.1556303e+02   0.0000000e+00
   1.1556423e+02   0.0000000e+00
   1.1556544e+02   0.0000000e+00
   1.1556664e+02   0.0000000e+00
   1.1556785e+02   0.0000000e+00
   1.1556905e+02   0.0000000e+00
   1.1557026e+02   0.0000000e+00
   1.1557146e+02   0.0000000e+00
   1.1557267e+02   0.0000000e+00
   1.1557387e+02   0.0000000e+00
   1.1557507e+02   0.0000000e+00
   1.1557627e+02   0.0000000e+00
   1.1557748e+02   0.0000000e+00
   1.1557868e+02   0.0000000e+00
   1.1557988e+02   0.0000000e+00
   1.1558108e+02   0.0000000e+00
   1.1558228e+02   0.0000000e+00
   1.1558349e+02   0.0000000e+00
   1.1558469e+02   0.0000000e+00
   1.1558589e+02   0.0000000e+00
   1.1558709e+02   0.0000000e+00
   1.1558829e+02   0.0000000e+00
   1.1558948e+02   0.0000000e+00
   1.1559068e+02   0.0000000e+00
   1.1559188e+02   0.0000000e+00
   1.1559308e+02   0.0000000e+00
   1.1559428e+02   0.0000000e+00
   1.1559548e+02   0.0000000e+00
   1.1559667e+02   0.0000000e+00
   1.1559787e+02   0.0000000e+00
   1.1559907e+02   0.0000000e+00
   1.1560026e+02   0.0000000e+00
   1.1560146e+02   0.0000000e+00
   1.1560265e+02   0.0000000e+00
   1.1560385e+02   0.0000000e+00
   1.1560504e+02   0.0000000e+00
   1.1560624e+02   0.0000000e+00
   1.1560743e+02   0.0000000e+00
   1.1560863e+02   0.0000000e+00
   1.1560982e+02   0.0000000e+00
   1.1561101e+02   0.0000000e+00
   1.1561221e+02   0.0000000e+00
   1.1561340e+02   0.0000000e+00
   1.1561459e+02   0.0000000e+00
   1.1561578e+02   0.0000000e+00
   1.1561698e+02   0.0000000e+00
   1.1561817e+02   0.0000000e+00
   1.1561936e+02   0.0000000e+00
   1.1562055e+02   0.0000000e+00
   1.1562174e+02   0.0000000e+00
   1.1562293e+02   0.0000000e+00
   1.1562412e+02   0.0000000e+00
   1.1562531e+02   0.0000000e+00
   1.1562650e+02   0.0000000e+00
   1.1562769e+02   0.0000000e+00
   1.1562887e+02   0.0000000e+00
   1.1563006e+02   0.0000000e+00
   1.1563125e+02   0.0000000e+00
   1.1563244e+02   0.0000000e+00
   1.1563362e+02   0.0000000e+00
   1.1563481e+02   0.0000000e+00
   1.1563600e+02   0.0000000e+00
   1.1563718e+02   0.0000000e+00
   1.1563837e+02   0.0000000e+00
   1.1563955e+02   0.0000000e+00
   1.1564074e+02   0.0000000e+00
   1.1564192e+02   0.0000000e+00
   1.1564311e+02   0.0000000e+00
   1.1564429e+02   0.0000000e+00
   1.1564548e+02   0.0000000e+00
   1.1564666e+02   0.0000000e+00
   1.1564784e+02   0.0000000e+00
   1.1564903e+02   0.0000000e+00
   1.1565021e+02   0.0000000e+00
   1.1565139e+02   0.0000000e+00
   1.1565257e+02   0.0000000e+00
   1.1565376e+02   0.0000000e+00
   1.1565494e+02   0.0000000e+00
   1.1565612e+02   0.0000000e+00
   1.1565730e+02   0.0000000e+00
   1.1565848e+02   0.0000000e+00
   1.1565966e+02   0.0000000e+00
   1.1566084e+02   0.0000000e+00
   1.1566202e+02   0.0000000e+00
   1.1566320e+02   0.0000000e+00
   1.1566437e+02   0.0000000e+00
   1.1566555e+02   0.0000000e+00
   1.1566673e+02   0.0000000e+00
   1.1566791e+02   0.0000000e+00
   1.1566909e+02   0.0000000e+00
   1.1567026e+02   0.0000000e+00
   1.1567144e+02   0.0000000e+00
   1.1567262e+02   0.0000000e+00
   1.1567379e+02   0.0000000e+00
   1.1567497e+02   0.0000000e+00
   1.1567614e+02   0.0000000e+00
   1.1567732e+02   0.0000000e+00
   1.1567849e+02   0.0000000e+00
   1.1567967e+02   0.0000000e+00
   1.1568084e+02   0.0000000e+00
   1.1568202e+02   0.0000000e+00
   1.1568319e+02   0.0000000e+00
   1.1568436e+02   0.0000000e+00
   1.1568554e+02   0.0000000e+00
   1.1568671e+02   0.0000000e+00
   1.1568788e+02   0.0000000e+00
   1.1568905e+02   0.0000000e+00
   1.1569023e+02   0.0000000e+00
   1.1569140e+02   0.0000000e+00
   1.1569257e+02   0.0000000e+00
   1.1569374e+02   0.0000000e+00
   1.1569491e+02   0.0000000e+00
   1.1569608e+02   0.0000000e+00
   1.1569725e+02   0.0000000e+00
   1.1569842e+02   0.0000000e+00
   1.1569959e+02   0.0000000e+00
   1.1570076e+02   0.0000000e+00
   1.1570193e+02   0.0000000e+00
   1.1570309e+02   0.0000000e+00
   1.1570426e+02   0.0000000e+00
   1.1570543e+02   0.0000000e+00
   1.1570660e+02   0.0000000e+00
   1.1570776e+02   0.0000000e+00
   1.1570893e+02   0.0000000e+00
   1.1571010e+02   0.0000000e+00
   1.1571126e+02   0.0000000e+00
   1.1571243e+02   0.0000000e+00
   1.1571359e+02   0.0000000e+00
   1.1571476e+02   0.0000000e+00
   1.1571592e+02   0.0000000e+00
   1.1571709e+02   0.0000000e+00
   1.1571825e+02   0.0000000e+00
   1.1571942e+02   0.0000000e+00
   1.1572058e+02   0.0000000e+00
   1.1572174e+02   0.0000000e+00
   1.1572291e+02   0.0000000e+00
   1.1572407e+02   0.0000000e+00
   1.1572523e+02   0.0000000e+00
   1.1572639e+02   0.0000000e+00
   1.1572755e+02   0.0000000e+00
   1.1572872e+02   0.0000000e+00
   1.1572988e+02   0.0000000e+00
   1.1573104e+02   0.0000000e+00
   1.1573220e+02   0.0000000e+00
   1.1573336e+02   0.0000000e+00
   1.1573452e+02   0.0000000e+00
   1.1573568e+02   0.0000000e+00
   1.1573684e+02   0.0000000e+00
   1.1573800e+02   0.0000000e+00
   1.1573915e+02   0.0000000e+00
   1.1574031e+02   0.0000000e+00
   1.1574147e+02   0.0000000e+00
   1.1574263e+02   0.0000000e+00
   1.1574379e+02   0.0000000e+00
   1.1574494e+02   0.0000000e+00
   1.1574610e+02   0.0000000e+00
   1.1574726e+02   0.0000000e+00
   1.1574841e+02   0.0000000e+00
   1.1574957e+02   0.0000000e+00
   1.1575072e+02   0.0000000e+00
   1.1575188e+02   0.0000000e+00
   1.1575303e+02   0.0000000e+00
   1.1575419e+02   0.0000000e+00
   1.1575534e+02   0.0000000e+00
   1.1575650e+02   0.0000000e+00
   1.1575765e+02   0.0000000e+00
   1.1575880e+02   0.0000000e+00
   1.1575996e+02   0.0000000e+00
   1.1576111e+02   0.0000000e+00
   1.1576226e+02   0.0000000e+00
   1.1576341e+02   0.0000000e+00
   1.1576457e+02   0.0000000e+00
   1.1576572e+02   0.0000000e+00
   1.1576687e+02   0.0000000e+00
   1.1576802e+02   0.0000000e+00
   1.1576917e+02   0.0000000e+00
   1.1577032e+02   0.0000000e+00
   1.1577147e+02   0.0000000e+00
   1.1577262e+02   0.0000000e+00
   1.1577377e+02   0.0000000e+00
   1.1577492e+02   0.0000000e+00
   1.1577607e+02   0.0000000e+00
   1.1577722e+02   0.0000000e+00
   1.1577836e+02   0.0000000e+00
   1.1577951e+02   0.0000000e+00
   1.1578066e+02   0.0000000e+00
   1.1578181e+02   0.0000000e+00
   1.1578295e+02   0.0000000e+00
   1.1578410e+02   0.0000000e+00
   1.1578525e+02   0.0000000e+00
   1.1578639e+02   0.0000000e+00
   1.1578754e+02   0.0000000e+00
   1.1578868e+02   0.0000000e+00
   1.1578983e+02   0.0000000e+00
   1.1579097e+02   0.0000000e+00
   1.1579212e+02   0.0000000e+00
   1.1579326e+02   0.0000000e+00
   1.1579441e+02   0.0000000e+00
   1.1579555e+02   0.0000000e+00
   1.1579669e+02   0.0000000e+00
   1.1579784e+02   0.0000000e+00
   1.1579898e+02   0.0000000e+00
   1.1580012e+02   0.0000000e+00
   1.1580126e+02   0.0000000e+00
   1.1580241e+02   0.0000000e+00
   1.1580355e+02   0.0000000e+00
   1.1580469e+02   0.0000000e+00
   1.1580583e+02   0.0000000e+00
   1.1580697e+02   0.0000000e+00
   1.1580811e+02   0.0000000e+00
   1.1580925e+02   0.0000000e+00
   1.1581039e+02   0.0000000e+00
   1.1581153e+02   0.0000000e+00
   1.1581267e+02   0.0000000e+00
   1.1581381e+02   0.0000000e+00
   1.1581495e+02   0.0000000e+00
   1.1581608e+02   0.0000000e+00
   1.1581722e+02   0.0000000e+00
   1.1581836e+02   0.0000000e+00
   1.1581950e+02   0.0000000e+00
   1.1582063e+02   0.0000000e+00
   1.1582177e+02   0.0000000e+00
   1.1582291e+02   0.0000000e+00
   1.1582404e+02   0.0000000e+00
   1.1582518e+02   0.0000000e+00
   1.1582631e+02   0.0000000e+00
   1.1582745e+02   0.0000000e+00
   1.1582858e+02   0.0000000e+00
   1.1582972e+02   0.0000000e+00
   1.1583085e+02   0.0000000e+00
   1.1583199e+02   0.0000000e+00
   1.1583312e+02   0.0000000e+00
   1.1583426e+02   0.0000000e+00
   1.1583539e+02   0.0000000e+00
   1.1583652e+02   0.0000000e+00
   1.1583765e+02   0.0000000e+00
   1.1583879e+02   0.0000000e+00
   1.1583992e+02   0.0000000e+00
   1.1584105e+02   0.0000000e+00
   1.1584218e+02   0.0000000e+00
   1.1584331e+02   0.0000000e+00
   1.1584444e+02   0.0000000e+00
   1.1584557e+02   0.0000000e+00
   1.1584670e+02   0.0000000e+00
   1.1584783e+02   0.0000000e+00
   1.1584896e+02   0.0000000e+00
   1.1585009e+02   0.0000000e+00
   1.1585122e+02   0.0000000e+00
   1.1585235e+02   0.0000000e+00
   1.1585348e+02   0.0000000e+00
   1.1585461e+02   0.0000000e+00
   1.1585574e+02   0.0000000e+00
   1.1585686e+02   0.0000000e+00
   1.1585799e+02   0.0000000e+00
   1.1585912e+02   0.0000000e+00
   1.1586024e+02   0.0000000e+00
   1.1586137e+02   0.0000000e+00
   1.1586250e+02   0.0000000e+00
   1.1586362e+02   0.0000000e+00
   1.1586475e+02   0.0000000e+00
   1.1586587e+02   0.0000000e+00
   1.1586700e+02   0.0000000e+00
   1.1586812e+02   0.0000000e+00
   1.1586925e+02   0.0000000e+00
   1.1587037e+02   0.0000000e+00
   1.1587149e+02   0.0000000e+00
   1.1587262e+02   0.0000000e+00
   1.1587374e+02   0.0000000e+00
   1.1587486e+02   0.0000000e+00
   1.1587599e+02   0.0000000e+00
   1.1587711e+02   0.0000000e+00
   1.1587823e+02   0.0000000e+00
   1.1587935e+02   0.0000000e+00
   1.1588047e+02   0.0000000e+00
   1.1588160e+02   0.0000000e+00
   1.1588272e+02   0.0000000e+00
   1.1588384e+02   0.0000000e+00
   1.1588496e+02   0.0000000e+00
   1.1588608e+02   0.0000000e+00
   1.1588720e+02   0.0000000e+00
   1.1588832e+02   0.0000000e+00
   1.1588944e+02   0.0000000e+00
   1.1589056e+02   0.0000000e+00
   1.1589167e+02   0.0000000e+00
   1.1589279e+02   0.0000000e+00
   1.1589391e+02   0.0000000e+00
   1.1589503e+02   0.0000000e+00
   1.1589615e+02   0.0000000e+00
   1.1589726e+02   0.0000000e+00
   1.1589838e+02   0.0000000e+00
   1.1589950e+02   0.0000000e+00
   1.1590061e+02   0.0000000e+00
   1.1590173e+02   0.0000000e+00
   1.1590284e+02   0.0000000e+00
   1.1590396e+02   0.0000000e+00
   1.1590507e+02   0.0000000e+00
   1.1590619e+02   0.0000000e+00
   1.1590730e+02   0.0000000e+00
   1.1590842e+02   0.0000000e+00
   1.1590953e+02   0.0000000e+00
   1.1591065e+02   0.0000000e+00
   1.1591176e+02   0.0000000e+00
   1.1591287e+02   0.0000000e+00
   1.1591399e+02   0.0000000e+00
   1.1591510e+02   0.0000000e+00
   1.1591621e+02   0.0000000e+00
   1.1591732e+02   0.0000000e+00
   1.1591843e+02   0.0000000e+00
   1.1591955e+02   0.0000000e+00
   1.1592066e+02   0.0000000e+00
   1.1592177e+02   0.0000000e+00
   1.1592288e+02   0.0000000e+00
   1.1592399e+02   0.0000000e+00
   1.1592510e+02   0.0000000e+00
   1.1592621e+02   0.0000000e+00
   1.1592732e+02   0.0000000e+00
   1.1592843e+02   0.0000000e+00
   1.1592954e+02   0.0000000e+00
   1.1593064e+02   0.0000000e+00
   1.1593175e+02   0.0000000e+00
   1.1593286e+02   0.0000000e+00
   1.1593397e+02   0.0000000e+00
   1.1593508e+02   0.0000000e+00
   1.1593618e+02   0.0000000e+00
   1.1593729e+02   0.0000000e+00
   1.1593840e+02   0.0000000e+00
   1.1593950e+02   0.0000000e+00
   1.1594061e+02   0.0000000e+00
   1.1594171e+02   0.0000000e+00
   1.1594282e+02   0.0000000e+00
   1.1594393e+02   0.0000000e+00
   1.1594503e+02   0.0000000e+00
   1.1594614e+02   0.0000000e+00
   1.1594724e+02   0.0000000e+00
   1.1594834e+02   0.0000000e+00
   1.1594945e+02   0.0000000e+00
   1.1595055e+02   0.0000000e+00
   1.1595165e+02   0.0000000e+00
   1.1595276e+02   0.0000000e+00
   1.1595386e+02   0.0000000e+00
   1.1595496e+02   0.0000000e+00
   1.1595606e+02   0.0000000e+00
   1.1595717e+02   0.0000000e+00
   1.1595827e+02   0.0000000e+00
   1.1595937e+02   0.0000000e+00
   1.1596047e+02   0.0000000e+00
   1.1596157e+02   0.0000000e+00
   1.1596267e+02   0.0000000e+00
   1.1596377e+02   0.0000000e+00
   1.1596487e+02   0.0000000e+00
   1.1596597e+02   0.0000000e+00
   1.1596707e+02   0.0000000e+00
   1.1596817e+02   0.0000000e+00
   1.1596927e+02   0.0000000e+00
   1.1597037e+02   0.0000000e+00
   1.1597146e+02   0.0000000e+00
   1.1597256e+02   0.0000000e+00
   1.1597366e+02   0.0000000e+00
   1.1597476e+02   0.0000000e+00
   1.1597586e+02   0.0000000e+00
   1.1597695e+02   0.0000000e+00
   1.1597805e+02   0.0000000e+00
   1.1597914e+02   0.0000000e+00
   1.1598024e+02   0.0000000e+00
   1.1598134e+02   0.0000000e+00
   1.1598243e+02   0.0000000e+00
   1.1598353e+02   0.0000000e+00
   1.1598462e+02   0.0000000e+00
   1.1598572e+02   0.0000000e+00
   1.1598681e+02   0.0000000e+00
   1.1598791e+02   0.0000000e+00
   1.1598900e+02   0.0000000e+00
   1.1599009e+02   0.0000000e+00
   1.1599119e+02   0.0000000e+00
   1.1599228e+02   0.0000000e+00
   1.1599337e+02   0.0000000e+00
   1.1599446e+02   0.0000000e+00
   1.1599556e+02   0.0000000e+00
   1.1599665e+02   0.0000000e+00
   1.1599774e+02   0.0000000e+00
   1.1599883e+02   0.0000000e+00
   1.1599992e+02   0.0000000e+00
   1.1600101e+02   0.0000000e+00
   1.1600210e+02   0.0000000e+00
   1.1600319e+02   0.0000000e+00
   1.1600428e+02   0.0000000e+00
   1.1600537e+02   0.0000000e+00
   1.1600646e+02   0.0000000e+00
   1.1600755e+02   0.0000000e+00
   1.1600864e+02   0.0000000e+00
   1.1600973e+02   0.0000000e+00
   1.1601082e+02   0.0000000e+00
   1.1601191e+02   0.0000000e+00
   1.1601299e+02   0.0000000e+00
   1.1601408e+02   0.0000000e+00
   1.1601517e+02   0.0000000e+00
   1.1601625e+02   0.0000000e+00
   1.1601734e+02   0.0000000e+00
   1.1601843e+02   0.0000000e+00
   1.1601951e+02   0.0000000e+00
   1.1602060e+02   0.0000000e+00


==> Rate/rate10.dat <==
   6.6989700e+01   3.0341619e-01
   7.7403627e+01   1.7926008e+00
   8.0211893e+01   2.5002839e+00
   8.1903317e+01   2.9718297e+00
   8.3117539e+01   3.3263113e+00
   8.4065402e+01   3.6105239e+00
   8.4842998e+01   3.8477981e+00
   8.5502284e+01   4.0514742e+00
   8.6074550e+01   4.2299033e+00
   8.6580114e+01   4.3886630e+00
   8.7032914e+01   4.5316641e+00
   8.7442930e+01   4.6617556e+00
   8.7817554e+01   4.7810772e+00
   8.8162413e+01   4.8912769e+00
   8.8481891e+01   4.9936514e+00
   8.8779470e+01   5.0892388e+00
   8.9057959e+01   5.1788835e+00
   8.9319661e+01   5.2632815e+00
   8.9566486e+01   5.3430133e+00
   8.9800034e+01   5.4185678e+00
   9.0021661e+01   5.4903613e+00
   9.0232525e+01   5.5587504e+00
   9.0433623e+01   5.6240436e+00
   9.0625820e+01   5.6865090e+00
   9.0809870e+01   5.7463814e+00
   9.0986437e+01   5.8038676e+00
   9.1156105e+01   5.8591506e+00
   9.1319393e+01   5.9123930e+00
   9.1476763e+01   5.9637401e+00
   9.1628630e+01   6.0133222e+00
   9.1775365e+01   6.0612567e+00
   9.1917304e+01   6.1076496e+00
   9.2054750e+01   6.1525968e+00
   9.2187980e+01   6.1961859e+00
   9.2317244e+01   6.2384965e+00
   9.2442771e+01   6.2796015e+00
   9.2564772e+01   6.3195676e+00
   9.2683439e+01   6.3584564e+00
   9.2798950e+01   6.3963242e+00
   9.2911468e+01   6.4332235e+00
   9.3021144e+01   6.4692025e+00
   9.3128118e+01   6.5043059e+00
   9.3232521e+01   6.5385755e+00
   9.3334473e+01   6.5720498e+00
   9.3434086e+01   6.6047650e+00
   9.3531465e+01   6.6367548e+00
   9.3626709e+01   6.6680506e+00
   9.3719909e+01   6.6986818e+00
   9.3811151e+01   6.7286762e+00
   9.3900515e+01   6.7580597e+00
   9.3988077e+01   6.7868566e+00
   9.4073909e+01   6.8150899e+00
   9.4158077e+01   6.8427813e+00
   9.4240645e+01   6.8699512e+00
   9.4321673e+01   6.8966188e+00
   9.4401216e+01   6.9228024e+00
   9.4479329e+01   6.9485193e+00
   9.4556061e+01   6.9737857e+00
   9.4631461e+01   6.9986172e+00
   9.4705575e+01   7.0230286e+00
   9.4778445e+01   7.0470338e+00
   9.4850112e+01   7.0706460e+00
   9.4920616e+01   7.0938780e+00
   9.4989994e+01   7.1167419e+00
   9.5058280e+01   7.1392490e+00
   9.5125510e+01   7.1614103e+00
   9.5191715e+01   7.1832364e+00
   9.5256925e+01   7.2047372e+00
   9.5321171e+01   7.2259223e+00
   9.5384481e+01   7.2468008e+00
   9.5446880e+01   7.2673814e+00
   9.5508396e+01   7.2876725e+00
   9.5569053e+01   7.3076823e+00
   9.5628874e+01   7.3274182e+00
   9.5687882e+01   7.3468879e+00
   9.5746099e+01   7.3660982e+00
   9.5803547e+01   7.3850562e+00
   9.5860244e+01   7.4037682e+00
   9.5916210e+01   7.4222406e+00
   9.5971465e+01   7.4404795e+00
   9.6026025e+01   7.4584907e+00
   9.6079909e+01   7.4762798e+00
   9.6133132e+01   7.4938523e+00
   9.6185710e+01   7.5112132e+00
   9.6237660e+01   7.5283677e+00
   9.6288996e+01   7.5453207e+00
   9.6339732e+01   7.5620767e+00
   9.6389882e+01   7.5786404e+00
   9.6439459e+01   7.5950160e+00
   9.6488477e+01   7.6112079e+00
   9.6536948e+01   7.6272200e+00
   9.6584884e+01   7.6430564e+00
   9.6632296e+01   7.6587208e+00
   9.6679197e+01   7.6742169e+00
   9.6725596e+01   7.6895484e+00
   9.6771505e+01   7.7047187e+00
   9.6816934e+01   7.7197311e+00
   9.6861892e+01   7.7345889e+00
   9.6906390e+01   7.7492952e+00
   9.6950437e+01   7.7638532e+00
   9.6994041e+01   7.7782657e+00
   9.7037212e+01   7.7925356e+00
   9.7079957e+01   7.8066658e+00
   9.7122287e+01   7.8206589e+00
   9.7164207e+01   7.8345176e+00
   9.7205727e+01   7.8482445e+00
   9.7246854e+01   7.8618419e+00
   9.7287595e+01   7.8753124e+00
   9.7327957e+01   7.8886583e+00
   9.7367948e+01   7.9018819e+00
   9.7407573e+01   7.9149854e+00
   9.7446841e+01   7.9279709e+00
   9.7485756e+01   7.9408405e+00
   9.7524326e+01   7.9535964e+00
   9.7562556e+01   7.9662405e+00
   9.7600453e+01   7.9787747e+00
   9.7638022e+01   7.9912010e+00
   9.7675269e+01   8.0035212e+00
   9.7712199e+01   8.0157370e+00
   9.7748818e+01   8.0278502e+00
   9.7785130e+01   8.0398627e+00
   9.7821141e+01   8.0517759e+00
   9.7856857e+01   8.0635915e+00
   9.7892281e+01   8.0753112e+00
   9.7927418e+01   8.0869364e+00
   9.7962273e+01   8.0984687e+00
   9.7996851e+01   8.1099095e+00
   9.8031156e+01   8.1212603e+00
   9.8065191e+01   8.1325225e+00
   9.8098962e+01   8.1436975e+00
   9.8132473e+01   8.1547866e+00
   9.8165727e+01   8.1657911e+00
   9.8198728e+01   8.1767123e+00
   9.8231481e+01   8.1875514e+00
   9.8263988e+01   8.1983097e+00
   9.8296254e+01   8.2089884e+00
   9.8328281e+01   8.2195886e+00
   9.8360075e+01   8.2301115e+00
   9.8391637e+01   8.2405582e+00
   9.8422971e+01   8.2509298e+00
   9.8454081e+01   8.2612273e+00
   9.8484970e+01   8.2714519e+00
   9.8515641e+01   8.2816046e+00
   9.8546096e+01   8.2916862e+00
   9.8576340e+01   8.3016980e+00
   9.8606374e+01   8.3116407e+00
   9.8636202e+01   8.3215153e+00
   9.8665827e+01   8.3313229e+00
   9.8695251e+01   8.3410642e+00
   9.8724476e+01   8.3507402e+00
   9.8753507e+01   8.3603517e+00
   9.8782345e+01   8.3698996e+00
   9.8810992e+01   8.3793847e+00
   9.8839452e+01   8.3888079e+00
   9.8867726e+01   8.3981699e+00
   9.8895818e+01   8.4074716e+00
   9.8923729e+01   8.4167137e+00
   9.8951462e+01   8.4258969e+00
   9.8979019e+01   8.4350221e+00
   9.9006402e+01   8.4440899e+00
   9.9033613e+01   8.4531011e+00
   9.9060655e+01   8.4620563e+00
   9.9087530e+01   8.4709563e+00
   9.9114240e+01   8.4798017e+00
   9.9140786e+01   8.4885932e+00
   9.9167171e+01   8.4973315e+00
   9.9193396e+01   8.5060172e+00
   9.9219465e+01   8.5146509e+00
   9.9245377e+01   8.5232332e+00
   9.9271136e+01   8.5317648e+00
   9.9296743e+01   8.5402462e+00
   9.9322200e+01   8.5486780e+00
   9.9347509e+01   8.5570609e+00
   9.9372671e+01   8.5653953e+00
   9.9397688e+01   8.5736818e+00
   9.9422562e+01   8.5819211e+00
   9.9447294e+01   8.5901135e+00
   9.9471886e+01   8.5982597e+00
   9.9496339e+01   8.6063601e+00
   9.9520656e+01   8.6144153e+00
   9.9544837e+01   8.6224258e+00
   9.9568885e+01   8.6303921e+00
   9.9592800e+01   8.6383146e+00
   9.9616583e+01   8.6461938e+00
   9.9640238e+01   8.6540303e+00
   9.9663764e+01   8.6618244e+00
   9.9687164e+01   8.6695766e+00
   9.9710438e+01   8.6772874e+00
   9.9733588e+01   8.6849572e+00
   9.9756615e+01   8.6925864e+00
   9.9779521e+01   8.7001755e+00
   9.9802307e+01   8.7077249e+00
   9.9824974e+01   8.7152350e+00
   9.9847523e+01   8.7227062e+00
   9.9869955e+01   8.7301389e+00
   9.9892273e+01   8.7375335e+00
   9.9914476e+01   8.7448904e+00
   9.9936566e+01   8.7522100e+00
   9.9958545e+01   8.7594926e+00
   9.9980413e+01   8.7667387e+00
   1.0000217e+02   8.7739485e+00
   1.0002382e+02   8.7811225e+00
   1.0004536e+02   8.7882610e+00
   1.0006680e+02   8.7953643e+00
   1.0008813e+02   8.8024329e+00
   1.0010936e+02   8.8094669e+00
   1.0013048e+02   8.8164669e+00
   1.0015150e+02   8.8234330e+00
   1.0017242e+02   8.8303657e+00
   1.0019324e+02   8.8372652e+00
   1.0021396e+02   8.8441319e+00
   1.0023458e+02   8.8509660e+00
   1.0025511e+02   8.8577680e+00
   1.0027553e+02   8.8645380e+00
   1.0029587e+02   8.8712764e+00
   1.0031610e+02   8.8779834e+00
   1.0033625e+02   8.8846594e+00
   1.0035630e+02   8.8913047e+00
   1.0037626e+02   8.8979195e+00
   1.0039612e+02   8.9045041e+00
   1.0041590e+02   8.9110588e+00
   1.0043559e+02   8.9175839e+00
   1.0045519e+02   8.9240796e+00
   1.0047470e+02   8.9305461e+00
   1.0049412e+02   8.9369838e+00
   1.0051345e+02   8.9433929e+00
   1.0053271e+02   8.9497737e+00
   1.0055187e+02   8.9561263e+00
   1.0057095e+02   8.9624511e+00
   1.0058995e+02   8.9687483e+00
   1.0060887e+02   8.9750182e+00
   1.0062770e+02   8.9812609e+00
   1.0064645e+02   8.9874767e+00
   1.0066512e+02   8.9936658e+00
   1.0068371e+02   8.9998285e+00
   1.0070223e+02   9.0059650e+00
   1.0072066e+02   9.0120755e+00
   1.0073902e+02   9.0181603e+00
   1.0075729e+02   9.0242194e+00
   1.0077550e+02   9.0302533e+00
   1.0079362e+02   9.0362620e+00
   1.0081167e+02   9.0422457e+00
   1.0082965e+02   9.0482048e+00
   1.0084755e+02   9.0541394e+00
   1.0086538e+02   9.0600496e+00
   1.0088313e+02   9.0659357e+00
   1.0090082e+02   9.0717979e+00
   1.0091843e+02   9.0776364e+00
   1.0093597e+02   9.0834514e+00
   1.0095344e+02   9.0892430e+00
   1.0097084e+02   9.0950114e+00
   1.0098817e+02   9.1007569e+00
   1.0100543e+02   9.1064796e+00
   1.0102262e+02   9.1121797e+00
   1.0103975e+02   9.1178573e+00
   1.0105680e+02   9.1235127e+00
   1.0107380e+02   9.1291460e+00
   1.0109072e+02   9.1347574e+00
   1.0110758e+02   9.1403470e+00
   1.0112437e+02   9.1459151e+00
   1.0114110e+02   9.1514618e+00
   1.0115777e+02   9.1569872e+00
   1.0117437e+02   9.1624916e+00
   1.0119091e+02   9.1679750e+00
   1.0120738e+02   9.1734376e+00
   1.0122380e+02   9.1788797e+00
   1.0124015e+02   9.1843013e+00
   1.0125644e+02   9.1897026e+00
   1.0127267e+02   9.1950838e+00
   1.0128884e+02   9.2004449e+00
   1.0130495e+02   9.2057863e+00
   1.0132100e+02   9.2111079e+00
   1.0133699e+02   9.2164099e+00
   1.0135292e+02   9.2216926e+00
   1.0136879e+02   9.2269559e+00
   1.0138461e+02   9.2322002e+00
   1.0140036e+02   9.2374254e+00
   1.0141607e+02   9.2426318e+00
   1.0143171e+02   9.2478195e+00
   1.0144730e+02   9.2529885e+00
   1.0146283e+02   9.2581392e+00
   1.0147831e+02   9.2632715e+00
   1.0149373e+02   9.2683856e+00
   1.0150910e+02   9.2734816e+00
   1.0152441e+02   9.2785597e+00
   1.0153967e+02   9.2836200e+00
   1.0155488e+02   9.2886626e+00
   1.0157003e+02   9.2936877e+00
   1.0158513e+02   9.2986953e+00
   1.0160018e+02   9.3036855e+00
   1.0161518e+02   9.3086586e+00
   1.0163012e+02   9.3136146e+00
   1.0164502e+02   9.3185536e+00
   1.0165986e+02   9.3234758e+00
   1.0167465e+02   9.3283813e+00
   1.0168939e+02   9.3332701e+00
   1.0170408e+02   9.3381424e+00
   1.0171873e+02   9.3429983e+00
   1.0173332e+02   9.3478379e+00
   1.0174786e+02   9.3526613e+00
   1.0176236e+02   9.3574687e+00
   1.0177681e+02   9.3622601e+00
   1.0179121e+02   9.3670356e+00
   1.0180556e+02   9.3717954e+00
   1.0181986e+02   9.3765395e+00
   1.0183412e+02   9.3812681e+00
   1.0184833e+02   9.3859813e+00
   1.0186250e+02   9.3906790e+00
   1.0187662e+02   9.3953616e+00
   1.0189069e+02   9.4000290e+00
   1.0190472e+02   9.4046813e+00
   1.0191870e+02   9.4093187e+00
   1.0193264e+02   9.4139412e+00
   1.0194653e+02   9.4185490e+00
   1.0196038e+02   9.4231421e+00
   1.0197418e+02   9.4277206e+00
   1.0198795e+02   9.4322846e+00
   1.0200166e+02   9.4368343e+00
   1.0201534e+02   9.4413696e+00
   1.0202897e+02   9.4458907e+00
   1.0204256e+02   9.4503977e+00
   1.0205610e+02   9.4548907e+00
   1.0206961e+02   9.4593697e+00
   1.0208307e+02   9.4638348e+00
   1.0209649e+02   9.4682862e+00
   1.0210987e+02   9.4727239e+00
   1.0212321e+02   9.4771480e+00
   1.0213651e+02   9.4815585e+00
   1.0214976e+02   9.4859556e+00
   1.0216298e+02   9.4903394e+00
   1.0217616e+02   9.4947098e+00
   1.0218929e+02   9.4990671e+00
   1.0220239e+02   9.5034112e+00
   1.0221545e+02   9.5077423e+00
   1.0222846e+02   9.5120605e+00
   1.0224144e+02   9.5163657e+00
   1.0225439e+02   9.5206582e+00
   1.0226729e+02   9.5249379e+00
   1.0228015e+02   9.5292049e+00
   1.0229298e+02   9.5334594e+00
   1.0230577e+02   9.5377013e+00
   1.0231852e+02   9.5419309e+00
   1.0233123e+02   9.5461480e+00
   1.0234391e+02   9.5503529e+00
   1.0235655e+02   9.5545455e+00
   1.0236915e+02   9.5587260e+00
   1.0238172e+02   9.5628945e+00
   1.0239425e+02   9.5670509e+00
   1.0240674e+02   9.5711953e+00
   1.0241920e+02   9.5753279e+00
   1.0243162e+02   9.5794487e+00
   1.0244401e+02   9.5835578e+00
   1.0245636e+02   9.5876552e+00
   1.0246868e+02   9.5917410e+00
   1.0248096e+02   9.5958152e+00
   1.0249321e+02   9.5998780e+00
   1.0250542e+02   9.6039293e+00
   1.0251760e+02   9.6079694e+00
   1.0252974e+02   9.6119981e+00
   1.0254185e+02   9.6160156e+00
   1.0255393e+02   9.6200220e+00
   1.0256597e+02   9.6240172e+00
   1.0257799e+02   9.6280015e+00
   1.0258996e+02   9.6319747e+00
   1.0260191e+02   9.6359371e+00
   1.0261382e+02   9.6398886e+00
   1.0262570e+02   9.6438293e+00
   1.0263754e+02   9.6477592e+00
   1.0264936e+02   9.6516785e+00
   1.0266114e+02   9.6555872e+00
   1.0267289e+02   9.6594853e+00
   1.0268461e+02   9.6633729e+00
   1.0269630e+02   9.6672501e+00
   1.0270795e+02   9.6711168e+00
   1.0271958e+02   9.6749733e+00
   1.0273117e+02   9.6788194e+00
   1.0274273e+02   9.6826553e+00
   1.0275427e+02   9.6864811e+00
   1.0276577e+02   9.6902967e+00
   1.0277724e+02   9.6941023e+00
   1.0278868e+02   9.6978978e+00
   1.0280009e+02   9.7016834e+00
   1.0281147e+02   9.7054591e+00
   1.0282282e+02   9.7092250e+00
   1.0283414e+02   9.7129810e+00
   1.0284544e+02   9.7167273e+00
   1.0285670e+02   9.7204638e+00
   1.0286793e+02   9.7241908e+00
   1.0287914e+02   9.7279081e+00
   1.0289031e+02   9.7316158e+00
   1.0290146e+02   9.7353141e+00
   1.0291258e+02   9.7390029e+00
   1.0292367e+02   9.7426823e+00
   1.0293473e+02   9.7463523e+00
   1.0294576e+02   9.7500131e+00
   1.0295677e+02   9.7536645e+00
   1.0296775e+02   9.7573067e+00
   1.0297870e+02   9.7609398e+00
   1.0298962e+02   9.7645638e+00
   1.0300052e+02   9.7681786e+00
   1.0301139e+02   9.7717844e+00
   1.0302223e+02   9.7753813e+00
   1.0303304e+02   9.7789692e+00
   1.0304383e+02   9.7825482e+00
   1.0305459e+02   9.7861183e+00
   1.0306532e+02   9.7896796e+00
   1.0307603e+02   9.7932322e+00
   1.0308671e+02   9.7967760e+00
   1.0309737e+02   9.8003111e+00
   1.0310799e+02   9.8038376e+00
   1.0311860e+02   9.8073555e+00
   1.0312917e+02   9.8108649e+00
   1.0313973e+02   9.8143657e+00
   1.0315025e+02   9.8178580e+00
   1.0316075e+02   9.8213420e+00
   1.0317123e+02   9.8248175e+00
   1.0318168e+02   9.8282847e+00
   1.0319210e+02   9.8317435e+00
   1.0320250e+02   9.8351941e+00
   1.0321288e+02   9.8386365e+00
   1.0322323e+02   9.8420706e+00
   1.0323355e+02   9.8454966e+00
   1.0324385e+02   9.8489145e+00
   1.0325413e+02   9.8523243e+00
   1.0326438e+02   9.8557261e+00
   1.0327461e+02   9.8591199e+00
   1.0328482e+02   9.8625057e+00
   1.0329500e+02   9.8658835e+00
   1.0330515e+02   9.8692535e+00
   1.0331529e+02   9.8726157e+00
   1.0332539e+02   9.8759700e+00
   1.0333548e+02   9.8793165e+00
   1.0334554e+02   9.8826553e+00
   1.0335558e+02   9.8859864e+00
   1.0336560e+02   9.8893098e+00
   1.0337559e+02   9.8926256e+00
   1.0338556e+02   9.8959337e+00
   1.0339551e+02   9.8992343e+00
   1.0340543e+02   9.9025274e+00
   1.0341533e+02   9.9058129e+00
   1.0342521e+02   9.9090910e+00
   1.0343507e+02   9.9123617e+00
   1.0344491e+02   9.9156250e+00
   1.0345472e+02   9.9188809e+00
   1.0346451e+02   9.9221295e+00
   1.0347428e+02   9.9253707e+00
   1.0348402e+02   9.9286047e+00
   1.0349375e+02   9.9318315e+00
   1.0350345e+02   9.9350511e+00
   1.0351313e+02   9.9382635e+00
   1.0352279e+02   9.9414688e+00
   1.0353243e+02   9.9446669e+00
   1.0354205e+02   9.9478580e+00
   1.0355164e+02   9.9510421e+00
   1.0356122e+02   9.9542191e+00
   1.0357077e+02   9.9573891e+00
   1.0358030e+02   9.9605522e+00
   1.0358981e+02   9.9637084e+00
   1.0359930e+02   9.9668577e+00
   1.0360877e+02   9.9700002e+00
   1.0361822e+02   9.9731358e+00
   1.0362765e+02   9.9762646e+00
   1.0363706e+02   9.9793866e+00
   1.0364645e+02   9.9825019e+00
   1.0365582e+02   9.9856105e+00
   1.0366516e+02   9.9887124e+00
   1.0367449e+02   9.9918076e+00
   1.0368380e+02   9.9948962e+00
   1.0369309e+02   9.9979782e+00
   1.0370235e+02   1.0001054e+01
   1.0371160e+02   1.0004123e+01
   1.0372083e+02   1.0007185e+01
   1.0373004e+02   1.0010241e+01
   1.0373923e+02   1.0013290e+01
   1.0374840e+02   1.0016333e+01
   1.0375755e+02   1.0019370e+01
   1.0376668e+02   1.0022400e+01
   1.0377579e+02   1.0025424e+01
   1.0378489e+02   1.0028442e+01
   1.0379396e+02   1.0031453e+01
   1.0380302e+02   1.0034458e+01
   1.0381205e+02   1.0037457e+01
   1.0382107e+02   1.0040449e+01
   1.0383007e+02   1.0043435e+01
   1.0383905e+02   1.0046416e+01
   1.0384801e+02   1.0049390e+01
   1.0385696e+02   1.0052357e+01
   1.0386588e+02   1.0055319e+01
   1.0387479e+02   1.0058275e+01
   1.0388368e+02   1.0061225e+01
   1.0389255e+02   1.0064168e+01
   1.0390140e+02   1.0067106e+01
   1.0391023e+02   1.0070038e+01
   1.0391905e+02   1.0072963e+01
   1.0392785e+02   1.0075883e+01
   1.0393663e+02   1.0078797e+01
   1.0394539e+02   1.0081705e+01
   1.0395414e+02   1.0084607e+01
   1.0396287e+02   1.0087504e+01
   1.0397158e+02   1.0090394e+01
   1.0398027e+02   1.0093279e+01
   1.0398894e+02   1.0096158e+01
   1.0399760e+02   1.0099032e+01
   1.0400624e+02   1.0101899e+01
   1.0401487e+02   1.0104761e+01
   1.0402347e+02   1.0107617e+01
   1.0403206e+02   1.0110468e+01
   1.0404064e+02   1.0113313e+01
   1.0404919e+02   1.0116152e+01
   1.0405773e+02   1.0118986e+01
   1.0406625e+02   1.0121814e+01
   1.0407476e+02   1.0124637e+01
   1.0408325e+02   1.0127454e+01
   1.0409172e+02   1.0130266e+01
   1.0410018e+02   1.0133072e+01
   1.0410862e+02   1.0135873e+01
   1.0411704e+02   1.0138669e+01
   1.0412545e+02   1.0141458e+01
   1.0413384e+02   1.0144243e+01
   1.0414221e+02   1.0147022e+01
   1.0415057e+02   1.0149796e+01
   1.0415891e+02   1.0152565e+01
   1.0416724e+02   1.0155328e+01
   1.0417555e+02   1.0158086e+01
   1.0418384e+02   1.0160839e+01
   1.0419212e+02   1.0163586e+01
   1.0420038e+02   1.0166328e+01
   1.0420863e+02   1.0169065e+01
   1.0421686e+02   1.0171797e+01
   1.0422508e+02   1.0174524e+01
   1.0423328e+02   1.0177245e+01
   1.0424146e+02   1.0179962e+01
   1.0424963e+02   1.0182673e+01
   1.0425779e+02   1.0185379e+01
   1.0426593e+02   1.0188081e+01
   1.0427405e+02   1.0190777e+01
   1.0428216e+02   1.0193468e+01
   1.0429025e+02   1.0196154e+01
   1.0429833e+02   1.0198835e+01
   1.0430639e+02   1.0201511e+01
   1.0431444e+02   1.0204182e+01
   1.0432248e+02   1.0206848e+01
   1.0433049e+02   1.0209510e+01
   1.0433850e+02   1.0212166e+01
   1.0434649e+02   1.0214818e+01
   1.0435446e+02   1.0217464e+01
   1.0436242e+02   1.0220106e+01
   1.0437037e+02   1.0222743e+01
   1.0437830e+02   1.0225375e+01
   1.0438621e+02   1.0228003e+01
   1.0439412e+02   1.0230625e+01
   1.0440200e+02   1.0233243e+01
   1.0440988e+02   1.0235856e+01
   1.0441774e+02   1.0238465e+01
   1.0442558e+02   1.0241068e+01
   1.0443341e+02   1.0243667e+01
   1.0444123e+02   1.0246261e+01
   1.0444903e+02   1.0248851e+01
   1.0445682e+02   1.0251436e+01
   1.0446459e+02   1.0254017e+01
   1.0447236e+02   1.0256592e+01
   1.0448010e+02   1.0259163e+01
   1.0448784e+02   1.0261730e+01
   1.0449556e+02   1.0264292e+01
   1.0450326e+02   1.0266850e+01
   1.0451095e+02   1.0269403e+01
   1.0451863e+02   1.0271951e+01
   1.0452630e+02   1.0274495e+01
   1.0453395e+02   1.0277035e+01
   1.0454159e+02   1.0279570e+01
   1.0454921e+02   1.0282100e+01
   1.0455682e+02   1.0284626e+01
   1.0456442e+02   1.0287148e+01
   1.0457200e+02   1.0289665e+01
   1.0457958e+02   1.0292178e+01
   1.0458713e+02   1.0294687e+01
   1.0459468e+02   1.0297191e+01
   1.0460221e+02   1.0299691e+01
   1.0460973e+02   1.0302187e+01
   1.0461724e+02   1.0304678e+01
   1.0462473e+02   1.0307165e+01
   1.0463221e+02   1.0309648e+01
   1.0463968e+02   1.0312126e+01
   1.0464713e+02   1.0314600e+01
   1.0465457e+02   1.0317070e+01
   1.0466200e+02   1.0319536e+01
   1.0466942e+02   1.0321997e+01
   1.0467682e+02   1.0324455e+01
   1.0468421e+02   1.0326908e+01
   1.0469159e+02   1.0329357e+01
   1.0469896e+02   1.0331802e+01
   1.0470631e+02   1.0334242e+01
   1.0471365e+02   1.0336679e+01
   1.0472098e+02   1.0339111e+01
   1.0472830e+02   1.0341540e+01
   1.0473560e+02   1.0343964e+01
   1.0474289e+02   1.0346384e+01
   1.0475017e+02   1.0348800e+01
   1.0475744e+02   1.0351213e+01
   1.0476469e+02   1.0353621e+01
   1.0477194e+02   1.0356025e+01
   1.0477917e+02   1.0358425e+01
   1.0478639e+02   1.0360821e+01
   1.0479359e+02   1.0363213e+01
   1.0480079e+02   1.0365601e+01
   1.0480797e+02   1.0367985e+01
   1.0481514e+02   1.0370366e+01
   1.0482230e+02   1.0372742e+01
   1.0482945e+02   1.0375115e+01
   1.0483659e+02   1.0377483e+01
   1.0484371e+02   1.0379848e+01
   1.0485082e+02   1.0382209e+01
   1.0485792e+02   1.0384566e+01
   1.0486501e+02   1.0386919e+01
   1.0487209e+02   1.0389268e+01
   1.0487916e+02   1.0391613e+01
   1.0488621e+02   1.0393955e+01
   1.0489326e+02   1.0396293e+01
   1.0490029e+02   1.0398627e+01
   1.0490731e+02   1.0400957e+01
   1.0491432e+02   1.0403284e+01
   1.0492132e+02   1.0405607e+01
   1.0492830e+02   1.0407926e+01
   1.0493528e+02   1.0410241e+01
   1.0494224e+02   1.0412553e+01
   1.0494920e+02   1.0414861e+01
   1.0495614e+02   1.0417165e+01
   1.0496307e+02   1.0419465e+01
   1.0496999e+02   1.0421762e+01
   1.0497690e+02   1.0424056e+01
   1.0498379e+02   1.0426345e+01
   1.0499068e+02   1.0428631e+01
   1.0499756e+02   1.0430914e+01
   1.0500442e+02   1.0433192e+01
   1.0501128e+02   1.0435468e+01
   1.0501812e+02   1.0437739e+01
   1.0502495e+02   1.0440007e+01
   1.0503178e+02   1.0442272e+01
   1.0503859e+02   1.0444533e+01
   1.0504539e+02   1.0446790e+01
   1.0505218e+02   1.0449044e+01
   1.0505896e+02   1.0451294e+01
   1.0506573e+02   1.0453541e+01
   1.0507249e+02   1.0455784e+01
   1.0507923e+02   1.0458024e+01
   1.0508597e+02   1.0460261e+01
   1.0509270e+02   1.0462494e+01
   1.0509941e+02   1.0464723e+01
   1.0510612e+02   1.0466949e+01
   1.0511282e+02   1.0469172e+01
   1.0511950e+02   1.0471391e+01
   1.0512618e+02   1.0473607e+01
   1.0513284e+02   1.0475819e+01
   1.0513950e+02   1.0478028e+01
   1.0514614e+02   1.0480234e+01
   1.0515278e+02   1.0482436e+01
   1.0515940e+02   1.0484635e+01
   1.0516601e+02   1.0486830e+01
   1.0517262e+02   1.0489022e+01
   1.0517921e+02   1.0491211e+01
   1.0518580e+02   1.0493397e+01
   1.0519237e+02   1.0495579e+01
   1.0519894e+02   1.0497758e+01
   1.0520549e+02   1.0499934e+01
   1.0521203e+02   1.0502106e+01
   1.0521857e+02   1.0504275e+01
   1.0522509e+02   1.0506441e+01
   1.0523161e+02   1.0508604e+01
   1.0523811e+02   1.0510763e+01
   1.0524461e+02   1.0512919e+01
   1.0525110e+02   1.0515072e+01
   1.0525757e+02   1.0517222e+01
   1.0526404e+02   1.0519369e+01
   1.0527050e+02   1.0521512e+01
   1.0527694e+02   1.0523652e+01
   1.0528338e+02   1.0525789e+01
   1.0528981e+02   1.0527923e+01
   1.0529623e+02   1.0530054e+01
   1.0530264e+02   1.0532181e+01
   1.0530904e+02   1.0534306e+01
   1.0531543e+02   1.0536427e+01
   1.0532181e+02   1.0538545e+01
   1.0532818e+02   1.0540660e+01
   1.0533454e+02   1.0542772e+01
   1.0534090e+02   1.0544881e+01
   1.0534724e+02   1.0546987e+01
   1.0535357e+02   1.0549090e+01
   1.0535990e+02   1.0551189e+01
   1.0536622e+02   1.0553286e+01
   1.0537252e+02   1.0555380e+01
   1.0537882e+02   1.0557470e+01
   1.0538511e+02   1.0559558e+01
   1.0539139e+02   1.0561642e+01
   1.0539766e+02   1.0563724e+01
   1.0540392e+02   1.0565802e+01
   1.0541017e+02   1.0567878e+01
   1.0541642e+02   1.0569950e+01
   1.0542265e+02   1.0572020e+01
   1.0542888e+02   1.0574086e+01
   1.0543509e+02   1.0576150e+01
   1.0544130e+02   1.0578211e+01
   1.0544750e+02   1.0580269e+01
   1.0545369e+02   1.0582323e+01
   1.0545987e+02   1.0584375e+01
   1.0546604e+02   1.0586424e+01
   1.0547221e+02   1.0588470e+01
   1.0547836e+02   1.0590514e+01
   1.0548451e+02   1.0592554e+01
   1.0549065e+02   1.0594591e+01
   1.0549677e+02   1.0596626e+01
   1.0550290e+02   1.0598657e+01
   1.0550901e+02   1.0600686e+01
   1.0551511e+02   1.0602712e+01
   1.0552120e+02   1.0604735e+01
   1.0552729e+02   1.0606756e+01
   1.0553337e+02   1.0608773e+01
   1.0553944e+02   1.0610788e+01
   1.0554550e+02   1.0612800e+01
   1.0555155e+02   1.0614809e+01
   1.0555759e+02   1.0616815e+01
   1.0556363e+02   1.0618818e+01
   1.0556965e+02   1.0620819e+01
   1.0557567e+02   1.0622817e+01
   1.0558168e+02   1.0624812e+01
   1.0558769e+02   1.0626804e+01
   1.0559368e+02   1.0628794e+01
   1.0559966e+02   1.0630781e+01
   1.0560564e+02   1.0632765e+01
   1.0561161e+02   1.0634747e+01
   1.0561757e+02   1.0636725e+01
   1.0562352e+02   1.0638701e+01
   1.0562947e+02   1.0640675e+01
   1.0563540e+02   1.0642645e+01
   1.0564133e+02   1.0644613e+01
   1.0564725e+02   1.0646579e+01
   1.0565316e+02   1.0648541e+01
   1.0565907e+02   1.0650501e+01
   1.0566496e+02   1.0652458e+01
   1.0567085e+02   1.0654413e+01
   1.0567673e+02   1.0656365e+01
   1.0568260e+02   1.0658314e+01
   1.0568847e+02   1.0660261e+01
   1.0569432e+02   1.0662205e+01
   1.0570017e+02   1.0664146e+01
   1.0570601e+02   1.0666085e+01
   1.0571185e+02   1.0668021e+01
   1.0571767e+02   1.0669955e+01
   1.0572349e+02   1.0671886e+01
   1.0572930e+02   1.0673815e+01
   1.0573510e+02   1.0675741e+01
   1.0574089e+02   1.0677664e+01
   1.0574668e+02   1.0679585e+01
   1.0575246e+02   1.0681503e+01
   1.0575823e+02   1.0683419e+01
   1.0576399e+02   1.0685332e+01
   1.0576974e+02   1.0687242e+01
   1.0577549e+02   1.0689150e+01
   1.0578123e+02   1.0691056e+01
   1.0578697e+02   1.0692959e+01
   1.0579269e+02   1.0694859e+01
   1.0579841e+02   1.0696757e+01
   1.0580412e+02   1.0698653e+01
   1.0580982e+02   1.0700546e+01
   1.0581551e+02   1.0702437e+01
   1.0582120e+02   1.0704325e+01
   1.0582688e+02   1.0706210e+01
   1.0583255e+02   1.0708094e+01
   1.0583822e+02   1.0709974e+01
   1.0584388e+02   1.0711853e+01
   1.0584953e+02   1.0713728e+01
   1.0585517e+02   1.0715602e+01
   1.0586081e+02   1.0717473e+01
   1.0586644e+02   1.0719341e+01
   1.0587206e+02   1.0721207e+01
   1.0587767e+02   1.0723071e+01
   1.0588328e+02   1.0724932e+01
   1.0588888e+02   1.0726791e+01
   1.0589447e+02   1.0728648e+01
   1.0590005e+02   1.0730502e+01
   1.0590563e+02   1.0732354e+01
   1.0591120e+02   1.0734203e+01
   1.0591677e+02   1.0736050e+01
   1.0592232e+02   1.0737895e+01
   1.0592787e+02   1.0739737e+01
   1.0593341e+02   1.0741577e+01
   1.0593895e+02   1.0743414e+01
   1.0594448e+02   1.0745250e+01
   1.0595000e+02   1.0747083e+01
   1.0595551e+02   1.0748913e+01
   1.0596102e+02   1.0750741e+01
   1.0596652e+02   1.0752567e+01
   1.0597201e+02   1.0754391e+01
   1.0597750e+02   1.0756212e+01
   1.0598298e+02   1.0758031e+01
   1.0598845e+02   1.0759848e+01
   1.0599392e+02   1.0761663e+01
   1.0599938e+02   1.0763475e+01
   1.0600483e+02   1.0765285e+01
   1.0601027e+02   1.0767092e+01
   1.0601571e+02   1.0768898e+01
   1.0602114e+02   1.0770701e+01
   1.0602657e+02   1.0772502e+01
   1.0603199e+02   1.0774301e+01
   1.0603740e+02   1.0776097e+01
   1.0604280e+02   1.0777891e+01
   1.0604820e+02   1.0779683e+01
   1.0605359e+02   1.0781473e+01
   1.0605897e+02   1.0783260e+01
   1.0606435e+02   1.0785046e+01
   1.0606972e+02   1.0786829e+01
   1.0607509e+02   1.0788610e+01
   1.0608044e+02   1.0790388e+01
   1.0608580e+02   1.0792165e+01
   1.0609114e+02   1.0793939e+01
   1.0609648e+02   1.0795711e+01
   1.0610181e+02   1.0797481e+01
   1.0610713e+02   1.0799249e+01
   1.0611245e+02   1.0801015e+01
   1.0611776e+02   1.0802778e+01
   1.0612307e+02   1.0804539e+01
   1.0612837e+02   1.0806299e+01
   1.0613366e+02   1.0808056e+01
   1.0613895e+02   1.0809810e+01
   1.0614423e+02   1.0811563e+01
   1.0614950e+02   1.0813314e+01
   1.0615477e+02   1.0815062e+01
   1.0616003e+02   1.0816809e+01
   1.0616528e+02   1.0818553e+01
   1.0617053e+02   1.0820295e+01
   1.0617577e+02   1.0822035e+01
   1.0618100e+02   1.0823773e+01
   1.0618623e+02   1.0825509e+01
   1.0619146e+02   1.0827243e+01
   1.0619667e+02   1.0828975e+01
   1.0620188e+02   1.0830704e+01
   1.0620708e+02   1.0832432e+01
   1.0621228e+02   1.0834157e+01
   1.0621747e+02   1.0835881e+01
   1.0622266e+02   1.0837602e+01
   1.0622784e+02   1.0839321e+01
   1.0623301e+02   1.0841039e+01
   1.0623818e+02   1.0842754e+01
   1.0624334e+02   1.0844467e+01
   1.0624849e+02   1.0846178e+01
   1.0625364e+02   1.0847888e+01
   1.0625878e+02   1.0849595e+01
   1.0626392e+02   1.0851300e+01
   1.0626905e+02   1.0853003e+01
   1.0627417e+02   1.0854704e+01
   1.0627929e+02   1.0856403e+01
   1.0628440e+02   1.0858100e+01
   1.0628951e+02   1.0859795e+01
   1.0629461e+02   1.0861488e+01
   1.0629970e+02   1.0863179e+01
   1.0630479e+02   1.0864869e+01
   1.0630987e+02   1.0866556e+01
   1.0631495e+02   1.0868241e+01
   1.0632001e+02   1.0869924e+01
   1.0632508e+02   1.0871605e+01
   1.0633014e+02   1.0873285e+01
   1.0633519e+02   1.0874962e+01
   1.0634024e+02   1.0876637e+01
   1.0634528e+02   1.0878311e+01
   1.0635031e+02   1.0879982e+01
   1.0635534e+02   1.0881652e+01
   1.0636036e+02   1.0883320e+01
   1.0636538e+02   1.0884985e+01
   1.0637039e+02   1.0886649e+01
   1.0637540e+02   1.0888311e+01
   1.0638040e+02   1.0889971e+01
   1.0638539e+02   1.0891629e+01
   1.0639038e+02   1.0893285e+01
   1.0639536e+02   1.0894940e+01
   1.0640034e+02   1.0896592e+01
   1.0640531e+02   1.0898243e+01
   1.0641028e+02   1.0899891e+01
   1.0641524e+02   1.0901538e+01
   1.0642019e+02   1.0903183e+01
   1.0642514e+02   1.0904826e+01
   1.0643008e+02   1.0906467e+01
   1.0643502e+02   1.0908106e+01
   1.0643995e+02   1.0909743e+01
   1.0644488e+02   1.0911379e+01
   1.0644980e+02   1.0913013e+01
   1.0645471e+02   1.0914644e+01
   1.0645962e+02   1.0916274e+01
   1.0646453e+02   1.0917903e+01
   1.0646943e+02   1.0919529e+01
   1.0647432e+02   1.0921153e+01
   1.0647921e+02   1.0922776e+01
   1.0648409e+02   1.0924397e+01
   1.0648896e+02   1.0926016e+01
   1.0649384e+02   1.0927633e+01
   1.0649870e+02   1.0929248e+01
   1.0650356e+02   1.0930862e+01
   1.0650842e+02   1.0932474e+01
   1.0651326e+02   1.0934084e+01
   1.0651811e+02   1.0935692e+01
   1.0652295e+02   1.0937298e+01
   1.0652778e+02   1.0938903e+01
   1.0653261e+02   1.0940506e+01
   1.0653743e+02   1.0942107e+01
   1.0654225e+02   1.0943706e+01
   1.0654706e+02   1.0945303e+01
   1.0655186e+02   1.0946899e+01
   1.0655667e+02   1.0948493e+01
   1.0656146e+02   1.0950085e+01
   1.0656625e+02   1.0951676e+01
   1.0657104e+02   1.0953264e+01
   1.0657582e+02   1.0954851e+01
   1.0658059e+02   1.0956437e+01
   1.0658536e+02   1.0958020e+01
   1.0659012e+02   1.0959602e+01
   1.0659488e+02   1.0961182e+01
   1.0659964e+02   1.0962760e+01
   1.0660439e+02   1.0964337e+01
   1.0660913e+02   1.0965911e+01
   1.0661387e+02   1.0967484e+01
   1.0661860e+02   1.0969056e+01
   1.0662333e+02   1.0970626e+01
   1.0662805e+02   1.0972194e+01
   1.0663277e+02   1.0973760e+01
   1.0663748e+02   1.0975324e+01
   1.0664219e+02   1.0976887e+01
   1.0664689e+02   1.0978448e+01
   1.0665159e+02   1.0980008e+01
   1.0665628e+02   1.0981566e+01
   1.0666097e+02   1.0983122e+01
   1.0666565e+02   1.0984676e+01
   1.0667032e+02   1.0986229e+01
   1.0667500e+02   1.0987780e+01
   1.0667966e+02   1.0989330e+01
   1.0668433e+02   1.0990877e+01
   1.0668898e+02   1.0992424e+01
   1.0669363e+02   1.0993968e+01
   1.0669828e+02   1.0995511e+01
   1.0670292e+02   1.0997052e+01
   1.0670756e+02   1.0998592e+01
   1.0671219e+02   1.1000129e+01
   1.0671682e+02   1.1001666e+01
   1.0672144e+02   1.1003200e+01
   1.0672606e+02   1.1004733e+01
   1.0673067e+02   1.1006265e+01
   1.0673528e+02   1.1007794e+01
   1.0673988e+02   1.1009323e+01
   1.0674448e+02   1.1010849e+01
   1.0674907e+02   1.1012374e+01
   1.0675366e+02   1.1013897e+01
   1.0675824e+02   1.1015419e+01
   1.0676282e+02   1.1016939e+01
   1.0676739e+02   1.1018457e+01
   1.0677196e+02   1.1019974e+01
   1.0677653e+02   1.1021490e+01
   1.0678108e+02   1.1023003e+01
   1.0678564e+02   1.1024515e+01
   1.0679019e+02   1.1026026e+01
   1.0679473e+02   1.1027535e+01
   1.0679927e+02   1.1029042e+01
   1.0680381e+02   1.1030548e+01
   1.0680834e+02   1.1032052e+01
   1.0681286e+02   1.1033555e+01
   1.0681739e+02   1.1035056e+01
   1.0682190e+02   1.1036555e+01
   1.0682641e+02   1.1038053e+01
   1.0683092e+02   1.1039550e+01
   1.0683542e+02   1.1041045e+01
   1.0683992e+02   1.1042538e+01
   1.0684441e+02   1.1044030e+01
   1.0684890e+02   1.1045520e+01
   1.0685339e+02   1.1047009e+01
   1.0685787e+02   1.1048496e+01
   1.0686234e+02   1.1049981e+01
   1.0686681e+02   1.1051466e+01
   1.0687127e+02   1.1052948e+01
   1.0687574e+02   1.1054429e+01
   1.0688019e+02   1.1055909e+01
   1.0688464e+02   1.1057387e+01
   1.0688909e+02   1.1058863e+01
   1.0689353e+02   1.1060338e+01
   1.0689797e+02   1.1061812e+01
   1.0690240e+02   1.1063284e+01
   1.0690683e+02   1.1064754e+01
   1.0691126e+02   1.1066223e+01
   1.0691568e+02   1.1067691e+01
   1.0692009e+02   1.1069157e+01
   1.0692450e+02   1.1070621e+01
   1.0692891e+02   1.1072084e+01
   1.0693331e+02   1.1073546e+01
   1.0693771e+02   1.1075006e+01
   1.0694210e+02   1.1076464e+01
   1.0694649e+02   1.1077922e+01
   1.0695087e+02   1.1079377e+01
   1.0695525e+02   1.1080831e+01
   1.0695963e+02   1.1082284e+01
   1.0696400e+02   1.1083735e+01
   1.0696837e+02   1.1085185e+01
   1.0697273e+02   1.1086633e+01
   1.0697709e+02   1.1088080e+01
   1.0698144e+02   1.1089526e+01
   1.0698579e+02   1.1090970e+01
   1.0699013e+02   1.1092412e+01
   1.0699447e+02   1.1093853e+01
   1.0699881e+02   1.1095293e+01
   1.0700314e+02   1.1096731e+01
   1.0700747e+02   1.1098168e+01
   1.0701179e+02   1.1099604e+01
   1.0701611e+02   1.1101037e+01
   1.0702043e+02   1.1102470e+01
   1.0702474e+02   1.1103901e+01
   1.0702904e+02   1.1105331e+01
   1.0703334e+02   1.1106759e+01
   1.0703764e+02   1.1108186e+01
   1.0704193e+02   1.1109611e+01
   1.0704622e+02   1.1111035e+01
   1.0705051e+02   1.1112458e+01
   1.0705479e+02   1.1113879e+01
   1.0705906e+02   1.1115299e+01
   1.0706334e+02   1.1116718e+01
   1.0706760e+02   1.1118135e+01
   1.0707187e+02   1.1119550e+01
   1.0707613e+02   1.1120964e+01
   1.0708038e+02   1.1122377e+01
   1.0708463e+02   1.1123789e+01
   1.0708888e+02   1.1125199e+01
   1.0709312e+02   1.1126608e+01
   1.0709736e+02   1.1128015e+01
   1.0710160e+02   1.1129421e+01
   1.0710583e+02   1.1130826e+01
   1.0711005e+02   1.1132229e+01
   1.0711428e+02   1.1133631e+01
   1.0711849e+02   1.1135031e+01
   1.0712271e+02   1.1136431e+01
   1.0712692e+02   1.1137828e+01
   1.0713112e+02   1.1139225e+01
   1.0713533e+02   1.1140620e+01
   1.0713952e+02   1.1142014e+01
   1.0714372e+02   1.1143406e+01
   1.0714791e+02   1.1144797e+01
   1.0715209e+02   1.1146187e+01
   1.0715627e+02   1.1147575e+01
   1.0716045e+02   1.1148963e+01
   1.0716462e+02   1.1150348e+01
   1.0716879e+02   1.1151733e+01
   1.0717296e+02   1.1153116e+01
   1.0717712e+02   1.1154497e+01
   1.0718128e+02   1.1155878e+01
   1.0718543e+02   1.1157257e+01
   1.0718958e+02   1.1158635e+01
   1.0719373e+02   1.1160011e+01
   1.0719787e+02   1.1161386e+01
   1.0720201e+02   1.1162760e+01
   1.0720614e+02   1.1164133e+01
   1.0721027e+02   1.1165504e+01
   1.0721440e+02   1.1166874e+01
   1.0721852e+02   1.1168243e+01
   1.0722264e+02   1.1169610e+01
   1.0722675e+02   1.1170976e+01
   1.0723086e+02   1.1172341e+01
   1.0723497e+02   1.1173704e+01
   1.0723907e+02   1.1175067e+01
   1.0724317e+02   1.1176428e+01
   1.0724726e+02   1.1177787e+01
   1.0725135e+02   1.1179145e+01
   1.0725544e+02   1.1180503e+01
   1.0725952e+02   1.1181858e+01
   1.0726360e+02   1.1183213e+01
   1.0726768e+02   1.1184566e+01
   1.0727175e+02   1.1185918e+01
   1.0727582e+02   1.1187269e+01
   1.0727988e+02   1.1188618e+01
   1.0728394e+02   1.1189966e+01
   1.0728800e+02   1.1191313e+01
   1.0729205e+02   1.1192659e+01
   1.0729610e+02   1.1194003e+01
   1.0730015e+02   1.1195347e+01
   1.0730419e+02   1.1196688e+01
   1.0730823e+02   1.1198029e+01
   1.0731226e+02   1.1199369e+01
   1.0731629e+02   1.1200707e+01
   1.0732032e+02   1.1202044e+01
   1.0732434e+02   1.1203379e+01
   1.0732836e+02   1.1204714e+01
   1.0733237e+02   1.1206047e+01
   1.0733639e+02   1.1207379e+01
   1.0734039e+02   1.1208710e+01
   1.0734440e+02   1.1210039e+01
   1.0734840e+02   1.1211368e+01
   1.0735240e+02   1.1212695e+01
   1.0735639e+02   1.1214021e+01
   1.0736038e+02   1.1215345e+01
   1.0736436e+02   1.1216669e+01
   1.0736835e+02   1.1217991e+01
   1.0737232e+02   1.1219312e+01
   1.0737630e+02   1.1220632e+01
   1.0738027e+02   1.1221951e+01
   1.0738424e+02   1.1223268e+01
   1.0738820e+02   1.1224584e+01
   1.0739216e+02   1.1225899e+01
   1.0739612e+02   1.1227213e+01
   1.0740007e+02   1.1228526e+01
   1.0740402e+02   1.1229837e+01
   1.0740797e+02   1.1231147e+01
   1.0741191e+02   1.1232456e+01
   1.0741585e+02   1.1233764e+01
   1.0741978e+02   1.1235071e+01
   1.0742372e+02   1.1236376e+01
   1.0742764e+02   1.1237681e+01
   1.0743157e+02   1.1238984e+01
   1.0743549e+02   1.1240286e+01
   1.0743941e+02   1.1241586e+01
   1.0744332e+02   1.1242886e+01
   1.0744723e+02   1.1244184e+01
   1.0745114e+02   1.1245482e+01
   1.0745504e+02   1.1246778e+01
   1.0745894e+02   1.1248073e+01
   1.0746284e+02   1.1249367e+01
   1.0746673e+02   1.1250659e+01
   1.0747062e+02   1.1251951e+01
   1.0747451e+02   1.1253241e+01
   1.0747839e+02   1.1254530e+01
   1.0748227e+02   1.1255818e+01
   1.0748614e+02   1.1257105e+01
   1.0749002e+02   1.1258391e+01
   1.0749388e+02   1.1259675e+01
   1.0749775e+02   1.1260959e+01
   1.0750161e+02   1.1262241e+01
   1.0750547e+02   1.1263522e+01
   1.0750932e+02   1.1264802e+01
   1.0751318e+02   1.1266081e+01
   1.0751702e+02   1.1267359e+01
   1.0752087e+02   1.1268635e+01
   1.0752471e+02   1.1269911e+01
   1.0752855e+02   1.1271185e+01
   1.0753238e+02   1.1272458e+01
   1.0753621e+02   1.1273730e+01
   1.0754004e+02   1.1275001e+01
   1.0754387e+02   1.1276271e+01
   1.0754769e+02   1.1277540e+01
   1.0755150e+02   1.1278808e+01
   1.0755532e+02   1.1280074e+01
   1.0755913e+02   1.1281340e+01
   1.0756294e+02   1.1282604e+01
   1.0756674e+02   1.1283867e+01
   1.0757054e+02   1.1285129e+01
   1.0757434e+02   1.1286390e+01
   1.0757813e+02   1.1287650e+01
   1.0758193e+02   1.1288909e+01
   1.0758571e+02   1.1290167e+01
   1.0758950e+02   1.1291423e+01
   1.0759328e+02   1.1292679e+01
   1.0759706e+02   1.1293933e+01
   1.0760083e+02   1.1295186e+01
   1.0760460e+02   1.1296439e+01
   1.0760837e+02   1.1297690e+01
   1.0761213e+02   1.1298940e+01
   1.0761590e+02   1.1300189e+01
   1.0761965e+02   1.1301437e+01
   1.0762341e+02   1.1302684e+01
   1.0762716e+02   1.1303929e+01
   1.0763091e+02   1.1305174e+01
   1.0763465e+02   1.1306418e+01
   1.0763840e+02   1.1307660e+01
   1.0764214e+02   1.1308901e+01
   1.0764587e+02   1.1310142e+01
   1.0764960e+02   1.1311381e+01
   1.0765333e+02   1.1312619e+01
   1.0765706e+02   1.1313857e+01
   1.0766078e+02   1.1315093e+01
   1.0766450e+02   1.1316328e+01
   1.0766822e+02   1.1317562e+01
   1.0767193e+02   1.1318795e+01
   1.0767564e+02   1.1320027e+01
   1.0767935e+02   1.1321258e+01
   1.0768305e+02   1.1322487e+01
   1.0768675e+02   1.1323716e+01
   1.0769045e+02   1.1324944e+01
   1.0769414e+02   1.1326171e+01
   1.0769783e+02   1.1327396e+01
   1.0770152e+02   1.1328621e+01
   1.0770521e+02   1.1329844e+01
   1.0770889e+02   1.1331067e+01
   1.0771257e+02   1.1332288e+01
   1.0771624e+02   1.1333509e+01
   1.0771991e+02   1.1334728e+01
   1.0772358e+02   1.1335947e+01
   1.0772725e+02   1.1337164e+01
   1.0773091e+02   1.1338380e+01
   1.0773457e+02   1.1339596e+01
   1.0773823e+02   1.1340810e+01
   1.0774188e+02   1.1342023e+01
   1.0774553e+02   1.1343235e+01
   1.0774918e+02   1.1344447e+01
   1.0775283e+02   1.1345657e+01
   1.0775647e+02   1.1346866e+01
   1.0776011e+02   1.1348074e+01
   1.0776374e+02   1.1349281e+01
   1.0776737e+02   1.1350488e+01
   1.0777100e+02   1.1351693e+01
   1.0777463e+02   1.1352897e+01
   1.0777825e+02   1.1354100e+01
   1.0778187e+02   1.1355302e+01
   1.0778549e+02   1.1356503e+01
   1.0778911e+02   1.1357703e+01
   1.0779272e+02   1.1358903e+01
   1.0779633e+02   1.1360101e+01
   1.0779993e+02   1.1361298e+01
   1.0780353e+02   1.1362494e+01
   1.0780713e+02   1.1363689e+01
   1.0781073e+02   1.1364883e+01
   1.0781432e+02   1.1366077e+01
   1.0781791e+02   1.1367269e+01
   1.0782150e+02   1.1368460e+01
   1.0782508e+02   1.1369650e+01
   1.0782867e+02   1.1370840e+01
   1.0783224e+02   1.1372028e+01
   1.0783582e+02   1.1373215e+01
   1.0783939e+02   1.1374402e+01
   1.0784296e+02   1.1375587e+01
   1.0784653e+02   1.1376771e+01
   1.0785009e+02   1.1377955e+01
   1.0785365e+02   1.1379137e+01
   1.0785721e+02   1.1380319e+01
   1.0786077e+02   1.1381499e+01
   1.0786432e+02   1.1382679e+01
   1.0786787e+02   1.1383857e+01
   1.0787142e+02   1.1385035e+01
   1.0787496e+02   1.1386211e+01
   1.0787850e+02   1.1387387e+01
   1.0788204e+02   1.1388562e+01
   1.0788557e+02   1.1389736e+01
   1.0788910e+02   1.1390908e+01
   1.0789263e+02   1.1392080e+01
   1.0789616e+02   1.1393251e+01
   1.0789968e+02   1.1394421e+01
   1.0790320e+02   1.1395590e+01
   1.0790672e+02   1.1396758e+01
   1.0791024e+02   1.1397925e+01
   1.0791375e+02   1.1399092e+01
   1.0791726e+02   1.1400257e+01
   1.0792076e+02   1.1401421e+01
   1.0792427e+02   1.1402585e+01
   1.0792777e+02   1.1403747e+01
   1.0793127e+02   1.1404909e+01
   1.0793476e+02   1.1406069e+01
   1.0793825e+02   1.1407229e+01
   1.0794174e+02   1.1408387e+01
   1.0794523e+02   1.1409545e+01
   1.0794871e+02   1.1410702e+01
   1.0795219e+02   1.1411858e+01
   1.0795567e+02   1.1413013e+01
   1.0795915e+02   1.1414167e+01
   1.0796262e+02   1.1415320e+01
   1.0796609e+02   1.1416472e+01
   1.0796956e+02   1.1417624e+01
   1.0797302e+02   1.1418774e+01
   1.0797648e+02   1.1419923e+01
   1.0797994e+02   1.1421072e+01
   1.0798340e+02   1.1422220e+01
   1.0798685e+02   1.1423366e+01
   1.0799030e+02   1.1424512e+01
   1.0799375e+02   1.1425657e+01
   1.0799720e+02   1.1426801e+01
   1.0800064e+02   1.1427944e+01
   1.0800408e+02   1.1429086e+01
   1.0800751e+02   1.1430228e+01
   1.0801095e+02   1.1431368e+01
   1.0801438e+02   1.1432508e+01
   1.0801781e+02   1.1433646e+01
   1.0802124e+02   1.1434784e+01
   1.0802466e+02   1.1435921e+01
   1.0802808e+02   1.1437056e+01
   1.0803150e+02   1.1438191e+01
   1.0803491e+02   1.1439326e+01
   1.0803833e+02   1.1440459e+01
   1.0804174e+02   1.1441591e+01
   1.0804514e+02   1.1442723e+01
   1.0804855e+02   1.1443853e+01
   1.0805195e+02   1.1444983e+01
   1.0805535e+02   1.1446112e+01
   1.0805875e+02   1.1447239e+01
   1.0806214e+02   1.1448366e+01
   1.0806553e+02   1.1449493e+01
   1.0806892e+02   1.1450618e+01
   1.0807231e+02   1.1451742e+01
   1.0807569e+02   1.1452866e+01
   1.0807907e+02   1.1453988e+01
   1.0808245e+02   1.1455110e+01
   1.0808582e+02   1.1456231e+01
   1.0808920e+02   1.1457351e+01
   1.0809257e+02   1.1458470e+01
   1.0809593e+02   1.1459588e+01
   1.0809930e+02   1.1460706e+01
   1.0810266e+02   1.1461822e+01
   1.0810602e+02   1.1462938e+01
   1.0810938e+02   1.1464053e+01
   1.0811273e+02   1.1465167e+01
   1.0811609e+02   1.1466280e+01
   1.0811943e+02   1.1467392e+01
   1.0812278e+02   1.1468504e+01
   1.0812613e+02   1.1469614e+01
   1.0812947e+02   1.1470724e+01
   1.0813281e+02   1.1471833e+01
   1.0813614e+02   1.1472941e+01
   1.0813948e+02   1.1474048e+01
   1.0814281e+02   1.1475154e+01
   1.0814614e+02   1.1476259e+01
   1.0814946e+02   1.1477364e+01
   1.0815279e+02   1.1478468e+01
   1.0815611e+02   1.1479571e+01
   1.0815943e+02   1.1480673e+01
   1.0816274e+02   1.1481774e+01
   1.0816606e+02   1.1482874e+01
   1.0816937e+02   1.1483974e+01
   1.0817268e+02   1.1485072e+01
   1.0817598e+02   1.1486170e+01
   1.0817929e+02   1.1487267e+01
   1.0818259e+02   1.1488364e+01
   1.0818589e+02   1.1489459e+01
   1.0818918e+02   1.1490553e+01
   1.0819248e+02   1.1491647e+01
   1.0819577e+02   1.1492740e+01
   1.0819906e+02   1.1493832e+01
   1.0820234e+02   1.1494923e+01
   1.0820563e+02   1.1496014e+01
   1.0820891e+02   1.1497103e+01
   1.0821219e+02   1.1498192e+01
   1.0821546e+02   1.1499280e+01
   1.0821874e+02   1.1500367e+01
   1.0822201e+02   1.1501453e+01
   1.0822528e+02   1.1502539e+01
   1.0822854e+02   1.1503623e+01
   1.0823181e+02   1.1504707e+01
   1.0823507e+02   1.1505790e+01
   1.0823833e+02   1.1506872e+01
   1.0824158e+02   1.1507954e+01
   1.0824484e+02   1.1509034e+01
   1.0824809e+02   1.1510114e+01
   1.0825134e+02   1.1511193e+01
   1.0825459e+02   1.1512271e+01
   1.0825783e+02   1.1513349e+01
   1.0826107e+02   1.1514425e+01
   1.0826431e+02   1.1515501e+01
   1.0826755e+02   1.1516576e+01
   1.0827078e+02   1.1517650e+01
   1.0827402e+02   1.1518723e+01
   1.0827725e+02   1.1519796e+01
   1.0828047e+02   1.1520868e+01
   1.0828370e+02   1.1521939e+01
   1.0828692e+02   1.1523009e+01
   1.0829014e+02   1.1524078e+01
   1.0829336e+02   1.1525147e+01
   1.0829657e+02   1.1526215e+01
   1.0829979e+02   1.1527282e+01
   1.0830300e+02   1.1528348e+01
   1.0830621e+02   1.1529413e+01
   1.0830941e+02   1.1530478e+01
   1.0831262e+02   1.1531542e+01
   1.0831582e+02   1.1532605e+01
   1.0831902e+02   1.1533667e+01
   1.0832221e+02   1.1534729e+01
   1.0832541e+02   1.1535789e+01
   1.0832860e+02   1.1536849e+01
   1.0833179e+02   1.1537909e+01
   1.0833498e+02   1.1538967e+01
   1.0833816e+02   1.1540025e+01
   1.0834134e+02   1.1541081e+01
   1.0834452e+02   1.1542137e+01
   1.0834770e+02   1.1543193e+01
   1.0835088e+02   1.1544247e+01
   1.0835405e+02   1.1545301e+01
   1.0835722e+02   1.1546354e+01
   1.0836039e+02   1.1547406e+01
   1.0836356e+02   1.1548458e+01
   1.0836672e+02   1.1549508e+01
   1.0836988e+02   1.1550558e+01
   1.0837304e+02   1.1551607e+01
   1.0837620e+02   1.1552656e+01
   1.0837935e+02   1.1553703e+01
   1.0838251e+02   1.1554750e+01
   1.0838566e+02   1.1555796e+01
   1.0838881e+02   1.1556842e+01
   1.0839195e+02   1.1557886e+01
   1.0839509e+02   1.1558930e+01
   1.0839824e+02   1.1559973e+01
   1.0840137e+02   1.1561016e+01
   1.0840451e+02   1.1562057e+01
   1.0840765e+02   1.1563098e+01
   1.0841078e+02   1.1564138e+01
   1.0841391e+02   1.1565177e+01
   1.0841704e+02   1.1566216e+01
   1.0842016e+02   1.1567254e+01
   1.0842328e+02   1.1568291e+01
   1.0842640e+02   1.1569327e+01
   1.0842952e+02   1.1570363e+01
   1.0843264e+02   1.1571398e+01
   1.0843575e+02   1.1572432e+01
   1.0843887e+02   1.1573465e+01
   1.0844197e+02   1.1574498e+01
   1.0844508e+02   1.1575530e+01
   1.0844819e+02   1.1576561e+01
   1.0845129e+02   1.1577591e+01
   1.0845439e+02   1.1578621e+01
   1.0845749e+02   1.1579650e+01
   1.0846059e+02   1.1580678e+01
   1.0846368e+02   1.1581706e+01
   1.0846677e+02   1.1582732e+01
   1.0846986e+02   1.1583758e+01
   1.0847295e+02   1.1584784e+01
   1.0847604e+02   1.1585808e+01
   1.0847912e+02   1.1586832e+01
   1.0848220e+02   1.1587855e+01
   1.0848528e+02   1.1588878e+01
   1.0848835e+02   1.1589899e+01
   1.0849143e+02   1.1590920e+01
   1.0849450e+02   1.1591941e+01
   1.0849757e+02   1.1592960e+01
   1.0850064e+02   1.1593979e+01
   1.0850371e+02   1.1594997e+01
   1.0850677e+02   1.1596014e+01
   1.0850983e+02   1.1597031e+01
   1.0851289e+02   1.1598047e+01
   1.0851595e+02   1.1599062e+01
   1.0851900e+02   1.1600076e+01
   1.0852205e+02   1.1601090e+01
   1.0852510e+02   1.1602103e+01
   1.0852815e+02   1.1603116e+01
   1.0853120e+02   1.1604127e+01
   1.0853424e+02   1.1605138e+01
   1.0853729e+02   1.1606148e+01
   1.0854033e+02   1.1607158e+01
   1.0854336e+02   1.1608167e+01
   1.0854640e+02   1.1609175e+01
   1.0854943e+02   1.1610182e+01
   1.0855247e+02   1.1611189e+01
   1.0855549e+02   1.1612195e+01
   1.0855852e+02   1.1613200e+01
   1.0856155e+02   1.1614205e+01
   1.0856457e+02   1.1615209e+01
   1.0856759e+02   1.1616212e+01
   1.0857061e+02   1.1617214e+01
   1.0857363e+02   1.1618216e+01
   1.0857664e+02   1.1619217e+01
   1.0857965e+02   1.1620218e+01
   1.0858266e+02   1.1621217e+01
   1.0858567e+02   1.1622216e+01
   1.0858868e+02   1.1623215e+01
   1.0859168e+02   1.1624212e+01
   1.0859469e+02   1.1625209e+01
   1.0859769e+02   1.1626206e+01
   1.0860068e+02   1.1627201e+01
   1.0860368e+02   1.1628196e+01
   1.0860667e+02   1.1629190e+01
   1.0860967e+02   1.1630184e+01
   1.0861266e+02   1.1631177e+01
   1.0861564e+02   1.1632169e+01
   1.0861863e+02   1.1633160e+01
   1.0862161e+02   1.1634151e+01
   1.0862459e+02   1.1635141e+01
   1.0862757e+02   1.1636131e+01
   1.0863055e+02   1.1637119e+01
   1.0863353e+02   1.1638107e+01
   1.0863650e+02   1.1639095e+01
   1.0863947e+02   1.1640082e+01
   1.0864244e+02   1.1641068e+01
   1.0864541e+02   1.1642053e+01
   1.0864837e+02   1.1643038e+01
   1.0865134e+02   1.1644022e+01
   1.0865430e+02   1.1645005e+01
   1.0865726e+02   1.1645988e+01
   1.0866021e+02   1.1646970e+01
   1.0866317e+02   1.1647951e+01
   1.0866612e+02   1.1648932e+01
   1.0866907e+02   1.1649912e+01
   1.0867202e+02   1.1650891e+01
   1.0867497e+02   1.1651870e+01
   1.0867791e+02   1.1652848e+01
   1.0868086e+02   1.1653825e+01
   1.0868380e+02   1.1654802e+01
   1.0868674e+02   1.1655778e+01
   1.0868968e+02   1.1656753e+01
   1.0869261e+02   1.1657728e+01
   1.0869554e+02   1.1658702e+01
   1.0869848e+02   1.1659676e+01
   1.0870140e+02   1.1660648e+01
   1.0870433e+02   1.1661621e+01
   1.0870726e+02   1.1662592e+01
   1.0871018e+02   1.1663563e+01
   1.0871310e+02   1.1664533e+01
   1.0871602e+02   1.1665502e+01
   1.0871894e+02   1.1666471e+01
   1.0872185e+02   1.1667439e+01
   1.0872477e+02   1.1668407e+01
   1.0872768e+02   1.1669374e+01
   1.0873059e+02   1.1670340e+01
   1.0873350e+02   1.1671306e+01
   1.0873640e+02   1.1672271e+01
   1.0873931e+02   1.1673235e+01
   1.0874221e+02   1.1674199e+01
   1.0874511e+02   1.1675162e+01
   1.0874801e+02   1.1676124e+01
   1.0875090e+02   1.1677086e+01
   1.0875380e+02   1.1678047e+01
   1.0875669e+02   1.1679007e+01
   1.0875958e+02   1.1679967e+01
   1.0876247e+02   1.1680926e+01
   1.0876535e+02   1.1681885e+01
   1.0876824e+02   1.1682843e+01
   1.0877112e+02   1.1683800e+01
   1.0877400e+02   1.1684757e+01
   1.0877688e+02   1.1685713e+01
   1.0877976e+02   1.1686668e+01
   1.0878263e+02   1.1687623e+01
   1.0878551e+02   1.1688577e+01
   1.0878838e+02   1.1689530e+01
   1.0879125e+02   1.1690483e+01
   1.0879411e+02   1.1691435e+01
   1.0879698e+02   1.1692387e+01
   1.0879984e+02   1.1693338e+01
   1.0880270e+02   1.1694288e+01
   1.0880556e+02   1.1695238e+01
   1.0880842e+02   1.1696187e+01
   1.0881128e+02   1.1697135e+01
   1.0881413e+02   1.1698083e+01
   1.0881698e+02   1.1699030e+01
   1.0881983e+02   1.1699977e+01
   1.0882268e+02   1.1700923e+01
   1.0882553e+02   1.1701868e+01
   1.0882837e+02   1.1702813e+01
   1.0883122e+02   1.1703757e+01
   1.0883406e+02   1.1704701e+01
   1.0883690e+02   1.1705644e+01
   1.0883974e+02   1.1706586e+01
   1.0884257e+02   1.1707527e+01
   1.0884540e+02   1.1708468e+01
   1.0884824e+02   1.1709409e+01
   1.0885107e+02   1.1710349e+01
   1.0885389e+02   1.1711288e+01
   1.0885672e+02   1.1712226e+01
   1.0885955e+02   1.1713164e+01
   1.0886237e+02   1.1714102e+01
   1.0886519e+02   1.1715039e+01
   1.0886801e+02   1.1715975e+01
   1.0887083e+02   1.1716910e+01
   1.0887364e+02   1.1717845e+01
   1.0887645e+02   1.1718779e+01
   1.0887927e+02   1.1719713e+01
   1.0888208e+02   1.1720646e+01
   1.0888488e+02   1.1721579e+01
   1.0888769e+02   1.1722511e+01
   1.0889049e+02   1.1723442e+01
   1.0889330e+02   1.1724373e+01
   1.0889610e+02   1.1725303e+01
   1.0889890e+02   1.1726232e+01
   1.0890169e+02   1.1727161e+01
   1.0890449e+02   1.1728090e+01
   1.0890728e+02   1.1729017e+01
   1.0891008e+02   1.1729944e+01
   1.0891287e+02   1.1730871e+01
   1.0891565e+02   1.1731797e+01
   1.0891844e+02   1.1732722e+01
   1.0892122e+02   1.1733647e+01
   1.0892401e+02   1.1734571e+01
   1.0892679e+02   1.1735495e+01
   1.0892957e+02   1.1736418e+01
   1.0893235e+02   1.1737340e+01
   1.0893512e+02   1.1738262e+01
   1.0893789e+02   1.1739183e+01
   1.0894067e+02   1.1740104e+01
   1.0894344e+02   1.1741024e+01
   1.0894621e+02   1.1741943e+01
   1.0894897e+02   1.1742862e+01
   1.0895174e+02   1.1743780e+01
   1.0895450e+02   1.1744698e+01
   1.0895726e+02   1.1745615e+01
   1.0896002e+02   1.1746532e+01
   1.0896278e+02   1.1747448e+01
   1.0896554e+02   1.1748363e+01
   1.0896829e+02   1.1749278e+01
   1.0897105e+02   1.1750192e+01
   1.0897380e+02   1.1751105e+01
   1.0897655e+02   1.1752018e+01
   1.0897929e+02   1.1752931e+01
   1.0898204e+02   1.1753843e+01
   1.0898478e+02   1.1754754e+01
   1.0898753e+02   1.1755665e+01
   1.0899027e+02   1.1756575e+01
   1.0899301e+02   1.1757485e+01
   1.0899574e+02   1.1758394e+01
   1.0899848e+02   1.1759302e+01
   1.0900121e+02   1.1760210e+01
   1.0900394e+02   1.1761117e+01
   1.0900667e+02   1.1762024e+01
   1.0900940e+02   1.1762930e+01
   1.0901213e+02   1.1763836e+01
   1.0901486e+02   1.1764741e+01
   1.0901758e+02   1.1765645e+01
   1.0902030e+02   1.1766549e+01
   1.0902302e+02   1.1767452e+01
   1.0902574e+02   1.1768355e+01
   1.0902846e+02   1.1769257e+01
   1.0903117e+02   1.1770159e+01
   1.0903388e+02   1.1771060e+01
   1.0903660e+02   1.1771961e+01
   1.0903931e+02   1.1772860e+01
   1.0904201e+02   1.1773760e+01
   1.0904472e+02   1.1774659e+01
   1.0904743e+02   1.1775557e+01
   1.0905013e+02   1.1776455e+01
   1.0905283e+02   1.1777352e+01
   1.0905553e+02   1.1778248e+01
   1.0905823e+02   1.1779144e+01
   1.0906093e+02   1.1780040e+01
   1.0906362e+02   1.1780935e+01
   1.0906631e+02   1.1781829e+01
   1.0906900e+02   1.1782723e+01
   1.0907169e+02   1.1783616e+01
   1.0907438e+02   1.1784509e+01
   1.0907707e+02   1.1785401e+01
   1.0907975e+02   1.1786293e+01
   1.0908244e+02   1.1787184e+01
   1.0908512e+02   1.1788074e+01
   1.0908780e+02   1.1788964e+01
   1.0909048e+02   1.1789854e+01
   1.0909315e+02   1.1790742e+01
   1.0909583e+02   1.1791631e+01
   1.0909850e+02   1.1792518e+01
   1.0910117e+02   1.1793406e+01
   1.0910384e+02   1.1794292e+01
   1.0910651e+02   1.1795178e+01
   1.0910918e+02   1.1796064e+01
   1.0911184e+02   1.1796949e+01
   1.0911451e+02   1.1797834e+01
   1.0911717e+02   1.1798718e+01
   1.0911983e+02   1.1799601e+01
   1.0912249e+02   1.1800484e+01
   1.0912514e+02   1.1801366e+01
   1.0912780e+02   1.1802248e+01
   1.0913045e+02   1.1803129e+01
   1.0913310e+02   1.1804010e+01
   1.0913575e+02   1.1804890e+01
   1.0913840e+02   1.1805770e+01
   1.0914105e+02   1.1806649e+01
   1.0914370e+02   1.1807527e+01
   1.0914634e+02   1.1808405e+01
   1.0914898e+02   1.1809283e+01
   1.0915162e+02   1.1810160e+01
   1.0915426e+02   1.1811036e+01
   1.0915690e+02   1.1811912e+01
   1.0915954e+02   1.1812788e+01
   1.0916217e+02   1.1813662e+01
   1.0916480e+02   1.1814537e+01
   1.0916743e+02   1.1815410e+01
   1.0917006e+02   1.1816284e+01
   1.0917269e+02   1.1817156e+01
   1.0917532e+02   1.1818029e+01
   1.0917794e+02   1.1818900e+01
   1.0918057e+02   1.1819771e+01
   1.0918319e+02   1.1820642e+01
   1.0918581e+02   1.1821512e+01
   1.0918843e+02   1.1822382e+01
   1.0919104e+02   1.1823251e+01
   1.0919366e+02   1.1824119e+01
   1.0919627e+02   1.1824987e+01
   1.0919888e+02   1.1825855e+01
   1.0920149e+02   1.1826722e+01
   1.0920410e+02   1.1827588e+01
   1.0920671e+02   1.1828454e+01
   1.0920932e+02   1.1829319e+01
   1.0921192e+02   1.1830184e+01
   1.0921452e+02   1.1831049e+01
   1.0921712e+02   1.1831912e+01
   1.0921972e+02   1.1832776e+01
   1.0922232e+02   1.1833639e+01
   1.0922492e+02   1.1834501e+01
   1.0922751e+02   1.1835363e+01
   1.0923011e+02   1.1836224e+01
   1.0923270e+02   1.1837085e+01
   1.0923529e+02   1.1837945e+01
   1.0923788e+02   1.1838805e+01
   1.0924047e+02   1.1839664e+01
   1.0924305e+02   1.1840522e+01
   1.0924564e+02   1.1841381e+01
   1.0924822e+02   1.1842238e+01
   1.0925080e+02   1.1843096e+01
   1.0925338e+02   1.1843952e+01
   1.0925596e+02   1.1844808e+01
   1.0925853e+02   1.1845664e+01
   1.0926111e+02   1.1846519e+01
   1.0926368e+02   1.1847374e+01
   1.0926625e+02   1.1848228e+01
   1.0926882e+02   1.1849081e+01
   1.0927139e+02   1.1849935e+01
   1.0927396e+02   1.1850787e+01
   1.0927653e+02   1.1851639e+01
   1.0927909e+02   1.1852491e+01
   1.0928165e+02   1.1853342e+01
   1.0928421e+02   1.1854193e+01
   1.0928677e+02   1.1855043e+01
   1.0928933e+02   1.1855892e+01
   1.0929189e+02   1.1856741e+01
   1.0929444e+02   1.1857590e+01
   1.0929700e+02   1.1858438e+01
   1.0929955e+02   1.1859286e+01
   1.0930210e+02   1.1860133e+01
   1.0930465e+02   1.1860979e+01
   1.0930720e+02   1.1861825e+01
   1.0930974e+02   1.1862671e+01
   1.0931229e+02   1.1863516e+01
   1.0931483e+02   1.1864361e+01
   1.0931737e+02   1.1865205e+01
   1.0931992e+02   1.1866049e+01
   1.0932245e+02   1.1866892e+01
   1.0932499e+02   1.1867734e+01
   1.0932753e+02   1.1868576e+01
   1.0933006e+02   1.1869418e+01
   1.0933259e+02   1.1870259e+01
   1.0933513e+02   1.1871100e+01
   1.0933766e+02   1.1871940e+01
   1.0934018e+02   1.1872780e+01
   1.0934271e+02   1.1873619e+01
   1.0934524e+02   1.1874458e+01
   1.0934776e+02   1.1875296e+01
   1.0935028e+02   1.1876134e+01
   1.0935280e+02   1.1876971e+01
   1.0935532e+02   1.1877808e+01
   1.0935784e+02   1.1878644e+01
   1.0936036e+02   1.1879480e+01
   1.0936287e+02   1.1880315e+01
   1.0936539e+02   1.1881150e+01
   1.0936790e+02   1.1881984e+01
   1.0937041e+02   1.1882818e+01
   1.0937292e+02   1.1883652e+01
   1.0937543e+02   1.1884485e+01
   1.0937794e+02   1.1885317e+01
   1.0938044e+02   1.1886149e+01
   1.0938295e+02   1.1886981e+01
   1.0938545e+02   1.1887812e+01
   1.0938795e+02   1.1888642e+01
   1.0939045e+02   1.1889472e+01
   1.0939295e+02   1.1890302e+01
   1.0939544e+02   1.1891131e+01
   1.0939794e+02   1.1891959e+01
   1.0940043e+02   1.1892788e+01
   1.0940292e+02   1.1893615e+01
   1.0940541e+02   1.1894442e+01
   1.0940790e+02   1.1895269e+01
   1.0941039e+02   1.1896095e+01
   1.0941288e+02   1.1896921e+01
   1.0941536e+02   1.1897746e+01
   1.0941785e+02   1.1898571e+01
   1.0942033e+02   1.1899396e+01
   1.0942281e+02   1.1900219e+01
   1.0942529e+02   1.1901043e+01
   1.0942777e+02   1.1901866e+01
   1.0943024e+02   1.1902688e+01
   1.0943272e+02   1.1903510e+01
   1.0943519e+02   1.1904332e+01
   1.0943766e+02   1.1905153e+01
   1.0944014e+02   1.1905973e+01
   1.0944261e+02   1.1906794e+01
   1.0944507e+02   1.1907613e+01
   1.0944754e+02   1.1908432e+01
   1.0945001e+02   1.1909251e+01
   1.0945247e+02   1.1910069e+01
   1.0945493e+02   1.1910887e+01
   1.0945739e+02   1.1911705e+01
   1.0945985e+02   1.1912521e+01
   1.0946231e+02   1.1913338e+01
   1.0946477e+02   1.1914154e+01
   1.0946722e+02   1.1914969e+01
   1.0946968e+02   1.1915784e+01
   1.0947213e+02   1.1916599e+01
   1.0947458e+02   1.1917413e+01
   1.0947703e+02   1.1918227e+01
   1.0947948e+02   1.1919040e+01
   1.0948193e+02   1.1919853e+01
   1.0948437e+02   1.1920665e+01
   1.0948682e+02   1.1921477e+01
   1.0948926e+02   1.1922288e+01
   1.0949170e+02   1.1923099e+01
   1.0949414e+02   1.1923909e+01
   1.0949658e+02   1.1924719e+01
   1.0949902e+02   1.1925529e+01
   1.0950146e+02   1.1926338e+01
   1.0950389e+02   1.1927147e+01
   1.0950633e+02   1.1927955e+01
   1.0950876e+02   1.1928763e+01
   1.0951119e+02   1.1929570e+01
   1.0951362e+02   1.1930377e+01
   1.0951605e+02   1.1931183e+01
   1.0951847e+02   1.1931989e+01
   1.0952090e+02   1.1932795e+01
   1.0952332e+02   1.1933600e+01
   1.0952575e+02   1.1934404e+01
   1.0952817e+02   1.1935208e+01
   1.0953059e+02   1.1936012e+01
   1.0953301e+02   1.1936815e+01
   1.0953542e+02   1.1937618e+01
   1.0953784e+02   1.1938420e+01
   1.0954025e+02   1.1939222e+01
   1.0954267e+02   1.1940024e+01
   1.0954508e+02   1.1940825e+01
   1.0954749e+02   1.1941625e+01
   1.0954990e+02   1.1942425e+01
   1.0955231e+02   1.1943225e+01
   1.0955471e+02   1.1944024e+01
   1.0955712e+02   1.1944823e+01
   1.0955952e+02   1.1945621e+01
   1.0956192e+02   1.1946419e+01
   1.0956433e+02   1.1947217e+01
   1.0956673e+02   1.1948014e+01
   1.0956912e+02   1.1948810e+01
   1.0957152e+02   1.1949607e+01
   1.0957392e+02   1.1950402e+01
   1.0957631e+02   1.1951198e+01
   1.0957871e+02   1.1951992e+01
   1.0958110e+02   1.1952787e+01
   1.0958349e+02   1.1953581e+01
   1.0958588e+02   1.1954374e+01
   1.0958827e+02   1.1955167e+01
   1.0959065e+02   1.1955960e+01
   1.0959304e+02   1.1956752e+01
   1.0959542e+02   1.1957544e+01
   1.0959780e+02   1.1958335e+01
   1.0960019e+02   1.1959126e+01
   1.0960257e+02   1.1959917e+01
   1.0960495e+02   1.1960707e+01
   1.0960732e+02   1.1961496e+01
   1.0960970e+02   1.1962286e+01
   1.0961207e+02   1.1963074e+01
   1.0961445e+02   1.1963863e+01
   1.0961682e+02   1.1964650e+01
   1.0961919e+02   1.1965438e+01
   1.0962156e+02   1.1966225e+01
   1.0962393e+02   1.1967012e+01
   1.0962630e+02   1.1967798e+01
   1.0962866e+02   1.1968583e+01
   1.0963103e+02   1.1969369e+01
   1.0963339e+02   1.1970154e+01
   1.0963575e+02   1.1970938e+01
   1.0963811e+02   1.1971722e+01
   1.0964047e+02   1.1972506e+01
   1.0964283e+02   1.1973289e+01
   1.0964519e+02   1.1974072e+01
   1.0964754e+02   1.1974854e+01
   1.0964990e+02   1.1975636e+01
   1.0965225e+02   1.1976417e+01
   1.0965460e+02   1.1977198e+01
   1.0965695e+02   1.1977979e+01
   1.0965930e+02   1.1978759e+01
   1.0966165e+02   1.1979539e+01
   1.0966400e+02   1.1980318e+01
   1.0966634e+02   1.1981097e+01
   1.0966869e+02   1.1981876e+01
   1.0967103e+02   1.1982654e+01
   1.0967337e+02   1.1983432e+01
   1.0967571e+02   1.1984209e+01
   1.0967805e+02   1.1984986e+01
   1.0968039e+02   1.1985762e+01
   1.0968273e+02   1.1986538e+01
   1.0968506e+02   1.1987314e+01
   1.0968740e+02   1.1988089e+01
   1.0968973e+02   1.1988864e+01
   1.0969206e+02   1.1989638e+01
   1.0969439e+02   1.1990412e+01
   1.0969672e+02   1.1991186e+01
   1.0969905e+02   1.1991959e+01
   1.0970138e+02   1.1992731e+01
   1.0970370e+02   1.1993504e+01
   1.0970603e+02   1.1994276e+01
   1.0970835e+02   1.1995047e+01
   1.0971067e+02   1.1995818e+01
   1.0971299e+02   1.1996589e+01
   1.0971531e+02   1.1997359e+01
   1.0971763e+02   1.1998129e+01
   1.0971994e+02   1.1998898e+01
   1.0972226e+02   1.1999667e+01
   1.0972457e+02   1.2000436e+01
   1.0972689e+02   1.2001204e+01
   1.0972920e+02   1.2001972e+01
   1.0973151e+02   1.2002739e+01
   1.0973382e+02   1.2003506e+01
   1.0973613e+02   1.2004272e+01
   1.0973843e+02   1.2005039e+01
   1.0974074e+02   1.2005804e+01
   1.0974304e+02   1.2006570e+01
   1.0974535e+02   1.2007335e+01
   1.0974765e+02   1.2008099e+01
   1.0974995e+02   1.2008863e+01
   1.0975225e+02   1.2009627e+01
   1.0975455e+02   1.2010390e+01
   1.0975684e+02   1.2011153e+01
   1.0975914e+02   1.2011915e+01
   1.0976144e+02   1.2012678e+01
   1.0976373e+02   1.2013439e+01
   1.0976602e+02   1.2014201e+01
   1.0976831e+02   1.2014961e+01
   1.0977060e+02   1.2015722e+01
   1.0977289e+02   1.2016482e+01
   1.0977518e+02   1.2017242e+01
   1.0977746e+02   1.2018001e+01
   1.0977975e+02   1.2018760e+01
   1.0978203e+02   1.2019518e+01
   1.0978432e+02   1.2020276e+01
   1.0978660e+02   1.2021034e+01
   1.0978888e+02   1.2021791e+01
   1.0979116e+02   1.2022548e+01
   1.0979343e+02   1.2023305e+01
   1.0979571e+02   1.2024061e+01
   1.0979799e+02   1.2024816e+01
   1.0980026e+02   1.2025572e+01
   1.0980253e+02   1.2026327e+01
   1.0980481e+02   1.2027081e+01
   1.0980708e+02   1.2027835e+01
   1.0980935e+02   1.2028589e+01
   1.0981161e+02   1.2029342e+01
   1.0981388e+02   1.2030095e+01
   1.0981615e+02   1.2030848e+01
   1.0981841e+02   1.2031600e+01
   1.0982068e+02   1.2032352e+01
   1.0982294e+02   1.2033103e+01
   1.0982520e+02   1.2033854e+01
   1.0982746e+02   1.2034605e+01
   1.0982972e+02   1.2035355e+01
   1.0983198e+02   1.2036105e+01
   1.0983423e+02   1.2036854e+01
   1.0983649e+02   1.2037603e+01
   1.0983874e+02   1.2038352e+01
   1.0984100e+02   1.2039100e+01
   1.0984325e+02   1.2039848e+01
   1.0984550e+02   1.2040595e+01
   1.0984775e+02   1.2041342e+01
   1.0985000e+02   1.2042089e+01
   1.0985224e+02   1.2042835e+01
   1.0985449e+02   1.2043581e+01
   1.0985673e+02   1.2044327e+01
   1.0985898e+02   1.2045072e+01
   1.0986122e+02   1.2045817e+01
   1.0986346e+02   1.2046561e+01
   1.0986570e+02   1.2047305e+01
   1.0986794e+02   1.2048049e+01
   1.0987018e+02   1.2048792e+01
   1.0987242e+02   1.2049535e+01
   1.0987465e+02   1.2050277e+01
   1.0987689e+02   1.2051019e+01
   1.0987912e+02   1.2051761e+01
   1.0988135e+02   1.2052502e+01
   1.0988358e+02   1.2053243e+01
   1.0988581e+02   1.2053984e+01
   1.0988804e+02   1.2054724e+01
   1.0989027e+02   1.2055464e+01
   1.0989250e+02   1.2056203e+01
   1.0989472e+02   1.2056942e+01
   1.0989694e+02   1.2057681e+01
   1.0989917e+02   1.2058419e+01
   1.0990139e+02   1.2059157e+01
   1.0990361e+02   1.2059895e+01
   1.0990583e+02   1.2060632e+01
   1.0990805e+02   1.2061369e+01
   1.0991027e+02   1.2062105e+01
   1.0991248e+02   1.2062841e+01
   1.0991470e+02   1.2063577e+01
   1.0991691e+02   1.2064312e+01
   1.0991912e+02   1.2065047e+01
   1.0992134e+02   1.2065782e+01
   1.0992355e+02   1.2066516e+01
   1.0992576e+02   1.2067249e+01
   1.0992796e+02   1.2067983e+01
   1.0993017e+02   1.2068716e+01
   1.0993238e+02   1.2069449e+01
   1.0993458e+02   1.2070181e+01
   1.0993679e+02   1.2070913e+01
   1.0993899e+02   1.2071644e+01
   1.0994119e+02   1.2072376e+01
   1.0994339e+02   1.2073106e+01
   1.0994559e+02   1.2073837e+01
   1.0994779e+02   1.2074567e+01
   1.0994999e+02   1.2075297e+01
   1.0995218e+02   1.2076026e+01
   1.0995438e+02   1.2076755e+01
   1.0995657e+02   1.2077483e+01
   1.0995876e+02   1.2078212e+01
   1.0996096e+02   1.2078940e+01
   1.0996315e+02   1.2079667e+01
   1.0996534e+02   1.2080394e+01
   1.0996752e+02   1.2081121e+01
   1.0996971e+02   1.2081847e+01
   1.0997190e+02   1.2082573e+01
   1.0997408e+02   1.2083299e+01
   1.0997627e+02   1.2084024e+01
   1.0997845e+02   1.2084749e+01
   1.0998063e+02   1.2085474e+01
   1.0998281e+02   1.2086198e+01
   1.0998499e+02   1.2086922e+01
   1.0998717e+02   1.2087645e+01
   1.0998935e+02   1.2088368e+01
   1.0999152e+02   1.2089091e+01
   1.0999370e+02   1.2089814e+01
   1.0999587e+02   1.2090536e+01
   1.0999805e+02   1.2091257e+01


==> Rate/rate30.dat <==
   6.6989700e+01   2.7810834e-01
   7.7403627e+01   1.6942896e+00
   8.0211893e+01   2.3848993e+00
   8.1903317e+01   2.8486605e+00
   8.3117539e+01   3.1986716e+00
   8.4065402e+01   3.4799798e+00
   8.4842998e+01   3.7152144e+00
   8.5502284e+01   3.9173792e+00
   8.6074550e+01   4.0946435e+00
   8.6580114e+01   4.2524777e+00
   8.7032914e+01   4.3947260e+00
   8.7442930e+01   4.5241929e+00
   8.7817554e+01   4.6429879e+00
   8.8162413e+01   4.7527379e+00
   8.8481891e+01   4.8547236e+00
   8.8779470e+01   4.9499717e+00
   8.9057959e+01   5.0393176e+00
   8.9319661e+01   5.1234505e+00
   8.9566486e+01   5.2029454e+00
   8.9800034e+01   5.2782872e+00
   9.0021661e+01   5.3498884e+00
   9.0232525e+01   5.4181029e+00
   9.0433623e+01   5.4832368e+00
   9.0625820e+01   5.5455563e+00
   9.0809870e+01   5.6052947e+00
   9.0986437e+01   5.6626573e+00
   9.1156105e+01   5.7178259e+00
   9.1319393e+01   5.7709621e+00
   9.1476763e+01   5.8222105e+00
   9.1628630e+01   5.8717005e+00
   9.1775365e+01   5.9195489e+00
   9.1917304e+01   5.9658610e+00
   9.2054750e+01   6.0107326e+00
   9.2187980e+01   6.0542504e+00
   9.2317244e+01   6.0964938e+00
   9.2442771e+01   6.1375354e+00
   9.2564772e+01   6.1774415e+00
   9.2683439e+01   6.2162735e+00
   9.2798950e+01   6.2540875e+00
   9.2911468e+01   6.2909356e+00
   9.3021144e+01   6.3268659e+00
   9.3128118e+01   6.3619231e+00
   9.3232521e+01   6.3961485e+00
   9.3334473e+01   6.4295807e+00
   9.3434086e+01   6.4622557e+00
   9.3531465e+01   6.4942070e+00
   9.3626709e+01   6.5254660e+00
   9.3719909e+01   6.5560619e+00
   9.3811151e+01   6.5860225e+00
   9.3900515e+01   6.6153735e+00
   9.3988077e+01   6.6441392e+00
   9.4073909e+01   6.6723425e+00
   9.4158077e+01   6.7000051e+00
   9.4240645e+01   6.7271471e+00
   9.4321673e+01   6.7537880e+00
   9.4401216e+01   6.7799458e+00
   9.4479329e+01   6.8056377e+00
   9.4556061e+01   6.8308801e+00
   9.4631461e+01   6.8556885e+00
   9.4705575e+01   6.8800774e+00
   9.4778445e+01   6.9040608e+00
   9.4850112e+01   6.9276521e+00
   9.4920616e+01   6.9508638e+00
   9.4989994e+01   6.9737079e+00
   9.5058280e+01   6.9961960e+00
   9.5125510e+01   7.0183388e+00
   9.5191715e+01   7.0401470e+00
   9.5256925e+01   7.0616303e+00
   9.5321171e+01   7.0827985e+00
   9.5384481e+01   7.1036605e+00
   9.5446880e+01   7.1242252e+00
   9.5508396e+01   7.1445008e+00
   9.5569053e+01   7.1644955e+00
   9.5628874e+01   7.1842168e+00
   9.5687882e+01   7.2036721e+00
   9.5746099e+01   7.2228686e+00
   9.5803547e+01   7.2418129e+00
   9.5860244e+01   7.2605118e+00
   9.5916210e+01   7.2789713e+00
   9.5971465e+01   7.2971977e+00
   9.6026025e+01   7.3151967e+00
   9.6079909e+01   7.3329738e+00
   9.6133132e+01   7.3505346e+00
   9.6185710e+01   7.3678842e+00
   9.6237660e+01   7.3850276e+00
   9.6288996e+01   7.4019697e+00
   9.6339732e+01   7.4187152e+00
   9.6389882e+01   7.4352685e+00
   9.6439459e+01   7.4516340e+00
   9.6488477e+01   7.4678160e+00
   9.6536948e+01   7.4838184e+00
   9.6584884e+01   7.4996453e+00
   9.6632296e+01   7.5153005e+00
   9.6679197e+01   7.5307876e+00
   9.6725596e+01   7.5461102e+00
   9.6771505e+01   7.5612718e+00
   9.6816934e+01   7.5762757e+00
   9.6861892e+01   7.5911252e+00
   9.6906390e+01   7.6058234e+00
   9.6950437e+01   7.6203733e+00
   9.6994041e+01   7.6347780e+00
   9.7037212e+01   7.6490402e+00
   9.7079957e+01   7.6631629e+00
   9.7122287e+01   7.6771486e+00
   9.7164207e+01   7.6910001e+00
   9.7205727e+01   7.7047198e+00
   9.7246854e+01   7.7183103e+00
   9.7287595e+01   7.7317740e+00
   9.7327957e+01   7.7451131e+00
   9.7367948e+01   7.7583301e+00
   9.7407573e+01   7.7714271e+00
   9.7446841e+01   7.7844062e+00
   9.7485756e+01   7.7972696e+00
   9.7524326e+01   7.8100194e+00
   9.7562556e+01   7.8226574e+00
   9.7600453e+01   7.8351857e+00
   9.7638022e+01   7.8476062e+00
   9.7675269e+01   7.8599206e+00
   9.7712199e+01   7.8721308e+00
   9.7748818e+01   7.8842385e+00
   9.7785130e+01   7.8962455e+00
   9.7821141e+01   7.9081533e+00
   9.7856857e+01   7.9199637e+00
   9.7892281e+01   7.9316781e+00
   9.7927418e+01   7.9432983e+00
   9.7962273e+01   7.9548255e+00
   9.7996851e+01   7.9662614e+00
   9.8031156e+01   7.9776074e+00
   9.8065191e+01   7.9888648e+00
   9.8098962e+01   8.0000351e+00
   9.8132473e+01   8.0111195e+00
   9.8165727e+01   8.0221194e+00
   9.8198728e+01   8.0330361e+00
   9.8231481e+01   8.0438708e+00
   9.8263988e+01   8.0546247e+00
   9.8296254e+01   8.0652991e+00
   9.8328281e+01   8.0758951e+00
   9.8360075e+01   8.0864138e+00
   9.8391637e+01   8.0968564e+00
   9.8422971e+01   8.1072239e+00
   9.8454081e+01   8.1175174e+00
   9.8484970e+01   8.1277381e+00
   9.8515641e+01   8.1378868e+00
   9.8546096e+01   8.1479647e+00
   9.8576340e+01   8.1579726e+00
   9.8606374e+01   8.1679116e+00
   9.8636202e+01   8.1777826e+00
   9.8665827e+01   8.1875865e+00
   9.8695251e+01   8.1973242e+00
   9.8724476e+01   8.2069966e+00
   9.8753507e+01   8.2166047e+00
   9.8782345e+01   8.2261491e+00
   9.8810992e+01   8.2356309e+00
   9.8839452e+01   8.2450507e+00
   9.8867726e+01   8.2544094e+00
   9.8895818e+01   8.2637078e+00
   9.8923729e+01   8.2729467e+00
   9.8951462e+01   8.2821267e+00
   9.8979019e+01   8.2912488e+00
   9.9006402e+01   8.3003135e+00
   9.9033613e+01   8.3093216e+00
   9.9060655e+01   8.3182738e+00
   9.9087530e+01   8.3271708e+00
   9.9114240e+01   8.3360132e+00
   9.9140786e+01   8.3448018e+00
   9.9167171e+01   8.3535372e+00
   9.9193396e+01   8.3622200e+00
   9.9219465e+01   8.3708509e+00
   9.9245377e+01   8.3794304e+00
   9.9271136e+01   8.3879593e+00
   9.9296743e+01   8.3964380e+00
   9.9322200e+01   8.4048671e+00
   9.9347509e+01   8.4132473e+00
   9.9372671e+01   8.4215791e+00
   9.9397688e+01   8.4298631e+00
   9.9422562e+01   8.4380997e+00
   9.9447294e+01   8.4462896e+00
   9.9471886e+01   8.4544333e+00
   9.9496339e+01   8.4625313e+00
   9.9520656e+01   8.4705840e+00
   9.9544837e+01   8.4785921e+00
   9.9568885e+01   8.4865559e+00
   9.9592800e+01   8.4944761e+00
   9.9616583e+01   8.5023530e+00
   9.9640238e+01   8.5101871e+00
   9.9663764e+01   8.5179789e+00
   9.9687164e+01   8.5257289e+00
   9.9710438e+01   8.5334374e+00
   9.9733588e+01   8.5411050e+00
   9.9756615e+01   8.5487320e+00
   9.9779521e+01   8.5563189e+00
   9.9802307e+01   8.5638662e+00
   9.9824974e+01   8.5713741e+00
   9.9847523e+01   8.5788432e+00
   9.9869955e+01   8.5862738e+00
   9.9892273e+01   8.5936664e+00
   9.9914476e+01   8.6010212e+00
   9.9936566e+01   8.6083388e+00
   9.9958545e+01   8.6156194e+00
   9.9980413e+01   8.6228635e+00
   1.0000217e+02   8.6300714e+00
   1.0002382e+02   8.6372434e+00
   1.0004536e+02   8.6443800e+00
   1.0006680e+02   8.6514814e+00
   1.0008813e+02   8.6585481e+00
   1.0010936e+02   8.6655803e+00
   1.0013048e+02   8.6725783e+00
   1.0015150e+02   8.6795427e+00
   1.0017242e+02   8.6864735e+00
   1.0019324e+02   8.6933712e+00
   1.0021396e+02   8.7002361e+00
   1.0023458e+02   8.7070685e+00
   1.0025511e+02   8.7138687e+00
   1.0027553e+02   8.7206370e+00
   1.0029587e+02   8.7273736e+00
   1.0031610e+02   8.7340790e+00
   1.0033625e+02   8.7407533e+00
   1.0035630e+02   8.7473969e+00
   1.0037626e+02   8.7540101e+00
   1.0039612e+02   8.7605931e+00
   1.0041590e+02   8.7671461e+00
   1.0043559e+02   8.7736696e+00
   1.0045519e+02   8.7801637e+00
   1.0047470e+02   8.7866286e+00
   1.0049412e+02   8.7930648e+00
   1.0051345e+02   8.7994723e+00
   1.0053271e+02   8.8058515e+00
   1.0055187e+02   8.8122027e+00
   1.0057095e+02   8.8185260e+00
   1.0058995e+02   8.8248217e+00
   1.0060887e+02   8.8310900e+00
   1.0062770e+02   8.8373313e+00
   1.0064645e+02   8.8435456e+00
   1.0066512e+02   8.8497333e+00
   1.0068371e+02   8.8558946e+00
   1.0070223e+02   8.8620296e+00
   1.0072066e+02   8.8681387e+00
   1.0073902e+02   8.8742221e+00
   1.0075729e+02   8.8802798e+00
   1.0077550e+02   8.8863123e+00
   1.0079362e+02   8.8923196e+00
   1.0081167e+02   8.8983021e+00
   1.0082965e+02   8.9042598e+00
   1.0084755e+02   8.9101930e+00
   1.0086538e+02   8.9161019e+00
   1.0088313e+02   8.9219867e+00
   1.0090082e+02   8.9278476e+00
   1.0091843e+02   8.9336848e+00
   1.0093597e+02   8.9394985e+00
   1.0095344e+02   8.9452888e+00
   1.0097084e+02   8.9510560e+00
   1.0098817e+02   8.9568003e+00
   1.0100543e+02   8.9625217e+00
   1.0102262e+02   8.9682206e+00
   1.0103975e+02   8.9738970e+00
   1.0105680e+02   8.9795512e+00
   1.0107380e+02   8.9851833e+00
   1.0109072e+02   8.9907935e+00
   1.0110758e+02   8.9963819e+00
   1.0112437e+02   9.0019488e+00
   1.0114110e+02   9.0074944e+00
   1.0115777e+02   9.0130186e+00
   1.0117437e+02   9.0185218e+00
   1.0119091e+02   9.0240041e+00
   1.0120738e+02   9.0294657e+00
   1.0122380e+02   9.0349066e+00
   1.0124015e+02   9.0403271e+00
   1.0125644e+02   9.0457273e+00
   1.0127267e+02   9.0511074e+00
   1.0128884e+02   9.0564674e+00
   1.0130495e+02   9.0618077e+00
   1.0132100e+02   9.0671282e+00
   1.0133699e+02   9.0724292e+00
   1.0135292e+02   9.0777108e+00
   1.0136879e+02   9.0829731e+00
   1.0138461e+02   9.0882163e+00
   1.0140036e+02   9.0934405e+00
   1.0141607e+02   9.0986459e+00
   1.0143171e+02   9.1038325e+00
   1.0144730e+02   9.1090006e+00
   1.0146283e+02   9.1141502e+00
   1.0147831e+02   9.1192815e+00
   1.0149373e+02   9.1243946e+00
   1.0150910e+02   9.1294897e+00
   1.0152441e+02   9.1345668e+00
   1.0153967e+02   9.1396262e+00
   1.0155488e+02   9.1446678e+00
   1.0157003e+02   9.1496919e+00
   1.0158513e+02   9.1546985e+00
   1.0160018e+02   9.1596879e+00
   1.0161518e+02   9.1646600e+00
   1.0163012e+02   9.1696151e+00
   1.0164502e+02   9.1745532e+00
   1.0165986e+02   9.1794745e+00
   1.0167465e+02   9.1843790e+00
   1.0168939e+02   9.1892669e+00
   1.0170408e+02   9.1941383e+00
   1.0171873e+02   9.1989933e+00
   1.0173332e+02   9.2038320e+00
   1.0174786e+02   9.2086546e+00
   1.0176236e+02   9.2134611e+00
   1.0177681e+02   9.2182516e+00
   1.0179121e+02   9.2230263e+00
   1.0180556e+02   9.2277852e+00
   1.0181986e+02   9.2325285e+00
   1.0183412e+02   9.2372562e+00
   1.0184833e+02   9.2419685e+00
   1.0186250e+02   9.2466655e+00
   1.0187662e+02   9.2513472e+00
   1.0189069e+02   9.2560138e+00
   1.0190472e+02   9.2606653e+00
   1.0191870e+02   9.2653018e+00
   1.0193264e+02   9.2699236e+00
   1.0194653e+02   9.2745305e+00
   1.0196038e+02   9.2791228e+00
   1.0197418e+02   9.2837005e+00
   1.0198795e+02   9.2882638e+00
   1.0200166e+02   9.2928126e+00
   1.0201534e+02   9.2973472e+00
   1.0202897e+02   9.3018675e+00
   1.0204256e+02   9.3063738e+00
   1.0205610e+02   9.3108660e+00
   1.0206961e+02   9.3153442e+00
   1.0208307e+02   9.3198086e+00
   1.0209649e+02   9.3242592e+00
   1.0210987e+02   9.3286962e+00
   1.0212321e+02   9.3331195e+00
   1.0213651e+02   9.3375293e+00
   1.0214976e+02   9.3419257e+00
   1.0216298e+02   9.3463087e+00
   1.0217616e+02   9.3506785e+00
   1.0218929e+02   9.3550350e+00
   1.0220239e+02   9.3593784e+00
   1.0221545e+02   9.3637088e+00
   1.0222846e+02   9.3680263e+00
   1.0224144e+02   9.3723308e+00
   1.0225439e+02   9.3766226e+00
   1.0226729e+02   9.3809016e+00
   1.0228015e+02   9.3851679e+00
   1.0229298e+02   9.3894217e+00
   1.0230577e+02   9.3936630e+00
   1.0231852e+02   9.3978918e+00
   1.0233123e+02   9.4021083e+00
   1.0234391e+02   9.4063125e+00
   1.0235655e+02   9.4105045e+00
   1.0236915e+02   9.4146843e+00
   1.0238172e+02   9.4188521e+00
   1.0239425e+02   9.4230079e+00
   1.0240674e+02   9.4271517e+00
   1.0241920e+02   9.4312836e+00
   1.0243162e+02   9.4354038e+00
   1.0244401e+02   9.4395122e+00
   1.0245636e+02   9.4436090e+00
   1.0246868e+02   9.4476941e+00
   1.0248096e+02   9.4517677e+00
   1.0249321e+02   9.4558299e+00
   1.0250542e+02   9.4598806e+00
   1.0251760e+02   9.4639200e+00
   1.0252974e+02   9.4679482e+00
   1.0254185e+02   9.4719651e+00
   1.0255393e+02   9.4759708e+00
   1.0256597e+02   9.4799655e+00
   1.0257799e+02   9.4839491e+00
   1.0258996e+02   9.4879218e+00
   1.0260191e+02   9.4918835e+00
   1.0261382e+02   9.4958344e+00
   1.0262570e+02   9.4997745e+00
   1.0263754e+02   9.5037039e+00
   1.0264936e+02   9.5076226e+00
   1.0266114e+02   9.5115307e+00
   1.0267289e+02   9.5154283e+00
   1.0268461e+02   9.5193153e+00
   1.0269630e+02   9.5231919e+00
   1.0270795e+02   9.5270581e+00
   1.0271958e+02   9.5309139e+00
   1.0273117e+02   9.5347595e+00
   1.0274273e+02   9.5385949e+00
   1.0275427e+02   9.5424201e+00
   1.0276577e+02   9.5462352e+00
   1.0277724e+02   9.5500402e+00
   1.0278868e+02   9.5538352e+00
   1.0280009e+02   9.5576203e+00
   1.0281147e+02   9.5613954e+00
   1.0282282e+02   9.5651607e+00
   1.0283414e+02   9.5689162e+00
   1.0284544e+02   9.5726620e+00
   1.0285670e+02   9.5763980e+00
   1.0286793e+02   9.5801244e+00
   1.0287914e+02   9.5838412e+00
   1.0289031e+02   9.5875484e+00
   1.0290146e+02   9.5912462e+00
   1.0291258e+02   9.5949345e+00
   1.0292367e+02   9.5986133e+00
   1.0293473e+02   9.6022829e+00
   1.0294576e+02   9.6059431e+00
   1.0295677e+02   9.6095940e+00
   1.0296775e+02   9.6132358e+00
   1.0297870e+02   9.6168683e+00
   1.0298962e+02   9.6204918e+00
   1.0300052e+02   9.6241061e+00
   1.0301139e+02   9.6277115e+00
   1.0302223e+02   9.6313078e+00
   1.0303304e+02   9.6348952e+00
   1.0304383e+02   9.6384737e+00
   1.0305459e+02   9.6420434e+00
   1.0306532e+02   9.6456042e+00
   1.0307603e+02   9.6491563e+00
   1.0308671e+02   9.6526996e+00
   1.0309737e+02   9.6562343e+00
   1.0310799e+02   9.6597603e+00
   1.0311860e+02   9.6632778e+00
   1.0312917e+02   9.6667867e+00
   1.0313973e+02   9.6702870e+00
   1.0315025e+02   9.6737789e+00
   1.0316075e+02   9.6772624e+00
   1.0317123e+02   9.6807374e+00
   1.0318168e+02   9.6842042e+00
   1.0319210e+02   9.6876626e+00
   1.0320250e+02   9.6911127e+00
   1.0321288e+02   9.6945546e+00
   1.0322323e+02   9.6979883e+00
   1.0323355e+02   9.7014139e+00
   1.0324385e+02   9.7048313e+00
   1.0325413e+02   9.7082407e+00
   1.0326438e+02   9.7116420e+00
   1.0327461e+02   9.7150354e+00
   1.0328482e+02   9.7184207e+00
   1.0329500e+02   9.7217982e+00
   1.0330515e+02   9.7251677e+00
   1.0331529e+02   9.7285294e+00
   1.0332539e+02   9.7318833e+00
   1.0333548e+02   9.7352294e+00
   1.0334554e+02   9.7385678e+00
   1.0335558e+02   9.7418985e+00
   1.0336560e+02   9.7452215e+00
   1.0337559e+02   9.7485368e+00
   1.0338556e+02   9.7518446e+00
   1.0339551e+02   9.7551448e+00
   1.0340543e+02   9.7584374e+00
   1.0341533e+02   9.7617226e+00
   1.0342521e+02   9.7650003e+00
   1.0343507e+02   9.7682705e+00
   1.0344491e+02   9.7715334e+00
   1.0345472e+02   9.7747889e+00
   1.0346451e+02   9.7780371e+00
   1.0347428e+02   9.7812779e+00
   1.0348402e+02   9.7845115e+00
   1.0349375e+02   9.7877379e+00
   1.0350345e+02   9.7909571e+00
   1.0351313e+02   9.7941691e+00
   1.0352279e+02   9.7973740e+00
   1.0353243e+02   9.8005718e+00
   1.0354205e+02   9.8037625e+00
   1.0355164e+02   9.8069461e+00
   1.0356122e+02   9.8101228e+00
   1.0357077e+02   9.8132925e+00
   1.0358030e+02   9.8164552e+00
   1.0358981e+02   9.8196110e+00
   1.0359930e+02   9.8227599e+00
   1.0360877e+02   9.8259020e+00
   1.0361822e+02   9.8290372e+00
   1.0362765e+02   9.8321656e+00
   1.0363706e+02   9.8352873e+00
   1.0364645e+02   9.8384022e+00
   1.0365582e+02   9.8415104e+00
   1.0366516e+02   9.8446120e+00
   1.0367449e+02   9.8477068e+00
   1.0368380e+02   9.8507951e+00
   1.0369309e+02   9.8538768e+00
   1.0370235e+02   9.8569518e+00
   1.0371160e+02   9.8600204e+00
   1.0372083e+02   9.8630824e+00
   1.0373004e+02   9.8661380e+00
   1.0373923e+02   9.8691871e+00
   1.0374840e+02   9.8722297e+00
   1.0375755e+02   9.8752660e+00
   1.0376668e+02   9.8782959e+00
   1.0377579e+02   9.8813194e+00
   1.0378489e+02   9.8843366e+00
   1.0379396e+02   9.8873475e+00
   1.0380302e+02   9.8903521e+00
   1.0381205e+02   9.8933505e+00
   1.0382107e+02   9.8963427e+00
   1.0383007e+02   9.8993287e+00
   1.0383905e+02   9.9023085e+00
   1.0384801e+02   9.9052822e+00
   1.0385696e+02   9.9082497e+00
   1.0386588e+02   9.9112112e+00
   1.0387479e+02   9.9141666e+00
   1.0388368e+02   9.9171160e+00
   1.0389255e+02   9.9200593e+00
   1.0390140e+02   9.9229967e+00
   1.0391023e+02   9.9259280e+00
   1.0391905e+02   9.9288535e+00
   1.0392785e+02   9.9317730e+00
   1.0393663e+02   9.9346866e+00
   1.0394539e+02   9.9375943e+00
   1.0395414e+02   9.9404962e+00
   1.0396287e+02   9.9433923e+00
   1.0397158e+02   9.9462826e+00
   1.0398027e+02   9.9491671e+00
   1.0398894e+02   9.9520458e+00
   1.0399760e+02   9.9549188e+00
   1.0400624e+02   9.9577861e+00
   1.0401487e+02   9.9606477e+00
   1.0402347e+02   9.9635036e+00
   1.0403206e+02   9.9663539e+00
   1.0404064e+02   9.9691986e+00
   1.0404919e+02   9.9720377e+00
   1.0405773e+02   9.9748712e+00
   1.0406625e+02   9.9776992e+00
   1.0407476e+02   9.9805216e+00
   1.0408325e+02   9.9833385e+00
   1.0409172e+02   9.9861499e+00
   1.0410018e+02   9.9889558e+00
   1.0410862e+02   9.9917563e+00
   1.0411704e+02   9.9945514e+00
   1.0412545e+02   9.9973411e+00
   1.0413384e+02   1.0000125e+01
   1.0414221e+02   1.0002904e+01
   1.0415057e+02   1.0005678e+01
   1.0415891e+02   1.0008446e+01
   1.0416724e+02   1.0011209e+01
   1.0417555e+02   1.0013967e+01
   1.0418384e+02   1.0016719e+01
   1.0419212e+02   1.0019466e+01
   1.0420038e+02   1.0022208e+01
   1.0420863e+02   1.0024945e+01
   1.0421686e+02   1.0027677e+01
   1.0422508e+02   1.0030403e+01
   1.0423328e+02   1.0033124e+01
   1.0424146e+02   1.0035840e+01
   1.0424963e+02   1.0038552e+01
   1.0425779e+02   1.0041257e+01
   1.0426593e+02   1.0043958e+01
   1.0427405e+02   1.0046654e+01
   1.0428216e+02   1.0049345e+01
   1.0429025e+02   1.0052031e+01
   1.0429833e+02   1.0054712e+01
   1.0430639e+02   1.0057387e+01
   1.0431444e+02   1.0060058e+01
   1.0432248e+02   1.0062724e+01
   1.0433049e+02   1.0065385e+01
   1.0433850e+02   1.0068041e+01
   1.0434649e+02   1.0070693e+01
   1.0435446e+02   1.0073339e+01
   1.0436242e+02   1.0075981e+01
   1.0437037e+02   1.0078617e+01
   1.0437830e+02   1.0081249e+01
   1.0438621e+02   1.0083876e+01
   1.0439412e+02   1.0086499e+01
   1.0440200e+02   1.0089116e+01
   1.0440988e+02   1.0091729e+01
   1.0441774e+02   1.0094337e+01
   1.0442558e+02   1.0096941e+01
   1.0443341e+02   1.0099539e+01
   1.0444123e+02   1.0102133e+01
   1.0444903e+02   1.0104723e+01
   1.0445682e+02   1.0107308e+01
   1.0446459e+02   1.0109888e+01
   1.0447236e+02   1.0112463e+01
   1.0448010e+02   1.0115034e+01
   1.0448784e+02   1.0117601e+01
   1.0449556e+02   1.0120162e+01
   1.0450326e+02   1.0122720e+01
   1.0451095e+02   1.0125272e+01
   1.0451863e+02   1.0127821e+01
   1.0452630e+02   1.0130364e+01
   1.0453395e+02   1.0132904e+01
   1.0454159e+02   1.0135438e+01
   1.0454921e+02   1.0137969e+01
   1.0455682e+02   1.0140495e+01
   1.0456442e+02   1.0143016e+01
   1.0457200e+02   1.0145533e+01
   1.0457958e+02   1.0148046e+01
   1.0458713e+02   1.0150554e+01
   1.0459468e+02   1.0153058e+01
   1.0460221e+02   1.0155558e+01
   1.0460973e+02   1.0158053e+01
   1.0461724e+02   1.0160544e+01
   1.0462473e+02   1.0163031e+01
   1.0463221e+02   1.0165514e+01
   1.0463968e+02   1.0167992e+01
   1.0464713e+02   1.0170466e+01
   1.0465457e+02   1.0172935e+01
   1.0466200e+02   1.0175401e+01
   1.0466942e+02   1.0177862e+01
   1.0467682e+02   1.0180319e+01
   1.0468421e+02   1.0182772e+01
   1.0469159e+02   1.0185221e+01
   1.0469896e+02   1.0187666e+01
   1.0470631e+02   1.0190106e+01
   1.0471365e+02   1.0192542e+01
   1.0472098e+02   1.0194975e+01
   1.0472830e+02   1.0197403e+01
   1.0473560e+02   1.0199827e+01
   1.0474289e+02   1.0202247e+01
   1.0475017e+02   1.0204663e+01
   1.0475744e+02   1.0207075e+01
   1.0476469e+02   1.0209483e+01
   1.0477194e+02   1.0211886e+01
   1.0477917e+02   1.0214286e+01
   1.0478639e+02   1.0216682e+01
   1.0479359e+02   1.0219074e+01
   1.0480079e+02   1.0221462e+01
   1.0480797e+02   1.0223846e+01
   1.0481514e+02   1.0226226e+01
   1.0482230e+02   1.0228602e+01
   1.0482945e+02   1.0230974e+01
   1.0483659e+02   1.0233343e+01
   1.0484371e+02   1.0235707e+01
   1.0485082e+02   1.0238068e+01
   1.0485792e+02   1.0240425e+01
   1.0486501e+02   1.0242778e+01
   1.0487209e+02   1.0245127e+01
   1.0487916e+02   1.0247472e+01
   1.0488621e+02   1.0249813e+01
   1.0489326e+02   1.0252151e+01
   1.0490029e+02   1.0254485e+01
   1.0490731e+02   1.0256815e+01
   1.0491432e+02   1.0259141e+01
   1.0492132e+02   1.0261464e+01
   1.0492830e+02   1.0263783e+01
   1.0493528e+02   1.0266098e+01
   1.0494224e+02   1.0268409e+01
   1.0494920e+02   1.0270717e+01
   1.0495614e+02   1.0273021e+01
   1.0496307e+02   1.0275321e+01
   1.0496999e+02   1.0277618e+01
   1.0497690e+02   1.0279911e+01
   1.0498379e+02   1.0282201e+01
   1.0499068e+02   1.0284486e+01
   1.0499756e+02   1.0286769e+01
   1.0500442e+02   1.0289047e+01
   1.0501128e+02   1.0291322e+01
   1.0501812e+02   1.0293594e+01
   1.0502495e+02   1.0295861e+01
   1.0503178e+02   1.0298126e+01
   1.0503859e+02   1.0300386e+01
   1.0504539e+02   1.0302644e+01
   1.0505218e+02   1.0304897e+01
   1.0505896e+02   1.0307147e+01
   1.0506573e+02   1.0309394e+01
   1.0507249e+02   1.0311637e+01
   1.0507923e+02   1.0313877e+01
   1.0508597e+02   1.0316113e+01
   1.0509270e+02   1.0318346e+01
   1.0509941e+02   1.0320575e+01
   1.0510612e+02   1.0322801e+01
   1.0511282e+02   1.0325023e+01
   1.0511950e+02   1.0327242e+01
   1.0512618e+02   1.0329458e+01
   1.0513284e+02   1.0331670e+01
   1.0513950e+02   1.0333879e+01
   1.0514614e+02   1.0336084e+01
   1.0515278e+02   1.0338286e+01
   1.0515940e+02   1.0340485e+01
   1.0516601e+02   1.0342681e+01
   1.0517262e+02   1.0344873e+01
   1.0517921e+02   1.0347061e+01
   1.0518580e+02   1.0349247e+01
   1.0519237e+02   1.0351429e+01
   1.0519894e+02   1.0353608e+01
   1.0520549e+02   1.0355783e+01
   1.0521203e+02   1.0357955e+01
   1.0521857e+02   1.0360124e+01
   1.0522509e+02   1.0362290e+01
   1.0523161e+02   1.0364452e+01
   1.0523811e+02   1.0366612e+01
   1.0524461e+02   1.0368768e+01
   1.0525110e+02   1.0370920e+01
   1.0525757e+02   1.0373070e+01
   1.0526404e+02   1.0375216e+01
   1.0527050e+02   1.0377359e+01
   1.0527694e+02   1.0379499e+01
   1.0528338e+02   1.0381636e+01
   1.0528981e+02   1.0383770e+01
   1.0529623e+02   1.0385900e+01
   1.0530264e+02   1.0388028e+01
   1.0530904e+02   1.0390152e+01
   1.0531543e+02   1.0392273e+01
   1.0532181e+02   1.0394391e+01
   1.0532818e+02   1.0396506e+01
   1.0533454e+02   1.0398618e+01
   1.0534090e+02   1.0400727e+01
   1.0534724e+02   1.0402832e+01
   1.0535357e+02   1.0404935e+01
   1.0535990e+02   1.0407034e+01
   1.0536622e+02   1.0409131e+01
   1.0537252e+02   1.0411224e+01
   1.0537882e+02   1.0413315e+01
   1.0538511e+02   1.0415402e+01
   1.0539139e+02   1.0417486e+01
   1.0539766e+02   1.0419568e+01
   1.0540392e+02   1.0421646e+01
   1.0541017e+02   1.0423721e+01
   1.0541642e+02   1.0425794e+01
   1.0542265e+02   1.0427863e+01
   1.0542888e+02   1.0429930e+01
   1.0543509e+02   1.0431993e+01
   1.0544130e+02   1.0434054e+01
   1.0544750e+02   1.0436111e+01
   1.0545369e+02   1.0438166e+01
   1.0545987e+02   1.0440218e+01
   1.0546604e+02   1.0442267e+01
   1.0547221e+02   1.0444312e+01
   1.0547836e+02   1.0446355e+01
   1.0548451e+02   1.0448396e+01
   1.0549065e+02   1.0450433e+01
   1.0549677e+02   1.0452467e+01
   1.0550290e+02   1.0454499e+01
   1.0550901e+02   1.0456527e+01
   1.0551511e+02   1.0458553e+01
   1.0552120e+02   1.0460576e+01
   1.0552729e+02   1.0462596e+01
   1.0553337e+02   1.0464614e+01
   1.0553944e+02   1.0466628e+01
   1.0554550e+02   1.0468640e+01
   1.0555155e+02   1.0470649e+01
   1.0555759e+02   1.0472655e+01
   1.0556363e+02   1.0474658e+01
   1.0556965e+02   1.0476659e+01
   1.0557567e+02   1.0478656e+01
   1.0558168e+02   1.0480651e+01
   1.0558769e+02   1.0482644e+01
   1.0559368e+02   1.0484633e+01
   1.0559966e+02   1.0486620e+01
   1.0560564e+02   1.0488604e+01
   1.0561161e+02   1.0490585e+01
   1.0561757e+02   1.0492564e+01
   1.0562352e+02   1.0494540e+01
   1.0562947e+02   1.0496513e+01
   1.0563540e+02   1.0498483e+01
   1.0564133e+02   1.0500451e+01
   1.0564725e+02   1.0502416e+01
   1.0565316e+02   1.0504379e+01
   1.0565907e+02   1.0506338e+01
   1.0566496e+02   1.0508296e+01
   1.0567085e+02   1.0510250e+01
   1.0567673e+02   1.0512202e+01
   1.0568260e+02   1.0514151e+01
   1.0568847e+02   1.0516098e+01
   1.0569432e+02   1.0518041e+01
   1.0570017e+02   1.0519983e+01
   1.0570601e+02   1.0521921e+01
   1.0571185e+02   1.0523858e+01
   1.0571767e+02   1.0525791e+01
   1.0572349e+02   1.0527722e+01
   1.0572930e+02   1.0529650e+01
   1.0573510e+02   1.0531576e+01
   1.0574089e+02   1.0533499e+01
   1.0574668e+02   1.0535420e+01
   1.0575246e+02   1.0537338e+01
   1.0575823e+02   1.0539254e+01
   1.0576399e+02   1.0541167e+01
   1.0576974e+02   1.0543077e+01
   1.0577549e+02   1.0544985e+01
   1.0578123e+02   1.0546890e+01
   1.0578697e+02   1.0548793e+01
   1.0579269e+02   1.0550694e+01
   1.0579841e+02   1.0552592e+01
   1.0580412e+02   1.0554487e+01
   1.0580982e+02   1.0556380e+01
   1.0581551e+02   1.0558270e+01
   1.0582120e+02   1.0560158e+01
   1.0582688e+02   1.0562044e+01
   1.0583255e+02   1.0563927e+01
   1.0583822e+02   1.0565807e+01
   1.0584388e+02   1.0567685e+01
   1.0584953e+02   1.0569561e+01
   1.0585517e+02   1.0571434e+01
   1.0586081e+02   1.0573305e+01
   1.0586644e+02   1.0575174e+01
   1.0587206e+02   1.0577040e+01
   1.0587767e+02   1.0578903e+01
   1.0588328e+02   1.0580764e+01
   1.0588888e+02   1.0582623e+01
   1.0589447e+02   1.0584479e+01
   1.0590005e+02   1.0586333e+01
   1.0590563e+02   1.0588185e+01
   1.0591120e+02   1.0590034e+01
   1.0591677e+02   1.0591881e+01
   1.0592232e+02   1.0593726e+01
   1.0592787e+02   1.0595568e+01
   1.0593341e+02   1.0597408e+01
   1.0593895e+02   1.0599245e+01
   1.0594448e+02   1.0601080e+01
   1.0595000e+02   1.0602913e+01
   1.0595551e+02   1.0604744e+01
   1.0596102e+02   1.0606572e+01
   1.0596652e+02   1.0608398e+01
   1.0597201e+02   1.0610221e+01
   1.0597750e+02   1.0612042e+01
   1.0598298e+02   1.0613861e+01
   1.0598845e+02   1.0615678e+01
   1.0599392e+02   1.0617492e+01
   1.0599938e+02   1.0619304e+01
   1.0600483e+02   1.0621114e+01
   1.0601027e+02   1.0622922e+01
   1.0601571e+02   1.0624727e+01
   1.0602114e+02   1.0626530e+01
   1.0602657e+02   1.0628331e+01
   1.0603199e+02   1.0630129e+01
   1.0603740e+02   1.0631925e+01
   1.0604280e+02   1.0633720e+01
   1.0604820e+02   1.0635511e+01
   1.0605359e+02   1.0637301e+01
   1.0605897e+02   1.0639088e+01
   1.0606435e+02   1.0640873e+01
   1.0606972e+02   1.0642656e+01
   1.0607509e+02   1.0644437e+01
   1.0608044e+02   1.0646216e+01
   1.0608580e+02   1.0647992e+01
   1.0609114e+02   1.0649766e+01
   1.0609648e+02   1.0651538e+01
   1.0610181e+02   1.0653308e+01
   1.0610713e+02   1.0655076e+01
   1.0611245e+02   1.0656841e+01
   1.0611776e+02   1.0658605e+01
   1.0612307e+02   1.0660366e+01
   1.0612837e+02   1.0662125e+01
   1.0613366e+02   1.0663882e+01
   1.0613895e+02   1.0665637e+01
   1.0614423e+02   1.0667389e+01
   1.0614950e+02   1.0669140e+01
   1.0615477e+02   1.0670888e+01
   1.0616003e+02   1.0672634e+01
   1.0616528e+02   1.0674379e+01
   1.0617053e+02   1.0676121e+01
   1.0617577e+02   1.0677861e+01
   1.0618100e+02   1.0679598e+01
   1.0618623e+02   1.0681334e+01
   1.0619146e+02   1.0683068e+01
   1.0619667e+02   1.0684800e+01
   1.0620188e+02   1.0686529e+01
   1.0620708e+02   1.0688257e+01
   1.0621228e+02   1.0689982e+01
   1.0621747e+02   1.0691705e+01
   1.0622266e+02   1.0693427e+01
   1.0622784e+02   1.0695146e+01
   1.0623301e+02   1.0696863e+01
   1.0623818e+02   1.0698578e+01
   1.0624334e+02   1.0700291e+01
   1.0624849e+02   1.0702002e+01
   1.0625364e+02   1.0703711e+01
   1.0625878e+02   1.0705418e+01
   1.0626392e+02   1.0707123e+01
   1.0626905e+02   1.0708826e+01
   1.0627417e+02   1.0710527e+01
   1.0627929e+02   1.0712226e+01
   1.0628440e+02   1.0713923e+01
   1.0628951e+02   1.0715618e+01
   1.0629461e+02   1.0717311e+01
   1.0629970e+02   1.0719002e+01
   1.0630479e+02   1.0720691e+01
   1.0630987e+02   1.0722378e+01
   1.0631495e+02   1.0724063e+01
   1.0632001e+02   1.0725746e+01
   1.0632508e+02   1.0727428e+01
   1.0633014e+02   1.0729107e+01
   1.0633519e+02   1.0730784e+01
   1.0634024e+02   1.0732459e+01
   1.0634528e+02   1.0734133e+01
   1.0635031e+02   1.0735804e+01
   1.0635534e+02   1.0737474e+01
   1.0636036e+02   1.0739141e+01
   1.0636538e+02   1.0740807e+01
   1.0637039e+02   1.0742471e+01
   1.0637540e+02   1.0744132e+01
   1.0638040e+02   1.0745792e+01
   1.0638539e+02   1.0747450e+01
   1.0639038e+02   1.0749106e+01
   1.0639536e+02   1.0750760e+01
   1.0640034e+02   1.0752413e+01
   1.0640531e+02   1.0754063e+01
   1.0641028e+02   1.0755712e+01
   1.0641524e+02   1.0757358e+01
   1.0642019e+02   1.0759003e+01
   1.0642514e+02   1.0760646e+01
   1.0643008e+02   1.0762287e+01
   1.0643502e+02   1.0763926e+01
   1.0643995e+02   1.0765563e+01
   1.0644488e+02   1.0767199e+01
   1.0644980e+02   1.0768832e+01
   1.0645471e+02   1.0770464e+01
   1.0645962e+02   1.0772094e+01
   1.0646453e+02   1.0773722e+01
   1.0646943e+02   1.0775348e+01
   1.0647432e+02   1.0776972e+01
   1.0647921e+02   1.0778595e+01
   1.0648409e+02   1.0780216e+01
   1.0648896e+02   1.0781835e+01
   1.0649384e+02   1.0783452e+01
   1.0649870e+02   1.0785067e+01
   1.0650356e+02   1.0786680e+01
   1.0650842e+02   1.0788292e+01
   1.0651326e+02   1.0789902e+01
   1.0651811e+02   1.0791510e+01
   1.0652295e+02   1.0793116e+01
   1.0652778e+02   1.0794721e+01
   1.0653261e+02   1.0796324e+01
   1.0653743e+02   1.0797924e+01
   1.0654225e+02   1.0799524e+01
   1.0654706e+02   1.0801121e+01
   1.0655186e+02   1.0802717e+01
   1.0655667e+02   1.0804311e+01
   1.0656146e+02   1.0805903e+01
   1.0656625e+02   1.0807493e+01
   1.0657104e+02   1.0809082e+01
   1.0657582e+02   1.0810668e+01
   1.0658059e+02   1.0812254e+01
   1.0658536e+02   1.0813837e+01
   1.0659012e+02   1.0815419e+01
   1.0659488e+02   1.0816998e+01
   1.0659964e+02   1.0818577e+01
   1.0660439e+02   1.0820153e+01
   1.0660913e+02   1.0821728e+01
   1.0661387e+02   1.0823301e+01
   1.0661860e+02   1.0824872e+01
   1.0662333e+02   1.0826442e+01
   1.0662805e+02   1.0828010e+01
   1.0663277e+02   1.0829576e+01
   1.0663748e+02   1.0831140e+01
   1.0664219e+02   1.0832703e+01
   1.0664689e+02   1.0834264e+01
   1.0665159e+02   1.0835823e+01
   1.0665628e+02   1.0837381e+01
   1.0666097e+02   1.0838937e+01
   1.0666565e+02   1.0840492e+01
   1.0667032e+02   1.0842044e+01
   1.0667500e+02   1.0843595e+01
   1.0667966e+02   1.0845145e+01
   1.0668433e+02   1.0846692e+01
   1.0668898e+02   1.0848238e+01
   1.0669363e+02   1.0849783e+01
   1.0669828e+02   1.0851326e+01
   1.0670292e+02   1.0852867e+01
   1.0670756e+02   1.0854406e+01
   1.0671219e+02   1.0855944e+01
   1.0671682e+02   1.0857480e+01
   1.0672144e+02   1.0859015e+01
   1.0672606e+02   1.0860547e+01
   1.0673067e+02   1.0862079e+01
   1.0673528e+02   1.0863608e+01
   1.0673988e+02   1.0865136e+01
   1.0674448e+02   1.0866663e+01
   1.0674907e+02   1.0868188e+01
   1.0675366e+02   1.0869711e+01
   1.0675824e+02   1.0871232e+01
   1.0676282e+02   1.0872752e+01
   1.0676739e+02   1.0874271e+01
   1.0677196e+02   1.0875788e+01
   1.0677653e+02   1.0877303e+01
   1.0678108e+02   1.0878816e+01
   1.0678564e+02   1.0880328e+01
   1.0679019e+02   1.0881839e+01
   1.0679473e+02   1.0883348e+01
   1.0679927e+02   1.0884855e+01
   1.0680381e+02   1.0886361e+01
   1.0680834e+02   1.0887865e+01
   1.0681286e+02   1.0889367e+01
   1.0681739e+02   1.0890868e+01
   1.0682190e+02   1.0892368e+01
   1.0682641e+02   1.0893866e+01
   1.0683092e+02   1.0895362e+01
   1.0683542e+02   1.0896857e+01
   1.0683992e+02   1.0898350e+01
   1.0684441e+02   1.0899842e+01
   1.0684890e+02   1.0901332e+01
   1.0685339e+02   1.0902820e+01
   1.0685787e+02   1.0904307e+01
   1.0686234e+02   1.0905793e+01
   1.0686681e+02   1.0907277e+01
   1.0687127e+02   1.0908759e+01
   1.0687574e+02   1.0910240e+01
   1.0688019e+02   1.0911720e+01
   1.0688464e+02   1.0913198e+01
   1.0688909e+02   1.0914674e+01
   1.0689353e+02   1.0916149e+01
   1.0689797e+02   1.0917623e+01
   1.0690240e+02   1.0919094e+01
   1.0690683e+02   1.0920565e+01
   1.0691126e+02   1.0922034e+01
   1.0691568e+02   1.0923501e+01
   1.0692009e+02   1.0924967e+01
   1.0692450e+02   1.0926432e+01
   1.0692891e+02   1.0927895e+01
   1.0693331e+02   1.0929356e+01
   1.0693771e+02   1.0930816e+01
   1.0694210e+02   1.0932274e+01
   1.0694649e+02   1.0933732e+01
   1.0695087e+02   1.0935187e+01
   1.0695525e+02   1.0936641e+01
   1.0695963e+02   1.0938094e+01
   1.0696400e+02   1.0939545e+01
   1.0696837e+02   1.0940995e+01
   1.0697273e+02   1.0942443e+01
   1.0697709e+02   1.0943890e+01
   1.0698144e+02   1.0945335e+01
   1.0698579e+02   1.0946779e+01
   1.0699013e+02   1.0948222e+01
   1.0699447e+02   1.0949663e+01
   1.0699881e+02   1.0951102e+01
   1.0700314e+02   1.0952540e+01
   1.0700747e+02   1.0953977e+01
   1.0701179e+02   1.0955412e+01
   1.0701611e+02   1.0956846e+01
   1.0702043e+02   1.0958279e+01
   1.0702474e+02   1.0959710e+01
   1.0702904e+02   1.0961139e+01
   1.0703334e+02   1.0962567e+01
   1.0703764e+02   1.0963994e+01
   1.0704193e+02   1.0965420e+01
   1.0704622e+02   1.0966844e+01
   1.0705051e+02   1.0968266e+01
   1.0705479e+02   1.0969687e+01
   1.0705906e+02   1.0971107e+01
   1.0706334e+02   1.0972525e+01
   1.0706760e+02   1.0973942e+01
   1.0707187e+02   1.0975358e+01
   1.0707613e+02   1.0976772e+01
   1.0708038e+02   1.0978185e+01
   1.0708463e+02   1.0979596e+01
   1.0708888e+02   1.0981006e+01
   1.0709312e+02   1.0982415e+01
   1.0709736e+02   1.0983822e+01
   1.0710160e+02   1.0985228e+01
   1.0710583e+02   1.0986633e+01
   1.0711005e+02   1.0988036e+01
   1.0711428e+02   1.0989438e+01
   1.0711849e+02   1.0990838e+01
   1.0712271e+02   1.0992237e+01
   1.0712692e+02   1.0993635e+01
   1.0713112e+02   1.0995032e+01
   1.0713533e+02   1.0996427e+01
   1.0713952e+02   1.0997820e+01
   1.0714372e+02   1.0999213e+01
   1.0714791e+02   1.1000604e+01
   1.0715209e+02   1.1001993e+01
   1.0715627e+02   1.1003382e+01
   1.0716045e+02   1.1004769e+01
   1.0716462e+02   1.1006154e+01
   1.0716879e+02   1.1007539e+01
   1.0717296e+02   1.1008922e+01
   1.0717712e+02   1.1010303e+01
   1.0718128e+02   1.1011684e+01
   1.0718543e+02   1.1013063e+01
   1.0718958e+02   1.1014441e+01
   1.0719373e+02   1.1015817e+01
   1.0719787e+02   1.1017192e+01
   1.0720201e+02   1.1018566e+01
   1.0720614e+02   1.1019938e+01
   1.0721027e+02   1.1021309e+01
   1.0721440e+02   1.1022679e+01
   1.0721852e+02   1.1024048e+01
   1.0722264e+02   1.1025415e+01
   1.0722675e+02   1.1026781e+01
   1.0723086e+02   1.1028146e+01
   1.0723497e+02   1.1029509e+01
   1.0723907e+02   1.1030871e+01
   1.0724317e+02   1.1032232e+01
   1.0724726e+02   1.1033592e+01
   1.0725135e+02   1.1034950e+01
   1.0725544e+02   1.1036307e+01
   1.0725952e+02   1.1037663e+01
   1.0726360e+02   1.1039017e+01
   1.0726768e+02   1.1040370e+01
   1.0727175e+02   1.1041722e+01
   1.0727582e+02   1.1043073e+01
   1.0727988e+02   1.1044422e+01
   1.0728394e+02   1.1045770e+01
   1.0728800e+02   1.1047117e+01
   1.0729205e+02   1.1048463e+01
   1.0729610e+02   1.1049807e+01
   1.0730015e+02   1.1051150e+01
   1.0730419e+02   1.1052492e+01
   1.0730823e+02   1.1053833e+01
   1.0731226e+02   1.1055172e+01
   1.0731629e+02   1.1056510e+01
   1.0732032e+02   1.1057847e+01
   1.0732434e+02   1.1059183e+01
   1.0732836e+02   1.1060517e+01
   1.0733237e+02   1.1061850e+01
   1.0733639e+02   1.1063182e+01
   1.0734039e+02   1.1064513e+01
   1.0734440e+02   1.1065842e+01
   1.0734840e+02   1.1067171e+01
   1.0735240e+02   1.1068498e+01
   1.0735639e+02   1.1069824e+01
   1.0736038e+02   1.1071148e+01
   1.0736436e+02   1.1072472e+01
   1.0736835e+02   1.1073794e+01
   1.0737232e+02   1.1075115e+01
   1.0737630e+02   1.1076434e+01
   1.0738027e+02   1.1077753e+01
   1.0738424e+02   1.1079070e+01
   1.0738820e+02   1.1080386e+01
   1.0739216e+02   1.1081701e+01
   1.0739612e+02   1.1083015e+01
   1.0740007e+02   1.1084328e+01
   1.0740402e+02   1.1085639e+01
   1.0740797e+02   1.1086949e+01
   1.0741191e+02   1.1088258e+01
   1.0741585e+02   1.1089566e+01
   1.0741978e+02   1.1090873e+01
   1.0742372e+02   1.1092178e+01
   1.0742764e+02   1.1093482e+01
   1.0743157e+02   1.1094785e+01
   1.0743549e+02   1.1096087e+01
   1.0743941e+02   1.1097388e+01
   1.0744332e+02   1.1098687e+01
   1.0744723e+02   1.1099986e+01
   1.0745114e+02   1.1101283e+01
   1.0745504e+02   1.1102579e+01
   1.0745894e+02   1.1103874e+01
   1.0746284e+02   1.1105168e+01
   1.0746673e+02   1.1106460e+01
   1.0747062e+02   1.1107752e+01
   1.0747451e+02   1.1109042e+01
   1.0747839e+02   1.1110331e+01
   1.0748227e+02   1.1111619e+01
   1.0748614e+02   1.1112906e+01
   1.0749002e+02   1.1114191e+01
   1.0749388e+02   1.1115476e+01
   1.0749775e+02   1.1116759e+01
   1.0750161e+02   1.1118041e+01
   1.0750547e+02   1.1119323e+01
   1.0750932e+02   1.1120602e+01
   1.0751318e+02   1.1121881e+01
   1.0751702e+02   1.1123159e+01
   1.0752087e+02   1.1124435e+01
   1.0752471e+02   1.1125711e+01
   1.0752855e+02   1.1126985e+01
   1.0753238e+02   1.1128258e+01
   1.0753621e+02   1.1129530e+01
   1.0754004e+02   1.1130801e+01
   1.0754387e+02   1.1132071e+01
   1.0754769e+02   1.1133340e+01
   1.0755150e+02   1.1134607e+01
   1.0755532e+02   1.1135874e+01
   1.0755913e+02   1.1137139e+01
   1.0756294e+02   1.1138403e+01
   1.0756674e+02   1.1139667e+01
   1.0757054e+02   1.1140929e+01
   1.0757434e+02   1.1142190e+01
   1.0757813e+02   1.1143449e+01
   1.0758193e+02   1.1144708e+01
   1.0758571e+02   1.1145966e+01
   1.0758950e+02   1.1147222e+01
   1.0759328e+02   1.1148478e+01
   1.0759706e+02   1.1149732e+01
   1.0760083e+02   1.1150985e+01
   1.0760460e+02   1.1152237e+01
   1.0760837e+02   1.1153489e+01
   1.0761213e+02   1.1154739e+01
   1.0761590e+02   1.1155987e+01
   1.0761965e+02   1.1157235e+01
   1.0762341e+02   1.1158482e+01
   1.0762716e+02   1.1159728e+01
   1.0763091e+02   1.1160972e+01
   1.0763465e+02   1.1162216e+01
   1.0763840e+02   1.1163458e+01
   1.0764214e+02   1.1164700e+01
   1.0764587e+02   1.1165940e+01
   1.0764960e+02   1.1167179e+01
   1.0765333e+02   1.1168418e+01
   1.0765706e+02   1.1169655e+01
   1.0766078e+02   1.1170891e+01
   1.0766450e+02   1.1172126e+01
   1.0766822e+02   1.1173360e+01
   1.0767193e+02   1.1174593e+01
   1.0767564e+02   1.1175824e+01
   1.0767935e+02   1.1177055e+01
   1.0768305e+02   1.1178285e+01
   1.0768675e+02   1.1179514e+01
   1.0769045e+02   1.1180741e+01
   1.0769414e+02   1.1181968e+01
   1.0769783e+02   1.1183194e+01
   1.0770152e+02   1.1184418e+01
   1.0770521e+02   1.1185642e+01
   1.0770889e+02   1.1186864e+01
   1.0771257e+02   1.1188086e+01
   1.0771624e+02   1.1189306e+01
   1.0771991e+02   1.1190525e+01
   1.0772358e+02   1.1191744e+01
   1.0772725e+02   1.1192961e+01
   1.0773091e+02   1.1194177e+01
   1.0773457e+02   1.1195392e+01
   1.0773823e+02   1.1196607e+01
   1.0774188e+02   1.1197820e+01
   1.0774553e+02   1.1199032e+01
   1.0774918e+02   1.1200243e+01
   1.0775283e+02   1.1201453e+01
   1.0775647e+02   1.1202663e+01
   1.0776011e+02   1.1203871e+01
   1.0776374e+02   1.1205078e+01
   1.0776737e+02   1.1206284e+01
   1.0777100e+02   1.1207489e+01
   1.0777463e+02   1.1208693e+01
   1.0777825e+02   1.1209896e+01
   1.0778187e+02   1.1211098e+01
   1.0778549e+02   1.1212299e+01
   1.0778911e+02   1.1213499e+01
   1.0779272e+02   1.1214699e+01
   1.0779633e+02   1.1215897e+01
   1.0779993e+02   1.1217094e+01
   1.0780353e+02   1.1218290e+01
   1.0780713e+02   1.1219485e+01
   1.0781073e+02   1.1220679e+01
   1.0781432e+02   1.1221872e+01
   1.0781791e+02   1.1223064e+01
   1.0782150e+02   1.1224256e+01
   1.0782508e+02   1.1225446e+01
   1.0782867e+02   1.1226635e+01
   1.0783224e+02   1.1227823e+01
   1.0783582e+02   1.1229010e+01
   1.0783939e+02   1.1230197e+01
   1.0784296e+02   1.1231382e+01
   1.0784653e+02   1.1232566e+01
   1.0785009e+02   1.1233750e+01
   1.0785365e+02   1.1234932e+01
   1.0785721e+02   1.1236114e+01
   1.0786077e+02   1.1237294e+01
   1.0786432e+02   1.1238473e+01
   1.0786787e+02   1.1239652e+01
   1.0787142e+02   1.1240830e+01
   1.0787496e+02   1.1242006e+01
   1.0787850e+02   1.1243182e+01
   1.0788204e+02   1.1244356e+01
   1.0788557e+02   1.1245530e+01
   1.0788910e+02   1.1246703e+01
   1.0789263e+02   1.1247875e+01
   1.0789616e+02   1.1249046e+01
   1.0789968e+02   1.1250216e+01
   1.0790320e+02   1.1251385e+01
   1.0790672e+02   1.1252553e+01
   1.0791024e+02   1.1253720e+01
   1.0791375e+02   1.1254886e+01
   1.0791726e+02   1.1256051e+01
   1.0792076e+02   1.1257215e+01
   1.0792427e+02   1.1258379e+01
   1.0792777e+02   1.1259541e+01
   1.0793127e+02   1.1260702e+01
   1.0793476e+02   1.1261863e+01
   1.0793825e+02   1.1263022e+01
   1.0794174e+02   1.1264181e+01
   1.0794523e+02   1.1265339e+01
   1.0794871e+02   1.1266496e+01
   1.0795219e+02   1.1267651e+01
   1.0795567e+02   1.1268806e+01
   1.0795915e+02   1.1269960e+01
   1.0796262e+02   1.1271114e+01
   1.0796609e+02   1.1272266e+01
   1.0796956e+02   1.1273417e+01
   1.0797302e+02   1.1274567e+01
   1.0797648e+02   1.1275717e+01
   1.0797994e+02   1.1276865e+01
   1.0798340e+02   1.1278013e+01
   1.0798685e+02   1.1279159e+01
   1.0799030e+02   1.1280305e+01
   1.0799375e+02   1.1281450e+01
   1.0799720e+02   1.1282594e+01
   1.0800064e+02   1.1283737e+01
   1.0800408e+02   1.1284879e+01
   1.0800751e+02   1.1286020e+01
   1.0801095e+02   1.1287161e+01
   1.0801438e+02   1.1288300e+01
   1.0801781e+02   1.1289439e+01
   1.0802124e+02   1.1290576e+01
   1.0802466e+02   1.1291713e+01
   1.0802808e+02   1.1292849e+01
   1.0803150e+02   1.1293984e+01
   1.0803491e+02   1.1295118e+01
   1.0803833e+02   1.1296251e+01
   1.0804174e+02   1.1297383e+01
   1.0804514e+02   1.1298515e+01
   1.0804855e+02   1.1299645e+01
   1.0805195e+02   1.1300775e+01
   1.0805535e+02   1.1301904e+01
   1.0805875e+02   1.1303031e+01
   1.0806214e+02   1.1304158e+01
   1.0806553e+02   1.1305285e+01
   1.0806892e+02   1.1306410e+01
   1.0807231e+02   1.1307534e+01
   1.0807569e+02   1.1308658e+01
   1.0807907e+02   1.1309780e+01
   1.0808245e+02   1.1310902e+01
   1.0808582e+02   1.1312023e+01
   1.0808920e+02   1.1313143e+01
   1.0809257e+02   1.1314262e+01
   1.0809593e+02   1.1315380e+01
   1.0809930e+02   1.1316497e+01
   1.0810266e+02   1.1317614e+01
   1.0810602e+02   1.1318729e+01
   1.0810938e+02   1.1319844e+01
   1.0811273e+02   1.1320958e+01
   1.0811609e+02   1.1322071e+01
   1.0811943e+02   1.1323183e+01
   1.0812278e+02   1.1324295e+01
   1.0812613e+02   1.1325405e+01
   1.0812947e+02   1.1326515e+01
   1.0813281e+02   1.1327624e+01
   1.0813614e+02   1.1328732e+01
   1.0813948e+02   1.1329839e+01
   1.0814281e+02   1.1330945e+01
   1.0814614e+02   1.1332050e+01
   1.0814946e+02   1.1333155e+01
   1.0815279e+02   1.1334258e+01
   1.0815611e+02   1.1335361e+01
   1.0815943e+02   1.1336463e+01
   1.0816274e+02   1.1337564e+01
   1.0816606e+02   1.1338665e+01
   1.0816937e+02   1.1339764e+01
   1.0817268e+02   1.1340863e+01
   1.0817598e+02   1.1341961e+01
   1.0817929e+02   1.1343058e+01
   1.0818259e+02   1.1344154e+01
   1.0818589e+02   1.1345249e+01
   1.0818918e+02   1.1346344e+01
   1.0819248e+02   1.1347437e+01
   1.0819577e+02   1.1348530e+01
   1.0819906e+02   1.1349622e+01
   1.0820234e+02   1.1350713e+01
   1.0820563e+02   1.1351804e+01
   1.0820891e+02   1.1352893e+01
   1.0821219e+02   1.1353982e+01
   1.0821546e+02   1.1355070e+01
   1.0821874e+02   1.1356157e+01
   1.0822201e+02   1.1357243e+01
   1.0822528e+02   1.1358328e+01
   1.0822854e+02   1.1359413e+01
   1.0823181e+02   1.1360497e+01
   1.0823507e+02   1.1361580e+01
   1.0823833e+02   1.1362662e+01
   1.0824158e+02   1.1363743e+01
   1.0824484e+02   1.1364824e+01
   1.0824809e+02   1.1365904e+01
   1.0825134e+02   1.1366983e+01
   1.0825459e+02   1.1368061e+01
   1.0825783e+02   1.1369138e+01
   1.0826107e+02   1.1370215e+01
   1.0826431e+02   1.1371290e+01
   1.0826755e+02   1.1372365e+01
   1.0827078e+02   1.1373439e+01
   1.0827402e+02   1.1374513e+01
   1.0827725e+02   1.1375585e+01
   1.0828047e+02   1.1376657e+01
   1.0828370e+02   1.1377728e+01
   1.0828692e+02   1.1378798e+01
   1.0829014e+02   1.1379867e+01
   1.0829336e+02   1.1380936e+01
   1.0829657e+02   1.1382003e+01
   1.0829979e+02   1.1383070e+01
   1.0830300e+02   1.1384137e+01
   1.0830621e+02   1.1385202e+01
   1.0830941e+02   1.1386267e+01
   1.0831262e+02   1.1387330e+01
   1.0831582e+02   1.1388393e+01
   1.0831902e+02   1.1389456e+01
   1.0832221e+02   1.1390517e+01
   1.0832541e+02   1.1391578e+01
   1.0832860e+02   1.1392638e+01
   1.0833179e+02   1.1393697e+01
   1.0833498e+02   1.1394755e+01
   1.0833816e+02   1.1395813e+01
   1.0834134e+02   1.1396870e+01
   1.0834452e+02   1.1397926e+01
   1.0834770e+02   1.1398981e+01
   1.0835088e+02   1.1400035e+01
   1.0835405e+02   1.1401089e+01
   1.0835722e+02   1.1402142e+01
   1.0836039e+02   1.1403194e+01
   1.0836356e+02   1.1404246e+01
   1.0836672e+02   1.1405296e+01
   1.0836988e+02   1.1406346e+01
   1.0837304e+02   1.1407395e+01
   1.0837620e+02   1.1408444e+01
   1.0837935e+02   1.1409491e+01
   1.0838251e+02   1.1410538e+01
   1.0838566e+02   1.1411584e+01
   1.0838881e+02   1.1412629e+01
   1.0839195e+02   1.1413674e+01
   1.0839509e+02   1.1414718e+01
   1.0839824e+02   1.1415761e+01
   1.0840137e+02   1.1416803e+01
   1.0840451e+02   1.1417845e+01
   1.0840765e+02   1.1418885e+01
   1.0841078e+02   1.1419925e+01
   1.0841391e+02   1.1420965e+01
   1.0841704e+02   1.1422003e+01
   1.0842016e+02   1.1423041e+01
   1.0842328e+02   1.1424078e+01
   1.0842640e+02   1.1425114e+01
   1.0842952e+02   1.1426150e+01
   1.0843264e+02   1.1427185e+01
   1.0843575e+02   1.1428219e+01
   1.0843887e+02   1.1429252e+01
   1.0844197e+02   1.1430285e+01
   1.0844508e+02   1.1431317e+01
   1.0844819e+02   1.1432348e+01
   1.0845129e+02   1.1433378e+01
   1.0845439e+02   1.1434408e+01
   1.0845749e+02   1.1435437e+01
   1.0846059e+02   1.1436465e+01
   1.0846368e+02   1.1437492e+01
   1.0846677e+02   1.1438519e+01
   1.0846986e+02   1.1439545e+01
   1.0847295e+02   1.1440570e+01
   1.0847604e+02   1.1441595e+01
   1.0847912e+02   1.1442619e+01
   1.0848220e+02   1.1443642e+01
   1.0848528e+02   1.1444664e+01
   1.0848835e+02   1.1445686e+01
   1.0849143e+02   1.1446706e+01
   1.0849450e+02   1.1447727e+01
   1.0849757e+02   1.1448746e+01
   1.0850064e+02   1.1449765e+01
   1.0850371e+02   1.1450783e+01
   1.0850677e+02   1.1451800e+01
   1.0850983e+02   1.1452817e+01
   1.0851289e+02   1.1453833e+01
   1.0851595e+02   1.1454848e+01
   1.0851900e+02   1.1455862e+01
   1.0852205e+02   1.1456876e+01
   1.0852510e+02   1.1457889e+01
   1.0852815e+02   1.1458901e+01
   1.0853120e+02   1.1459913e+01
   1.0853424e+02   1.1460924e+01
   1.0853729e+02   1.1461934e+01
   1.0854033e+02   1.1462943e+01
   1.0854336e+02   1.1463952e+01
   1.0854640e+02   1.1464960e+01
   1.0854943e+02   1.1465968e+01
   1.0855247e+02   1.1466974e+01
   1.0855549e+02   1.1467980e+01
   1.0855852e+02   1.1468986e+01
   1.0856155e+02   1.1469990e+01
   1.0856457e+02   1.1470994e+01
   1.0856759e+02   1.1471997e+01
   1.0857061e+02   1.1473000e+01
   1.0857363e+02   1.1474001e+01
   1.0857664e+02   1.1475002e+01
   1.0857965e+02   1.1476003e+01
   1.0858266e+02   1.1477002e+01
   1.0858567e+02   1.1478001e+01
   1.0858868e+02   1.1479000e+01
   1.0859168e+02   1.1479997e+01
   1.0859469e+02   1.1480994e+01
   1.0859769e+02   1.1481990e+01
   1.0860068e+02   1.1482986e+01
   1.0860368e+02   1.1483981e+01
   1.0860667e+02   1.1484975e+01
   1.0860967e+02   1.1485969e+01
   1.0861266e+02   1.1486961e+01
   1.0861564e+02   1.1487953e+01
   1.0861863e+02   1.1488945e+01
   1.0862161e+02   1.1489936e+01
   1.0862459e+02   1.1490926e+01
   1.0862757e+02   1.1491915e+01
   1.0863055e+02   1.1492904e+01
   1.0863353e+02   1.1493892e+01
   1.0863650e+02   1.1494879e+01
   1.0863947e+02   1.1495866e+01
   1.0864244e+02   1.1496852e+01
   1.0864541e+02   1.1497837e+01
   1.0864837e+02   1.1498822e+01
   1.0865134e+02   1.1499806e+01
   1.0865430e+02   1.1500789e+01
   1.0865726e+02   1.1501772e+01
   1.0866021e+02   1.1502754e+01
   1.0866317e+02   1.1503735e+01
   1.0866612e+02   1.1504716e+01
   1.0866907e+02   1.1505696e+01
   1.0867202e+02   1.1506675e+01
   1.0867497e+02   1.1507654e+01
   1.0867791e+02   1.1508632e+01
   1.0868086e+02   1.1509609e+01
   1.0868380e+02   1.1510586e+01
   1.0868674e+02   1.1511562e+01
   1.0868968e+02   1.1512537e+01
   1.0869261e+02   1.1513512e+01
   1.0869554e+02   1.1514486e+01
   1.0869848e+02   1.1515459e+01
   1.0870140e+02   1.1516432e+01
   1.0870433e+02   1.1517404e+01
   1.0870726e+02   1.1518376e+01
   1.0871018e+02   1.1519346e+01
   1.0871310e+02   1.1520316e+01
   1.0871602e+02   1.1521286e+01
   1.0871894e+02   1.1522255e+01
   1.0872185e+02   1.1523223e+01
   1.0872477e+02   1.1524190e+01
   1.0872768e+02   1.1525157e+01
   1.0873059e+02   1.1526123e+01
   1.0873350e+02   1.1527089e+01
   1.0873640e+02   1.1528054e+01
   1.0873931e+02   1.1529018e+01
   1.0874221e+02   1.1529982e+01
   1.0874511e+02   1.1530945e+01
   1.0874801e+02   1.1531907e+01
   1.0875090e+02   1.1532869e+01
   1.0875380e+02   1.1533830e+01
   1.0875669e+02   1.1534790e+01
   1.0875958e+02   1.1535750e+01
   1.0876247e+02   1.1536709e+01
   1.0876535e+02   1.1537668e+01
   1.0876824e+02   1.1538625e+01
   1.0877112e+02   1.1539583e+01
   1.0877400e+02   1.1540539e+01
   1.0877688e+02   1.1541495e+01
   1.0877976e+02   1.1542451e+01
   1.0878263e+02   1.1543405e+01
   1.0878551e+02   1.1544359e+01
   1.0878838e+02   1.1545313e+01
   1.0879125e+02   1.1546266e+01
   1.0879411e+02   1.1547218e+01
   1.0879698e+02   1.1548169e+01
   1.0879984e+02   1.1549120e+01
   1.0880270e+02   1.1550071e+01
   1.0880556e+02   1.1551020e+01
   1.0880842e+02   1.1551969e+01
   1.0881128e+02   1.1552918e+01
   1.0881413e+02   1.1553865e+01
   1.0881698e+02   1.1554813e+01
   1.0881983e+02   1.1555759e+01
   1.0882268e+02   1.1556705e+01
   1.0882553e+02   1.1557650e+01
   1.0882837e+02   1.1558595e+01
   1.0883122e+02   1.1559539e+01
   1.0883406e+02   1.1560483e+01
   1.0883690e+02   1.1561425e+01
   1.0883974e+02   1.1562368e+01
   1.0884257e+02   1.1563309e+01
   1.0884540e+02   1.1564250e+01
   1.0884824e+02   1.1565191e+01
   1.0885107e+02   1.1566130e+01
   1.0885389e+02   1.1567070e+01
   1.0885672e+02   1.1568008e+01
   1.0885955e+02   1.1568946e+01
   1.0886237e+02   1.1569883e+01
   1.0886519e+02   1.1570820e+01
   1.0886801e+02   1.1571756e+01
   1.0887083e+02   1.1572692e+01
   1.0887364e+02   1.1573627e+01
   1.0887645e+02   1.1574561e+01
   1.0887927e+02   1.1575495e+01
   1.0888208e+02   1.1576428e+01
   1.0888488e+02   1.1577360e+01
   1.0888769e+02   1.1578292e+01
   1.0889049e+02   1.1579223e+01
   1.0889330e+02   1.1580154e+01
   1.0889610e+02   1.1581084e+01
   1.0889890e+02   1.1582014e+01
   1.0890169e+02   1.1582943e+01
   1.0890449e+02   1.1583871e+01
   1.0890728e+02   1.1584798e+01
   1.0891008e+02   1.1585726e+01
   1.0891287e+02   1.1586652e+01
   1.0891565e+02   1.1587578e+01
   1.0891844e+02   1.1588503e+01
   1.0892122e+02   1.1589428e+01
   1.0892401e+02   1.1590352e+01
   1.0892679e+02   1.1591276e+01
   1.0892957e+02   1.1592199e+01
   1.0893235e+02   1.1593121e+01
   1.0893512e+02   1.1594043e+01
   1.0893789e+02   1.1594964e+01
   1.0894067e+02   1.1595884e+01
   1.0894344e+02   1.1596804e+01
   1.0894621e+02   1.1597724e+01
   1.0894897e+02   1.1598643e+01
   1.0895174e+02   1.1599561e+01
   1.0895450e+02   1.1600479e+01
   1.0895726e+02   1.1601396e+01
   1.0896002e+02   1.1602312e+01
   1.0896278e+02   1.1603228e+01
   1.0896554e+02   1.1604143e+01
   1.0896829e+02   1.1605058e+01
   1.0897105e+02   1.1605972e+01
   1.0897380e+02   1.1606886e+01
   1.0897655e+02   1.1607799e+01
   1.0897929e+02   1.1608711e+01
   1.0898204e+02   1.1609623e+01
   1.0898478e+02   1.1610534e+01
   1.0898753e+02   1.1611445e+01
   1.0899027e+02   1.1612355e+01
   1.0899301e+02   1.1613265e+01
   1.0899574e+02   1.1614174e+01
   1.0899848e+02   1.1615082e+01
   1.0900121e+02   1.1615990e+01
   1.0900394e+02   1.1616897e+01
   1.0900667e+02   1.1617804e+01
   1.0900940e+02   1.1618710e+01
   1.0901213e+02   1.1619616e+01
   1.0901486e+02   1.1620521e+01
   1.0901758e+02   1.1621425e+01
   1.0902030e+02   1.1622329e+01
   1.0902302e+02   1.1623232e+01
   1.0902574e+02   1.1624135e+01
   1.0902846e+02   1.1625037e+01
   1.0903117e+02   1.1625939e+01
   1.0903388e+02   1.1626840e+01
   1.0903660e+02   1.1627740e+01
   1.0903931e+02   1.1628640e+01
   1.0904201e+02   1.1629539e+01
   1.0904472e+02   1.1630438e+01
   1.0904743e+02   1.1631336e+01
   1.0905013e+02   1.1632234e+01
   1.0905283e+02   1.1633131e+01
   1.0905553e+02   1.1634028e+01
   1.0905823e+02   1.1634924e+01
   1.0906093e+02   1.1635819e+01
   1.0906362e+02   1.1636714e+01
   1.0906631e+02   1.1637608e+01
   1.0906900e+02   1.1638502e+01
   1.0907169e+02   1.1639395e+01
   1.0907438e+02   1.1640288e+01
   1.0907707e+02   1.1641180e+01
   1.0907975e+02   1.1642072e+01
   1.0908244e+02   1.1642963e+01
   1.0908512e+02   1.1643853e+01
   1.0908780e+02   1.1644743e+01
   1.0909048e+02   1.1645633e+01
   1.0909315e+02   1.1646521e+01
   1.0909583e+02   1.1647410e+01
   1.0909850e+02   1.1648297e+01
   1.0910117e+02   1.1649185e+01
   1.0910384e+02   1.1650071e+01
   1.0910651e+02   1.1650957e+01
   1.0910918e+02   1.1651843e+01
   1.0911184e+02   1.1652728e+01
   1.0911451e+02   1.1653612e+01
   1.0911717e+02   1.1654496e+01
   1.0911983e+02   1.1655380e+01
   1.0912249e+02   1.1656262e+01
   1.0912514e+02   1.1657145e+01
   1.0912780e+02   1.1658027e+01
   1.0913045e+02   1.1658908e+01
   1.0913310e+02   1.1659788e+01
   1.0913575e+02   1.1660669e+01
   1.0913840e+02   1.1661548e+01
   1.0914105e+02   1.1662427e+01
   1.0914370e+02   1.1663306e+01
   1.0914634e+02   1.1664184e+01
   1.0914898e+02   1.1665061e+01
   1.0915162e+02   1.1665938e+01
   1.0915426e+02   1.1666815e+01
   1.0915690e+02   1.1667690e+01
   1.0915954e+02   1.1668566e+01
   1.0916217e+02   1.1669441e+01
   1.0916480e+02   1.1670315e+01
   1.0916743e+02   1.1671189e+01
   1.0917006e+02   1.1672062e+01
   1.0917269e+02   1.1672935e+01
   1.0917532e+02   1.1673807e+01
   1.0917794e+02   1.1674678e+01
   1.0918057e+02   1.1675549e+01
   1.0918319e+02   1.1676420e+01
   1.0918581e+02   1.1677290e+01
   1.0918843e+02   1.1678160e+01
   1.0919104e+02   1.1679029e+01
   1.0919366e+02   1.1679897e+01
   1.0919627e+02   1.1680765e+01
   1.0919888e+02   1.1681633e+01
   1.0920149e+02   1.1682499e+01
   1.0920410e+02   1.1683366e+01
   1.0920671e+02   1.1684232e+01
   1.0920932e+02   1.1685097e+01
   1.0921192e+02   1.1685962e+01
   1.0921452e+02   1.1686826e+01
   1.0921712e+02   1.1687690e+01
   1.0921972e+02   1.1688553e+01
   1.0922232e+02   1.1689416e+01
   1.0922492e+02   1.1690278e+01
   1.0922751e+02   1.1691140e+01
   1.0923011e+02   1.1692001e+01
   1.0923270e+02   1.1692862e+01
   1.0923529e+02   1.1693722e+01
   1.0923788e+02   1.1694582e+01
   1.0924047e+02   1.1695441e+01
   1.0924305e+02   1.1696300e+01
   1.0924564e+02   1.1697158e+01
   1.0924822e+02   1.1698016e+01
   1.0925080e+02   1.1698873e+01
   1.0925338e+02   1.1699729e+01
   1.0925596e+02   1.1700586e+01
   1.0925853e+02   1.1701441e+01
   1.0926111e+02   1.1702296e+01
   1.0926368e+02   1.1703151e+01
   1.0926625e+02   1.1704005e+01
   1.0926882e+02   1.1704859e+01
   1.0927139e+02   1.1705712e+01
   1.0927396e+02   1.1706564e+01
   1.0927653e+02   1.1707416e+01
   1.0927909e+02   1.1708268e+01
   1.0928165e+02   1.1709119e+01
   1.0928421e+02   1.1709969e+01
   1.0928677e+02   1.1710820e+01
   1.0928933e+02   1.1711669e+01
   1.0929189e+02   1.1712518e+01
   1.0929444e+02   1.1713367e+01
   1.0929700e+02   1.1714215e+01
   1.0929955e+02   1.1715062e+01
   1.0930210e+02   1.1715909e+01
   1.0930465e+02   1.1716756e+01
   1.0930720e+02   1.1717602e+01
   1.0930974e+02   1.1718448e+01
   1.0931229e+02   1.1719293e+01
   1.0931483e+02   1.1720137e+01
   1.0931737e+02   1.1720981e+01
   1.0931992e+02   1.1721825e+01
   1.0932245e+02   1.1722668e+01
   1.0932499e+02   1.1723511e+01
   1.0932753e+02   1.1724353e+01
   1.0933006e+02   1.1725195e+01
   1.0933259e+02   1.1726036e+01
   1.0933513e+02   1.1726876e+01
   1.0933766e+02   1.1727717e+01
   1.0934018e+02   1.1728556e+01
   1.0934271e+02   1.1729395e+01
   1.0934524e+02   1.1730234e+01
   1.0934776e+02   1.1731072e+01
   1.0935028e+02   1.1731910e+01
   1.0935280e+02   1.1732747e+01
   1.0935532e+02   1.1733584e+01
   1.0935784e+02   1.1734420e+01
   1.0936036e+02   1.1735256e+01
   1.0936287e+02   1.1736091e+01
   1.0936539e+02   1.1736926e+01
   1.0936790e+02   1.1737761e+01
   1.0937041e+02   1.1738594e+01
   1.0937292e+02   1.1739428e+01
   1.0937543e+02   1.1740261e+01
   1.0937794e+02   1.1741093e+01
   1.0938044e+02   1.1741925e+01
   1.0938295e+02   1.1742756e+01
   1.0938545e+02   1.1743587e+01
   1.0938795e+02   1.1744418e+01
   1.0939045e+02   1.1745248e+01
   1.0939295e+02   1.1746077e+01
   1.0939544e+02   1.1746907e+01
   1.0939794e+02   1.1747735e+01
   1.0940043e+02   1.1748563e+01
   1.0940292e+02   1.1749391e+01
   1.0940541e+02   1.1750218e+01
   1.0940790e+02   1.1751045e+01
   1.0941039e+02   1.1751871e+01
   1.0941288e+02   1.1752697e+01
   1.0941536e+02   1.1753522e+01
   1.0941785e+02   1.1754347e+01
   1.0942033e+02   1.1755171e+01
   1.0942281e+02   1.1755995e+01
   1.0942529e+02   1.1756818e+01
   1.0942777e+02   1.1757641e+01
   1.0943024e+02   1.1758464e+01
   1.0943272e+02   1.1759286e+01
   1.0943519e+02   1.1760107e+01
   1.0943766e+02   1.1760928e+01
   1.0944014e+02   1.1761749e+01
   1.0944261e+02   1.1762569e+01
   1.0944507e+02   1.1763388e+01
   1.0944754e+02   1.1764208e+01
   1.0945001e+02   1.1765026e+01
   1.0945247e+02   1.1765845e+01
   1.0945493e+02   1.1766662e+01
   1.0945739e+02   1.1767480e+01
   1.0945985e+02   1.1768297e+01
   1.0946231e+02   1.1769113e+01
   1.0946477e+02   1.1769929e+01
   1.0946722e+02   1.1770744e+01
   1.0946968e+02   1.1771559e+01
   1.0947213e+02   1.1772374e+01
   1.0947458e+02   1.1773188e+01
   1.0947703e+02   1.1774002e+01
   1.0947948e+02   1.1774815e+01
   1.0948193e+02   1.1775627e+01
   1.0948437e+02   1.1776440e+01
   1.0948682e+02   1.1777252e+01
   1.0948926e+02   1.1778063e+01
   1.0949170e+02   1.1778874e+01
   1.0949414e+02   1.1779684e+01
   1.0949658e+02   1.1780494e+01
   1.0949902e+02   1.1781304e+01
   1.0950146e+02   1.1782113e+01
   1.0950389e+02   1.1782921e+01
   1.0950633e+02   1.1783730e+01
   1.0950876e+02   1.1784537e+01
   1.0951119e+02   1.1785345e+01
   1.0951362e+02   1.1786151e+01
   1.0951605e+02   1.1786958e+01
   1.0951847e+02   1.1787764e+01
   1.0952090e+02   1.1788569e+01
   1.0952332e+02   1.1789374e+01
   1.0952575e+02   1.1790179e+01
   1.0952817e+02   1.1790983e+01
   1.0953059e+02   1.1791786e+01
   1.0953301e+02   1.1792590e+01
   1.0953542e+02   1.1793392e+01
   1.0953784e+02   1.1794195e+01
   1.0954025e+02   1.1794997e+01
   1.0954267e+02   1.1795798e+01
   1.0954508e+02   1.1796599e+01
   1.0954749e+02   1.1797399e+01
   1.0954990e+02   1.1798200e+01
   1.0955231e+02   1.1798999e+01
   1.0955471e+02   1.1799798e+01
   1.0955712e+02   1.1800597e+01
   1.0955952e+02   1.1801396e+01
   1.0956192e+02   1.1802193e+01
   1.0956433e+02   1.1802991e+01
   1.0956673e+02   1.1803788e+01
   1.0956912e+02   1.1804584e+01
   1.0957152e+02   1.1805381e+01
   1.0957392e+02   1.1806176e+01
   1.0957631e+02   1.1806971e+01
   1.0957871e+02   1.1807766e+01
   1.0958110e+02   1.1808561e+01
   1.0958349e+02   1.1809355e+01
   1.0958588e+02   1.1810148e+01
   1.0958827e+02   1.1810941e+01
   1.0959065e+02   1.1811734e+01
   1.0959304e+02   1.1812526e+01
   1.0959542e+02   1.1813318e+01
   1.0959780e+02   1.1814109e+01
   1.0960019e+02   1.1814900e+01
   1.0960257e+02   1.1815690e+01
   1.0960495e+02   1.1816480e+01
   1.0960732e+02   1.1817270e+01
   1.0960970e+02   1.1818059e+01
   1.0961207e+02   1.1818848e+01
   1.0961445e+02   1.1819636e+01
   1.0961682e+02   1.1820424e+01
   1.0961919e+02   1.1821211e+01
   1.0962156e+02   1.1821998e+01
   1.0962393e+02   1.1822785e+01
   1.0962630e+02   1.1823571e+01
   1.0962866e+02   1.1824357e+01
   1.0963103e+02   1.1825142e+01
   1.0963339e+02   1.1825927e+01
   1.0963575e+02   1.1826711e+01
   1.0963811e+02   1.1827495e+01
   1.0964047e+02   1.1828279e+01
   1.0964283e+02   1.1829062e+01
   1.0964519e+02   1.1829845e+01
   1.0964754e+02   1.1830627e+01
   1.0964990e+02   1.1831409e+01
   1.0965225e+02   1.1832191e+01
   1.0965460e+02   1.1832972e+01
   1.0965695e+02   1.1833752e+01
   1.0965930e+02   1.1834532e+01
   1.0966165e+02   1.1835312e+01
   1.0966400e+02   1.1836091e+01
   1.0966634e+02   1.1836870e+01
   1.0966869e+02   1.1837649e+01
   1.0967103e+02   1.1838427e+01
   1.0967337e+02   1.1839205e+01
   1.0967571e+02   1.1839982e+01
   1.0967805e+02   1.1840759e+01
   1.0968039e+02   1.1841535e+01
   1.0968273e+02   1.1842311e+01
   1.0968506e+02   1.1843087e+01
   1.0968740e+02   1.1843862e+01
   1.0968973e+02   1.1844637e+01
   1.0969206e+02   1.1845411e+01
   1.0969439e+02   1.1846185e+01
   1.0969672e+02   1.1846958e+01
   1.0969905e+02   1.1847731e+01
   1.0970138e+02   1.1848504e+01
   1.0970370e+02   1.1849276e+01
   1.0970603e+02   1.1850048e+01
   1.0970835e+02   1.1850820e+01
   1.0971067e+02   1.1851591e+01
   1.0971299e+02   1.1852361e+01
   1.0971531e+02   1.1853131e+01
   1.0971763e+02   1.1853901e+01
   1.0971994e+02   1.1854671e+01
   1.0972226e+02   1.1855440e+01
   1.0972457e+02   1.1856208e+01
   1.0972689e+02   1.1856976e+01
   1.0972920e+02   1.1857744e+01
   1.0973151e+02   1.1858511e+01
   1.0973382e+02   1.1859278e+01
   1.0973613e+02   1.1860045e+01
   1.0973843e+02   1.1860811e+01
   1.0974074e+02   1.1861577e+01
   1.0974304e+02   1.1862342e+01
   1.0974535e+02   1.1863107e+01
   1.0974765e+02   1.1863871e+01
   1.0974995e+02   1.1864635e+01
   1.0975225e+02   1.1865399e+01
   1.0975455e+02   1.1866162e+01
   1.0975684e+02   1.1866925e+01
   1.0975914e+02   1.1867688e+01
   1.0976144e+02   1.1868450e+01
   1.0976373e+02   1.1869211e+01
   1.0976602e+02   1.1869973e+01
   1.0976831e+02   1.1870733e+01
   1.0977060e+02   1.1871494e+01
   1.0977289e+02   1.1872254e+01
   1.0977518e+02   1.1873014e+01
   1.0977746e+02   1.1873773e+01
   1.0977975e+02   1.1874532e+01
   1.0978203e+02   1.1875290e+01
   1.0978432e+02   1.1876048e+01
   1.0978660e+02   1.1876806e+01
   1.0978888e+02   1.1877563e+01
   1.0979116e+02   1.1878320e+01
   1.0979343e+02   1.1879076e+01
   1.0979571e+02   1.1879832e+01
   1.0979799e+02   1.1880588e+01
   1.0980026e+02   1.1881343e+01
   1.0980253e+02   1.1882098e+01
   1.0980481e+02   1.1882853e+01
   1.0980708e+02   1.1883607e+01
   1.0980935e+02   1.1884361e+01
   1.0981161e+02   1.1885114e+01
   1.0981388e+02   1.1885867e+01
   1.0981615e+02   1.1886619e+01
   1.0981841e+02   1.1887371e+01
   1.0982068e+02   1.1888123e+01
   1.0982294e+02   1.1888875e+01
   1.0982520e+02   1.1889625e+01
   1.0982746e+02   1.1890376e+01
   1.0982972e+02   1.1891126e+01
   1.0983198e+02   1.1891876e+01
   1.0983423e+02   1.1892625e+01
   1.0983649e+02   1.1893374e+01
   1.0983874e+02   1.1894123e+01
   1.0984100e+02   1.1894871e+01
   1.0984325e+02   1.1895619e+01
   1.0984550e+02   1.1896367e+01
   1.0984775e+02   1.1897114e+01
   1.0985000e+02   1.1897860e+01
   1.0985224e+02   1.1898607e+01
   1.0985449e+02   1.1899352e+01
   1.0985673e+02   1.1900098e+01
   1.0985898e+02   1.1900843e+01
   1.0986122e+02   1.1901588e+01
   1.0986346e+02   1.1902332e+01
   1.0986570e+02   1.1903076e+01
   1.0986794e+02   1.1903820e+01
   1.0987018e+02   1.1904563e+01
   1.0987242e+02   1.1905306e+01
   1.0987465e+02   1.1906048e+01
   1.0987689e+02   1.1906790e+01
   1.0987912e+02   1.1907532e+01
   1.0988135e+02   1.1908273e+01
   1.0988358e+02   1.1909014e+01
   1.0988581e+02   1.1909755e+01
   1.0988804e+02   1.1910495e+01
   1.0989027e+02   1.1911235e+01
   1.0989250e+02   1.1911974e+01
   1.0989472e+02   1.1912713e+01
   1.0989694e+02   1.1913452e+01
   1.0989917e+02   1.1914190e+01
   1.0990139e+02   1.1914928e+01
   1.0990361e+02   1.1915666e+01
   1.0990583e+02   1.1916403e+01
   1.0990805e+02   1.1917139e+01
   1.0991027e+02   1.1917876e+01
   1.0991248e+02   1.1918612e+01
   1.0991470e+02   1.1919347e+01
   1.0991691e+02   1.1920083e+01
   1.0991912e+02   1.1920818e+01
   1.0992134e+02   1.1921552e+01
   1.0992355e+02   1.1922286e+01
   1.0992576e+02   1.1923020e+01
   1.0992796e+02   1.1923753e+01
   1.0993017e+02   1.1924486e+01
   1.0993238e+02   1.1925219e+01
   1.0993458e+02   1.1925951e+01
   1.0993679e+02   1.1926683e+01
   1.0993899e+02   1.1927415e+01
   1.0994119e+02   1.1928146e+01
   1.0994339e+02   1.1928877e+01
   1.0994559e+02   1.1929607e+01
   1.0994779e+02   1.1930337e+01
   1.0994999e+02   1.1931067e+01
   1.0995218e+02   1.1931796e+01
   1.0995438e+02   1.1932525e+01
   1.0995657e+02   1.1933254e+01
   1.0995876e+02   1.1933982e+01
   1.0996096e+02   1.1934710e+01
   1.0996315e+02   1.1935437e+01
   1.0996534e+02   1.1936164e+01
   1.0996752e+02   1.1936891e+01
   1.0996971e+02   1.1937617e+01
   1.0997190e+02   1.1938343e+01
   1.0997408e+02   1.1939069e+01
   1.0997627e+02   1.1939794e+01
   1.0997845e+02   1.1940519e+01
   1.0998063e+02   1.1941244e+01
   1.0998281e+02   1.1941968e+01
   1.0998499e+02   1.1942692e+01
   1.0998717e+02   1.1943415e+01
   1.0998935e+02   1.1944138e+01
   1.0999152e+02   1.1944861e+01
   1.0999370e+02   1.1945584e+01
   1.0999587e+02   1.1946306e+01
   1.0999805e+02   1.1947027e+01


==> Rate/rateb10.dat <==
   6.6989700e+01   1.4894196e-01
   7.7403627e+01   1.0587963e+00
   8.0211893e+01   1.5855550e+00
   8.1903317e+01   1.9649778e+00
   8.3117539e+01   2.2631102e+00
   8.4065402e+01   2.5091605e+00
   8.4842998e+01   2.7188309e+00
   8.5502284e+01   2.9015932e+00
   8.6074550e+01   3.0636205e+00
   8.6580114e+01   3.2091678e+00
   8.7032914e+01   3.3412958e+00
   8.7442930e+01   3.4622812e+00
   8.7817554e+01   3.5738645e+00
   8.8162413e+01   3.6774066e+00
   8.8481891e+01   3.7739922e+00
   8.8779470e+01   3.8644995e+00
   8.9057959e+01   3.9496502e+00
   8.9319661e+01   4.0300442e+00
   8.9566486e+01   4.1061858e+00
   8.9800034e+01   4.1785032e+00
   9.0021661e+01   4.2473626e+00
   9.0232525e+01   4.3130802e+00
   9.0433623e+01   4.3759306e+00
   9.0625820e+01   4.4361537e+00
   9.0809870e+01   4.4939608e+00
   9.0986437e+01   4.5495383e+00
   9.1156105e+01   4.6030520e+00
   9.1319393e+01   4.6546499e+00
   9.1476763e+01   4.7044645e+00
   9.1628630e+01   4.7526151e+00
   9.1775365e+01   4.7992092e+00
   9.1917304e+01   4.8443446e+00
   9.2054750e+01   4.8881097e+00
   9.2187980e+01   4.9305854e+00
   9.2317244e+01   4.9718456e+00
   9.2442771e+01   5.0119579e+00
   9.2564772e+01   5.0509844e+00
   9.2683439e+01   5.0889826e+00
   9.2798950e+01   5.1260051e+00
   9.2911468e+01   5.1621008e+00
   9.3021144e+01   5.1973151e+00
   9.3128118e+01   5.2316900e+00
   9.3232521e+01   5.2652645e+00
   9.3334473e+01   5.2980752e+00
   9.3434086e+01   5.3301560e+00
   9.3531465e+01   5.3615387e+00
   9.3626709e+01   5.3922530e+00
   9.3719909e+01   5.4223268e+00
   9.3811151e+01   5.4517864e+00
   9.3900515e+01   5.4806562e+00
   9.3988077e+01   5.5089595e+00
   9.4073909e+01   5.5367180e+00
   9.4158077e+01   5.5639524e+00
   9.4240645e+01   5.5906821e+00
   9.4321673e+01   5.6169254e+00
   9.4401216e+01   5.6426997e+00
   9.4479329e+01   5.6680216e+00
   9.4556061e+01   5.6929066e+00
   9.4631461e+01   5.7173695e+00
   9.4705575e+01   5.7414245e+00
   9.4778445e+01   5.7650848e+00
   9.4850112e+01   5.7883633e+00
   9.4920616e+01   5.8112721e+00
   9.4989994e+01   5.8338228e+00
   9.5058280e+01   5.8560263e+00
   9.5125510e+01   5.8778932e+00
   9.5191715e+01   5.8994336e+00
   9.5256925e+01   5.9206570e+00
   9.5321171e+01   5.9415727e+00
   9.5384481e+01   5.9621895e+00
   9.5446880e+01   5.9825157e+00
   9.5508396e+01   6.0025595e+00
   9.5569053e+01   6.0223286e+00
   9.5628874e+01   6.0418304e+00
   9.5687882e+01   6.0610721e+00
   9.5746099e+01   6.0800605e+00
   9.5803547e+01   6.0988022e+00
   9.5860244e+01   6.1173035e+00
   9.5916210e+01   6.1355706e+00
   9.5971465e+01   6.1536092e+00
   9.6026025e+01   6.1714250e+00
   9.6079909e+01   6.1890234e+00
   9.6133132e+01   6.2064098e+00
   9.6185710e+01   6.2235891e+00
   9.6237660e+01   6.2405662e+00
   9.6288996e+01   6.2573459e+00
   9.6339732e+01   6.2739326e+00
   9.6389882e+01   6.2903307e+00
   9.6439459e+01   6.3065446e+00
   9.6488477e+01   6.3225782e+00
   9.6536948e+01   6.3384356e+00
   9.6584884e+01   6.3541206e+00
   9.6632296e+01   6.3696368e+00
   9.6679197e+01   6.3849880e+00
   9.6725596e+01   6.4001775e+00
   9.6771505e+01   6.4152087e+00
   9.6816934e+01   6.4300849e+00
   9.6861892e+01   6.4448093e+00
   9.6906390e+01   6.4593849e+00
   9.6950437e+01   6.4738147e+00
   9.6994041e+01   6.4881016e+00
   9.7037212e+01   6.5022484e+00
   9.7079957e+01   6.5162579e+00
   9.7122287e+01   6.5301325e+00
   9.7164207e+01   6.5438750e+00
   9.7205727e+01   6.5574879e+00
   9.7246854e+01   6.5709734e+00
   9.7287595e+01   6.5843341e+00
   9.7327957e+01   6.5975722e+00
   9.7367948e+01   6.6106899e+00
   9.7407573e+01   6.6236894e+00
   9.7446841e+01   6.6365727e+00
   9.7485756e+01   6.6493421e+00
   9.7524326e+01   6.6619994e+00
   9.7562556e+01   6.6745466e+00
   9.7600453e+01   6.6869857e+00
   9.7638022e+01   6.6993184e+00
   9.7675269e+01   6.7115465e+00
   9.7712199e+01   6.7236719e+00
   9.7748818e+01   6.7356962e+00
   9.7785130e+01   6.7476212e+00
   9.7821141e+01   6.7594483e+00
   9.7856857e+01   6.7711793e+00
   9.7892281e+01   6.7828157e+00
   9.7927418e+01   6.7943589e+00
   9.7962273e+01   6.8058105e+00
   9.7996851e+01   6.8171720e+00
   9.8031156e+01   6.8284446e+00
   9.8065191e+01   6.8396299e+00
   9.8098962e+01   6.8507291e+00
   9.8132473e+01   6.8617435e+00
   9.8165727e+01   6.8726745e+00
   9.8198728e+01   6.8835233e+00
   9.8231481e+01   6.8942911e+00
   9.8263988e+01   6.9049792e+00
   9.8296254e+01   6.9155886e+00
   9.8328281e+01   6.9261206e+00
   9.8360075e+01   6.9365762e+00
   9.8391637e+01   6.9469567e+00
   9.8422971e+01   6.9572629e+00
   9.8454081e+01   6.9674961e+00
   9.8484970e+01   6.9776572e+00
   9.8515641e+01   6.9877472e+00
   9.8546096e+01   6.9977671e+00
   9.8576340e+01   7.0077179e+00
   9.8606374e+01   7.0176006e+00
   9.8636202e+01   7.0274160e+00
   9.8665827e+01   7.0371651e+00
   9.8695251e+01   7.0468487e+00
   9.8724476e+01   7.0564678e+00
   9.8753507e+01   7.0660231e+00
   9.8782345e+01   7.0755156e+00
   9.8810992e+01   7.0849461e+00
   9.8839452e+01   7.0943153e+00
   9.8867726e+01   7.1036240e+00
   9.8895818e+01   7.1128730e+00
   9.8923729e+01   7.1220632e+00
   9.8951462e+01   7.1311951e+00
   9.8979019e+01   7.1402697e+00
   9.9006402e+01   7.1492875e+00
   9.9033613e+01   7.1582492e+00
   9.9060655e+01   7.1671557e+00
   9.9087530e+01   7.1760075e+00
   9.9114240e+01   7.1848053e+00
   9.9140786e+01   7.1935498e+00
   9.9167171e+01   7.2022416e+00
   9.9193396e+01   7.2108814e+00
   9.9219465e+01   7.2194697e+00
   9.9245377e+01   7.2280072e+00
   9.9271136e+01   7.2364945e+00
   9.9296743e+01   7.2449321e+00
   9.9322200e+01   7.2533207e+00
   9.9347509e+01   7.2616608e+00
   9.9372671e+01   7.2699529e+00
   9.9397688e+01   7.2781977e+00
   9.9422562e+01   7.2863956e+00
   9.9447294e+01   7.2945471e+00
   9.9471886e+01   7.3026529e+00
   9.9496339e+01   7.3107134e+00
   9.9520656e+01   7.3187291e+00
   9.9544837e+01   7.3267005e+00
   9.9568885e+01   7.3346281e+00
   9.9592800e+01   7.3425124e+00
   9.9616583e+01   7.3503538e+00
   9.9640238e+01   7.3581529e+00
   9.9663764e+01   7.3659100e+00
   9.9687164e+01   7.3736256e+00
   9.9710438e+01   7.3813002e+00
   9.9733588e+01   7.3889341e+00
   9.9756615e+01   7.3965279e+00
   9.9779521e+01   7.4040819e+00
   9.9802307e+01   7.4115966e+00
   9.9824974e+01   7.4190723e+00
   9.9847523e+01   7.4265095e+00
   9.9869955e+01   7.4339085e+00
   9.9892273e+01   7.4412698e+00
   9.9914476e+01   7.4485937e+00
   9.9936566e+01   7.4558807e+00
   9.9958545e+01   7.4631310e+00
   9.9980413e+01   7.4703450e+00
   1.0000217e+02   7.4775232e+00
   1.0002382e+02   7.4846658e+00
   1.0004536e+02   7.4917732e+00
   1.0006680e+02   7.4988458e+00
   1.0008813e+02   7.5058839e+00
   1.0010936e+02   7.5128878e+00
   1.0013048e+02   7.5198579e+00
   1.0015150e+02   7.5267944e+00
   1.0017242e+02   7.5336978e+00
   1.0019324e+02   7.5405683e+00
   1.0021396e+02   7.5474062e+00
   1.0023458e+02   7.5542119e+00
   1.0025511e+02   7.5609856e+00
   1.0027553e+02   7.5677277e+00
   1.0029587e+02   7.5744384e+00
   1.0031610e+02   7.5811180e+00
   1.0033625e+02   7.5877668e+00
   1.0035630e+02   7.5943852e+00
   1.0037626e+02   7.6009733e+00
   1.0039612e+02   7.6075315e+00
   1.0041590e+02   7.6140600e+00
   1.0043559e+02   7.6205591e+00
   1.0045519e+02   7.6270290e+00
   1.0047470e+02   7.6334700e+00
   1.0049412e+02   7.6398825e+00
   1.0051345e+02   7.6462665e+00
   1.0053271e+02   7.6526224e+00
   1.0055187e+02   7.6589505e+00
   1.0057095e+02   7.6652509e+00
   1.0058995e+02   7.6715239e+00
   1.0060887e+02   7.6777697e+00
   1.0062770e+02   7.6839886e+00
   1.0064645e+02   7.6901809e+00
   1.0066512e+02   7.6963466e+00
   1.0068371e+02   7.7024862e+00
   1.0070223e+02   7.7085997e+00
   1.0072066e+02   7.7146874e+00
   1.0073902e+02   7.7207495e+00
   1.0075729e+02   7.7267863e+00
   1.0077550e+02   7.7327979e+00
   1.0079362e+02   7.7387846e+00
   1.0081167e+02   7.7447465e+00
   1.0082965e+02   7.7506839e+00
   1.0084755e+02   7.7565970e+00
   1.0086538e+02   7.7624859e+00
   1.0088313e+02   7.7683509e+00
   1.0090082e+02   7.7741921e+00
   1.0091843e+02   7.7800098e+00
   1.0093597e+02   7.7858041e+00
   1.0095344e+02   7.7915752e+00
   1.0097084e+02   7.7973233e+00
   1.0098817e+02   7.8030487e+00
   1.0100543e+02   7.8087513e+00
   1.0102262e+02   7.8144316e+00
   1.0103975e+02   7.8200896e+00
   1.0105680e+02   7.8257254e+00
   1.0107380e+02   7.8313393e+00
   1.0109072e+02   7.8369315e+00
   1.0110758e+02   7.8425021e+00
   1.0112437e+02   7.8480512e+00
   1.0114110e+02   7.8535791e+00
   1.0115777e+02   7.8590859e+00
   1.0117437e+02   7.8645717e+00
   1.0119091e+02   7.8700368e+00
   1.0120738e+02   7.8754813e+00
   1.0122380e+02   7.8809052e+00
   1.0124015e+02   7.8863089e+00
   1.0125644e+02   7.8916924e+00
   1.0127267e+02   7.8970558e+00
   1.0128884e+02   7.9023995e+00
   1.0130495e+02   7.9077233e+00
   1.0132100e+02   7.9130277e+00
   1.0133699e+02   7.9183126e+00
   1.0135292e+02   7.9235781e+00
   1.0136879e+02   7.9288246e+00
   1.0138461e+02   7.9340520e+00
   1.0140036e+02   7.9392606e+00
   1.0141607e+02   7.9444504e+00
   1.0143171e+02   7.9496217e+00
   1.0144730e+02   7.9547744e+00
   1.0146283e+02   7.9599088e+00
   1.0147831e+02   7.9650250e+00
   1.0149373e+02   7.9701232e+00
   1.0150910e+02   7.9752033e+00
   1.0152441e+02   7.9802657e+00
   1.0153967e+02   7.9853103e+00
   1.0155488e+02   7.9903374e+00
   1.0157003e+02   7.9953470e+00
   1.0158513e+02   8.0003393e+00
   1.0160018e+02   8.0053144e+00
   1.0161518e+02   8.0102723e+00
   1.0163012e+02   8.0152133e+00
   1.0164502e+02   8.0201374e+00
   1.0165986e+02   8.0250448e+00
   1.0167465e+02   8.0299355e+00
   1.0168939e+02   8.0348098e+00
   1.0170408e+02   8.0396676e+00
   1.0171873e+02   8.0445091e+00
   1.0173332e+02   8.0493344e+00
   1.0174786e+02   8.0541436e+00
   1.0176236e+02   8.0589368e+00
   1.0177681e+02   8.0637142e+00
   1.0179121e+02   8.0684758e+00
   1.0180556e+02   8.0732217e+00
   1.0181986e+02   8.0779521e+00
   1.0183412e+02   8.0826670e+00
   1.0184833e+02   8.0873666e+00
   1.0186250e+02   8.0920509e+00
   1.0187662e+02   8.0967200e+00
   1.0189069e+02   8.1013741e+00
   1.0190472e+02   8.1060132e+00
   1.0191870e+02   8.1106374e+00
   1.0193264e+02   8.1152469e+00
   1.0194653e+02   8.1198417e+00
   1.0196038e+02   8.1244219e+00
   1.0197418e+02   8.1289876e+00
   1.0198795e+02   8.1335389e+00
   1.0200166e+02   8.1380758e+00
   1.0201534e+02   8.1425986e+00
   1.0202897e+02   8.1471072e+00
   1.0204256e+02   8.1516018e+00
   1.0205610e+02   8.1560824e+00
   1.0206961e+02   8.1605492e+00
   1.0208307e+02   8.1650021e+00
   1.0209649e+02   8.1694414e+00
   1.0210987e+02   8.1738670e+00
   1.0212321e+02   8.1782791e+00
   1.0213651e+02   8.1826778e+00
   1.0214976e+02   8.1870631e+00
   1.0216298e+02   8.1914351e+00
   1.0217616e+02   8.1957939e+00
   1.0218929e+02   8.2001395e+00
   1.0220239e+02   8.2044721e+00
   1.0221545e+02   8.2087917e+00
   1.0222846e+02   8.2130985e+00
   1.0224144e+02   8.2173924e+00
   1.0225439e+02   8.2216736e+00
   1.0226729e+02   8.2259421e+00
   1.0228015e+02   8.2301980e+00
   1.0229298e+02   8.2344414e+00
   1.0230577e+02   8.2386724e+00
   1.0231852e+02   8.2428909e+00
   1.0233123e+02   8.2470972e+00
   1.0234391e+02   8.2512913e+00
   1.0235655e+02   8.2554732e+00
   1.0236915e+02   8.2596430e+00
   1.0238172e+02   8.2638008e+00
   1.0239425e+02   8.2679466e+00
   1.0240674e+02   8.2720806e+00
   1.0241920e+02   8.2762028e+00
   1.0243162e+02   8.2803132e+00
   1.0244401e+02   8.2844119e+00
   1.0245636e+02   8.2884990e+00
   1.0246868e+02   8.2925746e+00
   1.0248096e+02   8.2966387e+00
   1.0249321e+02   8.3006914e+00
   1.0250542e+02   8.3047327e+00
   1.0251760e+02   8.3087627e+00
   1.0252974e+02   8.3127815e+00
   1.0254185e+02   8.3167892e+00
   1.0255393e+02   8.3207857e+00
   1.0256597e+02   8.3247712e+00
   1.0257799e+02   8.3287457e+00
   1.0258996e+02   8.3327093e+00
   1.0260191e+02   8.3366621e+00
   1.0261382e+02   8.3406040e+00
   1.0262570e+02   8.3445352e+00
   1.0263754e+02   8.3484557e+00
   1.0264936e+02   8.3523656e+00
   1.0266114e+02   8.3562650e+00
   1.0267289e+02   8.3601538e+00
   1.0268461e+02   8.3640321e+00
   1.0269630e+02   8.3679001e+00
   1.0270795e+02   8.3717577e+00
   1.0271958e+02   8.3756050e+00
   1.0273117e+02   8.3794421e+00
   1.0274273e+02   8.3832691e+00
   1.0275427e+02   8.3870859e+00
   1.0276577e+02   8.3908926e+00
   1.0277724e+02   8.3946893e+00
   1.0278868e+02   8.3984760e+00
   1.0280009e+02   8.4022529e+00
   1.0281147e+02   8.4060198e+00
   1.0282282e+02   8.4097770e+00
   1.0283414e+02   8.4135244e+00
   1.0284544e+02   8.4172621e+00
   1.0285670e+02   8.4209901e+00
   1.0286793e+02   8.4247085e+00
   1.0287914e+02   8.4284174e+00
   1.0289031e+02   8.4321167e+00
   1.0290146e+02   8.4358066e+00
   1.0291258e+02   8.4394871e+00
   1.0292367e+02   8.4431582e+00
   1.0293473e+02   8.4468200e+00
   1.0294576e+02   8.4504725e+00
   1.0295677e+02   8.4541158e+00
   1.0296775e+02   8.4577499e+00
   1.0297870e+02   8.4613749e+00
   1.0298962e+02   8.4649908e+00
   1.0300052e+02   8.4685977e+00
   1.0301139e+02   8.4721956e+00
   1.0302223e+02   8.4757845e+00
   1.0303304e+02   8.4793645e+00
   1.0304383e+02   8.4829357e+00
   1.0305459e+02   8.4864980e+00
   1.0306532e+02   8.4900515e+00
   1.0307603e+02   8.4935964e+00
   1.0308671e+02   8.4971325e+00
   1.0309737e+02   8.5006600e+00
   1.0310799e+02   8.5041789e+00
   1.0311860e+02   8.5076892e+00
   1.0312917e+02   8.5111910e+00
   1.0313973e+02   8.5146843e+00
   1.0315025e+02   8.5181692e+00
   1.0316075e+02   8.5216457e+00
   1.0317123e+02   8.5251139e+00
   1.0318168e+02   8.5285737e+00
   1.0319210e+02   8.5320252e+00
   1.0320250e+02   8.5354685e+00
   1.0321288e+02   8.5389036e+00
   1.0322323e+02   8.5423306e+00
   1.0323355e+02   8.5457494e+00
   1.0324385e+02   8.5491601e+00
   1.0325413e+02   8.5525628e+00
   1.0326438e+02   8.5559575e+00
   1.0327461e+02   8.5593442e+00
   1.0328482e+02   8.5627230e+00
   1.0329500e+02   8.5660939e+00
   1.0330515e+02   8.5694569e+00
   1.0331529e+02   8.5728121e+00
   1.0332539e+02   8.5761596e+00
   1.0333548e+02   8.5794992e+00
   1.0334554e+02   8.5828312e+00
   1.0335558e+02   8.5861555e+00
   1.0336560e+02   8.5894721e+00
   1.0337559e+02   8.5927812e+00
   1.0338556e+02   8.5960827e+00
   1.0339551e+02   8.5993766e+00
   1.0340543e+02   8.6026630e+00
   1.0341533e+02   8.6059420e+00
   1.0342521e+02   8.6092135e+00
   1.0343507e+02   8.6124776e+00
   1.0344491e+02   8.6157343e+00
   1.0345472e+02   8.6189838e+00
   1.0346451e+02   8.6222259e+00
   1.0347428e+02   8.6254607e+00
   1.0348402e+02   8.6286883e+00
   1.0349375e+02   8.6319087e+00
   1.0350345e+02   8.6351219e+00
   1.0351313e+02   8.6383280e+00
   1.0352279e+02   8.6415270e+00
   1.0353243e+02   8.6447189e+00
   1.0354205e+02   8.6479038e+00
   1.0355164e+02   8.6510816e+00
   1.0356122e+02   8.6542525e+00
   1.0357077e+02   8.6574164e+00
   1.0358030e+02   8.6605733e+00
   1.0358981e+02   8.6637234e+00
   1.0359930e+02   8.6668666e+00
   1.0360877e+02   8.6700030e+00
   1.0361822e+02   8.6731326e+00
   1.0362765e+02   8.6762554e+00
   1.0363706e+02   8.6793715e+00
   1.0364645e+02   8.6824808e+00
   1.0365582e+02   8.6855835e+00
   1.0366516e+02   8.6886795e+00
   1.0367449e+02   8.6917689e+00
   1.0368380e+02   8.6948516e+00
   1.0369309e+02   8.6979278e+00
   1.0370235e+02   8.7009975e+00
   1.0371160e+02   8.7040606e+00
   1.0372083e+02   8.7071173e+00
   1.0373004e+02   8.7101675e+00
   1.0373923e+02   8.7132112e+00
   1.0374840e+02   8.7162486e+00
   1.0375755e+02   8.7192795e+00
   1.0376668e+02   8.7223041e+00
   1.0377579e+02   8.7253224e+00
   1.0378489e+02   8.7283344e+00
   1.0379396e+02   8.7313401e+00
   1.0380302e+02   8.7343395e+00
   1.0381205e+02   8.7373327e+00
   1.0382107e+02   8.7403198e+00
   1.0383007e+02   8.7433006e+00
   1.0383905e+02   8.7462754e+00
   1.0384801e+02   8.7492439e+00
   1.0385696e+02   8.7522064e+00
   1.0386588e+02   8.7551629e+00
   1.0387479e+02   8.7581132e+00
   1.0388368e+02   8.7610576e+00
   1.0389255e+02   8.7639960e+00
   1.0390140e+02   8.7669283e+00
   1.0391023e+02   8.7698548e+00
   1.0391905e+02   8.7727753e+00
   1.0392785e+02   8.7756899e+00
   1.0393663e+02   8.7785987e+00
   1.0394539e+02   8.7815015e+00
   1.0395414e+02   8.7843986e+00
   1.0396287e+02   8.7872899e+00
   1.0397158e+02   8.7901753e+00
   1.0398027e+02   8.7930550e+00
   1.0398894e+02   8.7959290e+00
   1.0399760e+02   8.7987973e+00
   1.0400624e+02   8.8016598e+00
   1.0401487e+02   8.8045167e+00
   1.0402347e+02   8.8073680e+00
   1.0403206e+02   8.8102136e+00
   1.0404064e+02   8.8130536e+00
   1.0404919e+02   8.8158881e+00
   1.0405773e+02   8.8187170e+00
   1.0406625e+02   8.8215403e+00
   1.0407476e+02   8.8243582e+00
   1.0408325e+02   8.8271705e+00
   1.0409172e+02   8.8299774e+00
   1.0410018e+02   8.8327788e+00
   1.0410862e+02   8.8355748e+00
   1.0411704e+02   8.8383654e+00
   1.0412545e+02   8.8411506e+00
   1.0413384e+02   8.8439304e+00
   1.0414221e+02   8.8467049e+00
   1.0415057e+02   8.8494741e+00
   1.0415891e+02   8.8522379e+00
   1.0416724e+02   8.8549965e+00
   1.0417555e+02   8.8577498e+00
   1.0418384e+02   8.8604979e+00
   1.0419212e+02   8.8632407e+00
   1.0420038e+02   8.8659783e+00
   1.0420863e+02   8.8687108e+00
   1.0421686e+02   8.8714381e+00
   1.0422508e+02   8.8741602e+00
   1.0423328e+02   8.8768772e+00
   1.0424146e+02   8.8795891e+00
   1.0424963e+02   8.8822959e+00
   1.0425779e+02   8.8849977e+00
   1.0426593e+02   8.8876944e+00
   1.0427405e+02   8.8903860e+00
   1.0428216e+02   8.8930727e+00
   1.0429025e+02   8.8957543e+00
   1.0429833e+02   8.8984310e+00
   1.0430639e+02   8.9011027e+00
   1.0431444e+02   8.9037695e+00
   1.0432248e+02   8.9064314e+00
   1.0433049e+02   8.9090883e+00
   1.0433850e+02   8.9117404e+00
   1.0434649e+02   8.9143876e+00
   1.0435446e+02   8.9170300e+00
   1.0436242e+02   8.9196675e+00
   1.0437037e+02   8.9223002e+00
   1.0437830e+02   8.9249282e+00
   1.0438621e+02   8.9275513e+00
   1.0439412e+02   8.9301697e+00
   1.0440200e+02   8.9327833e+00
   1.0440988e+02   8.9353923e+00
   1.0441774e+02   8.9379965e+00
   1.0442558e+02   8.9405960e+00
   1.0443341e+02   8.9431908e+00
   1.0444123e+02   8.9457810e+00
   1.0444903e+02   8.9483665e+00
   1.0445682e+02   8.9509474e+00
   1.0446459e+02   8.9535237e+00
   1.0447236e+02   8.9560955e+00
   1.0448010e+02   8.9586626e+00
   1.0448784e+02   8.9612252e+00
   1.0449556e+02   8.9637832e+00
   1.0450326e+02   8.9663367e+00
   1.0451095e+02   8.9688857e+00
   1.0451863e+02   8.9714302e+00
   1.0452630e+02   8.9739702e+00
   1.0453395e+02   8.9765058e+00
   1.0454159e+02   8.9790369e+00
   1.0454921e+02   8.9815635e+00
   1.0455682e+02   8.9840858e+00
   1.0456442e+02   8.9866036e+00
   1.0457200e+02   8.9891171e+00
   1.0457958e+02   8.9916262e+00
   1.0458713e+02   8.9941309e+00
   1.0459468e+02   8.9966313e+00
   1.0460221e+02   8.9991274e+00
   1.0460973e+02   9.0016192e+00
   1.0461724e+02   9.0041066e+00
   1.0462473e+02   9.0065898e+00
   1.0463221e+02   9.0090687e+00
   1.0463968e+02   9.0115434e+00
   1.0464713e+02   9.0140138e+00
   1.0465457e+02   9.0164800e+00
   1.0466200e+02   9.0189420e+00
   1.0466942e+02   9.0213998e+00
   1.0467682e+02   9.0238534e+00
   1.0468421e+02   9.0263029e+00
   1.0469159e+02   9.0287482e+00
   1.0469896e+02   9.0311893e+00
   1.0470631e+02   9.0336264e+00
   1.0471365e+02   9.0360593e+00
   1.0472098e+02   9.0384881e+00
   1.0472830e+02   9.0409129e+00
   1.0473560e+02   9.0433336e+00
   1.0474289e+02   9.0457502e+00
   1.0475017e+02   9.0481628e+00
   1.0475744e+02   9.0505713e+00
   1.0476469e+02   9.0529759e+00
   1.0477194e+02   9.0553764e+00
   1.0477917e+02   9.0577730e+00
   1.0478639e+02   9.0601656e+00
   1.0479359e+02   9.0625542e+00
   1.0480079e+02   9.0649389e+00
   1.0480797e+02   9.0673196e+00
   1.0481514e+02   9.0696964e+00
   1.0482230e+02   9.0720693e+00
   1.0482945e+02   9.0744383e+00
   1.0483659e+02   9.0768035e+00
   1.0484371e+02   9.0791647e+00
   1.0485082e+02   9.0815221e+00
   1.0485792e+02   9.0838757e+00
   1.0486501e+02   9.0862254e+00
   1.0487209e+02   9.0885713e+00
   1.0487916e+02   9.0909134e+00
   1.0488621e+02   9.0932517e+00
   1.0489326e+02   9.0955862e+00
   1.0490029e+02   9.0979169e+00
   1.0490731e+02   9.1002439e+00
   1.0491432e+02   9.1025671e+00
   1.0492132e+02   9.1048866e+00
   1.0492830e+02   9.1072024e+00
   1.0493528e+02   9.1095144e+00
   1.0494224e+02   9.1118228e+00
   1.0494920e+02   9.1141275e+00
   1.0495614e+02   9.1164285e+00
   1.0496307e+02   9.1187258e+00
   1.0496999e+02   9.1210195e+00
   1.0497690e+02   9.1233095e+00
   1.0498379e+02   9.1255959e+00
   1.0499068e+02   9.1278787e+00
   1.0499756e+02   9.1301579e+00
   1.0500442e+02   9.1324335e+00
   1.0501128e+02   9.1347055e+00
   1.0501812e+02   9.1369740e+00
   1.0502495e+02   9.1392388e+00
   1.0503178e+02   9.1415002e+00
   1.0503859e+02   9.1437579e+00
   1.0504539e+02   9.1460122e+00
   1.0505218e+02   9.1482629e+00
   1.0505896e+02   9.1505102e+00
   1.0506573e+02   9.1527539e+00
   1.0507249e+02   9.1549942e+00
   1.0507923e+02   9.1572309e+00
   1.0508597e+02   9.1594643e+00
   1.0509270e+02   9.1616941e+00
   1.0509941e+02   9.1639206e+00
   1.0510612e+02   9.1661436e+00
   1.0511282e+02   9.1683631e+00
   1.0511950e+02   9.1705793e+00
   1.0512618e+02   9.1727921e+00
   1.0513284e+02   9.1750014e+00
   1.0513950e+02   9.1772074e+00
   1.0514614e+02   9.1794101e+00
   1.0515278e+02   9.1816094e+00
   1.0515940e+02   9.1838053e+00
   1.0516601e+02   9.1859979e+00
   1.0517262e+02   9.1881871e+00
   1.0517921e+02   9.1903731e+00
   1.0518580e+02   9.1925557e+00
   1.0519237e+02   9.1947351e+00
   1.0519894e+02   9.1969111e+00
   1.0520549e+02   9.1990839e+00
   1.0521203e+02   9.2012534e+00
   1.0521857e+02   9.2034197e+00
   1.0522509e+02   9.2055827e+00
   1.0523161e+02   9.2077424e+00
   1.0523811e+02   9.2098990e+00
   1.0524461e+02   9.2120523e+00
   1.0525110e+02   9.2142024e+00
   1.0525757e+02   9.2163493e+00
   1.0526404e+02   9.2184930e+00
   1.0527050e+02   9.2206336e+00
   1.0527694e+02   9.2227709e+00
   1.0528338e+02   9.2249051e+00
   1.0528981e+02   9.2270362e+00
   1.0529623e+02   9.2291641e+00
   1.0530264e+02   9.2312889e+00
   1.0530904e+02   9.2334105e+00
   1.0531543e+02   9.2355291e+00
   1.0532181e+02   9.2376445e+00
   1.0532818e+02   9.2397568e+00
   1.0533454e+02   9.2418661e+00
   1.0534090e+02   9.2439722e+00
   1.0534724e+02   9.2460753e+00
   1.0535357e+02   9.2481754e+00
   1.0535990e+02   9.2502723e+00
   1.0536622e+02   9.2523663e+00
   1.0537252e+02   9.2544572e+00
   1.0537882e+02   9.2565450e+00
   1.0538511e+02   9.2586299e+00
   1.0539139e+02   9.2607118e+00
   1.0539766e+02   9.2627906e+00
   1.0540392e+02   9.2648665e+00
   1.0541017e+02   9.2669393e+00
   1.0541642e+02   9.2690092e+00
   1.0542265e+02   9.2710762e+00
   1.0542888e+02   9.2731402e+00
   1.0543509e+02   9.2752012e+00
   1.0544130e+02   9.2772593e+00
   1.0544750e+02   9.2793144e+00
   1.0545369e+02   9.2813667e+00
   1.0545987e+02   9.2834160e+00
   1.0546604e+02   9.2854624e+00
   1.0547221e+02   9.2875059e+00
   1.0547836e+02   9.2895466e+00
   1.0548451e+02   9.2915843e+00
   1.0549065e+02   9.2936192e+00
   1.0549677e+02   9.2956512e+00
   1.0550290e+02   9.2976803e+00
   1.0550901e+02   9.2997066e+00
   1.0551511e+02   9.3017301e+00
   1.0552120e+02   9.3037507e+00
   1.0552729e+02   9.3057685e+00
   1.0553337e+02   9.3077835e+00
   1.0553944e+02   9.3097956e+00
   1.0554550e+02   9.3118050e+00
   1.0555155e+02   9.3138115e+00
   1.0555759e+02   9.3158153e+00
   1.0556363e+02   9.3178163e+00
   1.0556965e+02   9.3198146e+00
   1.0557567e+02   9.3218100e+00
   1.0558168e+02   9.3238027e+00
   1.0558769e+02   9.3257927e+00
   1.0559368e+02   9.3277799e+00
   1.0559966e+02   9.3297644e+00
   1.0560564e+02   9.3317462e+00
   1.0561161e+02   9.3337252e+00
   1.0561757e+02   9.3357015e+00
   1.0562352e+02   9.3376751e+00
   1.0562947e+02   9.3396461e+00
   1.0563540e+02   9.3416143e+00
   1.0564133e+02   9.3435799e+00
   1.0564725e+02   9.3455428e+00
   1.0565316e+02   9.3475030e+00
   1.0565907e+02   9.3494605e+00
   1.0566496e+02   9.3514154e+00
   1.0567085e+02   9.3533677e+00
   1.0567673e+02   9.3553173e+00
   1.0568260e+02   9.3572643e+00
   1.0568847e+02   9.3592087e+00
   1.0569432e+02   9.3611504e+00
   1.0570017e+02   9.3630896e+00
   1.0570601e+02   9.3650261e+00
   1.0571185e+02   9.3669601e+00
   1.0571767e+02   9.3688914e+00
   1.0572349e+02   9.3708202e+00
   1.0572930e+02   9.3727464e+00
   1.0573510e+02   9.3746700e+00
   1.0574089e+02   9.3765911e+00
   1.0574668e+02   9.3785096e+00
   1.0575246e+02   9.3804255e+00
   1.0575823e+02   9.3823390e+00
   1.0576399e+02   9.3842499e+00
   1.0576974e+02   9.3861582e+00
   1.0577549e+02   9.3880641e+00
   1.0578123e+02   9.3899674e+00
   1.0578697e+02   9.3918682e+00
   1.0579269e+02   9.3937665e+00
   1.0579841e+02   9.3956623e+00
   1.0580412e+02   9.3975557e+00
   1.0580982e+02   9.3994465e+00
   1.0581551e+02   9.4013349e+00
   1.0582120e+02   9.4032208e+00
   1.0582688e+02   9.4051042e+00
   1.0583255e+02   9.4069852e+00
   1.0583822e+02   9.4088638e+00
   1.0584388e+02   9.4107399e+00
   1.0584953e+02   9.4126135e+00
   1.0585517e+02   9.4144848e+00
   1.0586081e+02   9.4163536e+00
   1.0586644e+02   9.4182200e+00
   1.0587206e+02   9.4200839e+00
   1.0587767e+02   9.4219455e+00
   1.0588328e+02   9.4238047e+00
   1.0588888e+02   9.4256615e+00
   1.0589447e+02   9.4275159e+00
   1.0590005e+02   9.4293679e+00
   1.0590563e+02   9.4312175e+00
   1.0591120e+02   9.4330648e+00
   1.0591677e+02   9.4349097e+00
   1.0592232e+02   9.4367523e+00
   1.0592787e+02   9.4385925e+00
   1.0593341e+02   9.4404303e+00
   1.0593895e+02   9.4422658e+00
   1.0594448e+02   9.4440990e+00
   1.0595000e+02   9.4459299e+00
   1.0595551e+02   9.4477584e+00
   1.0596102e+02   9.4495847e+00
   1.0596652e+02   9.4514086e+00
   1.0597201e+02   9.4532302e+00
   1.0597750e+02   9.4550495e+00
   1.0598298e+02   9.4568665e+00
   1.0598845e+02   9.4586813e+00
   1.0599392e+02   9.4604937e+00
   1.0599938e+02   9.4623039e+00
   1.0600483e+02   9.4641118e+00
   1.0601027e+02   9.4659175e+00
   1.0601571e+02   9.4677209e+00
   1.0602114e+02   9.4695220e+00
   1.0602657e+02   9.4713209e+00
   1.0603199e+02   9.4731176e+00
   1.0603740e+02   9.4749120e+00
   1.0604280e+02   9.4767042e+00
   1.0604820e+02   9.4784942e+00
   1.0605359e+02   9.4802819e+00
   1.0605897e+02   9.4820675e+00
   1.0606435e+02   9.4838508e+00
   1.0606972e+02   9.4856320e+00
   1.0607509e+02   9.4874109e+00
   1.0608044e+02   9.4891876e+00
   1.0608580e+02   9.4909622e+00
   1.0609114e+02   9.4927346e+00
   1.0609648e+02   9.4945048e+00
   1.0610181e+02   9.4962728e+00
   1.0610713e+02   9.4980387e+00
   1.0611245e+02   9.4998024e+00
   1.0611776e+02   9.5015640e+00
   1.0612307e+02   9.5033234e+00
   1.0612837e+02   9.5050807e+00
   1.0613366e+02   9.5068358e+00
   1.0613895e+02   9.5085888e+00
   1.0614423e+02   9.5103397e+00
   1.0614950e+02   9.5120884e+00
   1.0615477e+02   9.5138350e+00
   1.0616003e+02   9.5155796e+00
   1.0616528e+02   9.5173220e+00
   1.0617053e+02   9.5190623e+00
   1.0617577e+02   9.5208005e+00
   1.0618100e+02   9.5225366e+00
   1.0618623e+02   9.5242707e+00
   1.0619146e+02   9.5260026e+00
   1.0619667e+02   9.5277325e+00
   1.0620188e+02   9.5294603e+00
   1.0620708e+02   9.5311860e+00
   1.0621228e+02   9.5329097e+00
   1.0621747e+02   9.5346313e+00
   1.0622266e+02   9.5363509e+00
   1.0622784e+02   9.5380684e+00
   1.0623301e+02   9.5397839e+00
   1.0623818e+02   9.5414973e+00
   1.0624334e+02   9.5432087e+00
   1.0624849e+02   9.5449181e+00
   1.0625364e+02   9.5466255e+00
   1.0625878e+02   9.5483308e+00
   1.0626392e+02   9.5500341e+00
   1.0626905e+02   9.5517355e+00
   1.0627417e+02   9.5534348e+00
   1.0627929e+02   9.5551321e+00
   1.0628440e+02   9.5568274e+00
   1.0628951e+02   9.5585207e+00
   1.0629461e+02   9.5602121e+00
   1.0629970e+02   9.5619014e+00
   1.0630479e+02   9.5635888e+00
   1.0630987e+02   9.5652743e+00
   1.0631495e+02   9.5669577e+00
   1.0632001e+02   9.5686392e+00
   1.0632508e+02   9.5703187e+00
   1.0633014e+02   9.5719963e+00
   1.0633519e+02   9.5736719e+00
   1.0634024e+02   9.5753456e+00
   1.0634528e+02   9.5770174e+00
   1.0635031e+02   9.5786872e+00
   1.0635534e+02   9.5803550e+00
   1.0636036e+02   9.5820210e+00
   1.0636538e+02   9.5836850e+00
   1.0637039e+02   9.5853472e+00
   1.0637540e+02   9.5870074e+00
   1.0638040e+02   9.5886656e+00
   1.0638539e+02   9.5903220e+00
   1.0639038e+02   9.5919765e+00
   1.0639536e+02   9.5936291e+00
   1.0640034e+02   9.5952798e+00
   1.0640531e+02   9.5969287e+00
   1.0641028e+02   9.5985756e+00
   1.0641524e+02   9.6002206e+00
   1.0642019e+02   9.6018638e+00
   1.0642514e+02   9.6035051e+00
   1.0643008e+02   9.6051446e+00
   1.0643502e+02   9.6067822e+00
   1.0643995e+02   9.6084179e+00
   1.0644488e+02   9.6100518e+00
   1.0644980e+02   9.6116838e+00
   1.0645471e+02   9.6133140e+00
   1.0645962e+02   9.6149424e+00
   1.0646453e+02   9.6165689e+00
   1.0646943e+02   9.6181936e+00
   1.0647432e+02   9.6198164e+00
   1.0647921e+02   9.6214374e+00
   1.0648409e+02   9.6230567e+00
   1.0648896e+02   9.6246740e+00
   1.0649384e+02   9.6262896e+00
   1.0649870e+02   9.6279034e+00
   1.0650356e+02   9.6295154e+00
   1.0650842e+02   9.6311256e+00
   1.0651326e+02   9.6327339e+00
   1.0651811e+02   9.6343405e+00
   1.0652295e+02   9.6359453e+00
   1.0652778e+02   9.6375483e+00
   1.0653261e+02   9.6391496e+00
   1.0653743e+02   9.6407490e+00
   1.0654225e+02   9.6423467e+00
   1.0654706e+02   9.6439427e+00
   1.0655186e+02   9.6455368e+00
   1.0655667e+02   9.6471292e+00
   1.0656146e+02   9.6487199e+00
   1.0656625e+02   9.6503088e+00
   1.0657104e+02   9.6518959e+00
   1.0657582e+02   9.6534813e+00
   1.0658059e+02   9.6550650e+00
   1.0658536e+02   9.6566469e+00
   1.0659012e+02   9.6582271e+00
   1.0659488e+02   9.6598055e+00
   1.0659964e+02   9.6613823e+00
   1.0660439e+02   9.6629573e+00
   1.0660913e+02   9.6645306e+00
   1.0661387e+02   9.6661022e+00
   1.0661860e+02   9.6676721e+00
   1.0662333e+02   9.6692402e+00
   1.0662805e+02   9.6708067e+00
   1.0663277e+02   9.6723715e+00
   1.0663748e+02   9.6739345e+00
   1.0664219e+02   9.6754959e+00
   1.0664689e+02   9.6770556e+00
   1.0665159e+02   9.6786136e+00
   1.0665628e+02   9.6801699e+00
   1.0666097e+02   9.6817246e+00
   1.0666565e+02   9.6832776e+00
   1.0667032e+02   9.6848289e+00
   1.0667500e+02   9.6863785e+00
   1.0667966e+02   9.6879265e+00
   1.0668433e+02   9.6894728e+00
   1.0668898e+02   9.6910175e+00
   1.0669363e+02   9.6925605e+00
   1.0669828e+02   9.6941018e+00
   1.0670292e+02   9.6956416e+00
   1.0670756e+02   9.6971796e+00
   1.0671219e+02   9.6987161e+00
   1.0671682e+02   9.7002509e+00
   1.0672144e+02   9.7017840e+00
   1.0672606e+02   9.7033156e+00
   1.0673067e+02   9.7048455e+00
   1.0673528e+02   9.7063738e+00
   1.0673988e+02   9.7079005e+00
   1.0674448e+02   9.7094256e+00
   1.0674907e+02   9.7109490e+00
   1.0675366e+02   9.7124709e+00
   1.0675824e+02   9.7139911e+00
   1.0676282e+02   9.7155098e+00
   1.0676739e+02   9.7170268e+00
   1.0677196e+02   9.7185423e+00
   1.0677653e+02   9.7200561e+00
   1.0678108e+02   9.7215684e+00
   1.0678564e+02   9.7230791e+00
   1.0679019e+02   9.7245882e+00
   1.0679473e+02   9.7260958e+00
   1.0679927e+02   9.7276017e+00
   1.0680381e+02   9.7291061e+00
   1.0680834e+02   9.7306090e+00
   1.0681286e+02   9.7321102e+00
   1.0681739e+02   9.7336099e+00
   1.0682190e+02   9.7351081e+00
   1.0682641e+02   9.7366047e+00
   1.0683092e+02   9.7380997e+00
   1.0683542e+02   9.7395932e+00
   1.0683992e+02   9.7410851e+00
   1.0684441e+02   9.7425755e+00
   1.0684890e+02   9.7440644e+00
   1.0685339e+02   9.7455518e+00
   1.0685787e+02   9.7470376e+00
   1.0686234e+02   9.7485218e+00
   1.0686681e+02   9.7500046e+00
   1.0687127e+02   9.7514858e+00
   1.0687574e+02   9.7529655e+00
   1.0688019e+02   9.7544437e+00
   1.0688464e+02   9.7559204e+00
   1.0688909e+02   9.7573955e+00
   1.0689353e+02   9.7588692e+00
   1.0689797e+02   9.7603414e+00
   1.0690240e+02   9.7618120e+00
   1.0690683e+02   9.7632812e+00
   1.0691126e+02   9.7647488e+00
   1.0691568e+02   9.7662150e+00
   1.0692009e+02   9.7676797e+00
   1.0692450e+02   9.7691429e+00
   1.0692891e+02   9.7706046e+00
   1.0693331e+02   9.7720648e+00
   1.0693771e+02   9.7735236e+00
   1.0694210e+02   9.7749809e+00
   1.0694649e+02   9.7764367e+00
   1.0695087e+02   9.7778911e+00
   1.0695525e+02   9.7793439e+00
   1.0695963e+02   9.7807954e+00
   1.0696400e+02   9.7822453e+00
   1.0696837e+02   9.7836938e+00
   1.0697273e+02   9.7851409e+00
   1.0697709e+02   9.7865865e+00
   1.0698144e+02   9.7880307e+00
   1.0698579e+02   9.7894734e+00
   1.0699013e+02   9.7909146e+00
   1.0699447e+02   9.7923545e+00
   1.0699881e+02   9.7937929e+00
   1.0700314e+02   9.7952298e+00
   1.0700747e+02   9.7966654e+00
   1.0701179e+02   9.7980995e+00
   1.0701611e+02   9.7995322e+00
   1.0702043e+02   9.8009634e+00
   1.0702474e+02   9.8023933e+00
   1.0702904e+02   9.8038217e+00
   1.0703334e+02   9.8052487e+00
   1.0703764e+02   9.8066743e+00
   1.0704193e+02   9.8080985e+00
   1.0704622e+02   9.8095213e+00
   1.0705051e+02   9.8109427e+00
   1.0705479e+02   9.8123627e+00
   1.0705906e+02   9.8137813e+00
   1.0706334e+02   9.8151985e+00
   1.0706760e+02   9.8166143e+00
   1.0707187e+02   9.8180287e+00
   1.0707613e+02   9.8194418e+00
   1.0708038e+02   9.8208534e+00
   1.0708463e+02   9.8222637e+00
   1.0708888e+02   9.8236726e+00
   1.0709312e+02   9.8250801e+00
   1.0709736e+02   9.8264863e+00
   1.0710160e+02   9.8278911e+00
   1.0710583e+02   9.8292945e+00
   1.0711005e+02   9.8306965e+00
   1.0711428e+02   9.8320972e+00
   1.0711849e+02   9.8334966e+00
   1.0712271e+02   9.8348946e+00
   1.0712692e+02   9.8362912e+00
   1.0713112e+02   9.8376864e+00
   1.0713533e+02   9.8390804e+00
   1.0713952e+02   9.8404730e+00
   1.0714372e+02   9.8418642e+00
   1.0714791e+02   9.8432541e+00
   1.0715209e+02   9.8446426e+00
   1.0715627e+02   9.8460299e+00
   1.0716045e+02   9.8474158e+00
   1.0716462e+02   9.8488003e+00
   1.0716879e+02   9.8501836e+00
   1.0717296e+02   9.8515655e+00
   1.0717712e+02   9.8529461e+00
   1.0718128e+02   9.8543253e+00
   1.0718543e+02   9.8557033e+00
   1.0718958e+02   9.8570799e+00
   1.0719373e+02   9.8584552e+00
   1.0719787e+02   9.8598292e+00
   1.0720201e+02   9.8612019e+00
   1.0720614e+02   9.8625733e+00
   1.0721027e+02   9.8639434e+00
   1.0721440e+02   9.8653122e+00
   1.0721852e+02   9.8666797e+00
   1.0722264e+02   9.8680459e+00
   1.0722675e+02   9.8694109e+00
   1.0723086e+02   9.8707745e+00
   1.0723497e+02   9.8721368e+00
   1.0723907e+02   9.8734979e+00
   1.0724317e+02   9.8748576e+00
   1.0724726e+02   9.8762161e+00
   1.0725135e+02   9.8775733e+00
   1.0725544e+02   9.8789293e+00
   1.0725952e+02   9.8802839e+00
   1.0726360e+02   9.8816373e+00
   1.0726768e+02   9.8829894e+00
   1.0727175e+02   9.8843403e+00
   1.0727582e+02   9.8856899e+00
   1.0727988e+02   9.8870382e+00
   1.0728394e+02   9.8883853e+00
   1.0728800e+02   9.8897311e+00
   1.0729205e+02   9.8910756e+00
   1.0729610e+02   9.8924189e+00
   1.0730015e+02   9.8937610e+00
   1.0730419e+02   9.8951018e+00
   1.0730823e+02   9.8964414e+00
   1.0731226e+02   9.8977797e+00
   1.0731629e+02   9.8991168e+00
   1.0732032e+02   9.9004526e+00
   1.0732434e+02   9.9017872e+00
   1.0732836e+02   9.9031206e+00
   1.0733237e+02   9.9044528e+00
   1.0733639e+02   9.9057837e+00
   1.0734039e+02   9.9071134e+00
   1.0734440e+02   9.9084418e+00
   1.0734840e+02   9.9097691e+00
   1.0735240e+02   9.9110951e+00
   1.0735639e+02   9.9124199e+00
   1.0736038e+02   9.9137435e+00
   1.0736436e+02   9.9150659e+00
   1.0736835e+02   9.9163870e+00
   1.0737232e+02   9.9177070e+00
   1.0737630e+02   9.9190257e+00
   1.0738027e+02   9.9203433e+00
   1.0738424e+02   9.9216596e+00
   1.0738820e+02   9.9229748e+00
   1.0739216e+02   9.9242887e+00
   1.0739612e+02   9.9256015e+00
   1.0740007e+02   9.9269130e+00
   1.0740402e+02   9.9282234e+00
   1.0740797e+02   9.9295326e+00
   1.0741191e+02   9.9308405e+00
   1.0741585e+02   9.9321473e+00
   1.0741978e+02   9.9334530e+00
   1.0742372e+02   9.9347574e+00
   1.0742764e+02   9.9360607e+00
   1.0743157e+02   9.9373628e+00
   1.0743549e+02   9.9386637e+00
   1.0743941e+02   9.9399634e+00
   1.0744332e+02   9.9412620e+00
   1.0744723e+02   9.9425594e+00
   1.0745114e+02   9.9438556e+00
   1.0745504e+02   9.9451507e+00
   1.0745894e+02   9.9464446e+00
   1.0746284e+02   9.9477374e+00
   1.0746673e+02   9.9490289e+00
   1.0747062e+02   9.9503194e+00
   1.0747451e+02   9.9516087e+00
   1.0747839e+02   9.9528968e+00
   1.0748227e+02   9.9541838e+00
   1.0748614e+02   9.9554696e+00
   1.0749002e+02   9.9567543e+00
   1.0749388e+02   9.9580379e+00
   1.0749775e+02   9.9593203e+00
   1.0750161e+02   9.9606016e+00
   1.0750547e+02   9.9618817e+00
   1.0750932e+02   9.9631607e+00
   1.0751318e+02   9.9644386e+00
   1.0751702e+02   9.9657153e+00
   1.0752087e+02   9.9669909e+00
   1.0752471e+02   9.9682654e+00
   1.0752855e+02   9.9695387e+00
   1.0753238e+02   9.9708110e+00
   1.0753621e+02   9.9720821e+00
   1.0754004e+02   9.9733521e+00
   1.0754387e+02   9.9746210e+00
   1.0754769e+02   9.9758887e+00
   1.0755150e+02   9.9771554e+00
   1.0755532e+02   9.9784209e+00
   1.0755913e+02   9.9796853e+00
   1.0756294e+02   9.9809486e+00
   1.0756674e+02   9.9822109e+00
   1.0757054e+02   9.9834720e+00
   1.0757434e+02   9.9847320e+00
   1.0757813e+02   9.9859909e+00
   1.0758193e+02   9.9872487e+00
   1.0758571e+02   9.9885054e+00
   1.0758950e+02   9.9897610e+00
   1.0759328e+02   9.9910156e+00
   1.0759706e+02   9.9922690e+00
   1.0760083e+02   9.9935214e+00
   1.0760460e+02   9.9947726e+00
   1.0760837e+02   9.9960228e+00
   1.0761213e+02   9.9972719e+00
   1.0761590e+02   9.9985199e+00
   1.0761965e+02   9.9997669e+00
   1.0762341e+02   1.0001013e+01
   1.0762716e+02   1.0002258e+01
   1.0763091e+02   1.0003501e+01
   1.0763465e+02   1.0004744e+01
   1.0763840e+02   1.0005985e+01
   1.0764214e+02   1.0007226e+01
   1.0764587e+02   1.0008465e+01
   1.0764960e+02   1.0009704e+01
   1.0765333e+02   1.0010941e+01
   1.0765706e+02   1.0012177e+01
   1.0766078e+02   1.0013413e+01
   1.0766450e+02   1.0014647e+01
   1.0766822e+02   1.0015880e+01
   1.0767193e+02   1.0017112e+01
   1.0767564e+02   1.0018343e+01
   1.0767935e+02   1.0019573e+01
   1.0768305e+02   1.0020802e+01
   1.0768675e+02   1.0022029e+01
   1.0769045e+02   1.0023256e+01
   1.0769414e+02   1.0024482e+01
   1.0769783e+02   1.0025707e+01
   1.0770152e+02   1.0026930e+01
   1.0770521e+02   1.0028153e+01
   1.0770889e+02   1.0029375e+01
   1.0771257e+02   1.0030595e+01
   1.0771624e+02   1.0031815e+01
   1.0771991e+02   1.0033033e+01
   1.0772358e+02   1.0034251e+01
   1.0772725e+02   1.0035467e+01
   1.0773091e+02   1.0036683e+01
   1.0773457e+02   1.0037897e+01
   1.0773823e+02   1.0039110e+01
   1.0774188e+02   1.0040323e+01
   1.0774553e+02   1.0041534e+01
   1.0774918e+02   1.0042744e+01
   1.0775283e+02   1.0043954e+01
   1.0775647e+02   1.0045162e+01
   1.0776011e+02   1.0046369e+01
   1.0776374e+02   1.0047576e+01
   1.0776737e+02   1.0048781e+01
   1.0777100e+02   1.0049985e+01
   1.0777463e+02   1.0051188e+01
   1.0777825e+02   1.0052391e+01
   1.0778187e+02   1.0053592e+01
   1.0778549e+02   1.0054792e+01
   1.0778911e+02   1.0055991e+01
   1.0779272e+02   1.0057190e+01
   1.0779633e+02   1.0058387e+01
   1.0779993e+02   1.0059583e+01
   1.0780353e+02   1.0060779e+01
   1.0780713e+02   1.0061973e+01
   1.0781073e+02   1.0063166e+01
   1.0781432e+02   1.0064358e+01
   1.0781791e+02   1.0065550e+01
   1.0782150e+02   1.0066740e+01
   1.0782508e+02   1.0067930e+01
   1.0782867e+02   1.0069118e+01
   1.0783224e+02   1.0070305e+01
   1.0783582e+02   1.0071492e+01
   1.0783939e+02   1.0072677e+01
   1.0784296e+02   1.0073862e+01
   1.0784653e+02   1.0075045e+01
   1.0785009e+02   1.0076228e+01
   1.0785365e+02   1.0077409e+01
   1.0785721e+02   1.0078590e+01
   1.0786077e+02   1.0079770e+01
   1.0786432e+02   1.0080948e+01
   1.0786787e+02   1.0082126e+01
   1.0787142e+02   1.0083303e+01
   1.0787496e+02   1.0084479e+01
   1.0787850e+02   1.0085653e+01
   1.0788204e+02   1.0086827e+01
   1.0788557e+02   1.0088000e+01
   1.0788910e+02   1.0089172e+01
   1.0789263e+02   1.0090343e+01
   1.0789616e+02   1.0091513e+01
   1.0789968e+02   1.0092683e+01
   1.0790320e+02   1.0093851e+01
   1.0790672e+02   1.0095018e+01
   1.0791024e+02   1.0096184e+01
   1.0791375e+02   1.0097350e+01
   1.0791726e+02   1.0098514e+01
   1.0792076e+02   1.0099677e+01
   1.0792427e+02   1.0100840e+01
   1.0792777e+02   1.0102002e+01
   1.0793127e+02   1.0103162e+01
   1.0793476e+02   1.0104322e+01
   1.0793825e+02   1.0105481e+01
   1.0794174e+02   1.0106639e+01
   1.0794523e+02   1.0107796e+01
   1.0794871e+02   1.0108952e+01
   1.0795219e+02   1.0110107e+01
   1.0795567e+02   1.0111261e+01
   1.0795915e+02   1.0112414e+01
   1.0796262e+02   1.0113566e+01
   1.0796609e+02   1.0114718e+01
   1.0796956e+02   1.0115868e+01
   1.0797302e+02   1.0117018e+01
   1.0797648e+02   1.0118167e+01
   1.0797994e+02   1.0119314e+01
   1.0798340e+02   1.0120461e+01
   1.0798685e+02   1.0121607e+01
   1.0799030e+02   1.0122752e+01
   1.0799375e+02   1.0123896e+01
   1.0799720e+02   1.0125039e+01
   1.0800064e+02   1.0126182e+01
   1.0800408e+02   1.0127323e+01
   1.0800751e+02   1.0128464e+01
   1.0801095e+02   1.0129603e+01
   1.0801438e+02   1.0130742e+01
   1.0801781e+02   1.0131880e+01
   1.0802124e+02   1.0133016e+01
   1.0802466e+02   1.0134152e+01
   1.0802808e+02   1.0135288e+01
   1.0803150e+02   1.0136422e+01
   1.0803491e+02   1.0137555e+01
   1.0803833e+02   1.0138687e+01
   1.0804174e+02   1.0139819e+01
   1.0804514e+02   1.0140950e+01
   1.0804855e+02   1.0142079e+01
   1.0805195e+02   1.0143208e+01
   1.0805535e+02   1.0144336e+01
   1.0805875e+02   1.0145463e+01
   1.0806214e+02   1.0146590e+01
   1.0806553e+02   1.0147715e+01
   1.0806892e+02   1.0148840e+01
   1.0807231e+02   1.0149963e+01
   1.0807569e+02   1.0151086e+01
   1.0807907e+02   1.0152208e+01
   1.0808245e+02   1.0153329e+01
   1.0808582e+02   1.0154449e+01
   1.0808920e+02   1.0155568e+01
   1.0809257e+02   1.0156686e+01
   1.0809593e+02   1.0157804e+01
   1.0809930e+02   1.0158921e+01
   1.0810266e+02   1.0160036e+01
   1.0810602e+02   1.0161151e+01
   1.0810938e+02   1.0162265e+01
   1.0811273e+02   1.0163379e+01
   1.0811609e+02   1.0164491e+01
   1.0811943e+02   1.0165602e+01
   1.0812278e+02   1.0166713e+01
   1.0812613e+02   1.0167823e+01
   1.0812947e+02   1.0168932e+01
   1.0813281e+02   1.0170040e+01
   1.0813614e+02   1.0171147e+01
   1.0813948e+02   1.0172253e+01
   1.0814281e+02   1.0173359e+01
   1.0814614e+02   1.0174464e+01
   1.0814946e+02   1.0175567e+01
   1.0815279e+02   1.0176670e+01
   1.0815611e+02   1.0177773e+01
   1.0815943e+02   1.0178874e+01
   1.0816274e+02   1.0179974e+01
   1.0816606e+02   1.0181074e+01
   1.0816937e+02   1.0182173e+01
   1.0817268e+02   1.0183271e+01
   1.0817598e+02   1.0184368e+01
   1.0817929e+02   1.0185464e+01
   1.0818259e+02   1.0186560e+01
   1.0818589e+02   1.0187654e+01
   1.0818918e+02   1.0188748e+01
   1.0819248e+02   1.0189841e+01
   1.0819577e+02   1.0190933e+01
   1.0819906e+02   1.0192024e+01
   1.0820234e+02   1.0193115e+01
   1.0820563e+02   1.0194205e+01
   1.0820891e+02   1.0195293e+01
   1.0821219e+02   1.0196381e+01
   1.0821546e+02   1.0197469e+01
   1.0821874e+02   1.0198555e+01
   1.0822201e+02   1.0199640e+01
   1.0822528e+02   1.0200725e+01
   1.0822854e+02   1.0201809e+01
   1.0823181e+02   1.0202892e+01
   1.0823507e+02   1.0203975e+01
   1.0823833e+02   1.0205056e+01
   1.0824158e+02   1.0206137e+01
   1.0824484e+02   1.0207217e+01
   1.0824809e+02   1.0208296e+01
   1.0825134e+02   1.0209374e+01
   1.0825459e+02   1.0210451e+01
   1.0825783e+02   1.0211528e+01
   1.0826107e+02   1.0212604e+01
   1.0826431e+02   1.0213679e+01
   1.0826755e+02   1.0214753e+01
   1.0827078e+02   1.0215827e+01
   1.0827402e+02   1.0216899e+01
   1.0827725e+02   1.0217971e+01
   1.0828047e+02   1.0219042e+01
   1.0828370e+02   1.0220112e+01
   1.0828692e+02   1.0221182e+01
   1.0829014e+02   1.0222251e+01
   1.0829336e+02   1.0223318e+01
   1.0829657e+02   1.0224386e+01
   1.0829979e+02   1.0225452e+01
   1.0830300e+02   1.0226517e+01
   1.0830621e+02   1.0227582e+01
   1.0830941e+02   1.0228646e+01
   1.0831262e+02   1.0229709e+01
   1.0831582e+02   1.0230772e+01
   1.0831902e+02   1.0231833e+01
   1.0832221e+02   1.0232894e+01
   1.0832541e+02   1.0233954e+01
   1.0832860e+02   1.0235013e+01
   1.0833179e+02   1.0236072e+01
   1.0833498e+02   1.0237129e+01
   1.0833816e+02   1.0238186e+01
   1.0834134e+02   1.0239243e+01
   1.0834452e+02   1.0240298e+01
   1.0834770e+02   1.0241353e+01
   1.0835088e+02   1.0242406e+01
   1.0835405e+02   1.0243459e+01
   1.0835722e+02   1.0244512e+01
   1.0836039e+02   1.0245563e+01
   1.0836356e+02   1.0246614e+01
   1.0836672e+02   1.0247664e+01
   1.0836988e+02   1.0248713e+01
   1.0837304e+02   1.0249762e+01
   1.0837620e+02   1.0250810e+01
   1.0837935e+02   1.0251856e+01
   1.0838251e+02   1.0252903e+01
   1.0838566e+02   1.0253948e+01
   1.0838881e+02   1.0254993e+01
   1.0839195e+02   1.0256037e+01
   1.0839509e+02   1.0257080e+01
   1.0839824e+02   1.0258122e+01
   1.0840137e+02   1.0259164e+01
   1.0840451e+02   1.0260205e+01
   1.0840765e+02   1.0261245e+01
   1.0841078e+02   1.0262284e+01
   1.0841391e+02   1.0263323e+01
   1.0841704e+02   1.0264361e+01
   1.0842016e+02   1.0265398e+01
   1.0842328e+02   1.0266435e+01
   1.0842640e+02   1.0267470e+01
   1.0842952e+02   1.0268505e+01
   1.0843264e+02   1.0269539e+01
   1.0843575e+02   1.0270573e+01
   1.0843887e+02   1.0271606e+01
   1.0844197e+02   1.0272638e+01
   1.0844508e+02   1.0273669e+01
   1.0844819e+02   1.0274699e+01
   1.0845129e+02   1.0275729e+01
   1.0845439e+02   1.0276758e+01
   1.0845749e+02   1.0277786e+01
   1.0846059e+02   1.0278814e+01
   1.0846368e+02   1.0279841e+01
   1.0846677e+02   1.0280867e+01
   1.0846986e+02   1.0281892e+01
   1.0847295e+02   1.0282917e+01
   1.0847604e+02   1.0283941e+01
   1.0847912e+02   1.0284964e+01
   1.0848220e+02   1.0285987e+01
   1.0848528e+02   1.0287008e+01
   1.0848835e+02   1.0288029e+01
   1.0849143e+02   1.0289050e+01
   1.0849450e+02   1.0290069e+01
   1.0849757e+02   1.0291088e+01
   1.0850064e+02   1.0292106e+01
   1.0850371e+02   1.0293124e+01
   1.0850677e+02   1.0294140e+01
   1.0850983e+02   1.0295156e+01
   1.0851289e+02   1.0296172e+01
   1.0851595e+02   1.0297186e+01
   1.0851900e+02   1.0298200e+01
   1.0852205e+02   1.0299213e+01
   1.0852510e+02   1.0300226e+01
   1.0852815e+02   1.0301237e+01
   1.0853120e+02   1.0302248e+01
   1.0853424e+02   1.0303259e+01
   1.0853729e+02   1.0304268e+01
   1.0854033e+02   1.0305277e+01
   1.0854336e+02   1.0306285e+01
   1.0854640e+02   1.0307293e+01
   1.0854943e+02   1.0308300e+01
   1.0855247e+02   1.0309306e+01
   1.0855549e+02   1.0310311e+01
   1.0855852e+02   1.0311316e+01
   1.0856155e+02   1.0312320e+01
   1.0856457e+02   1.0313323e+01
   1.0856759e+02   1.0314326e+01
   1.0857061e+02   1.0315327e+01
   1.0857363e+02   1.0316329e+01
   1.0857664e+02   1.0317329e+01
   1.0857965e+02   1.0318329e+01
   1.0858266e+02   1.0319328e+01
   1.0858567e+02   1.0320326e+01
   1.0858868e+02   1.0321324e+01
   1.0859168e+02   1.0322321e+01
   1.0859469e+02   1.0323318e+01
   1.0859769e+02   1.0324313e+01
   1.0860068e+02   1.0325308e+01
   1.0860368e+02   1.0326302e+01
   1.0860667e+02   1.0327296e+01
   1.0860967e+02   1.0328289e+01
   1.0861266e+02   1.0329281e+01
   1.0861564e+02   1.0330273e+01
   1.0861863e+02   1.0331264e+01
   1.0862161e+02   1.0332254e+01
   1.0862459e+02   1.0333243e+01
   1.0862757e+02   1.0334232e+01
   1.0863055e+02   1.0335220e+01
   1.0863353e+02   1.0336208e+01
   1.0863650e+02   1.0337195e+01
   1.0863947e+02   1.0338181e+01
   1.0864244e+02   1.0339166e+01
   1.0864541e+02   1.0340151e+01
   1.0864837e+02   1.0341135e+01
   1.0865134e+02   1.0342118e+01
   1.0865430e+02   1.0343101e+01
   1.0865726e+02   1.0344083e+01
   1.0866021e+02   1.0345065e+01
   1.0866317e+02   1.0346046e+01
   1.0866612e+02   1.0347026e+01
   1.0866907e+02   1.0348005e+01
   1.0867202e+02   1.0348984e+01
   1.0867497e+02   1.0349962e+01
   1.0867791e+02   1.0350939e+01
   1.0868086e+02   1.0351916e+01
   1.0868380e+02   1.0352892e+01
   1.0868674e+02   1.0353868e+01
   1.0868968e+02   1.0354843e+01
   1.0869261e+02   1.0355817e+01
   1.0869554e+02   1.0356790e+01
   1.0869848e+02   1.0357763e+01
   1.0870140e+02   1.0358735e+01
   1.0870433e+02   1.0359707e+01
   1.0870726e+02   1.0360678e+01
   1.0871018e+02   1.0361648e+01
   1.0871310e+02   1.0362617e+01
   1.0871602e+02   1.0363586e+01
   1.0871894e+02   1.0364555e+01
   1.0872185e+02   1.0365522e+01
   1.0872477e+02   1.0366489e+01
   1.0872768e+02   1.0367455e+01
   1.0873059e+02   1.0368421e+01
   1.0873350e+02   1.0369386e+01
   1.0873640e+02   1.0370351e+01
   1.0873931e+02   1.0371314e+01
   1.0874221e+02   1.0372277e+01
   1.0874511e+02   1.0373240e+01
   1.0874801e+02   1.0374202e+01
   1.0875090e+02   1.0375163e+01
   1.0875380e+02   1.0376123e+01
   1.0875669e+02   1.0377083e+01
   1.0875958e+02   1.0378042e+01
   1.0876247e+02   1.0379001e+01
   1.0876535e+02   1.0379959e+01
   1.0876824e+02   1.0380916e+01
   1.0877112e+02   1.0381873e+01
   1.0877400e+02   1.0382829e+01
   1.0877688e+02   1.0383785e+01
   1.0877976e+02   1.0384739e+01
   1.0878263e+02   1.0385694e+01
   1.0878551e+02   1.0386647e+01
   1.0878838e+02   1.0387600e+01
   1.0879125e+02   1.0388552e+01
   1.0879411e+02   1.0389504e+01
   1.0879698e+02   1.0390455e+01
   1.0879984e+02   1.0391405e+01
   1.0880270e+02   1.0392355e+01
   1.0880556e+02   1.0393304e+01
   1.0880842e+02   1.0394253e+01
   1.0881128e+02   1.0395201e+01
   1.0881413e+02   1.0396148e+01
   1.0881698e+02   1.0397095e+01
   1.0881983e+02   1.0398041e+01
   1.0882268e+02   1.0398986e+01
   1.0882553e+02   1.0399931e+01
   1.0882837e+02   1.0400875e+01
   1.0883122e+02   1.0401819e+01
   1.0883406e+02   1.0402762e+01
   1.0883690e+02   1.0403704e+01
   1.0883974e+02   1.0404646e+01
   1.0884257e+02   1.0405587e+01
   1.0884540e+02   1.0406527e+01
   1.0884824e+02   1.0407467e+01
   1.0885107e+02   1.0408406e+01
   1.0885389e+02   1.0409345e+01
   1.0885672e+02   1.0410283e+01
   1.0885955e+02   1.0411220e+01
   1.0886237e+02   1.0412157e+01
   1.0886519e+02   1.0413093e+01
   1.0886801e+02   1.0414029e+01
   1.0887083e+02   1.0414964e+01
   1.0887364e+02   1.0415898e+01
   1.0887645e+02   1.0416832e+01
   1.0887927e+02   1.0417765e+01
   1.0888208e+02   1.0418698e+01
   1.0888488e+02   1.0419630e+01
   1.0888769e+02   1.0420561e+01
   1.0889049e+02   1.0421492e+01
   1.0889330e+02   1.0422422e+01
   1.0889610e+02   1.0423352e+01
   1.0889890e+02   1.0424281e+01
   1.0890169e+02   1.0425209e+01
   1.0890449e+02   1.0426137e+01
   1.0890728e+02   1.0427064e+01
   1.0891008e+02   1.0427991e+01
   1.0891287e+02   1.0428917e+01
   1.0891565e+02   1.0429842e+01
   1.0891844e+02   1.0430767e+01
   1.0892122e+02   1.0431691e+01
   1.0892401e+02   1.0432615e+01
   1.0892679e+02   1.0433538e+01
   1.0892957e+02   1.0434460e+01
   1.0893235e+02   1.0435382e+01
   1.0893512e+02   1.0436304e+01
   1.0893789e+02   1.0437224e+01
   1.0894067e+02   1.0438144e+01
   1.0894344e+02   1.0439064e+01
   1.0894621e+02   1.0439983e+01
   1.0894897e+02   1.0440901e+01
   1.0895174e+02   1.0441819e+01
   1.0895450e+02   1.0442736e+01
   1.0895726e+02   1.0443653e+01
   1.0896002e+02   1.0444569e+01
   1.0896278e+02   1.0445484e+01
   1.0896554e+02   1.0446399e+01
   1.0896829e+02   1.0447313e+01
   1.0897105e+02   1.0448227e+01
   1.0897380e+02   1.0449140e+01
   1.0897655e+02   1.0450052e+01
   1.0897929e+02   1.0450964e+01
   1.0898204e+02   1.0451876e+01
   1.0898478e+02   1.0452787e+01
   1.0898753e+02   1.0453697e+01
   1.0899027e+02   1.0454606e+01
   1.0899301e+02   1.0455516e+01
   1.0899574e+02   1.0456424e+01
   1.0899848e+02   1.0457332e+01
   1.0900121e+02   1.0458239e+01
   1.0900394e+02   1.0459146e+01
   1.0900667e+02   1.0460052e+01
   1.0900940e+02   1.0460958e+01
   1.0901213e+02   1.0461863e+01
   1.0901486e+02   1.0462768e+01
   1.0901758e+02   1.0463672e+01
   1.0902030e+02   1.0464575e+01
   1.0902302e+02   1.0465478e+01
   1.0902574e+02   1.0466380e+01
   1.0902846e+02   1.0467282e+01
   1.0903117e+02   1.0468183e+01
   1.0903388e+02   1.0469083e+01
   1.0903660e+02   1.0469983e+01
   1.0903931e+02   1.0470883e+01
   1.0904201e+02   1.0471782e+01
   1.0904472e+02   1.0472680e+01
   1.0904743e+02   1.0473578e+01
   1.0905013e+02   1.0474475e+01
   1.0905283e+02   1.0475372e+01
   1.0905553e+02   1.0476268e+01
   1.0905823e+02   1.0477163e+01
   1.0906093e+02   1.0478058e+01
   1.0906362e+02   1.0478953e+01
   1.0906631e+02   1.0479847e+01
   1.0906900e+02   1.0480740e+01
   1.0907169e+02   1.0481633e+01
   1.0907438e+02   1.0482525e+01
   1.0907707e+02   1.0483417e+01
   1.0907975e+02   1.0484308e+01
   1.0908244e+02   1.0485198e+01
   1.0908512e+02   1.0486088e+01
   1.0908780e+02   1.0486978e+01
   1.0909048e+02   1.0487867e+01
   1.0909315e+02   1.0488755e+01
   1.0909583e+02   1.0489643e+01
   1.0909850e+02   1.0490530e+01
   1.0910117e+02   1.0491417e+01
   1.0910384e+02   1.0492303e+01
   1.0910651e+02   1.0493189e+01
   1.0910918e+02   1.0494074e+01
   1.0911184e+02   1.0494958e+01
   1.0911451e+02   1.0495842e+01
   1.0911717e+02   1.0496726e+01
   1.0911983e+02   1.0497609e+01
   1.0912249e+02   1.0498491e+01
   1.0912514e+02   1.0499373e+01
   1.0912780e+02   1.0500254e+01
   1.0913045e+02   1.0501135e+01
   1.0913310e+02   1.0502015e+01
   1.0913575e+02   1.0502895e+01
   1.0913840e+02   1.0503774e+01
   1.0914105e+02   1.0504653e+01
   1.0914370e+02   1.0505531e+01
   1.0914634e+02   1.0506408e+01
   1.0914898e+02   1.0507285e+01
   1.0915162e+02   1.0508162e+01
   1.0915426e+02   1.0509038e+01
   1.0915690e+02   1.0509913e+01
   1.0915954e+02   1.0510788e+01
   1.0916217e+02   1.0511662e+01
   1.0916480e+02   1.0512536e+01
   1.0916743e+02   1.0513410e+01
   1.0917006e+02   1.0514282e+01
   1.0917269e+02   1.0515155e+01
   1.0917532e+02   1.0516026e+01
   1.0917794e+02   1.0516898e+01
   1.0918057e+02   1.0517768e+01
   1.0918319e+02   1.0518638e+01
   1.0918581e+02   1.0519508e+01
   1.0918843e+02   1.0520377e+01
   1.0919104e+02   1.0521246e+01
   1.0919366e+02   1.0522114e+01
   1.0919627e+02   1.0522981e+01
   1.0919888e+02   1.0523848e+01
   1.0920149e+02   1.0524715e+01
   1.0920410e+02   1.0525581e+01
   1.0920671e+02   1.0526446e+01
   1.0920932e+02   1.0527311e+01
   1.0921192e+02   1.0528176e+01
   1.0921452e+02   1.0529039e+01
   1.0921712e+02   1.0529903e+01
   1.0921972e+02   1.0530766e+01
   1.0922232e+02   1.0531628e+01
   1.0922492e+02   1.0532490e+01
   1.0922751e+02   1.0533351e+01
   1.0923011e+02   1.0534212e+01
   1.0923270e+02   1.0535072e+01
   1.0923529e+02   1.0535932e+01
   1.0923788e+02   1.0536791e+01
   1.0924047e+02   1.0537650e+01
   1.0924305e+02   1.0538508e+01
   1.0924564e+02   1.0539366e+01
   1.0924822e+02   1.0540223e+01
   1.0925080e+02   1.0541080e+01
   1.0925338e+02   1.0541936e+01
   1.0925596e+02   1.0542792e+01
   1.0925853e+02   1.0543647e+01
   1.0926111e+02   1.0544502e+01
   1.0926368e+02   1.0545356e+01
   1.0926625e+02   1.0546210e+01
   1.0926882e+02   1.0547063e+01
   1.0927139e+02   1.0547915e+01
   1.0927396e+02   1.0548768e+01
   1.0927653e+02   1.0549619e+01
   1.0927909e+02   1.0550470e+01
   1.0928165e+02   1.0551321e+01
   1.0928421e+02   1.0552171e+01
   1.0928677e+02   1.0553021e+01
   1.0928933e+02   1.0553870e+01
   1.0929189e+02   1.0554719e+01
   1.0929444e+02   1.0555567e+01
   1.0929700e+02   1.0556414e+01
   1.0929955e+02   1.0557262e+01
   1.0930210e+02   1.0558108e+01
   1.0930465e+02   1.0558954e+01
   1.0930720e+02   1.0559800e+01
   1.0930974e+02   1.0560645e+01
   1.0931229e+02   1.0561490e+01
   1.0931483e+02   1.0562334e+01
   1.0931737e+02   1.0563178e+01
   1.0931992e+02   1.0564021e+01
   1.0932245e+02   1.0564864e+01
   1.0932499e+02   1.0565706e+01
   1.0932753e+02   1.0566548e+01
   1.0933006e+02   1.0567389e+01
   1.0933259e+02   1.0568230e+01
   1.0933513e+02   1.0569070e+01
   1.0933766e+02   1.0569910e+01
   1.0934018e+02   1.0570749e+01
   1.0934271e+02   1.0571588e+01
   1.0934524e+02   1.0572426e+01
   1.0934776e+02   1.0573264e+01
   1.0935028e+02   1.0574101e+01
   1.0935280e+02   1.0574938e+01
   1.0935532e+02   1.0575774e+01
   1.0935784e+02   1.0576610e+01
   1.0936036e+02   1.0577446e+01
   1.0936287e+02   1.0578280e+01
   1.0936539e+02   1.0579115e+01
   1.0936790e+02   1.0579949e+01
   1.0937041e+02   1.0580782e+01
   1.0937292e+02   1.0581615e+01
   1.0937543e+02   1.0582448e+01
   1.0937794e+02   1.0583280e+01
   1.0938044e+02   1.0584111e+01
   1.0938295e+02   1.0584942e+01
   1.0938545e+02   1.0585773e+01
   1.0938795e+02   1.0586603e+01
   1.0939045e+02   1.0587433e+01
   1.0939295e+02   1.0588262e+01
   1.0939544e+02   1.0589090e+01
   1.0939794e+02   1.0589919e+01
   1.0940043e+02   1.0590746e+01
   1.0940292e+02   1.0591574e+01
   1.0940541e+02   1.0592400e+01
   1.0940790e+02   1.0593227e+01
   1.0941039e+02   1.0594052e+01
   1.0941288e+02   1.0594878e+01
   1.0941536e+02   1.0595703e+01
   1.0941785e+02   1.0596527e+01
   1.0942033e+02   1.0597351e+01
   1.0942281e+02   1.0598174e+01
   1.0942529e+02   1.0598997e+01
   1.0942777e+02   1.0599820e+01
   1.0943024e+02   1.0600642e+01
   1.0943272e+02   1.0601464e+01
   1.0943519e+02   1.0602285e+01
   1.0943766e+02   1.0603105e+01
   1.0944014e+02   1.0603926e+01
   1.0944261e+02   1.0604745e+01
   1.0944507e+02   1.0605565e+01
   1.0944754e+02   1.0606383e+01
   1.0945001e+02   1.0607202e+01
   1.0945247e+02   1.0608019e+01
   1.0945493e+02   1.0608837e+01
   1.0945739e+02   1.0609654e+01
   1.0945985e+02   1.0610470e+01
   1.0946231e+02   1.0611286e+01
   1.0946477e+02   1.0612102e+01
   1.0946722e+02   1.0612917e+01
   1.0946968e+02   1.0613732e+01
   1.0947213e+02   1.0614546e+01
   1.0947458e+02   1.0615359e+01
   1.0947703e+02   1.0616173e+01
   1.0947948e+02   1.0616985e+01
   1.0948193e+02   1.0617798e+01
   1.0948437e+02   1.0618610e+01
   1.0948682e+02   1.0619421e+01
   1.0948926e+02   1.0620232e+01
   1.0949170e+02   1.0621043e+01
   1.0949414e+02   1.0621853e+01
   1.0949658e+02   1.0622662e+01
   1.0949902e+02   1.0623471e+01
   1.0950146e+02   1.0624280e+01
   1.0950389e+02   1.0625088e+01
   1.0950633e+02   1.0625896e+01
   1.0950876e+02   1.0626703e+01
   1.0951119e+02   1.0627510e+01
   1.0951362e+02   1.0628317e+01
   1.0951605e+02   1.0629123e+01
   1.0951847e+02   1.0629928e+01
   1.0952090e+02   1.0630733e+01
   1.0952332e+02   1.0631538e+01
   1.0952575e+02   1.0632342e+01
   1.0952817e+02   1.0633146e+01
   1.0953059e+02   1.0633949e+01
   1.0953301e+02   1.0634752e+01
   1.0953542e+02   1.0635554e+01
   1.0953784e+02   1.0636356e+01
   1.0954025e+02   1.0637158e+01
   1.0954267e+02   1.0637959e+01
   1.0954508e+02   1.0638760e+01
   1.0954749e+02   1.0639560e+01
   1.0954990e+02   1.0640359e+01
   1.0955231e+02   1.0641159e+01
   1.0955471e+02   1.0641958e+01
   1.0955712e+02   1.0642756e+01
   1.0955952e+02   1.0643554e+01
   1.0956192e+02   1.0644351e+01
   1.0956433e+02   1.0645148e+01
   1.0956673e+02   1.0645945e+01
   1.0956912e+02   1.0646741e+01
   1.0957152e+02   1.0647537e+01
   1.0957392e+02   1.0648332e+01
   1.0957631e+02   1.0649127e+01
   1.0957871e+02   1.0649922e+01
   1.0958110e+02   1.0650716e+01
   1.0958349e+02   1.0651509e+01
   1.0958588e+02   1.0652302e+01
   1.0958827e+02   1.0653095e+01
   1.0959065e+02   1.0653887e+01
   1.0959304e+02   1.0654679e+01
   1.0959542e+02   1.0655471e+01
   1.0959780e+02   1.0656262e+01
   1.0960019e+02   1.0657052e+01
   1.0960257e+02   1.0657842e+01
   1.0960495e+02   1.0658632e+01
   1.0960732e+02   1.0659421e+01
   1.0960970e+02   1.0660210e+01
   1.0961207e+02   1.0660998e+01
   1.0961445e+02   1.0661786e+01
   1.0961682e+02   1.0662574e+01
   1.0961919e+02   1.0663361e+01
   1.0962156e+02   1.0664147e+01
   1.0962393e+02   1.0664934e+01
   1.0962630e+02   1.0665719e+01
   1.0962866e+02   1.0666505e+01
   1.0963103e+02   1.0667290e+01
   1.0963339e+02   1.0668074e+01
   1.0963575e+02   1.0668858e+01
   1.0963811e+02   1.0669642e+01
   1.0964047e+02   1.0670425e+01
   1.0964283e+02   1.0671208e+01
   1.0964519e+02   1.0671990e+01
   1.0964754e+02   1.0672772e+01
   1.0964990e+02   1.0673554e+01
   1.0965225e+02   1.0674335e+01
   1.0965460e+02   1.0675116e+01
   1.0965695e+02   1.0675896e+01
   1.0965930e+02   1.0676676e+01
   1.0966165e+02   1.0677455e+01
   1.0966400e+02   1.0678234e+01
   1.0966634e+02   1.0679013e+01
   1.0966869e+02   1.0679791e+01
   1.0967103e+02   1.0680569e+01
   1.0967337e+02   1.0681346e+01
   1.0967571e+02   1.0682123e+01
   1.0967805e+02   1.0682899e+01
   1.0968039e+02   1.0683675e+01
   1.0968273e+02   1.0684451e+01
   1.0968506e+02   1.0685226e+01
   1.0968740e+02   1.0686001e+01
   1.0968973e+02   1.0686775e+01
   1.0969206e+02   1.0687549e+01
   1.0969439e+02   1.0688323e+01
   1.0969672e+02   1.0689096e+01
   1.0969905e+02   1.0689869e+01
   1.0970138e+02   1.0690641e+01
   1.0970370e+02   1.0691413e+01
   1.0970603e+02   1.0692185e+01
   1.0970835e+02   1.0692956e+01
   1.0971067e+02   1.0693726e+01
   1.0971299e+02   1.0694497e+01
   1.0971531e+02   1.0695266e+01
   1.0971763e+02   1.0696036e+01
   1.0971994e+02   1.0696805e+01
   1.0972226e+02   1.0697574e+01
   1.0972457e+02   1.0698342e+01
   1.0972689e+02   1.0699110e+01
   1.0972920e+02   1.0699877e+01
   1.0973151e+02   1.0700644e+01
   1.0973382e+02   1.0701411e+01
   1.0973613e+02   1.0702177e+01
   1.0973843e+02   1.0702943e+01
   1.0974074e+02   1.0703708e+01
   1.0974304e+02   1.0704473e+01
   1.0974535e+02   1.0705237e+01
   1.0974765e+02   1.0706002e+01
   1.0974995e+02   1.0706765e+01
   1.0975225e+02   1.0707529e+01
   1.0975455e+02   1.0708292e+01
   1.0975684e+02   1.0709054e+01
   1.0975914e+02   1.0709816e+01
   1.0976144e+02   1.0710578e+01
   1.0976373e+02   1.0711339e+01
   1.0976602e+02   1.0712100e+01
   1.0976831e+02   1.0712861e+01
   1.0977060e+02   1.0713621e+01
   1.0977289e+02   1.0714380e+01
   1.0977518e+02   1.0715140e+01
   1.0977746e+02   1.0715899e+01
   1.0977975e+02   1.0716657e+01
   1.0978203e+02   1.0717415e+01
   1.0978432e+02   1.0718173e+01
   1.0978660e+02   1.0718930e+01
   1.0978888e+02   1.0719687e+01
   1.0979116e+02   1.0720444e+01
   1.0979343e+02   1.0721200e+01
   1.0979571e+02   1.0721956e+01
   1.0979799e+02   1.0722711e+01
   1.0980026e+02   1.0723466e+01
   1.0980253e+02   1.0724221e+01
   1.0980481e+02   1.0724975e+01
   1.0980708e+02   1.0725729e+01
   1.0980935e+02   1.0726482e+01
   1.0981161e+02   1.0727235e+01
   1.0981388e+02   1.0727987e+01
   1.0981615e+02   1.0728740e+01
   1.0981841e+02   1.0729491e+01
   1.0982068e+02   1.0730243e+01
   1.0982294e+02   1.0730994e+01
   1.0982520e+02   1.0731744e+01
   1.0982746e+02   1.0732495e+01
   1.0982972e+02   1.0733245e+01
   1.0983198e+02   1.0733994e+01
   1.0983423e+02   1.0734743e+01
   1.0983649e+02   1.0735492e+01
   1.0983874e+02   1.0736240e+01
   1.0984100e+02   1.0736988e+01
   1.0984325e+02   1.0737735e+01
   1.0984550e+02   1.0738483e+01
   1.0984775e+02   1.0739229e+01
   1.0985000e+02   1.0739976e+01
   1.0985224e+02   1.0740722e+01
   1.0985449e+02   1.0741467e+01
   1.0985673e+02   1.0742212e+01
   1.0985898e+02   1.0742957e+01
   1.0986122e+02   1.0743702e+01
   1.0986346e+02   1.0744446e+01
   1.0986570e+02   1.0745189e+01
   1.0986794e+02   1.0745933e+01
   1.0987018e+02   1.0746676e+01
   1.0987242e+02   1.0747418e+01
   1.0987465e+02   1.0748160e+01
   1.0987689e+02   1.0748902e+01
   1.0987912e+02   1.0749643e+01
   1.0988135e+02   1.0750384e+01
   1.0988358e+02   1.0751125e+01
   1.0988581e+02   1.0751865e+01
   1.0988804e+02   1.0752605e+01
   1.0989027e+02   1.0753344e+01
   1.0989250e+02   1.0754084e+01
   1.0989472e+02   1.0754822e+01
   1.0989694e+02   1.0755561e+01
   1.0989917e+02   1.0756299e+01
   1.0990139e+02   1.0757036e+01
   1.0990361e+02   1.0757773e+01
   1.0990583e+02   1.0758510e+01
   1.0990805e+02   1.0759247e+01
   1.0991027e+02   1.0759983e+01
   1.0991248e+02   1.0760718e+01
   1.0991470e+02   1.0761454e+01
   1.0991691e+02   1.0762189e+01
   1.0991912e+02   1.0762923e+01
   1.0992134e+02   1.0763657e+01
   1.0992355e+02   1.0764391e+01
   1.0992576e+02   1.0765125e+01
   1.0992796e+02   1.0765858e+01
   1.0993017e+02   1.0766591e+01
   1.0993238e+02   1.0767323e+01
   1.0993458e+02   1.0768055e+01
   1.0993679e+02   1.0768786e+01
   1.0993899e+02   1.0769518e+01
   1.0994119e+02   1.0770249e+01
   1.0994339e+02   1.0770979e+01
   1.0994559e+02   1.0771709e+01
   1.0994779e+02   1.0772439e+01
   1.0994999e+02   1.0773168e+01
   1.0995218e+02   1.0773897e+01
   1.0995438e+02   1.0774626e+01
   1.0995657e+02   1.0775354e+01
   1.0995876e+02   1.0776082e+01
   1.0996096e+02   1.0776810e+01
   1.0996315e+02   1.0777537e+01
   1.0996534e+02   1.0778264e+01
   1.0996752e+02   1.0778990e+01
   1.0996971e+02   1.0779716e+01
   1.0997190e+02   1.0780442e+01
   1.0997408e+02   1.0781167e+01
   1.0997627e+02   1.0781892e+01
   1.0997845e+02   1.0782617e+01
   1.0998063e+02   1.0783341e+01
   1.0998281e+02   1.0784065e+01
   1.0998499e+02   1.0784788e+01
   1.0998717e+02   1.0785512e+01
   1.0998935e+02   1.0786234e+01
   1.0999152e+02   1.0786957e+01
   1.0999370e+02   1.0787679e+01
   1.0999587e+02   1.0788401e+01
   1.0999805e+02   1.0789122e+01


==> Rate/rateb30.dat <==
   6.6989700e+01   6.0176147e-02
   7.7403627e+01   4.6153702e-01
   8.0211893e+01   7.2400061e-01
   8.1903317e+01   9.2871795e-01
   8.3117539e+01   1.0994520e+00
   8.4065402e+01   1.2471737e+00
   8.4842998e+01   1.3780281e+00
   8.5502284e+01   1.4958674e+00
   8.6074550e+01   1.6032938e+00
   8.6580114e+01   1.7021613e+00
   8.7032914e+01   1.7938457e+00
   8.7442930e+01   1.8794000e+00
   8.7817554e+01   1.9596510e+00
   8.8162413e+01   2.0352616e+00
   8.8481891e+01   2.1067725e+00
   8.8779470e+01   2.1746312e+00
   8.9057959e+01   2.2392132e+00
   8.9319661e+01   2.3008364e+00
   8.9566486e+01   2.3597733e+00
   8.9800034e+01   2.4162588e+00
   9.0021661e+01   2.4704975e+00
   9.0232525e+01   2.5226687e+00
   9.0433623e+01   2.5729301e+00
   9.0625820e+01   2.6214218e+00
   9.0809870e+01   2.6682685e+00
   9.0986437e+01   2.7135818e+00
   9.1156105e+01   2.7574621e+00
   9.1319393e+01   2.7999999e+00
   9.1476763e+01   2.8412773e+00
   9.1628630e+01   2.8813689e+00
   9.1775365e+01   2.9203427e+00
   9.1917304e+01   2.9582608e+00
   9.2054750e+01   2.9951804e+00
   9.2187980e+01   3.0311538e+00
   9.2317244e+01   3.0662295e+00
   9.2442771e+01   3.1004520e+00
   9.2564772e+01   3.1338628e+00
   9.2683439e+01   3.1665002e+00
   9.2798950e+01   3.1983999e+00
   9.2911468e+01   3.2295951e+00
   9.3021144e+01   3.2601168e+00
   9.3128118e+01   3.2899940e+00
   9.3232521e+01   3.3192537e+00
   9.3334473e+01   3.3479214e+00
   9.3434086e+01   3.3760209e+00
   9.3531465e+01   3.4035746e+00
   9.3626709e+01   3.4306037e+00
   9.3719909e+01   3.4571279e+00
   9.3811151e+01   3.4831662e+00
   9.3900515e+01   3.5087361e+00
   9.3988077e+01   3.5338545e+00
   9.4073909e+01   3.5585371e+00
   9.4158077e+01   3.5827992e+00
   9.4240645e+01   3.6066549e+00
   9.4321673e+01   3.6301177e+00
   9.4401216e+01   3.6532005e+00
   9.4479329e+01   3.6759156e+00
   9.4556061e+01   3.6982747e+00
   9.4631461e+01   3.7202887e+00
   9.4705575e+01   3.7419684e+00
   9.4778445e+01   3.7633238e+00
   9.4850112e+01   3.7843645e+00
   9.4920616e+01   3.8050998e+00
   9.4989994e+01   3.8255385e+00
   9.5058280e+01   3.8456890e+00
   9.5125510e+01   3.8655595e+00
   9.5191715e+01   3.8851576e+00
   9.5256925e+01   3.9044908e+00
   9.5321171e+01   3.9235662e+00
   9.5384481e+01   3.9423907e+00
   9.5446880e+01   3.9609707e+00
   9.5508396e+01   3.9793127e+00
   9.5569053e+01   3.9974226e+00
   9.5628874e+01   4.0153064e+00
   9.5687882e+01   4.0329696e+00
   9.5746099e+01   4.0504176e+00
   9.5803547e+01   4.0676558e+00
   9.5860244e+01   4.0846890e+00
   9.5916210e+01   4.1015221e+00
   9.5971465e+01   4.1181598e+00
   9.6026025e+01   4.1346066e+00
   9.6079909e+01   4.1508670e+00
   9.6133132e+01   4.1669449e+00
   9.6185710e+01   4.1828447e+00
   9.6237660e+01   4.1985701e+00
   9.6288996e+01   4.2141249e+00
   9.6339732e+01   4.2295130e+00
   9.6389882e+01   4.2447377e+00
   9.6439459e+01   4.2598026e+00
   9.6488477e+01   4.2747110e+00
   9.6536948e+01   4.2894662e+00
   9.6584884e+01   4.3040712e+00
   9.6632296e+01   4.3185291e+00
   9.6679197e+01   4.3328428e+00
   9.6725596e+01   4.3470153e+00
   9.6771505e+01   4.3610492e+00
   9.6816934e+01   4.3749474e+00
   9.6861892e+01   4.3887123e+00
   9.6906390e+01   4.4023465e+00
   9.6950437e+01   4.4158526e+00
   9.6994041e+01   4.4292328e+00
   9.7037212e+01   4.4424896e+00
   9.7079957e+01   4.4556252e+00
   9.7122287e+01   4.4686417e+00
   9.7164207e+01   4.4815415e+00
   9.7205727e+01   4.4943264e+00
   9.7246854e+01   4.5069986e+00
   9.7287595e+01   4.5195601e+00
   9.7327957e+01   4.5320127e+00
   9.7367948e+01   4.5443584e+00
   9.7407573e+01   4.5565990e+00
   9.7446841e+01   4.5687362e+00
   9.7485756e+01   4.5807718e+00
   9.7524326e+01   4.5927074e+00
   9.7562556e+01   4.6045448e+00
   9.7600453e+01   4.6162856e+00
   9.7638022e+01   4.6279313e+00
   9.7675269e+01   4.6394834e+00
   9.7712199e+01   4.6509434e+00
   9.7748818e+01   4.6623129e+00
   9.7785130e+01   4.6735932e+00
   9.7821141e+01   4.6847857e+00
   9.7856857e+01   4.6958918e+00
   9.7892281e+01   4.7069128e+00
   9.7927418e+01   4.7178500e+00
   9.7962273e+01   4.7287046e+00
   9.7996851e+01   4.7394780e+00
   9.8031156e+01   4.7501713e+00
   9.8065191e+01   4.7607857e+00
   9.8098962e+01   4.7713224e+00
   9.8132473e+01   4.7817825e+00
   9.8165727e+01   4.7921671e+00
   9.8198728e+01   4.8024773e+00
   9.8231481e+01   4.8127141e+00
   9.8263988e+01   4.8228787e+00
   9.8296254e+01   4.8329719e+00
   9.8328281e+01   4.8429949e+00
   9.8360075e+01   4.8529485e+00
   9.8391637e+01   4.8628338e+00
   9.8422971e+01   4.8726516e+00
   9.8454081e+01   4.8824029e+00
   9.8484970e+01   4.8920886e+00
   9.8515641e+01   4.9017096e+00
   9.8546096e+01   4.9112667e+00
   9.8576340e+01   4.9207607e+00
   9.8606374e+01   4.9301926e+00
   9.8636202e+01   4.9395630e+00
   9.8665827e+01   4.9488729e+00
   9.8695251e+01   4.9581229e+00
   9.8724476e+01   4.9673139e+00
   9.8753507e+01   4.9764466e+00
   9.8782345e+01   4.9855217e+00
   9.8810992e+01   4.9945400e+00
   9.8839452e+01   5.0035022e+00
   9.8867726e+01   5.0124089e+00
   9.8895818e+01   5.0212608e+00
   9.8923729e+01   5.0300587e+00
   9.8951462e+01   5.0388031e+00
   9.8979019e+01   5.0474948e+00
   9.9006402e+01   5.0561343e+00
   9.9033613e+01   5.0647223e+00
   9.9060655e+01   5.0732594e+00
   9.9087530e+01   5.0817462e+00
   9.9114240e+01   5.0901832e+00
   9.9140786e+01   5.0985712e+00
   9.9167171e+01   5.1069105e+00
   9.9193396e+01   5.1152018e+00
   9.9219465e+01   5.1234457e+00
   9.9245377e+01   5.1316427e+00
   9.9271136e+01   5.1397933e+00
   9.9296743e+01   5.1478980e+00
   9.9322200e+01   5.1559574e+00
   9.9347509e+01   5.1639719e+00
   9.9372671e+01   5.1719421e+00
   9.9397688e+01   5.1798684e+00
   9.9422562e+01   5.1877513e+00
   9.9447294e+01   5.1955914e+00
   9.9471886e+01   5.2033890e+00
   9.9496339e+01   5.2111446e+00
   9.9520656e+01   5.2188587e+00
   9.9544837e+01   5.2265317e+00
   9.9568885e+01   5.2341640e+00
   9.9592800e+01   5.2417562e+00
   9.9616583e+01   5.2493085e+00
   9.9640238e+01   5.2568214e+00
   9.9663764e+01   5.2642954e+00
   9.9687164e+01   5.2717308e+00
   9.9710438e+01   5.2791280e+00
   9.9733588e+01   5.2864875e+00
   9.9756615e+01   5.2938095e+00
   9.9779521e+01   5.3010945e+00
   9.9802307e+01   5.3083429e+00
   9.9824974e+01   5.3155549e+00
   9.9847523e+01   5.3227311e+00
   9.9869955e+01   5.3298717e+00
   9.9892273e+01   5.3369771e+00
   9.9914476e+01   5.3440476e+00
   9.9936566e+01   5.3510836e+00
   9.9958545e+01   5.3580854e+00
   9.9980413e+01   5.3650533e+00
   1.0000217e+02   5.3719878e+00
   1.0002382e+02   5.3788890e+00
   1.0004536e+02   5.3857573e+00
   1.0006680e+02   5.3925930e+00
   1.0008813e+02   5.3993965e+00
   1.0010936e+02   5.4061679e+00
   1.0013048e+02   5.4129078e+00
   1.0015150e+02   5.4196162e+00
   1.0017242e+02   5.4262936e+00
   1.0019324e+02   5.4329401e+00
   1.0021396e+02   5.4395562e+00
   1.0023458e+02   5.4461420e+00
   1.0025511e+02   5.4526978e+00
   1.0027553e+02   5.4592240e+00
   1.0029587e+02   5.4657207e+00
   1.0031610e+02   5.4721883e+00
   1.0033625e+02   5.4786270e+00
   1.0035630e+02   5.4850371e+00
   1.0037626e+02   5.4914188e+00
   1.0039612e+02   5.4977723e+00
   1.0041590e+02   5.5040980e+00
   1.0043559e+02   5.5103960e+00
   1.0045519e+02   5.5166666e+00
   1.0047470e+02   5.5229100e+00
   1.0049412e+02   5.5291266e+00
   1.0051345e+02   5.5353164e+00
   1.0053271e+02   5.5414797e+00
   1.0055187e+02   5.5476168e+00
   1.0057095e+02   5.5537279e+00
   1.0058995e+02   5.5598132e+00
   1.0060887e+02   5.5658729e+00
   1.0062770e+02   5.5719073e+00
   1.0064645e+02   5.5779164e+00
   1.0066512e+02   5.5839007e+00
   1.0068371e+02   5.5898602e+00
   1.0070223e+02   5.5957951e+00
   1.0072066e+02   5.6017057e+00
   1.0073902e+02   5.6075922e+00
   1.0075729e+02   5.6134548e+00
   1.0077550e+02   5.6192935e+00
   1.0079362e+02   5.6251088e+00
   1.0081167e+02   5.6309007e+00
   1.0082965e+02   5.6366693e+00
   1.0084755e+02   5.6424150e+00
   1.0086538e+02   5.6481379e+00
   1.0088313e+02   5.6538382e+00
   1.0090082e+02   5.6595160e+00
   1.0091843e+02   5.6651715e+00
   1.0093597e+02   5.6708050e+00
   1.0095344e+02   5.6764165e+00
   1.0097084e+02   5.6820062e+00
   1.0098817e+02   5.6875743e+00
   1.0100543e+02   5.6931211e+00
   1.0102262e+02   5.6986465e+00
   1.0103975e+02   5.7041509e+00
   1.0105680e+02   5.7096343e+00
   1.0107380e+02   5.7150970e+00
   1.0109072e+02   5.7205390e+00
   1.0110758e+02   5.7259606e+00
   1.0112437e+02   5.7313618e+00
   1.0114110e+02   5.7367429e+00
   1.0115777e+02   5.7421040e+00
   1.0117437e+02   5.7474452e+00
   1.0119091e+02   5.7527667e+00
   1.0120738e+02   5.7580687e+00
   1.0122380e+02   5.7633512e+00
   1.0124015e+02   5.7686144e+00
   1.0125644e+02   5.7738585e+00
   1.0127267e+02   5.7790835e+00
   1.0128884e+02   5.7842897e+00
   1.0130495e+02   5.7894772e+00
   1.0132100e+02   5.7946461e+00
   1.0133699e+02   5.7997965e+00
   1.0135292e+02   5.8049286e+00
   1.0136879e+02   5.8100424e+00
   1.0138461e+02   5.8151382e+00
   1.0140036e+02   5.8202161e+00
   1.0141607e+02   5.8252761e+00
   1.0143171e+02   5.8303184e+00
   1.0144730e+02   5.8353432e+00
   1.0146283e+02   5.8403505e+00
   1.0147831e+02   5.8453405e+00
   1.0149373e+02   5.8503132e+00
   1.0150910e+02   5.8552689e+00
   1.0152441e+02   5.8602076e+00
   1.0153967e+02   5.8651294e+00
   1.0155488e+02   5.8700345e+00
   1.0157003e+02   5.8749230e+00
   1.0158513e+02   5.8797950e+00
   1.0160018e+02   5.8846505e+00
   1.0161518e+02   5.8894897e+00
   1.0163012e+02   5.8943128e+00
   1.0164502e+02   5.8991198e+00
   1.0165986e+02   5.9039108e+00
   1.0167465e+02   5.9086859e+00
   1.0168939e+02   5.9134453e+00
   1.0170408e+02   5.9181890e+00
   1.0171873e+02   5.9229172e+00
   1.0173332e+02   5.9276299e+00
   1.0174786e+02   5.9323272e+00
   1.0176236e+02   5.9370093e+00
   1.0177681e+02   5.9416763e+00
   1.0179121e+02   5.9463282e+00
   1.0180556e+02   5.9509651e+00
   1.0181986e+02   5.9555872e+00
   1.0183412e+02   5.9601945e+00
   1.0184833e+02   5.9647871e+00
   1.0186250e+02   5.9693651e+00
   1.0187662e+02   5.9739287e+00
   1.0189069e+02   5.9784778e+00
   1.0190472e+02   5.9830127e+00
   1.0191870e+02   5.9875333e+00
   1.0193264e+02   5.9920398e+00
   1.0194653e+02   5.9965323e+00
   1.0196038e+02   6.0010108e+00
   1.0197418e+02   6.0054754e+00
   1.0198795e+02   6.0099263e+00
   1.0200166e+02   6.0143635e+00
   1.0201534e+02   6.0187870e+00
   1.0202897e+02   6.0231970e+00
   1.0204256e+02   6.0275936e+00
   1.0205610e+02   6.0319768e+00
   1.0206961e+02   6.0363468e+00
   1.0208307e+02   6.0407035e+00
   1.0209649e+02   6.0450471e+00
   1.0210987e+02   6.0493777e+00
   1.0212321e+02   6.0536953e+00
   1.0213651e+02   6.0580000e+00
   1.0214976e+02   6.0622919e+00
   1.0216298e+02   6.0665710e+00
   1.0217616e+02   6.0708375e+00
   1.0218929e+02   6.0750914e+00
   1.0220239e+02   6.0793328e+00
   1.0221545e+02   6.0835618e+00
   1.0222846e+02   6.0877784e+00
   1.0224144e+02   6.0919827e+00
   1.0225439e+02   6.0961748e+00
   1.0226729e+02   6.1003547e+00
   1.0228015e+02   6.1045226e+00
   1.0229298e+02   6.1086784e+00
   1.0230577e+02   6.1128223e+00
   1.0231852e+02   6.1169543e+00
   1.0233123e+02   6.1210745e+00
   1.0234391e+02   6.1251830e+00
   1.0235655e+02   6.1292798e+00
   1.0236915e+02   6.1333650e+00
   1.0238172e+02   6.1374387e+00
   1.0239425e+02   6.1415009e+00
   1.0240674e+02   6.1455517e+00
   1.0241920e+02   6.1495911e+00
   1.0243162e+02   6.1536192e+00
   1.0244401e+02   6.1576362e+00
   1.0245636e+02   6.1616419e+00
   1.0246868e+02   6.1656366e+00
   1.0248096e+02   6.1696202e+00
   1.0249321e+02   6.1735929e+00
   1.0250542e+02   6.1775546e+00
   1.0251760e+02   6.1815055e+00
   1.0252974e+02   6.1854456e+00
   1.0254185e+02   6.1893750e+00
   1.0255393e+02   6.1932937e+00
   1.0256597e+02   6.1972018e+00
   1.0257799e+02   6.2010993e+00
   1.0258996e+02   6.2049863e+00
   1.0260191e+02   6.2088628e+00
   1.0261382e+02   6.2127290e+00
   1.0262570e+02   6.2165848e+00
   1.0263754e+02   6.2204303e+00
   1.0264936e+02   6.2242657e+00
   1.0266114e+02   6.2280908e+00
   1.0267289e+02   6.2319058e+00
   1.0268461e+02   6.2357108e+00
   1.0269630e+02   6.2395057e+00
   1.0270795e+02   6.2432907e+00
   1.0271958e+02   6.2470658e+00
   1.0273117e+02   6.2508310e+00
   1.0274273e+02   6.2545864e+00
   1.0275427e+02   6.2583321e+00
   1.0276577e+02   6.2620681e+00
   1.0277724e+02   6.2657944e+00
   1.0278868e+02   6.2695111e+00
   1.0280009e+02   6.2732182e+00
   1.0281147e+02   6.2769159e+00
   1.0282282e+02   6.2806041e+00
   1.0283414e+02   6.2842829e+00
   1.0284544e+02   6.2879523e+00
   1.0285670e+02   6.2916124e+00
   1.0286793e+02   6.2952632e+00
   1.0287914e+02   6.2989049e+00
   1.0289031e+02   6.3025373e+00
   1.0290146e+02   6.3061606e+00
   1.0291258e+02   6.3097749e+00
   1.0292367e+02   6.3133801e+00
   1.0293473e+02   6.3169763e+00
   1.0294576e+02   6.3205636e+00
   1.0295677e+02   6.3241420e+00
   1.0296775e+02   6.3277115e+00
   1.0297870e+02   6.3312722e+00
   1.0298962e+02   6.3348242e+00
   1.0300052e+02   6.3383674e+00
   1.0301139e+02   6.3419019e+00
   1.0302223e+02   6.3454278e+00
   1.0303304e+02   6.3489451e+00
   1.0304383e+02   6.3524538e+00
   1.0305459e+02   6.3559540e+00
   1.0306532e+02   6.3594458e+00
   1.0307603e+02   6.3629291e+00
   1.0308671e+02   6.3664040e+00
   1.0309737e+02   6.3698706e+00
   1.0310799e+02   6.3733288e+00
   1.0311860e+02   6.3767788e+00
   1.0312917e+02   6.3802205e+00
   1.0313973e+02   6.3836541e+00
   1.0315025e+02   6.3870795e+00
   1.0316075e+02   6.3904968e+00
   1.0317123e+02   6.3939060e+00
   1.0318168e+02   6.3973072e+00
   1.0319210e+02   6.4007003e+00
   1.0320250e+02   6.4040855e+00
   1.0321288e+02   6.4074628e+00
   1.0322323e+02   6.4108322e+00
   1.0323355e+02   6.4141937e+00
   1.0324385e+02   6.4175474e+00
   1.0325413e+02   6.4208934e+00
   1.0326438e+02   6.4242315e+00
   1.0327461e+02   6.4275620e+00
   1.0328482e+02   6.4308848e+00
   1.0329500e+02   6.4342000e+00
   1.0330515e+02   6.4375076e+00
   1.0331529e+02   6.4408076e+00
   1.0332539e+02   6.4441000e+00
   1.0333548e+02   6.4473850e+00
   1.0334554e+02   6.4506625e+00
   1.0335558e+02   6.4539326e+00
   1.0336560e+02   6.4571953e+00
   1.0337559e+02   6.4604506e+00
   1.0338556e+02   6.4636985e+00
   1.0339551e+02   6.4669392e+00
   1.0340543e+02   6.4701726e+00
   1.0341533e+02   6.4733988e+00
   1.0342521e+02   6.4766178e+00
   1.0343507e+02   6.4798296e+00
   1.0344491e+02   6.4830343e+00
   1.0345472e+02   6.4862319e+00
   1.0346451e+02   6.4894224e+00
   1.0347428e+02   6.4926058e+00
   1.0348402e+02   6.4957823e+00
   1.0349375e+02   6.4989518e+00
   1.0350345e+02   6.5021143e+00
   1.0351313e+02   6.5052699e+00
   1.0352279e+02   6.5084186e+00
   1.0353243e+02   6.5115605e+00
   1.0354205e+02   6.5146955e+00
   1.0355164e+02   6.5178237e+00
   1.0356122e+02   6.5209452e+00
   1.0357077e+02   6.5240599e+00
   1.0358030e+02   6.5271679e+00
   1.0358981e+02   6.5302692e+00
   1.0359930e+02   6.5333639e+00
   1.0360877e+02   6.5364519e+00
   1.0361822e+02   6.5395333e+00
   1.0362765e+02   6.5426082e+00
   1.0363706e+02   6.5456765e+00
   1.0364645e+02   6.5487384e+00
   1.0365582e+02   6.5517937e+00
   1.0366516e+02   6.5548426e+00
   1.0367449e+02   6.5578850e+00
   1.0368380e+02   6.5609210e+00
   1.0369309e+02   6.5639507e+00
   1.0370235e+02   6.5669740e+00
   1.0371160e+02   6.5699910e+00
   1.0372083e+02   6.5730017e+00
   1.0373004e+02   6.5760061e+00
   1.0373923e+02   6.5790043e+00
   1.0374840e+02   6.5819962e+00
   1.0375755e+02   6.5849820e+00
   1.0376668e+02   6.5879616e+00
   1.0377579e+02   6.5909350e+00
   1.0378489e+02   6.5939024e+00
   1.0379396e+02   6.5968636e+00
   1.0380302e+02   6.5998188e+00
   1.0381205e+02   6.6027679e+00
   1.0382107e+02   6.6057110e+00
   1.0383007e+02   6.6086482e+00
   1.0383905e+02   6.6115793e+00
   1.0384801e+02   6.6145045e+00
   1.0385696e+02   6.6174238e+00
   1.0386588e+02   6.6203372e+00
   1.0387479e+02   6.6232447e+00
   1.0388368e+02   6.6261464e+00
   1.0389255e+02   6.6290422e+00
   1.0390140e+02   6.6319323e+00
   1.0391023e+02   6.6348165e+00
   1.0391905e+02   6.6376950e+00
   1.0392785e+02   6.6405678e+00
   1.0393663e+02   6.6434349e+00
   1.0394539e+02   6.6462962e+00
   1.0395414e+02   6.6491519e+00
   1.0396287e+02   6.6520020e+00
   1.0397158e+02   6.6548465e+00
   1.0398027e+02   6.6576853e+00
   1.0398894e+02   6.6605186e+00
   1.0399760e+02   6.6633463e+00
   1.0400624e+02   6.6661685e+00
   1.0401487e+02   6.6689852e+00
   1.0402347e+02   6.6717963e+00
   1.0403206e+02   6.6746021e+00
   1.0404064e+02   6.6774023e+00
   1.0404919e+02   6.6801972e+00
   1.0405773e+02   6.6829866e+00
   1.0406625e+02   6.6857707e+00
   1.0407476e+02   6.6885494e+00
   1.0408325e+02   6.6913227e+00
   1.0409172e+02   6.6940907e+00
   1.0410018e+02   6.6968535e+00
   1.0410862e+02   6.6996109e+00
   1.0411704e+02   6.7023631e+00
   1.0412545e+02   6.7051100e+00
   1.0413384e+02   6.7078517e+00
   1.0414221e+02   6.7105883e+00
   1.0415057e+02   6.7133196e+00
   1.0415891e+02   6.7160458e+00
   1.0416724e+02   6.7187668e+00
   1.0417555e+02   6.7214827e+00
   1.0418384e+02   6.7241935e+00
   1.0419212e+02   6.7268992e+00
   1.0420038e+02   6.7295999e+00
   1.0420863e+02   6.7322955e+00
   1.0421686e+02   6.7349861e+00
   1.0422508e+02   6.7376716e+00
   1.0423328e+02   6.7403522e+00
   1.0424146e+02   6.7430278e+00
   1.0424963e+02   6.7456985e+00
   1.0425779e+02   6.7483642e+00
   1.0426593e+02   6.7510250e+00
   1.0427405e+02   6.7536809e+00
   1.0428216e+02   6.7563319e+00
   1.0429025e+02   6.7589781e+00
   1.0429833e+02   6.7616194e+00
   1.0430639e+02   6.7642559e+00
   1.0431444e+02   6.7668875e+00
   1.0432248e+02   6.7695144e+00
   1.0433049e+02   6.7721365e+00
   1.0433850e+02   6.7747539e+00
   1.0434649e+02   6.7773665e+00
   1.0435446e+02   6.7799743e+00
   1.0436242e+02   6.7825775e+00
   1.0437037e+02   6.7851760e+00
   1.0437830e+02   6.7877698e+00
   1.0438621e+02   6.7903590e+00
   1.0439412e+02   6.7929435e+00
   1.0440200e+02   6.7955234e+00
   1.0440988e+02   6.7980987e+00
   1.0441774e+02   6.8006694e+00
   1.0442558e+02   6.8032355e+00
   1.0443341e+02   6.8057971e+00
   1.0444123e+02   6.8083541e+00
   1.0444903e+02   6.8109066e+00
   1.0445682e+02   6.8134546e+00
   1.0446459e+02   6.8159981e+00
   1.0447236e+02   6.8185371e+00
   1.0448010e+02   6.8210717e+00
   1.0448784e+02   6.8236018e+00
   1.0449556e+02   6.8261275e+00
   1.0450326e+02   6.8286488e+00
   1.0451095e+02   6.8311656e+00
   1.0451863e+02   6.8336781e+00
   1.0452630e+02   6.8361863e+00
   1.0453395e+02   6.8386900e+00
   1.0454159e+02   6.8411894e+00
   1.0454921e+02   6.8436846e+00
   1.0455682e+02   6.8461754e+00
   1.0456442e+02   6.8486619e+00
   1.0457200e+02   6.8511441e+00
   1.0457958e+02   6.8536220e+00
   1.0458713e+02   6.8560958e+00
   1.0459468e+02   6.8585652e+00
   1.0460221e+02   6.8610305e+00
   1.0460973e+02   6.8634915e+00
   1.0461724e+02   6.8659484e+00
   1.0462473e+02   6.8684011e+00
   1.0463221e+02   6.8708496e+00
   1.0463968e+02   6.8732940e+00
   1.0464713e+02   6.8757342e+00
   1.0465457e+02   6.8781703e+00
   1.0466200e+02   6.8806023e+00
   1.0466942e+02   6.8830302e+00
   1.0467682e+02   6.8854541e+00
   1.0468421e+02   6.8878738e+00
   1.0469159e+02   6.8902895e+00
   1.0469896e+02   6.8927012e+00
   1.0470631e+02   6.8951089e+00
   1.0471365e+02   6.8975125e+00
   1.0472098e+02   6.8999121e+00
   1.0472830e+02   6.9023078e+00
   1.0473560e+02   6.9046995e+00
   1.0474289e+02   6.9070872e+00
   1.0475017e+02   6.9094710e+00
   1.0475744e+02   6.9118508e+00
   1.0476469e+02   6.9142267e+00
   1.0477194e+02   6.9165988e+00
   1.0477917e+02   6.9189669e+00
   1.0478639e+02   6.9213311e+00
   1.0479359e+02   6.9236915e+00
   1.0480079e+02   6.9260480e+00
   1.0480797e+02   6.9284007e+00
   1.0481514e+02   6.9307495e+00
   1.0482230e+02   6.9330945e+00
   1.0482945e+02   6.9354358e+00
   1.0483659e+02   6.9377732e+00
   1.0484371e+02   6.9401068e+00
   1.0485082e+02   6.9424367e+00
   1.0485792e+02   6.9447628e+00
   1.0486501e+02   6.9470852e+00
   1.0487209e+02   6.9494038e+00
   1.0487916e+02   6.9517188e+00
   1.0488621e+02   6.9540300e+00
   1.0489326e+02   6.9563375e+00
   1.0490029e+02   6.9586413e+00
   1.0490731e+02   6.9609415e+00
   1.0491432e+02   6.9632379e+00
   1.0492132e+02   6.9655308e+00
   1.0492830e+02   6.9678200e+00
   1.0493528e+02   6.9701056e+00
   1.0494224e+02   6.9723875e+00
   1.0494920e+02   6.9746659e+00
   1.0495614e+02   6.9769406e+00
   1.0496307e+02   6.9792118e+00
   1.0496999e+02   6.9814794e+00
   1.0497690e+02   6.9837435e+00
   1.0498379e+02   6.9860040e+00
   1.0499068e+02   6.9882609e+00
   1.0499756e+02   6.9905144e+00
   1.0500442e+02   6.9927643e+00
   1.0501128e+02   6.9950107e+00
   1.0501812e+02   6.9972537e+00
   1.0502495e+02   6.9994931e+00
   1.0503178e+02   7.0017291e+00
   1.0503859e+02   7.0039616e+00
   1.0504539e+02   7.0061907e+00
   1.0505218e+02   7.0084163e+00
   1.0505896e+02   7.0106385e+00
   1.0506573e+02   7.0128573e+00
   1.0507249e+02   7.0150726e+00
   1.0507923e+02   7.0172846e+00
   1.0508597e+02   7.0194932e+00
   1.0509270e+02   7.0216984e+00
   1.0509941e+02   7.0239003e+00
   1.0510612e+02   7.0260988e+00
   1.0511282e+02   7.0282939e+00
   1.0511950e+02   7.0304857e+00
   1.0512618e+02   7.0326742e+00
   1.0513284e+02   7.0348594e+00
   1.0513950e+02   7.0370412e+00
   1.0514614e+02   7.0392198e+00
   1.0515278e+02   7.0413951e+00
   1.0515940e+02   7.0435671e+00
   1.0516601e+02   7.0457358e+00
   1.0517262e+02   7.0479013e+00
   1.0517921e+02   7.0500636e+00
   1.0518580e+02   7.0522226e+00
   1.0519237e+02   7.0543783e+00
   1.0519894e+02   7.0565309e+00
   1.0520549e+02   7.0586803e+00
   1.0521203e+02   7.0608264e+00
   1.0521857e+02   7.0629694e+00
   1.0522509e+02   7.0651092e+00
   1.0523161e+02   7.0672458e+00
   1.0523811e+02   7.0693792e+00
   1.0524461e+02   7.0715096e+00
   1.0525110e+02   7.0736367e+00
   1.0525757e+02   7.0757608e+00
   1.0526404e+02   7.0778817e+00
   1.0527050e+02   7.0799995e+00
   1.0527694e+02   7.0821142e+00
   1.0528338e+02   7.0842258e+00
   1.0528981e+02   7.0863343e+00
   1.0529623e+02   7.0884397e+00
   1.0530264e+02   7.0905421e+00
   1.0530904e+02   7.0926414e+00
   1.0531543e+02   7.0947376e+00
   1.0532181e+02   7.0968308e+00
   1.0532818e+02   7.0989210e+00
   1.0533454e+02   7.1010082e+00
   1.0534090e+02   7.1030923e+00
   1.0534724e+02   7.1051735e+00
   1.0535357e+02   7.1072516e+00
   1.0535990e+02   7.1093267e+00
   1.0536622e+02   7.1113989e+00
   1.0537252e+02   7.1134681e+00
   1.0537882e+02   7.1155343e+00
   1.0538511e+02   7.1175976e+00
   1.0539139e+02   7.1196579e+00
   1.0539766e+02   7.1217153e+00
   1.0540392e+02   7.1237698e+00
   1.0541017e+02   7.1258213e+00
   1.0541642e+02   7.1278700e+00
   1.0542265e+02   7.1299157e+00
   1.0542888e+02   7.1319585e+00
   1.0543509e+02   7.1339984e+00
   1.0544130e+02   7.1360355e+00
   1.0544750e+02   7.1380697e+00
   1.0545369e+02   7.1401010e+00
   1.0545987e+02   7.1421294e+00
   1.0546604e+02   7.1441550e+00
   1.0547221e+02   7.1461778e+00
   1.0547836e+02   7.1481977e+00
   1.0548451e+02   7.1502149e+00
   1.0549065e+02   7.1522292e+00
   1.0549677e+02   7.1542406e+00
   1.0550290e+02   7.1562493e+00
   1.0550901e+02   7.1582552e+00
   1.0551511e+02   7.1602583e+00
   1.0552120e+02   7.1622587e+00
   1.0552729e+02   7.1642562e+00
   1.0553337e+02   7.1662510e+00
   1.0553944e+02   7.1682431e+00
   1.0554550e+02   7.1702324e+00
   1.0555155e+02   7.1722189e+00
   1.0555759e+02   7.1742028e+00
   1.0556363e+02   7.1761839e+00
   1.0556965e+02   7.1781622e+00
   1.0557567e+02   7.1801379e+00
   1.0558168e+02   7.1821109e+00
   1.0558769e+02   7.1840812e+00
   1.0559368e+02   7.1860488e+00
   1.0559966e+02   7.1880137e+00
   1.0560564e+02   7.1899759e+00
   1.0561161e+02   7.1919355e+00
   1.0561757e+02   7.1938924e+00
   1.0562352e+02   7.1958466e+00
   1.0562947e+02   7.1977983e+00
   1.0563540e+02   7.1997472e+00
   1.0564133e+02   7.2016936e+00
   1.0564725e+02   7.2036373e+00
   1.0565316e+02   7.2055784e+00
   1.0565907e+02   7.2075170e+00
   1.0566496e+02   7.2094529e+00
   1.0567085e+02   7.2113862e+00
   1.0567673e+02   7.2133169e+00
   1.0568260e+02   7.2152450e+00
   1.0568847e+02   7.2171706e+00
   1.0569432e+02   7.2190936e+00
   1.0570017e+02   7.2210140e+00
   1.0570601e+02   7.2229319e+00
   1.0571185e+02   7.2248473e+00
   1.0571767e+02   7.2267601e+00
   1.0572349e+02   7.2286703e+00
   1.0572930e+02   7.2305781e+00
   1.0573510e+02   7.2324833e+00
   1.0574089e+02   7.2343860e+00
   1.0574668e+02   7.2362862e+00
   1.0575246e+02   7.2381839e+00
   1.0575823e+02   7.2400791e+00
   1.0576399e+02   7.2419719e+00
   1.0576974e+02   7.2438621e+00
   1.0577549e+02   7.2457499e+00
   1.0578123e+02   7.2476352e+00
   1.0578697e+02   7.2495180e+00
   1.0579269e+02   7.2513984e+00
   1.0579841e+02   7.2532763e+00
   1.0580412e+02   7.2551518e+00
   1.0580982e+02   7.2570249e+00
   1.0581551e+02   7.2588955e+00
   1.0582120e+02   7.2607638e+00
   1.0582688e+02   7.2626295e+00
   1.0583255e+02   7.2644929e+00
   1.0583822e+02   7.2663539e+00
   1.0584388e+02   7.2682125e+00
   1.0584953e+02   7.2700687e+00
   1.0585517e+02   7.2719225e+00
   1.0586081e+02   7.2737739e+00
   1.0586644e+02   7.2756230e+00
   1.0587206e+02   7.2774697e+00
   1.0587767e+02   7.2793140e+00
   1.0588328e+02   7.2811560e+00
   1.0588888e+02   7.2829956e+00
   1.0589447e+02   7.2848329e+00
   1.0590005e+02   7.2866678e+00
   1.0590563e+02   7.2885004e+00
   1.0591120e+02   7.2903307e+00
   1.0591677e+02   7.2921587e+00
   1.0592232e+02   7.2939843e+00
   1.0592787e+02   7.2958077e+00
   1.0593341e+02   7.2976287e+00
   1.0593895e+02   7.2994475e+00
   1.0594448e+02   7.3012639e+00
   1.0595000e+02   7.3030781e+00
   1.0595551e+02   7.3048900e+00
   1.0596102e+02   7.3066996e+00
   1.0596652e+02   7.3085070e+00
   1.0597201e+02   7.3103121e+00
   1.0597750e+02   7.3121149e+00
   1.0598298e+02   7.3139155e+00
   1.0598845e+02   7.3157138e+00
   1.0599392e+02   7.3175099e+00
   1.0599938e+02   7.3193038e+00
   1.0600483e+02   7.3210955e+00
   1.0601027e+02   7.3228849e+00
   1.0601571e+02   7.3246721e+00
   1.0602114e+02   7.3264571e+00
   1.0602657e+02   7.3282399e+00
   1.0603199e+02   7.3300204e+00
   1.0603740e+02   7.3317988e+00
   1.0604280e+02   7.3335750e+00
   1.0604820e+02   7.3353491e+00
   1.0605359e+02   7.3371209e+00
   1.0605897e+02   7.3388906e+00
   1.0606435e+02   7.3406581e+00
   1.0606972e+02   7.3424234e+00
   1.0607509e+02   7.3441866e+00
   1.0608044e+02   7.3459476e+00
   1.0608580e+02   7.3477065e+00
   1.0609114e+02   7.3494632e+00
   1.0609648e+02   7.3512178e+00
   1.0610181e+02   7.3529703e+00
   1.0610713e+02   7.3547206e+00
   1.0611245e+02   7.3564688e+00
   1.0611776e+02   7.3582149e+00
   1.0612307e+02   7.3599589e+00
   1.0612837e+02   7.3617008e+00
   1.0613366e+02   7.3634406e+00
   1.0613895e+02   7.3651783e+00
   1.0614423e+02   7.3669139e+00
   1.0614950e+02   7.3686474e+00
   1.0615477e+02   7.3703788e+00
   1.0616003e+02   7.3721082e+00
   1.0616528e+02   7.3738354e+00
   1.0617053e+02   7.3755607e+00
   1.0617577e+02   7.3772838e+00
   1.0618100e+02   7.3790049e+00
   1.0618623e+02   7.3807240e+00
   1.0619146e+02   7.3824410e+00
   1.0619667e+02   7.3841560e+00
   1.0620188e+02   7.3858689e+00
   1.0620708e+02   7.3875798e+00
   1.0621228e+02   7.3892886e+00
   1.0621747e+02   7.3909955e+00
   1.0622266e+02   7.3927003e+00
   1.0622784e+02   7.3944031e+00
   1.0623301e+02   7.3961040e+00
   1.0623818e+02   7.3978028e+00
   1.0624334e+02   7.3994996e+00
   1.0624849e+02   7.4011944e+00
   1.0625364e+02   7.4028872e+00
   1.0625878e+02   7.4045781e+00
   1.0626392e+02   7.4062669e+00
   1.0626905e+02   7.4079538e+00
   1.0627417e+02   7.4096387e+00
   1.0627929e+02   7.4113217e+00
   1.0628440e+02   7.4130027e+00
   1.0628951e+02   7.4146817e+00
   1.0629461e+02   7.4163588e+00
   1.0629970e+02   7.4180339e+00
   1.0630479e+02   7.4197071e+00
   1.0630987e+02   7.4213784e+00
   1.0631495e+02   7.4230477e+00
   1.0632001e+02   7.4247151e+00
   1.0632508e+02   7.4263806e+00
   1.0633014e+02   7.4280441e+00
   1.0633519e+02   7.4297058e+00
   1.0634024e+02   7.4313655e+00
   1.0634528e+02   7.4330233e+00
   1.0635031e+02   7.4346792e+00
   1.0635534e+02   7.4363332e+00
   1.0636036e+02   7.4379853e+00
   1.0636538e+02   7.4396355e+00
   1.0637039e+02   7.4412839e+00
   1.0637540e+02   7.4429303e+00
   1.0638040e+02   7.4445749e+00
   1.0638539e+02   7.4462176e+00
   1.0639038e+02   7.4478585e+00
   1.0639536e+02   7.4494974e+00
   1.0640034e+02   7.4511346e+00
   1.0640531e+02   7.4527698e+00
   1.0641028e+02   7.4544032e+00
   1.0641524e+02   7.4560348e+00
   1.0642019e+02   7.4576645e+00
   1.0642514e+02   7.4592924e+00
   1.0643008e+02   7.4609184e+00
   1.0643502e+02   7.4625426e+00
   1.0643995e+02   7.4641650e+00
   1.0644488e+02   7.4657856e+00
   1.0644980e+02   7.4674043e+00
   1.0645471e+02   7.4690213e+00
   1.0645962e+02   7.4706364e+00
   1.0646453e+02   7.4722497e+00
   1.0646943e+02   7.4738612e+00
   1.0647432e+02   7.4754709e+00
   1.0647921e+02   7.4770789e+00
   1.0648409e+02   7.4786850e+00
   1.0648896e+02   7.4802893e+00
   1.0649384e+02   7.4818919e+00
   1.0649870e+02   7.4834927e+00
   1.0650356e+02   7.4850917e+00
   1.0650842e+02   7.4866889e+00
   1.0651326e+02   7.4882844e+00
   1.0651811e+02   7.4898781e+00
   1.0652295e+02   7.4914701e+00
   1.0652778e+02   7.4930603e+00
   1.0653261e+02   7.4946487e+00
   1.0653743e+02   7.4962354e+00
   1.0654225e+02   7.4978204e+00
   1.0654706e+02   7.4994036e+00
   1.0655186e+02   7.5009851e+00
   1.0655667e+02   7.5025648e+00
   1.0656146e+02   7.5041428e+00
   1.0656625e+02   7.5057191e+00
   1.0657104e+02   7.5072937e+00
   1.0657582e+02   7.5088666e+00
   1.0658059e+02   7.5104377e+00
   1.0658536e+02   7.5120071e+00
   1.0659012e+02   7.5135749e+00
   1.0659488e+02   7.5151409e+00
   1.0659964e+02   7.5167052e+00
   1.0660439e+02   7.5182679e+00
   1.0660913e+02   7.5198288e+00
   1.0661387e+02   7.5213881e+00
   1.0661860e+02   7.5229456e+00
   1.0662333e+02   7.5245015e+00
   1.0662805e+02   7.5260558e+00
   1.0663277e+02   7.5276083e+00
   1.0663748e+02   7.5291592e+00
   1.0664219e+02   7.5307084e+00
   1.0664689e+02   7.5322559e+00
   1.0665159e+02   7.5338018e+00
   1.0665628e+02   7.5353461e+00
   1.0666097e+02   7.5368886e+00
   1.0666565e+02   7.5384296e+00
   1.0667032e+02   7.5399689e+00
   1.0667500e+02   7.5415065e+00
   1.0667966e+02   7.5430425e+00
   1.0668433e+02   7.5445769e+00
   1.0668898e+02   7.5461097e+00
   1.0669363e+02   7.5476408e+00
   1.0669828e+02   7.5491703e+00
   1.0670292e+02   7.5506982e+00
   1.0670756e+02   7.5522244e+00
   1.0671219e+02   7.5537491e+00
   1.0671682e+02   7.5552721e+00
   1.0672144e+02   7.5567936e+00
   1.0672606e+02   7.5583134e+00
   1.0673067e+02   7.5598316e+00
   1.0673528e+02   7.5613483e+00
   1.0673988e+02   7.5628633e+00
   1.0674448e+02   7.5643768e+00
   1.0674907e+02   7.5658886e+00
   1.0675366e+02   7.5673989e+00
   1.0675824e+02   7.5689076e+00
   1.0676282e+02   7.5704148e+00
   1.0676739e+02   7.5719203e+00
   1.0677196e+02   7.5734243e+00
   1.0677653e+02   7.5749267e+00
   1.0678108e+02   7.5764276e+00
   1.0678564e+02   7.5779269e+00
   1.0679019e+02   7.5794246e+00
   1.0679473e+02   7.5809208e+00
   1.0679927e+02   7.5824155e+00
   1.0680381e+02   7.5839086e+00
   1.0680834e+02   7.5854001e+00
   1.0681286e+02   7.5868901e+00
   1.0681739e+02   7.5883786e+00
   1.0682190e+02   7.5898655e+00
   1.0682641e+02   7.5913509e+00
   1.0683092e+02   7.5928348e+00
   1.0683542e+02   7.5943171e+00
   1.0683992e+02   7.5957980e+00
   1.0684441e+02   7.5972773e+00
   1.0684890e+02   7.5987551e+00
   1.0685339e+02   7.6002314e+00
   1.0685787e+02   7.6017061e+00
   1.0686234e+02   7.6031794e+00
   1.0686681e+02   7.6046512e+00
   1.0687127e+02   7.6061214e+00
   1.0687574e+02   7.6075902e+00
   1.0688019e+02   7.6090575e+00
   1.0688464e+02   7.6105233e+00
   1.0688909e+02   7.6119876e+00
   1.0689353e+02   7.6134504e+00
   1.0689797e+02   7.6149117e+00
   1.0690240e+02   7.6163716e+00
   1.0690683e+02   7.6178299e+00
   1.0691126e+02   7.6192868e+00
   1.0691568e+02   7.6207423e+00
   1.0692009e+02   7.6221962e+00
   1.0692450e+02   7.6236487e+00
   1.0692891e+02   7.6250998e+00
   1.0693331e+02   7.6265494e+00
   1.0693771e+02   7.6279975e+00
   1.0694210e+02   7.6294442e+00
   1.0694649e+02   7.6308894e+00
   1.0695087e+02   7.6323332e+00
   1.0695525e+02   7.6337755e+00
   1.0695963e+02   7.6352164e+00
   1.0696400e+02   7.6366559e+00
   1.0696837e+02   7.6380939e+00
   1.0697273e+02   7.6395305e+00
   1.0697709e+02   7.6409656e+00
   1.0698144e+02   7.6423994e+00
   1.0698579e+02   7.6438317e+00
   1.0699013e+02   7.6452626e+00
   1.0699447e+02   7.6466920e+00
   1.0699881e+02   7.6481201e+00
   1.0700314e+02   7.6495467e+00
   1.0700747e+02   7.6509720e+00
   1.0701179e+02   7.6523958e+00
   1.0701611e+02   7.6538182e+00
   1.0702043e+02   7.6552393e+00
   1.0702474e+02   7.6566589e+00
   1.0702904e+02   7.6580771e+00
   1.0703334e+02   7.6594940e+00
   1.0703764e+02   7.6609094e+00
   1.0704193e+02   7.6623235e+00
   1.0704622e+02   7.6637361e+00
   1.0705051e+02   7.6651474e+00
   1.0705479e+02   7.6665574e+00
   1.0705906e+02   7.6679659e+00
   1.0706334e+02   7.6693731e+00
   1.0706760e+02   7.6707788e+00
   1.0707187e+02   7.6721833e+00
   1.0707613e+02   7.6735863e+00
   1.0708038e+02   7.6749880e+00
   1.0708463e+02   7.6763884e+00
   1.0708888e+02   7.6777873e+00
   1.0709312e+02   7.6791850e+00
   1.0709736e+02   7.6805812e+00
   1.0710160e+02   7.6819761e+00
   1.0710583e+02   7.6833697e+00
   1.0711005e+02   7.6847619e+00
   1.0711428e+02   7.6861528e+00
   1.0711849e+02   7.6875424e+00
   1.0712271e+02   7.6889306e+00
   1.0712692e+02   7.6903174e+00
   1.0713112e+02   7.6917030e+00
   1.0713533e+02   7.6930872e+00
   1.0713952e+02   7.6944701e+00
   1.0714372e+02   7.6958516e+00
   1.0714791e+02   7.6972319e+00
   1.0715209e+02   7.6986108e+00
   1.0715627e+02   7.6999884e+00
   1.0716045e+02   7.7013647e+00
   1.0716462e+02   7.7027397e+00
   1.0716879e+02   7.7041133e+00
   1.0717296e+02   7.7054857e+00
   1.0717712e+02   7.7068567e+00
   1.0718128e+02   7.7082265e+00
   1.0718543e+02   7.7095950e+00
   1.0718958e+02   7.7109621e+00
   1.0719373e+02   7.7123280e+00
   1.0719787e+02   7.7136925e+00
   1.0720201e+02   7.7150558e+00
   1.0720614e+02   7.7164178e+00
   1.0721027e+02   7.7177785e+00
   1.0721440e+02   7.7191380e+00
   1.0721852e+02   7.7204961e+00
   1.0722264e+02   7.7218530e+00
   1.0722675e+02   7.7232086e+00
   1.0723086e+02   7.7245629e+00
   1.0723497e+02   7.7259159e+00
   1.0723907e+02   7.7272677e+00
   1.0724317e+02   7.7286182e+00
   1.0724726e+02   7.7299675e+00
   1.0725135e+02   7.7313155e+00
   1.0725544e+02   7.7326622e+00
   1.0725952e+02   7.7340077e+00
   1.0726360e+02   7.7353519e+00
   1.0726768e+02   7.7366949e+00
   1.0727175e+02   7.7380366e+00
   1.0727582e+02   7.7393771e+00
   1.0727988e+02   7.7407164e+00
   1.0728394e+02   7.7420544e+00
   1.0728800e+02   7.7433911e+00
   1.0729205e+02   7.7447266e+00
   1.0729610e+02   7.7460609e+00
   1.0730015e+02   7.7473940e+00
   1.0730419e+02   7.7487258e+00
   1.0730823e+02   7.7500564e+00
   1.0731226e+02   7.7513857e+00
   1.0731629e+02   7.7527139e+00
   1.0732032e+02   7.7540408e+00
   1.0732434e+02   7.7553665e+00
   1.0732836e+02   7.7566910e+00
   1.0733237e+02   7.7580142e+00
   1.0733639e+02   7.7593363e+00
   1.0734039e+02   7.7606571e+00
   1.0734440e+02   7.7619768e+00
   1.0734840e+02   7.7632952e+00
   1.0735240e+02   7.7646124e+00
   1.0735639e+02   7.7659284e+00
   1.0736038e+02   7.7672433e+00
   1.0736436e+02   7.7685569e+00
   1.0736835e+02   7.7698693e+00
   1.0737232e+02   7.7711806e+00
   1.0737630e+02   7.7724906e+00
   1.0738027e+02   7.7737995e+00
   1.0738424e+02   7.7751071e+00
   1.0738820e+02   7.7764136e+00
   1.0739216e+02   7.7777189e+00
   1.0739612e+02   7.7790231e+00
   1.0740007e+02   7.7803260e+00
   1.0740402e+02   7.7816278e+00
   1.0740797e+02   7.7829284e+00
   1.0741191e+02   7.7842278e+00
   1.0741585e+02   7.7855261e+00
   1.0741978e+02   7.7868231e+00
   1.0742372e+02   7.7881191e+00
   1.0742764e+02   7.7894138e+00
   1.0743157e+02   7.7907074e+00
   1.0743549e+02   7.7919999e+00
   1.0743941e+02   7.7932912e+00
   1.0744332e+02   7.7945813e+00
   1.0744723e+02   7.7958703e+00
   1.0745114e+02   7.7971581e+00
   1.0745504e+02   7.7984448e+00
   1.0745894e+02   7.7997303e+00
   1.0746284e+02   7.8010147e+00
   1.0746673e+02   7.8022980e+00
   1.0747062e+02   7.8035801e+00
   1.0747451e+02   7.8048610e+00
   1.0747839e+02   7.8061409e+00
   1.0748227e+02   7.8074196e+00
   1.0748614e+02   7.8086971e+00
   1.0749002e+02   7.8099735e+00
   1.0749388e+02   7.8112489e+00
   1.0749775e+02   7.8125230e+00
   1.0750161e+02   7.8137961e+00
   1.0750547e+02   7.8150680e+00
   1.0750932e+02   7.8163388e+00
   1.0751318e+02   7.8176085e+00
   1.0751702e+02   7.8188771e+00
   1.0752087e+02   7.8201446e+00
   1.0752471e+02   7.8214109e+00
   1.0752855e+02   7.8226761e+00
   1.0753238e+02   7.8239403e+00
   1.0753621e+02   7.8252033e+00
   1.0754004e+02   7.8264652e+00
   1.0754387e+02   7.8277260e+00
   1.0754769e+02   7.8289857e+00
   1.0755150e+02   7.8302444e+00
   1.0755532e+02   7.8315019e+00
   1.0755913e+02   7.8327583e+00
   1.0756294e+02   7.8340136e+00
   1.0756674e+02   7.8352679e+00
   1.0757054e+02   7.8365210e+00
   1.0757434e+02   7.8377731e+00
   1.0757813e+02   7.8390241e+00
   1.0758193e+02   7.8402739e+00
   1.0758571e+02   7.8415228e+00
   1.0758950e+02   7.8427705e+00
   1.0759328e+02   7.8440171e+00
   1.0759706e+02   7.8452627e+00
   1.0760083e+02   7.8465072e+00
   1.0760460e+02   7.8477506e+00
   1.0760837e+02   7.8489930e+00
   1.0761213e+02   7.8502343e+00
   1.0761590e+02   7.8514745e+00
   1.0761965e+02   7.8527137e+00
   1.0762341e+02   7.8539518e+00
   1.0762716e+02   7.8551888e+00
   1.0763091e+02   7.8564248e+00
   1.0763465e+02   7.8576597e+00
   1.0763840e+02   7.8588935e+00
   1.0764214e+02   7.8601263e+00
   1.0764587e+02   7.8613581e+00
   1.0764960e+02   7.8625888e+00
   1.0765333e+02   7.8638184e+00
   1.0765706e+02   7.8650470e+00
   1.0766078e+02   7.8662746e+00
   1.0766450e+02   7.8675011e+00
   1.0766822e+02   7.8687266e+00
   1.0767193e+02   7.8699510e+00
   1.0767564e+02   7.8711744e+00
   1.0767935e+02   7.8723968e+00
   1.0768305e+02   7.8736181e+00
   1.0768675e+02   7.8748384e+00
   1.0769045e+02   7.8760576e+00
   1.0769414e+02   7.8772759e+00
   1.0769783e+02   7.8784931e+00
   1.0770152e+02   7.8797092e+00
   1.0770521e+02   7.8809244e+00
   1.0770889e+02   7.8821385e+00
   1.0771257e+02   7.8833516e+00
   1.0771624e+02   7.8845637e+00
   1.0771991e+02   7.8857748e+00
   1.0772358e+02   7.8869848e+00
   1.0772725e+02   7.8881939e+00
   1.0773091e+02   7.8894019e+00
   1.0773457e+02   7.8906089e+00
   1.0773823e+02   7.8918149e+00
   1.0774188e+02   7.8930199e+00
   1.0774553e+02   7.8942239e+00
   1.0774918e+02   7.8954269e+00
   1.0775283e+02   7.8966289e+00
   1.0775647e+02   7.8978299e+00
   1.0776011e+02   7.8990299e+00
   1.0776374e+02   7.9002288e+00
   1.0776737e+02   7.9014268e+00
   1.0777100e+02   7.9026238e+00
   1.0777463e+02   7.9038198e+00
   1.0777825e+02   7.9050149e+00
   1.0778187e+02   7.9062089e+00
   1.0778549e+02   7.9074019e+00
   1.0778911e+02   7.9085940e+00
   1.0779272e+02   7.9097851e+00
   1.0779633e+02   7.9109752e+00
   1.0779993e+02   7.9121643e+00
   1.0780353e+02   7.9133524e+00
   1.0780713e+02   7.9145395e+00
   1.0781073e+02   7.9157257e+00
   1.0781432e+02   7.9169109e+00
   1.0781791e+02   7.9180951e+00
   1.0782150e+02   7.9192784e+00
   1.0782508e+02   7.9204607e+00
   1.0782867e+02   7.9216420e+00
   1.0783224e+02   7.9228224e+00
   1.0783582e+02   7.9240017e+00
   1.0783939e+02   7.9251802e+00
   1.0784296e+02   7.9263576e+00
   1.0784653e+02   7.9275341e+00
   1.0785009e+02   7.9287097e+00
   1.0785365e+02   7.9298843e+00
   1.0785721e+02   7.9310579e+00
   1.0786077e+02   7.9322306e+00
   1.0786432e+02   7.9334023e+00
   1.0786787e+02   7.9345731e+00
   1.0787142e+02   7.9357429e+00
   1.0787496e+02   7.9369118e+00
   1.0787850e+02   7.9380797e+00
   1.0788204e+02   7.9392467e+00
   1.0788557e+02   7.9404127e+00
   1.0788910e+02   7.9415778e+00
   1.0789263e+02   7.9427420e+00
   1.0789616e+02   7.9439052e+00
   1.0789968e+02   7.9450675e+00
   1.0790320e+02   7.9462288e+00
   1.0790672e+02   7.9473892e+00
   1.0791024e+02   7.9485487e+00
   1.0791375e+02   7.9497073e+00
   1.0791726e+02   7.9508649e+00
   1.0792076e+02   7.9520216e+00
   1.0792427e+02   7.9531773e+00
   1.0792777e+02   7.9543322e+00
   1.0793127e+02   7.9554861e+00
   1.0793476e+02   7.9566391e+00
   1.0793825e+02   7.9577912e+00
   1.0794174e+02   7.9589423e+00
   1.0794523e+02   7.9600926e+00
   1.0794871e+02   7.9612419e+00
   1.0795219e+02   7.9623903e+00
   1.0795567e+02   7.9635378e+00
   1.0795915e+02   7.9646844e+00
   1.0796262e+02   7.9658300e+00
   1.0796609e+02   7.9669748e+00
   1.0796956e+02   7.9681186e+00
   1.0797302e+02   7.9692616e+00
   1.0797648e+02   7.9704036e+00
   1.0797994e+02   7.9715448e+00
   1.0798340e+02   7.9726850e+00
   1.0798685e+02   7.9738243e+00
   1.0799030e+02   7.9749628e+00
   1.0799375e+02   7.9761003e+00
   1.0799720e+02   7.9772369e+00
   1.0800064e+02   7.9783727e+00
   1.0800408e+02   7.9795076e+00
   1.0800751e+02   7.9806415e+00
   1.0801095e+02   7.9817746e+00
   1.0801438e+02   7.9829068e+00
   1.0801781e+02   7.9840381e+00
   1.0802124e+02   7.9851685e+00
   1.0802466e+02   7.9862980e+00
   1.0802808e+02   7.9874266e+00
   1.0803150e+02   7.9885544e+00
   1.0803491e+02   7.9896813e+00
   1.0803833e+02   7.9908073e+00
   1.0804174e+02   7.9919324e+00
   1.0804514e+02   7.9930566e+00
   1.0804855e+02   7.9941800e+00
   1.0805195e+02   7.9953025e+00
   1.0805535e+02   7.9964241e+00
   1.0805875e+02   7.9975448e+00
   1.0806214e+02   7.9986647e+00
   1.0806553e+02   7.9997837e+00
   1.0806892e+02   8.0009019e+00
   1.0807231e+02   8.0020192e+00
   1.0807569e+02   8.0031356e+00
   1.0807907e+02   8.0042511e+00
   1.0808245e+02   8.0053658e+00
   1.0808582e+02   8.0064796e+00
   1.0808920e+02   8.0075926e+00
   1.0809257e+02   8.0087047e+00
   1.0809593e+02   8.0098160e+00
   1.0809930e+02   8.0109263e+00
   1.0810266e+02   8.0120359e+00
   1.0810602e+02   8.0131446e+00
   1.0810938e+02   8.0142524e+00
   1.0811273e+02   8.0153594e+00
   1.0811609e+02   8.0164655e+00
   1.0811943e+02   8.0175708e+00
   1.0812278e+02   8.0186753e+00
   1.0812613e+02   8.0197789e+00
   1.0812947e+02   8.0208816e+00
   1.0813281e+02   8.0219836e+00
   1.0813614e+02   8.0230846e+00
   1.0813948e+02   8.0241849e+00
   1.0814281e+02   8.0252843e+00
   1.0814614e+02   8.0263828e+00
   1.0814946e+02   8.0274805e+00
   1.0815279e+02   8.0285774e+00
   1.0815611e+02   8.0296735e+00
   1.0815943e+02   8.0307687e+00
   1.0816274e+02   8.0318631e+00
   1.0816606e+02   8.0329567e+00
   1.0816937e+02   8.0340494e+00
   1.0817268e+02   8.0351413e+00
   1.0817598e+02   8.0362324e+00
   1.0817929e+02   8.0373226e+00
   1.0818259e+02   8.0384121e+00
   1.0818589e+02   8.0395007e+00
   1.0818918e+02   8.0405885e+00
   1.0819248e+02   8.0416754e+00
   1.0819577e+02   8.0427616e+00
   1.0819906e+02   8.0438469e+00
   1.0820234e+02   8.0449315e+00
   1.0820563e+02   8.0460152e+00
   1.0820891e+02   8.0470981e+00
   1.0821219e+02   8.0481801e+00
   1.0821546e+02   8.0492614e+00
   1.0821874e+02   8.0503419e+00
   1.0822201e+02   8.0514215e+00
   1.0822528e+02   8.0525003e+00
   1.0822854e+02   8.0535784e+00
   1.0823181e+02   8.0546556e+00
   1.0823507e+02   8.0557320e+00
   1.0823833e+02   8.0568077e+00
   1.0824158e+02   8.0578825e+00
   1.0824484e+02   8.0589565e+00
   1.0824809e+02   8.0600297e+00
   1.0825134e+02   8.0611022e+00
   1.0825459e+02   8.0621738e+00
   1.0825783e+02   8.0632446e+00
   1.0826107e+02   8.0643147e+00
   1.0826431e+02   8.0653839e+00
   1.0826755e+02   8.0664524e+00
   1.0827078e+02   8.0675200e+00
   1.0827402e+02   8.0685869e+00
   1.0827725e+02   8.0696530e+00
   1.0828047e+02   8.0707183e+00
   1.0828370e+02   8.0717828e+00
   1.0828692e+02   8.0728465e+00
   1.0829014e+02   8.0739095e+00
   1.0829336e+02   8.0749716e+00
   1.0829657e+02   8.0760330e+00
   1.0829979e+02   8.0770936e+00
   1.0830300e+02   8.0781534e+00
   1.0830621e+02   8.0792125e+00
   1.0830941e+02   8.0802708e+00
   1.0831262e+02   8.0813282e+00
   1.0831582e+02   8.0823850e+00
   1.0831902e+02   8.0834409e+00
   1.0832221e+02   8.0844961e+00
   1.0832541e+02   8.0855505e+00
   1.0832860e+02   8.0866041e+00
   1.0833179e+02   8.0876570e+00
   1.0833498e+02   8.0887090e+00
   1.0833816e+02   8.0897604e+00
   1.0834134e+02   8.0908109e+00
   1.0834452e+02   8.0918607e+00
   1.0834770e+02   8.0929098e+00
   1.0835088e+02   8.0939580e+00
   1.0835405e+02   8.0950055e+00
   1.0835722e+02   8.0960523e+00
   1.0836039e+02   8.0970983e+00
   1.0836356e+02   8.0981435e+00
   1.0836672e+02   8.0991880e+00
   1.0836988e+02   8.1002317e+00
   1.0837304e+02   8.1012747e+00
   1.0837620e+02   8.1023169e+00
   1.0837935e+02   8.1033583e+00
   1.0838251e+02   8.1043990e+00
   1.0838566e+02   8.1054390e+00
   1.0838881e+02   8.1064782e+00
   1.0839195e+02   8.1075167e+00
   1.0839509e+02   8.1085544e+00
   1.0839824e+02   8.1095913e+00
   1.0840137e+02   8.1106276e+00
   1.0840451e+02   8.1116630e+00
   1.0840765e+02   8.1126978e+00
   1.0841078e+02   8.1137318e+00
   1.0841391e+02   8.1147650e+00
   1.0841704e+02   8.1157975e+00
   1.0842016e+02   8.1168293e+00
   1.0842328e+02   8.1178604e+00
   1.0842640e+02   8.1188907e+00
   1.0842952e+02   8.1199202e+00
   1.0843264e+02   8.1209491e+00
   1.0843575e+02   8.1219772e+00
   1.0843887e+02   8.1230045e+00
   1.0844197e+02   8.1240312e+00
   1.0844508e+02   8.1250571e+00
   1.0844819e+02   8.1260822e+00
   1.0845129e+02   8.1271067e+00
   1.0845439e+02   8.1281304e+00
   1.0845749e+02   8.1291534e+00
   1.0846059e+02   8.1301757e+00
   1.0846368e+02   8.1311972e+00
   1.0846677e+02   8.1322181e+00
   1.0846986e+02   8.1332382e+00
   1.0847295e+02   8.1342575e+00
   1.0847604e+02   8.1352762e+00
   1.0847912e+02   8.1362941e+00
   1.0848220e+02   8.1373114e+00
   1.0848528e+02   8.1383279e+00
   1.0848835e+02   8.1393437e+00
   1.0849143e+02   8.1403588e+00
   1.0849450e+02   8.1413731e+00
   1.0849757e+02   8.1423868e+00
   1.0850064e+02   8.1433997e+00
   1.0850371e+02   8.1444119e+00
   1.0850677e+02   8.1454235e+00
   1.0850983e+02   8.1464343e+00
   1.0851289e+02   8.1474444e+00
   1.0851595e+02   8.1484538e+00
   1.0851900e+02   8.1494625e+00
   1.0852205e+02   8.1504704e+00
   1.0852510e+02   8.1514777e+00
   1.0852815e+02   8.1524843e+00
   1.0853120e+02   8.1534902e+00
   1.0853424e+02   8.1544954e+00
   1.0853729e+02   8.1554998e+00
   1.0854033e+02   8.1565036e+00
   1.0854336e+02   8.1575067e+00
   1.0854640e+02   8.1585091e+00
   1.0854943e+02   8.1595108e+00
   1.0855247e+02   8.1605118e+00
   1.0855549e+02   8.1615121e+00
   1.0855852e+02   8.1625117e+00
   1.0856155e+02   8.1635106e+00
   1.0856457e+02   8.1645088e+00
   1.0856759e+02   8.1655063e+00
   1.0857061e+02   8.1665032e+00
   1.0857363e+02   8.1674993e+00
   1.0857664e+02   8.1684948e+00
   1.0857965e+02   8.1694896e+00
   1.0858266e+02   8.1704837e+00
   1.0858567e+02   8.1714771e+00
   1.0858868e+02   8.1724698e+00
   1.0859168e+02   8.1734618e+00
   1.0859469e+02   8.1744532e+00
   1.0859769e+02   8.1754439e+00
   1.0860068e+02   8.1764339e+00
   1.0860368e+02   8.1774232e+00
   1.0860667e+02   8.1784119e+00
   1.0860967e+02   8.1793998e+00
   1.0861266e+02   8.1803871e+00
   1.0861564e+02   8.1813737e+00
   1.0861863e+02   8.1823597e+00
   1.0862161e+02   8.1833449e+00
   1.0862459e+02   8.1843295e+00
   1.0862757e+02   8.1853135e+00
   1.0863055e+02   8.1862967e+00
   1.0863353e+02   8.1872793e+00
   1.0863650e+02   8.1882612e+00
   1.0863947e+02   8.1892425e+00
   1.0864244e+02   8.1902230e+00
   1.0864541e+02   8.1912030e+00
   1.0864837e+02   8.1921822e+00
   1.0865134e+02   8.1931608e+00
   1.0865430e+02   8.1941387e+00
   1.0865726e+02   8.1951160e+00
   1.0866021e+02   8.1960926e+00
   1.0866317e+02   8.1970685e+00
   1.0866612e+02   8.1980438e+00
   1.0866907e+02   8.1990184e+00
   1.0867202e+02   8.1999924e+00
   1.0867497e+02   8.2009657e+00
   1.0867791e+02   8.2019383e+00
   1.0868086e+02   8.2029103e+00
   1.0868380e+02   8.2038816e+00
   1.0868674e+02   8.2048523e+00
   1.0868968e+02   8.2058224e+00
   1.0869261e+02   8.2067917e+00
   1.0869554e+02   8.2077605e+00
   1.0869848e+02   8.2087286e+00
   1.0870140e+02   8.2096960e+00
   1.0870433e+02   8.2106628e+00
   1.0870726e+02   8.2116289e+00
   1.0871018e+02   8.2125944e+00
   1.0871310e+02   8.2135592e+00
   1.0871602e+02   8.2145234e+00
   1.0871894e+02   8.2154870e+00
   1.0872185e+02   8.2164499e+00
   1.0872477e+02   8.2174121e+00
   1.0872768e+02   8.2183738e+00
   1.0873059e+02   8.2193348e+00
   1.0873350e+02   8.2202951e+00
   1.0873640e+02   8.2212548e+00
   1.0873931e+02   8.2222139e+00
   1.0874221e+02   8.2231723e+00
   1.0874511e+02   8.2241301e+00
   1.0874801e+02   8.2250873e+00
   1.0875090e+02   8.2260438e+00
   1.0875380e+02   8.2269997e+00
   1.0875669e+02   8.2279549e+00
   1.0875958e+02   8.2289096e+00
   1.0876247e+02   8.2298636e+00
   1.0876535e+02   8.2308169e+00
   1.0876824e+02   8.2317697e+00
   1.0877112e+02   8.2327218e+00
   1.0877400e+02   8.2336732e+00
   1.0877688e+02   8.2346241e+00
   1.0877976e+02   8.2355743e+00
   1.0878263e+02   8.2365239e+00
   1.0878551e+02   8.2374729e+00
   1.0878838e+02   8.2384212e+00
   1.0879125e+02   8.2393690e+00
   1.0879411e+02   8.2403161e+00
   1.0879698e+02   8.2412626e+00
   1.0879984e+02   8.2422084e+00
   1.0880270e+02   8.2431537e+00
   1.0880556e+02   8.2440983e+00
   1.0880842e+02   8.2450423e+00
   1.0881128e+02   8.2459857e+00
   1.0881413e+02   8.2469285e+00
   1.0881698e+02   8.2478706e+00
   1.0881983e+02   8.2488122e+00
   1.0882268e+02   8.2497531e+00
   1.0882553e+02   8.2506934e+00
   1.0882837e+02   8.2516331e+00
   1.0883122e+02   8.2525722e+00
   1.0883406e+02   8.2535107e+00
   1.0883690e+02   8.2544486e+00
   1.0883974e+02   8.2553858e+00
   1.0884257e+02   8.2563225e+00
   1.0884540e+02   8.2572585e+00
   1.0884824e+02   8.2581939e+00
   1.0885107e+02   8.2591288e+00
   1.0885389e+02   8.2600630e+00
   1.0885672e+02   8.2609966e+00
   1.0885955e+02   8.2619296e+00
   1.0886237e+02   8.2628621e+00
   1.0886519e+02   8.2637939e+00
   1.0886801e+02   8.2647251e+00
   1.0887083e+02   8.2656557e+00
   1.0887364e+02   8.2665857e+00
   1.0887645e+02   8.2675151e+00
   1.0887927e+02   8.2684439e+00
   1.0888208e+02   8.2693721e+00
   1.0888488e+02   8.2702998e+00
   1.0888769e+02   8.2712268e+00
   1.0889049e+02   8.2721532e+00
   1.0889330e+02   8.2730790e+00
   1.0889610e+02   8.2740043e+00
   1.0889890e+02   8.2749289e+00
   1.0890169e+02   8.2758530e+00
   1.0890449e+02   8.2767764e+00
   1.0890728e+02   8.2776993e+00
   1.0891008e+02   8.2786216e+00
   1.0891287e+02   8.2795433e+00
   1.0891565e+02   8.2804644e+00
   1.0891844e+02   8.2813849e+00
   1.0892122e+02   8.2823048e+00
   1.0892401e+02   8.2832242e+00
   1.0892679e+02   8.2841429e+00
   1.0892957e+02   8.2850611e+00
   1.0893235e+02   8.2859787e+00
   1.0893512e+02   8.2868957e+00
   1.0893789e+02   8.2878121e+00
   1.0894067e+02   8.2887280e+00
   1.0894344e+02   8.2896432e+00
   1.0894621e+02   8.2905579e+00
   1.0894897e+02   8.2914720e+00
   1.0895174e+02   8.2923855e+00
   1.0895450e+02   8.2932985e+00
   1.0895726e+02   8.2942108e+00
   1.0896002e+02   8.2951226e+00
   1.0896278e+02   8.2960338e+00
   1.0896554e+02   8.2969445e+00
   1.0896829e+02   8.2978545e+00
   1.0897105e+02   8.2987640e+00
   1.0897380e+02   8.2996729e+00
   1.0897655e+02   8.3005813e+00
   1.0897929e+02   8.3014891e+00
   1.0898204e+02   8.3023963e+00
   1.0898478e+02   8.3033029e+00
   1.0898753e+02   8.3042090e+00
   1.0899027e+02   8.3051144e+00
   1.0899301e+02   8.3060194e+00
   1.0899574e+02   8.3069237e+00
   1.0899848e+02   8.3078275e+00
   1.0900121e+02   8.3087307e+00
   1.0900394e+02   8.3096334e+00
   1.0900667e+02   8.3105355e+00
   1.0900940e+02   8.3114370e+00
   1.0901213e+02   8.3123380e+00
   1.0901486e+02   8.3132384e+00
   1.0901758e+02   8.3141383e+00
   1.0902030e+02   8.3150375e+00
   1.0902302e+02   8.3159363e+00
   1.0902574e+02   8.3168344e+00
   1.0902846e+02   8.3177320e+00
   1.0903117e+02   8.3186291e+00
   1.0903388e+02   8.3195256e+00
   1.0903660e+02   8.3204215e+00
   1.0903931e+02   8.3213169e+00
   1.0904201e+02   8.3222117e+00
   1.0904472e+02   8.3231060e+00
   1.0904743e+02   8.3239997e+00
   1.0905013e+02   8.3248929e+00
   1.0905283e+02   8.3257855e+00
   1.0905553e+02   8.3266775e+00
   1.0905823e+02   8.3275690e+00
   1.0906093e+02   8.3284600e+00
   1.0906362e+02   8.3293504e+00
   1.0906631e+02   8.3302402e+00
   1.0906900e+02   8.3311296e+00
   1.0907169e+02   8.3320183e+00
   1.0907438e+02   8.3329065e+00
   1.0907707e+02   8.3337942e+00
   1.0907975e+02   8.3346813e+00
   1.0908244e+02   8.3355679e+00
   1.0908512e+02   8.3364539e+00
   1.0908780e+02   8.3373394e+00
   1.0909048e+02   8.3382243e+00
   1.0909315e+02   8.3391087e+00
   1.0909583e+02   8.3399926e+00
   1.0909850e+02   8.3408759e+00
   1.0910117e+02   8.3417587e+00
   1.0910384e+02   8.3426409e+00
   1.0910651e+02   8.3435226e+00
   1.0910918e+02   8.3444038e+00
   1.0911184e+02   8.3452844e+00
   1.0911451e+02   8.3461645e+00
   1.0911717e+02   8.3470440e+00
   1.0911983e+02   8.3479230e+00
   1.0912249e+02   8.3488015e+00
   1.0912514e+02   8.3496795e+00
   1.0912780e+02   8.3505569e+00
   1.0913045e+02   8.3514337e+00
   1.0913310e+02   8.3523101e+00
   1.0913575e+02   8.3531859e+00
   1.0913840e+02   8.3540612e+00
   1.0914105e+02   8.3549359e+00
   1.0914370e+02   8.3558101e+00
   1.0914634e+02   8.3566838e+00
   1.0914898e+02   8.3575570e+00
   1.0915162e+02   8.3584296e+00
   1.0915426e+02   8.3593017e+00
   1.0915690e+02   8.3601733e+00
   1.0915954e+02   8.3610444e+00
   1.0916217e+02   8.3619149e+00
   1.0916480e+02   8.3627849e+00
   1.0916743e+02   8.3636544e+00
   1.0917006e+02   8.3645233e+00
   1.0917269e+02   8.3653917e+00
   1.0917532e+02   8.3662596e+00
   1.0917794e+02   8.3671270e+00
   1.0918057e+02   8.3679939e+00
   1.0918319e+02   8.3688602e+00
   1.0918581e+02   8.3697261e+00
   1.0918843e+02   8.3705914e+00
   1.0919104e+02   8.3714561e+00
   1.0919366e+02   8.3723204e+00
   1.0919627e+02   8.3731842e+00
   1.0919888e+02   8.3740474e+00
   1.0920149e+02   8.3749101e+00
   1.0920410e+02   8.3757723e+00
   1.0920671e+02   8.3766340e+00
   1.0920932e+02   8.3774952e+00
   1.0921192e+02   8.3783558e+00
   1.0921452e+02   8.3792160e+00
   1.0921712e+02   8.3800756e+00
   1.0921972e+02   8.3809347e+00
   1.0922232e+02   8.3817933e+00
   1.0922492e+02   8.3826514e+00
   1.0922751e+02   8.3835090e+00
   1.0923011e+02   8.3843661e+00
   1.0923270e+02   8.3852227e+00
   1.0923529e+02   8.3860787e+00
   1.0923788e+02   8.3869343e+00
   1.0924047e+02   8.3877893e+00
   1.0924305e+02   8.3886439e+00
   1.0924564e+02   8.3894979e+00
   1.0924822e+02   8.3903514e+00
   1.0925080e+02   8.3912045e+00
   1.0925338e+02   8.3920570e+00
   1.0925596e+02   8.3929090e+00
   1.0925853e+02   8.3937605e+00
   1.0926111e+02   8.3946115e+00
   1.0926368e+02   8.3954620e+00
   1.0926625e+02   8.3963120e+00
   1.0926882e+02   8.3971615e+00
   1.0927139e+02   8.3980105e+00
   1.0927396e+02   8.3988591e+00
   1.0927653e+02   8.3997071e+00
   1.0927909e+02   8.4005546e+00
   1.0928165e+02   8.4014016e+00
   1.0928421e+02   8.4022481e+00
   1.0928677e+02   8.4030941e+00
   1.0928933e+02   8.4039397e+00
   1.0929189e+02   8.4047847e+00
   1.0929444e+02   8.4056292e+00
   1.0929700e+02   8.4064733e+00
   1.0929955e+02   8.4073168e+00
   1.0930210e+02   8.4081599e+00
   1.0930465e+02   8.4090024e+00
   1.0930720e+02   8.4098445e+00
   1.0930974e+02   8.4106861e+00
   1.0931229e+02   8.4115272e+00
   1.0931483e+02   8.4123678e+00
   1.0931737e+02   8.4132079e+00
   1.0931992e+02   8.4140475e+00
   1.0932245e+02   8.4148866e+00
   1.0932499e+02   8.4157253e+00
   1.0932753e+02   8.4165634e+00
   1.0933006e+02   8.4174011e+00
   1.0933259e+02   8.4182383e+00
   1.0933513e+02   8.4190750e+00
   1.0933766e+02   8.4199112e+00
   1.0934018e+02   8.4207469e+00
   1.0934271e+02   8.4215822e+00
   1.0934524e+02   8.4224169e+00
   1.0934776e+02   8.4232512e+00
   1.0935028e+02   8.4240850e+00
   1.0935280e+02   8.4249183e+00
   1.0935532e+02   8.4257512e+00
   1.0935784e+02   8.4265835e+00
   1.0936036e+02   8.4274154e+00
   1.0936287e+02   8.4282468e+00
   1.0936539e+02   8.4290777e+00
   1.0936790e+02   8.4299081e+00
   1.0937041e+02   8.4307381e+00
   1.0937292e+02   8.4315676e+00
   1.0937543e+02   8.4323966e+00
   1.0937794e+02   8.4332251e+00
   1.0938044e+02   8.4340532e+00
   1.0938295e+02   8.4348807e+00
   1.0938545e+02   8.4357078e+00
   1.0938795e+02   8.4365345e+00
   1.0939045e+02   8.4373606e+00
   1.0939295e+02   8.4381863e+00
   1.0939544e+02   8.4390115e+00
   1.0939794e+02   8.4398363e+00
   1.0940043e+02   8.4406605e+00
   1.0940292e+02   8.4414843e+00
   1.0940541e+02   8.4423077e+00
   1.0940790e+02   8.4431305e+00
   1.0941039e+02   8.4439529e+00
   1.0941288e+02   8.4447748e+00
   1.0941536e+02   8.4455963e+00
   1.0941785e+02   8.4464173e+00
   1.0942033e+02   8.4472378e+00
   1.0942281e+02   8.4480578e+00
   1.0942529e+02   8.4488774e+00
   1.0942777e+02   8.4496966e+00
   1.0943024e+02   8.4505152e+00
   1.0943272e+02   8.4513334e+00
   1.0943519e+02   8.4521511e+00
   1.0943766e+02   8.4529684e+00
   1.0944014e+02   8.4537852e+00
   1.0944261e+02   8.4546015e+00
   1.0944507e+02   8.4554174e+00
   1.0944754e+02   8.4562328e+00
   1.0945001e+02   8.4570478e+00
   1.0945247e+02   8.4578623e+00
   1.0945493e+02   8.4586763e+00
   1.0945739e+02   8.4594899e+00
   1.0945985e+02   8.4603030e+00
   1.0946231e+02   8.4611157e+00
   1.0946477e+02   8.4619279e+00
   1.0946722e+02   8.4627396e+00
   1.0946968e+02   8.4635509e+00
   1.0947213e+02   8.4643618e+00
   1.0947458e+02   8.4651721e+00
   1.0947703e+02   8.4659821e+00
   1.0947948e+02   8.4667915e+00
   1.0948193e+02   8.4676005e+00
   1.0948437e+02   8.4684091e+00
   1.0948682e+02   8.4692172e+00
   1.0948926e+02   8.4700249e+00
   1.0949170e+02   8.4708321e+00
   1.0949414e+02   8.4716388e+00
   1.0949658e+02   8.4724451e+00
   1.0949902e+02   8.4732510e+00
   1.0950146e+02   8.4740564e+00
   1.0950389e+02   8.4748613e+00
   1.0950633e+02   8.4756658e+00
   1.0950876e+02   8.4764699e+00
   1.0951119e+02   8.4772735e+00
   1.0951362e+02   8.4780767e+00
   1.0951605e+02   8.4788794e+00
   1.0951847e+02   8.4796816e+00
   1.0952090e+02   8.4804835e+00
   1.0952332e+02   8.4812848e+00
   1.0952575e+02   8.4820858e+00
   1.0952817e+02   8.4828863e+00
   1.0953059e+02   8.4836863e+00
   1.0953301e+02   8.4844859e+00
   1.0953542e+02   8.4852851e+00
   1.0953784e+02   8.4860838e+00
   1.0954025e+02   8.4868820e+00
   1.0954267e+02   8.4876799e+00
   1.0954508e+02   8.4884773e+00
   1.0954749e+02   8.4892742e+00
   1.0954990e+02   8.4900707e+00
   1.0955231e+02   8.4908668e+00
   1.0955471e+02   8.4916624e+00
   1.0955712e+02   8.4924576e+00
   1.0955952e+02   8.4932524e+00
   1.0956192e+02   8.4940467e+00
   1.0956433e+02   8.4948406e+00
   1.0956673e+02   8.4956340e+00
   1.0956912e+02   8.4964270e+00
   1.0957152e+02   8.4972196e+00
   1.0957392e+02   8.4980117e+00
   1.0957631e+02   8.4988034e+00
   1.0957871e+02   8.4995947e+00
   1.0958110e+02   8.5003855e+00
   1.0958349e+02   8.5011759e+00
   1.0958588e+02   8.5019659e+00
   1.0958827e+02   8.5027554e+00
   1.0959065e+02   8.5035445e+00
   1.0959304e+02   8.5043332e+00
   1.0959542e+02   8.5051214e+00
   1.0959780e+02   8.5059092e+00
   1.0960019e+02   8.5066966e+00
   1.0960257e+02   8.5074836e+00
   1.0960495e+02   8.5082701e+00
   1.0960732e+02   8.5090562e+00
   1.0960970e+02   8.5098419e+00
   1.0961207e+02   8.5106271e+00
   1.0961445e+02   8.5114119e+00
   1.0961682e+02   8.5121963e+00
   1.0961919e+02   8.5129802e+00
   1.0962156e+02   8.5137638e+00
   1.0962393e+02   8.5145469e+00
   1.0962630e+02   8.5153296e+00
   1.0962866e+02   8.5161118e+00
   1.0963103e+02   8.5168936e+00
   1.0963339e+02   8.5176751e+00
   1.0963575e+02   8.5184560e+00
   1.0963811e+02   8.5192366e+00
   1.0964047e+02   8.5200167e+00
   1.0964283e+02   8.5207965e+00
   1.0964519e+02   8.5215758e+00
   1.0964754e+02   8.5223546e+00
   1.0964990e+02   8.5231331e+00
   1.0965225e+02   8.5239111e+00
   1.0965460e+02   8.5246888e+00
   1.0965695e+02   8.5254660e+00
   1.0965930e+02   8.5262427e+00
   1.0966165e+02   8.5270191e+00
   1.0966400e+02   8.5277950e+00
   1.0966634e+02   8.5285706e+00
   1.0966869e+02   8.5293457e+00
   1.0967103e+02   8.5301204e+00
   1.0967337e+02   8.5308947e+00
   1.0967571e+02   8.5316685e+00
   1.0967805e+02   8.5324420e+00
   1.0968039e+02   8.5332150e+00
   1.0968273e+02   8.5339876e+00
   1.0968506e+02   8.5347598e+00
   1.0968740e+02   8.5355316e+00
   1.0968973e+02   8.5363030e+00
   1.0969206e+02   8.5370740e+00
   1.0969439e+02   8.5378445e+00
   1.0969672e+02   8.5386147e+00
   1.0969905e+02   8.5393844e+00
   1.0970138e+02   8.5401537e+00
   1.0970370e+02   8.5409227e+00
   1.0970603e+02   8.5416912e+00
   1.0970835e+02   8.5424593e+00
   1.0971067e+02   8.5432270e+00
   1.0971299e+02   8.5439942e+00
   1.0971531e+02   8.5447611e+00
   1.0971763e+02   8.5455276e+00
   1.0971994e+02   8.5462936e+00
   1.0972226e+02   8.5470593e+00
   1.0972457e+02   8.5478245e+00
   1.0972689e+02   8.5485894e+00
   1.0972920e+02   8.5493538e+00
   1.0973151e+02   8.5501178e+00
   1.0973382e+02   8.5508814e+00
   1.0973613e+02   8.5516447e+00
   1.0973843e+02   8.5524075e+00
   1.0974074e+02   8.5531699e+00
   1.0974304e+02   8.5539319e+00
   1.0974535e+02   8.5546935e+00
   1.0974765e+02   8.5554547e+00
   1.0974995e+02   8.5562155e+00
   1.0975225e+02   8.5569759e+00
   1.0975455e+02   8.5577359e+00
   1.0975684e+02   8.5584955e+00
   1.0975914e+02   8.5592547e+00
   1.0976144e+02   8.5600135e+00
   1.0976373e+02   8.5607719e+00
   1.0976602e+02   8.5615300e+00
   1.0976831e+02   8.5622876e+00
   1.0977060e+02   8.5630448e+00
   1.0977289e+02   8.5638016e+00
   1.0977518e+02   8.5645580e+00
   1.0977746e+02   8.5653140e+00
   1.0977975e+02   8.5660697e+00
   1.0978203e+02   8.5668249e+00
   1.0978432e+02   8.5675797e+00
   1.0978660e+02   8.5683342e+00
   1.0978888e+02   8.5690882e+00
   1.0979116e+02   8.5698418e+00
   1.0979343e+02   8.5705951e+00
   1.0979571e+02   8.5713480e+00
   1.0979799e+02   8.5721004e+00
   1.0980026e+02   8.5728525e+00
   1.0980253e+02   8.5736042e+00
   1.0980481e+02   8.5743555e+00
   1.0980708e+02   8.5751064e+00
   1.0980935e+02   8.5758569e+00
   1.0981161e+02   8.5766071e+00
   1.0981388e+02   8.5773568e+00
   1.0981615e+02   8.5781061e+00
   1.0981841e+02   8.5788551e+00
   1.0982068e+02   8.5796037e+00
   1.0982294e+02   8.5803518e+00
   1.0982520e+02   8.5810996e+00
   1.0982746e+02   8.5818470e+00
   1.0982972e+02   8.5825940e+00
   1.0983198e+02   8.5833407e+00
   1.0983423e+02   8.5840869e+00
   1.0983649e+02   8.5848328e+00
   1.0983874e+02   8.5855783e+00
   1.0984100e+02   8.5863233e+00
   1.0984325e+02   8.5870680e+00
   1.0984550e+02   8.5878124e+00
   1.0984775e+02   8.5885563e+00
   1.0985000e+02   8.5892998e+00
   1.0985224e+02   8.5900430e+00
   1.0985449e+02   8.5907858e+00
   1.0985673e+02   8.5915282e+00
   1.0985898e+02   8.5922702e+00
   1.0986122e+02   8.5930119e+00
   1.0986346e+02   8.5937531e+00
   1.0986570e+02   8.5944940e+00
   1.0986794e+02   8.5952345e+00
   1.0987018e+02   8.5959746e+00
   1.0987242e+02   8.5967144e+00
   1.0987465e+02   8.5974537e+00
   1.0987689e+02   8.5981927e+00
   1.0987912e+02   8.5989313e+00
   1.0988135e+02   8.5996695e+00
   1.0988358e+02   8.6004074e+00
   1.0988581e+02   8.6011449e+00
   1.0988804e+02   8.6018819e+00
   1.0989027e+02   8.6026187e+00
   1.0989250e+02   8.6033550e+00
   1.0989472e+02   8.6040910e+00
   1.0989694e+02   8.6048266e+00
   1.0989917e+02   8.6055618e+00
   1.0990139e+02   8.6062966e+00
   1.0990361e+02   8.6070311e+00
   1.0990583e+02   8.6077652e+00
   1.0990805e+02   8.6084989e+00
   1.0991027e+02   8.6092322e+00
   1.0991248e+02   8.6099652e+00
   1.0991470e+02   8.6106978e+00
   1.0991691e+02   8.6114301e+00
   1.0991912e+02   8.6121619e+00
   1.0992134e+02   8.6128934e+00
   1.0992355e+02   8.6136245e+00
   1.0992576e+02   8.6143553e+00
   1.0992796e+02   8.6150856e+00
   1.0993017e+02   8.6158156e+00
   1.0993238e+02   8.6165453e+00
   1.0993458e+02   8.6172746e+00
   1.0993679e+02   8.6180035e+00
   1.0993899e+02   8.6187320e+00
   1.0994119e+02   8.6194602e+00
   1.0994339e+02   8.6201879e+00
   1.0994559e+02   8.6209154e+00
   1.0994779e+02   8.6216424e+00
   1.0994999e+02   8.6223691e+00
   1.0995218e+02   8.6230955e+00
   1.0995438e+02   8.6238214e+00
   1.0995657e+02   8.6245470e+00
   1.0995876e+02   8.6252723e+00
   1.0996096e+02   8.6259971e+00
   1.0996315e+02   8.6267217e+00
   1.0996534e+02   8.6274458e+00
   1.0996752e+02   8.6281696e+00
   1.0996971e+02   8.6288930e+00
   1.0997190e+02   8.6296161e+00
   1.0997408e+02   8.6303387e+00
   1.0997627e+02   8.6310611e+00
   1.0997845e+02   8.6317830e+00
   1.0998063e+02   8.6325047e+00
   1.0998281e+02   8.6332259e+00
   1.0998499e+02   8.6339468e+00
   1.0998717e+02   8.6346673e+00
   1.0998935e+02   8.6353875e+00
   1.0999152e+02   8.6361073e+00
   1.0999370e+02   8.6368267e+00
   1.0999587e+02   8.6375458e+00
   1.0999805e+02   8.6382646e+00


==> Rate/reduced_rate10.dat <==
66.9897 0.30341619
77.403627 1.7926008
80.211893 2.5002839
81.903317 2.9718297
83.117539 3.3263113
84.065402 3.6105239
84.842998 3.8477981
85.502284 4.0514742
86.07455 4.2299033
86.580114 4.388663
87.032914 4.5316641
87.44293 4.6617556
87.817554 4.7810772
88.162413 4.8912769
88.481891 4.9936514
88.77947 5.0892388
89.057959 5.1788835
89.319661 5.2632815
89.566486 5.3430133
89.800034 5.4185678
90.021661 5.4903613
90.232525 5.5587504
90.433623 5.6240436
90.62582 5.686509
90.80987 5.7463814
90.986437 5.8038676
91.156105 5.8591506
91.319393 5.912393
91.476763 5.9637401
91.62863 6.0133222
91.775365 6.0612567
91.917304 6.1076496
92.05475 6.1525968
92.18798 6.1961859
92.317244 6.2384965
92.442771 6.2796015
92.564772 6.3195676
92.683439 6.3584564
92.79895 6.3963242
92.911468 6.4332235
93.021144 6.4692025
93.128118 6.5043059
93.232521 6.5385755
93.334473 6.5720498
93.434086 6.604765
93.531465 6.6367548
93.626709 6.6680506
93.719909 6.6986818
93.811151 6.7286762
93.900515 6.7580597
93.988077 6.7868566
94.073909 6.8150899
94.158077 6.8427813
94.240645 6.8699512
94.321673 6.8966188
94.401216 6.9228024
94.479329 6.9485193
94.556061 6.9737857
94.631461 6.9986172
94.705575 7.0230286
94.778445 7.0470338
94.850112 7.070646
94.920616 7.093878
94.989994 7.1167419
95.05828 7.139249
95.12551 7.1614103
95.191715 7.1832364
95.256925 7.2047372
95.321171 7.2259223
95.384481 7.2468008
95.44688 7.2673814
95.508396 7.2876725
95.569053 7.3076823
95.628874 7.3274182
95.687882 7.3468879
95.746099 7.3660982
95.803547 7.3850562
95.860244 7.4037682
95.91621 7.4222406
95.971465 7.4404795
96.026025 7.4584907
96.079909 7.4762798
96.133132 7.4938523
96.18571 7.5112132
96.23766 7.5283677
96.288996 7.5453207
96.339732 7.5620767
96.389882 7.5786404
96.439459 7.595016
96.488477 7.6112079
96.536948 7.62722
96.584884 7.6430564
96.632296 7.6587208
96.679197 7.6742169
96.725596 7.6895484
96.771505 7.7047187
96.816934 7.7197311
96.861892 7.7345889
96.90639 7.7492952
96.950437 7.7638532
96.994041 7.7782657
97.748818 8.0278502
98.391637 8.2405582
98.951462 8.4258969
99.447294 8.5901135
99.892273 8.7375335
100.29587 8.8712764
100.66512 8.9936658
101.00543 9.1064796
101.321 9.2111079
101.61518 9.3086586
101.89069 9.400029
102.14976 9.4859556
102.39425 9.5670509
102.6257 9.6438293
102.84544 9.7167273
103.05459 9.7861183
103.25413 9.8523243
103.44491 9.915625
103.62765 9.9762646
103.80302 10.034458
103.97158 10.090394
104.13384 10.144243
104.29025 10.196154
104.44123 10.246261
104.58713 10.294687
104.7283 10.34154
104.86501 10.386919
104.99756 10.430914
105.12618 10.473607
105.2511 10.515072
105.37252 10.55538
105.49065 10.594591
105.60564 10.632765
105.71767 10.669955
105.82688 10.70621
105.93341 10.741577
106.0374 10.776097
106.13895 10.80981
106.23818 10.842754
106.33519 10.874962
106.43008 10.906467
106.52295 10.937298
106.61387 10.967484
106.70292 10.997052
106.79019 11.026026
106.87574 11.054429
106.95963 11.082284
107.04193 11.109611
107.12271 11.136431
107.20201 11.16276
107.27988 11.188618
107.35639 11.214021
107.43157 11.238984
107.50547 11.263522
107.57813 11.28765
107.6496 11.311381
107.71991 11.334728
107.78911 11.357703
107.85721 11.380319
107.92427 11.402585
107.9903 11.424512
108.05535 11.446112
108.11943 11.467392
108.18259 11.488364
108.24484 11.509034
108.30621 11.529413
108.36672 11.549508
108.4264 11.569327
108.48528 11.588878
108.54336 11.608167
108.60068 11.627201
108.65726 11.645988
108.7131 11.664533
108.76824 11.682843
108.82268 11.700923
108.87645 11.718779
108.92957 11.736418
108.98204 11.753843
109.03388 11.77106
109.08512 11.788074
109.13575 11.80489
109.18581 11.821512
109.23529 11.837945
109.28421 11.854193
109.33259 11.870259
109.38044 11.886149
109.42777 11.901866
109.47458 11.917413
109.5209 11.932795
109.56673 11.948014
109.61207 11.963074
109.65695 11.977979
109.70138 11.992731
109.74535 12.007335
109.78888 12.021791
109.83198 12.036105
109.87465 12.050277
109.91691 12.064312
109.95876 12.078212


==> Rate/reduced_rate30.dat <==
66.9897 0.27810834
77.403627 1.6942896
80.211893 2.3848993
81.903317 2.8486605
83.117539 3.1986716
84.065402 3.4799798
84.842998 3.7152144
85.502284 3.9173792
86.07455 4.0946435
86.580114 4.2524777
87.032914 4.394726
87.44293 4.5241929
87.817554 4.6429879
88.162413 4.7527379
88.481891 4.8547236
88.77947 4.9499717
89.057959 5.0393176
89.319661 5.1234505
89.566486 5.2029454
89.800034 5.2782872
90.021661 5.3498884
90.232525 5.4181029
90.433623 5.4832368
90.62582 5.5455563
90.80987 5.6052947
90.986437 5.6626573
91.156105 5.7178259
91.319393 5.7709621
91.476763 5.8222105
91.62863 5.8717005
91.775365 5.9195489
91.917304 5.965861
92.05475 6.0107326
92.18798 6.0542504
92.317244 6.0964938
92.442771 6.1375354
92.564772 6.1774415
92.683439 6.2162735
92.79895 6.2540875
92.911468 6.2909356
93.021144 6.3268659
93.128118 6.3619231
93.232521 6.3961485
93.334473 6.4295807
93.434086 6.4622557
93.531465 6.494207
93.626709 6.525466
93.719909 6.5560619
93.811151 6.5860225
93.900515 6.6153735
93.988077 6.6441392
94.073909 6.6723425
94.158077 6.7000051
94.240645 6.7271471
94.321673 6.753788
94.401216 6.7799458
94.479329 6.8056377
94.556061 6.8308801
94.631461 6.8556885
94.705575 6.8800774
94.778445 6.9040608
94.850112 6.9276521
94.920616 6.9508638
94.989994 6.9737079
95.05828 6.996196
95.12551 7.0183388
95.191715 7.040147
95.256925 7.0616303
95.321171 7.0827985
95.384481 7.1036605
95.44688 7.1242252
95.508396 7.1445008
95.569053 7.1644955
95.628874 7.1842168
95.687882 7.2036721
95.746099 7.2228686
95.803547 7.2418129
95.860244 7.2605118
95.91621 7.2789713
95.971465 7.2971977
96.026025 7.3151967
96.079909 7.3329738
96.133132 7.3505346
96.18571 7.3678842
96.23766 7.3850276
96.288996 7.4019697
96.339732 7.4187152
96.389882 7.4352685
96.439459 7.451634
96.488477 7.467816
96.536948 7.4838184
96.584884 7.4996453
96.632296 7.5153005
96.679197 7.5307876
96.725596 7.5461102
96.771505 7.5612718
96.816934 7.5762757
96.861892 7.5911252
96.90639 7.6058234
96.950437 7.6203733
96.994041 7.634778
97.748818 7.8842385
98.391637 8.0968564
98.951462 8.2821267
99.447294 8.4462896
99.892273 8.5936664
100.29587 8.7273736
100.66512 8.8497333
101.00543 8.9625217
101.321 9.0671282
101.61518 9.16466
101.89069 9.2560138
102.14976 9.3419257
102.39425 9.4230079
102.6257 9.4997745
102.84544 9.572662
103.05459 9.6420434
103.25413 9.7082407
103.44491 9.7715334
103.62765 9.8321656
103.80302 9.8903521
103.97158 9.9462826
104.13384 10.000125
104.29025 10.052031
104.44123 10.102133
104.58713 10.150554
104.7283 10.197403
104.86501 10.242778
104.99756 10.286769
105.12618 10.329458
105.2511 10.37092
105.37252 10.411224
105.49065 10.450433
105.60564 10.488604
105.71767 10.525791
105.82688 10.562044
105.93341 10.597408
106.0374 10.631925
106.13895 10.665637
106.23818 10.698578
106.33519 10.730784
106.43008 10.762287
106.52295 10.793116
106.61387 10.823301
106.70292 10.852867
106.79019 10.881839
106.87574 10.91024
106.95963 10.938094
107.04193 10.96542
107.12271 10.992237
107.20201 11.018566
107.27988 11.044422
107.35639 11.069824
107.43157 11.094785
107.50547 11.119323
107.57813 11.143449
107.6496 11.167179
107.71991 11.190525
107.78911 11.213499
107.85721 11.236114
107.92427 11.258379
107.9903 11.280305
108.05535 11.301904
108.11943 11.323183
108.18259 11.344154
108.24484 11.364824
108.30621 11.385202
108.36672 11.405296
108.4264 11.425114
108.48528 11.444664
108.54336 11.463952
108.60068 11.482986
108.65726 11.501772
108.7131 11.520316
108.76824 11.538625
108.82268 11.556705
108.87645 11.574561
108.92957 11.592199
108.98204 11.609623
109.03388 11.62684
109.08512 11.643853
109.13575 11.660669
109.18581 11.67729
109.23529 11.693722
109.28421 11.709969
109.33259 11.726036
109.38044 11.741925
109.42777 11.757641
109.47458 11.773188
109.5209 11.788569
109.56673 11.803788
109.61207 11.818848
109.65695 11.833752
109.70138 11.848504
109.74535 11.863107
109.78888 11.877563
109.83198 11.891876
109.87465 11.906048
109.91691 11.920083
109.95876 11.933982


==> Rate/reduced_rateb10.dat <==
66.9897 0.14894196
77.403627 1.0587963
80.211893 1.585555
81.903317 1.9649778
83.117539 2.2631102
84.065402 2.5091605
84.842998 2.7188309
85.502284 2.9015932
86.07455 3.0636205
86.580114 3.2091678
87.032914 3.3412958
87.44293 3.4622812
87.817554 3.5738645
88.162413 3.6774066
88.481891 3.7739922
88.77947 3.8644995
89.057959 3.9496502
89.319661 4.0300442
89.566486 4.1061858
89.800034 4.1785032
90.021661 4.2473626
90.232525 4.3130802
90.433623 4.3759306
90.62582 4.4361537
90.80987 4.4939608
90.986437 4.5495383
91.156105 4.603052
91.319393 4.6546499
91.476763 4.7044645
91.62863 4.7526151
91.775365 4.7992092
91.917304 4.8443446
92.05475 4.8881097
92.18798 4.9305854
92.317244 4.9718456
92.442771 5.0119579
92.564772 5.0509844
92.683439 5.0889826
92.79895 5.1260051
92.911468 5.1621008
93.021144 5.1973151
93.128118 5.23169
93.232521 5.2652645
93.334473 5.2980752
93.434086 5.330156
93.531465 5.3615387
93.626709 5.392253
93.719909 5.4223268
93.811151 5.4517864
93.900515 5.4806562
93.988077 5.5089595
94.073909 5.536718
94.158077 5.5639524
94.240645 5.5906821
94.321673 5.6169254
94.401216 5.6426997
94.479329 5.6680216
94.556061 5.6929066
94.631461 5.7173695
94.705575 5.7414245
94.778445 5.7650848
94.850112 5.7883633
94.920616 5.8112721
94.989994 5.8338228
95.05828 5.8560263
95.12551 5.8778932
95.191715 5.8994336
95.256925 5.920657
95.321171 5.9415727
95.384481 5.9621895
95.44688 5.9825157
95.508396 6.0025595
95.569053 6.0223286
95.628874 6.0418304
95.687882 6.0610721
95.746099 6.0800605
95.803547 6.0988022
95.860244 6.1173035
95.91621 6.1355706
95.971465 6.1536092
96.026025 6.171425
96.079909 6.1890234
96.133132 6.2064098
96.18571 6.2235891
96.23766 6.2405662
96.288996 6.2573459
96.339732 6.2739326
96.389882 6.2903307
96.439459 6.3065446
96.488477 6.3225782
96.536948 6.3384356
96.584884 6.3541206
96.632296 6.3696368
96.679197 6.384988
96.725596 6.4001775
96.771505 6.4152087
96.816934 6.4300849
96.861892 6.4448093
96.90639 6.4593849
96.950437 6.4738147
96.994041 6.4881016
97.748818 6.7356962
98.391637 6.9469567
98.951462 7.1311951
99.447294 7.2945471
99.892273 7.4412698
100.29587 7.5744384
100.66512 7.6963466
101.00543 7.8087513
101.321 7.9130277
101.61518 8.0102723
101.89069 8.1013741
102.14976 8.1870631
102.39425 8.2679466
102.6257 8.3445352
102.84544 8.4172621
103.05459 8.486498
103.25413 8.5525628
103.44491 8.6157343
103.62765 8.6762554
103.80302 8.7343395
103.97158 8.7901753
104.13384 8.8439304
104.29025 8.8957543
104.44123 8.945781
104.58713 8.9941309
104.7283 9.0409129
104.86501 9.0862254
104.99756 9.1301579
105.12618 9.1727921
105.2511 9.2142024
105.37252 9.2544572
105.49065 9.2936192
105.60564 9.3317462
105.71767 9.3688914
105.82688 9.4051042
105.93341 9.4404303
106.0374 9.474912
106.13895 9.5085888
106.23818 9.5414973
106.33519 9.5736719
106.43008 9.6051446
106.52295 9.6359453
106.61387 9.6661022
106.70292 9.6956416
106.79019 9.7245882
106.87574 9.7529655
106.95963 9.7807954
107.04193 9.8080985
107.12271 9.8348946
107.20201 9.8612019
107.27988 9.8870382
107.35639 9.9124199
107.43157 9.9373628
107.50547 9.9618817
107.57813 9.9859909
107.6496 10.009704
107.71991 10.033033
107.78911 10.055991
107.85721 10.07859
107.92427 10.10084
107.9903 10.122752
108.05535 10.144336
108.11943 10.165602
108.18259 10.18656
108.24484 10.207217
108.30621 10.227582
108.36672 10.247664
108.4264 10.26747
108.48528 10.287008
108.54336 10.306285
108.60068 10.325308
108.65726 10.344083
108.7131 10.362617
108.76824 10.380916
108.82268 10.398986
108.87645 10.416832
108.92957 10.43446
108.98204 10.451876
109.03388 10.469083
109.08512 10.486088
109.13575 10.502895
109.18581 10.519508
109.23529 10.535932
109.28421 10.552171
109.33259 10.56823
109.38044 10.584111
109.42777 10.59982
109.47458 10.615359
109.5209 10.630733
109.56673 10.645945
109.61207 10.660998
109.65695 10.675896
109.70138 10.690641
109.74535 10.705237
109.78888 10.719687
109.83198 10.733994
109.87465 10.74816
109.91691 10.762189
109.95876 10.776082


==> Rate/reduced_rateb30.dat <==
66.9897 0.060176147
77.403627 0.46153702
80.211893 0.72400061
81.903317 0.92871795
83.117539 1.099452
84.065402 1.2471737
84.842998 1.3780281
85.502284 1.4958674
86.07455 1.6032938
86.580114 1.7021613
87.032914 1.7938457
87.44293 1.8794
87.817554 1.959651
88.162413 2.0352616
88.481891 2.1067725
88.77947 2.1746312
89.057959 2.2392132
89.319661 2.3008364
89.566486 2.3597733
89.800034 2.4162588
90.021661 2.4704975
90.232525 2.5226687
90.433623 2.5729301
90.62582 2.6214218
90.80987 2.6682685
90.986437 2.7135818
91.156105 2.7574621
91.319393 2.7999999
91.476763 2.8412773
91.62863 2.8813689
91.775365 2.9203427
91.917304 2.9582608
92.05475 2.9951804
92.18798 3.0311538
92.317244 3.0662295
92.442771 3.100452
92.564772 3.1338628
92.683439 3.1665002
92.79895 3.1983999
92.911468 3.2295951
93.021144 3.2601168
93.128118 3.289994
93.232521 3.3192537
93.334473 3.3479214
93.434086 3.3760209
93.531465 3.4035746
93.626709 3.4306037
93.719909 3.4571279
93.811151 3.4831662
93.900515 3.5087361
93.988077 3.5338545
94.073909 3.5585371
94.158077 3.5827992
94.240645 3.6066549
94.321673 3.6301177
94.401216 3.6532005
94.479329 3.6759156
94.556061 3.6982747
94.631461 3.7202887
94.705575 3.7419684
94.778445 3.7633238
94.850112 3.7843645
94.920616 3.8050998
94.989994 3.8255385
95.05828 3.845689
95.12551 3.8655595
95.191715 3.8851576
95.256925 3.9044908
95.321171 3.9235662
95.384481 3.9423907
95.44688 3.9609707
95.508396 3.9793127
95.569053 3.9974226
95.628874 4.0153064
95.687882 4.0329696
95.746099 4.0504176
95.803547 4.0676558
95.860244 4.084689
95.91621 4.1015221
95.971465 4.1181598
96.026025 4.1346066
96.079909 4.150867
96.133132 4.1669449
96.18571 4.1828447
96.23766 4.1985701
96.288996 4.2141249
96.339732 4.229513
96.389882 4.2447377
96.439459 4.2598026
96.488477 4.274711
96.536948 4.2894662
96.584884 4.3040712
96.632296 4.3185291
96.679197 4.3328428
96.725596 4.3470153
96.771505 4.3610492
96.816934 4.3749474
96.861892 4.3887123
96.90639 4.4023465
96.950437 4.4158526
96.994041 4.4292328
97.748818 4.6623129
98.391637 4.8628338
98.951462 5.0388031
99.447294 5.1955914
99.892273 5.3369771
100.29587 5.4657207
100.66512 5.5839007
101.00543 5.6931211
101.321 5.7946461
101.61518 5.8894897
101.89069 5.9784778
102.14976 6.0622919
102.39425 6.1415009
102.6257 6.2165848
102.84544 6.2879523
103.05459 6.355954
103.25413 6.4208934
103.44491 6.4830343
103.62765 6.5426082
103.80302 6.5998188
103.97158 6.6548465
104.13384 6.7078517
104.29025 6.7589781
104.44123 6.8083541
104.58713 6.8560958
104.7283 6.9023078
104.86501 6.9470852
104.99756 6.9905144
105.12618 7.0326742
105.2511 7.0736367
105.37252 7.1134681
105.49065 7.1522292
105.60564 7.1899759
105.71767 7.2267601
105.82688 7.2626295
105.93341 7.2976287
106.0374 7.3317988
106.13895 7.3651783
106.23818 7.3978028
106.33519 7.4297058
106.43008 7.4609184
106.52295 7.4914701
106.61387 7.5213881
106.70292 7.5506982
106.79019 7.5794246
106.87574 7.6075902
106.95963 7.6352164
107.04193 7.6623235
107.12271 7.6889306
107.20201 7.7150558
107.27988 7.7407164
107.35639 7.7659284
107.43157 7.7907074
107.50547 7.815068
107.57813 7.8390241
107.6496 7.8625888
107.71991 7.8857748
107.78911 7.908594
107.85721 7.9310579
107.92427 7.9531773
107.9903 7.9749628
108.05535 7.9964241
108.11943 8.0175708
108.18259 8.0384121
108.24484 8.0589565
108.30621 8.0792125
108.36672 8.099188
108.4264 8.1188907
108.48528 8.1383279
108.54336 8.1575067
108.60068 8.1764339
108.65726 8.195116
108.7131 8.2135592
108.76824 8.2317697
108.82268 8.2497531
108.87645 8.2675151
108.92957 8.2850611
108.98204 8.3023963
109.03388 8.3195256
109.08512 8.3364539
109.13575 8.3531859
109.18581 8.3697261
109.23529 8.3860787
109.28421 8.4022481
109.33259 8.4182383
109.38044 8.4340532
109.42777 8.4496966
109.47458 8.4651721
109.5209 8.4804835
109.56673 8.495634
109.61207 8.5106271
109.65695 8.525466
109.70138 8.5401537
109.74535 8.5546935
109.78888 8.5690882
109.83198 8.5833407
109.87465 8.5974537
109.91691 8.6114301
109.95876 8.6252723


==> Rate_multi/reduced_rate1.dat <==
77.403627 1.7926008
81.903317 2.9718297
84.065402 3.6105239
85.502284 4.0514742
86.580114 4.388663
87.44293 4.6617556
88.162413 4.8912769
88.77947 5.0892388
89.319661 5.2632815
89.800034 5.4185678
90.232525 5.5587504
90.62582 5.686509
90.986437 5.8038676
91.319393 5.912393
91.62863 6.0133222
91.917304 6.1076496
92.18798 6.1961859
92.442771 6.2796015
92.683439 6.3584564
92.911468 6.4332235
93.128118 6.5043059
93.334473 6.5720498
93.531465 6.6367548
93.719909 6.6986818
93.900515 6.7580597
94.073909 6.8150899
94.240645 6.8699512
94.401216 6.9228024
94.556061 6.9737857
94.705575 7.0230286
94.850112 7.070646
94.989994 7.1167419
95.12551 7.1614103
95.256925 7.2047372
95.384481 7.2468008
95.508396 7.2876725
95.628874 7.3274182
95.746099 7.3660982
95.860244 7.4037682
95.971465 7.4404795
96.079909 7.4762798
96.18571 7.5112132
96.288996 7.5453207
96.389882 7.5786404
96.488477 7.6112079
96.584884 7.6430564
96.679197 7.6742169
96.771505 7.7047187
96.861892 7.7345889
96.950437 7.7638532
97.037212 7.7925356
97.122287 7.8206589
97.205727 7.8482445
97.287595 7.8753124
97.367948 7.9018819
97.446841 7.9279709
97.524326 7.9535964
97.600453 7.9787747
97.675269 8.0035212
97.748818 8.0278502
97.821141 8.0517759
97.892281 8.0753112
97.962273 8.0984687
98.031156 8.1212603
98.098962 8.1436975
98.165727 8.1657911
98.231481 8.1875514
98.296254 8.2089884
98.360075 8.2301115
98.422971 8.2509298
98.48497 8.2714519
98.546096 8.2916862
98.606374 8.3116407
98.665827 8.3313229
98.724476 8.3507402
98.782345 8.3698996
98.839452 8.3888079
98.895818 8.4074716
98.951462 8.4258969
99.006402 8.4440899
99.060655 8.4620563
99.11424 8.4798017
99.167171 8.4973315
99.219465 8.5146509
99.271136 8.5317648
99.3222 8.548678
99.372671 8.5653953
99.422562 8.5819211
99.471886 8.5982597
99.520656 8.6144153
99.568885 8.6303921
99.616583 8.6461938
99.663764 8.6618244
99.710438 8.6772874
99.756615 8.6925864
99.802307 8.7077249
99.847523 8.7227062
99.892273 8.7375335
99.936566 8.75221
99.980413 8.7667387
100.02382 8.7811225
100.0668 8.7953643
100.10936 8.8094669
100.1515 8.823433
100.19324 8.8372652
100.23458 8.850966
100.27553 8.864538
100.3161 8.8779834
100.3563 8.8913047
100.39612 8.9045041
100.43559 8.9175839
100.4747 8.9305461
100.51345 8.9433929
100.55187 8.9561263
100.58995 8.9687483
100.6277 8.9812609
100.66512 8.9936658
100.70223 9.005965
100.73902 9.0181603
100.7755 9.0302533
100.81167 9.0422457
100.84755 9.0541394
100.88313 9.0659357
101.17437 9.1624916
101.4473 9.2529885
101.70408 9.3381424
101.94653 9.418549
102.17616 9.4947098
102.39425 9.5670509
102.60191 9.6359371
102.80009 9.7016834
102.98962 9.7645638
103.17123 9.8248175
103.34554 9.8826553
103.51313 9.9382635
103.67449 9.9918076
103.83007 10.043435
103.98027 10.093279
104.12545 10.141458
104.26593 10.188081
104.402 10.233243
104.53395 10.277035
104.662 10.319536
104.78639 10.360821
104.90731 10.400957
105.02495 10.440007
105.1395 10.478028
105.2511 10.515072
105.3599 10.551189
105.46604 10.586424
105.56965 10.620819
105.67085 10.654413
105.76974 10.687242
105.86644 10.719341
105.96102 10.750741
106.05359 10.781473
106.14423 10.811563
106.23301 10.841039
106.32001 10.869924
106.40531 10.898243
106.48896 10.926016
106.57104 10.953264
106.65159 10.980008
106.73067 11.006265
106.80834 11.032052
106.88464 11.057387
106.95963 11.082284
107.03334 11.106759
107.10583 11.130826
107.17712 11.154497
107.24726 11.177787
107.31629 11.200707
107.38424 11.223268
107.45114 11.245482
107.51702 11.267359
107.58193 11.288909
107.64587 11.310142
107.70889 11.331067
107.771 11.351693
107.83224 11.372028
107.89263 11.39208
107.95219 11.411858
108.01095 11.431368
108.06892 11.450618
108.12613 11.469614
108.18259 11.488364
108.23833 11.506872
108.29336 11.525147
108.3477 11.543193
108.40137 11.561016
108.45439 11.578621
108.50677 11.596014
108.55852 11.6132
108.60967 11.630184
108.66021 11.64697
108.71018 11.663563
108.75958 11.679967
108.80842 11.696187
108.85672 11.712226
108.90449 11.72809
108.95174 11.74378
108.99848 11.759302
109.04472 11.774659
109.09048 11.789854
109.13575 11.80489
109.18057 11.819771
109.22492 11.834501
109.26882 11.849081
109.31229 11.863516
109.35532 11.877808
109.39794 11.891959
109.44014 11.905973
109.48193 11.919853
109.52332 11.9336
109.56433 11.947217
109.60495 11.960707
109.64519 11.974072
109.68506 11.987314
109.72457 12.000436
109.76373 12.013439
109.80253 12.026327
109.841 12.0391
109.87912 12.051761
109.91691 12.064312
109.95438 12.076755
109.99152 12.089091


==> Rate_multi/reduced_rate2.dat <==
66.9897 0.54925985
77.403627 2.5550479
80.211893 3.3573933
81.903317 3.8695106
83.117539 4.2465894
84.065402 4.5452142
84.842998 4.7924838
85.502284 5.0035003
86.07455 5.187549
86.580114 5.3507493
87.032914 5.497348
87.44293 5.6304133
87.817554 5.7522342
88.162413 5.8645641
88.481891 5.9687757
88.77947 6.0659637
89.057959 6.1570155
89.319661 6.2426601
89.566486 6.323504
89.800034 6.4000569
90.021661 6.4727515
90.986437 6.7897049
91.775365 7.0494125
92.442771 7.2694234
93.021144 7.4602795
93.531465 7.6288115
93.988077 7.779699
94.401216 7.9162892
94.778445 8.0410584
95.12551 8.1558908
95.44688 8.2622531
95.746099 8.3613093
96.026025 8.4539991
96.288996 8.5410916
96.536948 8.6232244
96.771505 8.7009322
96.994041 8.7746675
97.205727 8.8448168
97.407573 8.9117127
97.600453 8.9756437
97.78513 9.0368615
97.962273 9.095587
98.132473 9.1520153
98.296254 9.2063193
98.454081 9.2586532
98.606374 9.309155
98.753507 9.3579486
98.895818 9.4051457
99.033613 9.4508476
99.167171 9.4951461
99.296743 9.5381249
99.422562 9.5798602
99.544837 9.620422
99.663764 9.6598745
99.779521 9.6982769
99.892273 9.7356834
100.00217 9.7721445
100.10936 9.8077068
100.21396 9.8424136
100.3161 9.876305
100.4159 9.9094184
100.51345 9.9417889
100.60887 9.9734489
100.70223 10.004429
100.79362 10.034758
100.88313 10.064462
100.97084 10.093567
101.0568 10.122097
101.1411 10.150073
101.2238 10.177517
101.30495 10.204449
101.38461 10.230887
101.46283 10.25685
101.53967 10.282353
101.61518 10.307413
101.68939 10.332046
101.76236 10.356265
101.83412 10.380084
101.90472 10.403516
101.97418 10.426574
102.04256 10.449269
102.10987 10.471613
102.17616 10.493615
102.24144 10.515288
102.30577 10.536639
102.36915 10.557679
102.43162 10.578417
102.49321 10.59886
102.55393 10.619019
102.61382 10.638899
102.67289 10.658509
102.73117 10.677856
102.78868 10.696947
102.84544 10.715789
102.90146 10.734388
102.95677 10.75275
103.01139 10.770881
103.06532 10.788788
103.1186 10.806474
103.17123 10.823947
103.22323 10.84121
103.27461 10.85827
103.32539 10.87513
103.37559 10.891795
103.42521 10.90827
103.47428 10.924559
103.52279 10.940666
103.57077 10.956595
103.61822 10.97235
103.66516 10.987935
103.7116 11.003354
103.75755 11.018609
103.80302 11.033705
103.84801 11.048644
103.89255 11.063431
103.93663 11.078067
103.98027 11.092557
104.02347 11.106902
104.06625 11.121106
104.10862 11.135171
104.15057 11.149101
104.19212 11.162898
104.23328 11.176564
104.27405 11.190101
104.31444 11.203513
104.35446 11.216801
104.39412 11.229968
104.43341 11.243016
104.47236 11.255947
104.51095 11.268763
104.54921 11.281466
104.58713 11.294058
104.62473 11.306542
104.662 11.318918
104.69896 11.331189
104.7356 11.343357
104.77194 11.355422
104.80797 11.367388
104.84371 11.379255
104.87916 11.391026
104.91432 11.402701
104.9492 11.414282
104.98379 11.425772
105.01812 11.43717
105.05218 11.448479
105.08597 11.4597
105.1195 11.470835
105.15278 11.481884
105.1858 11.492849
105.21857 11.503732
105.2511 11.514533
105.28338 11.525254
105.31543 11.535895
105.34724 11.546459
105.37882 11.556946
105.41017 11.567358
105.4413 11.577694
105.47221 11.587958
105.5029 11.598148
105.53337 11.608268
105.56363 11.618316
105.59368 11.628296
105.62352 11.638206
105.65316 11.648049
105.6826 11.657826
105.71185 11.667536
105.74089 11.677182
105.76974 11.686763
105.79841 11.696282
105.82688 11.705738
105.85517 11.715132
105.88328 11.724466
105.9112 11.733739
105.93895 11.742954
105.96652 11.75211
105.99392 11.761208
106.02114 11.770249
106.0482 11.779234
106.07509 11.788163
106.10181 11.797038
106.12837 11.805858
106.15477 11.814624
106.181 11.823338
106.20708 11.831999
106.23301 11.840608
106.25878 11.849167
106.2844 11.857675
106.30987 11.866133
106.33519 11.874542
106.36036 11.882902
106.38539 11.891214
106.41028 11.899478
106.43502 11.907695
106.45962 11.915866
106.48409 11.923991
106.50842 11.93207
106.53261 11.940104
106.55667 11.948094
106.58059 11.956039
106.60439 11.963941
106.62805 11.971801
106.65159 11.979617
106.675 11.987391
106.69828 11.995124
106.72144 12.002816
106.74448 12.010466
106.76739 12.018077
106.79019 12.025647
106.81286 12.033178
106.83542 12.04067
106.85787 12.048123
106.88019 12.055538
106.9024 12.062915
106.9245 12.070254
106.94649 12.077556
106.96837 12.084822
106.99013 12.092051
107.01179 12.099244
107.03334 12.106401
107.05479 12.113523
107.07613 12.12061
107.09736 12.127662
107.11849 12.13468
107.13952 12.141664
107.16045 12.148615
107.18128 12.155532
107.20201 12.162416
107.22264 12.169267
107.24317 12.176086
107.2636 12.182873
107.28394 12.189628
107.30419 12.196352
107.32434 12.203045
107.3444 12.209706
107.36436 12.216337
107.38424 12.222938
107.40402 12.229508
107.42372 12.236049
107.44332 12.24256
107.46284 12.249042
107.48227 12.255495
107.50161 12.26192
107.52087 12.268315
107.54004 12.274683
107.55913 12.281022
107.57813 12.287334
107.59706 12.293619
107.6159 12.299876
107.63465 12.306106
107.65333 12.312309
107.67193 12.318486
107.69045 12.324636
107.70889 12.33076
107.72725 12.336859
107.74553 12.342932
107.76374 12.348979
107.78187 12.355001
107.79993 12.360998
107.81791 12.36697
107.83582 12.372918
107.85365 12.378841
107.87142 12.38474
107.8891 12.390614
107.90672 12.396466
107.92427 12.402293
107.94174 12.408097
107.95915 12.413878
107.97648 12.419635
107.99375 12.42537
108.01095 12.431082
108.02808 12.436772
108.04514 12.442439
108.06214 12.448084
108.07907 12.453707
108.09593 12.459308
108.11273 12.464888
108.12947 12.470446
108.14614 12.475982
108.16274 12.481498
108.17929 12.486992
108.19577 12.492466
108.21219 12.497919
108.22854 12.503351
108.24484 12.508764
108.26107 12.514155
108.27725 12.519527
108.29336 12.524879
108.30941 12.530211
108.32541 12.535523
108.34134 12.540816
108.35722 12.54609
108.37304 12.551344
108.38881 12.55658
108.40451 12.561796
108.42016 12.566994
108.43575 12.572173
108.45129 12.577333
108.46677 12.582475
108.4822 12.587599
108.49757 12.592704
108.51289 12.597792
108.52815 12.602862
108.54336 12.607914
108.55852 12.612948
108.57363 12.617965
108.58868 12.622964
108.60368 12.627947
108.61863 12.632912
108.63353 12.63786
108.64837 12.642791
108.66317 12.647705
108.67791 12.652603
108.69261 12.657484
108.70726 12.662348
108.72185 12.667197
108.7364 12.672029
108.7509 12.676845
108.76535 12.681644
108.77976 12.686428
108.79411 12.691197
108.80842 12.695949
108.82268 12.700686
108.8369 12.705407
108.85107 12.710113
108.86519 12.714804
108.87927 12.719479
108.8933 12.724139
108.90728 12.728785
108.92122 12.733415
108.93512 12.738031
108.94897 12.742632
108.96278 12.747218
108.97655 12.75179
108.99027 12.756347
109.00394 12.76089
109.01758 12.765418
109.03117 12.769933
109.04472 12.774433
109.05823 12.77892
109.07169 12.783392
109.08512 12.787851
109.0985 12.792296
109.11184 12.796727
109.12514 12.801145
109.1384 12.805549
109.15162 12.80994
109.1648 12.814317
109.17794 12.818682
109.19104 12.823033
109.2041 12.827371
109.21712 12.831696
109.23011 12.836008
109.24305 12.840307
109.25596 12.844594
109.26882 12.848867
109.28165 12.853129
109.29444 12.857377
109.3072 12.861613
109.31992 12.865837
109.33259 12.870048
109.34524 12.874248
109.35784 12.878434
109.37041 12.882609
109.38295 12.886772
109.39544 12.890923
109.4079 12.895062
109.42033 12.899189
109.43272 12.903304
109.44507 12.907408
109.45739 12.9115
109.46968 12.91558
109.48193 12.919649
109.49414 12.923706
109.50633 12.927752
109.51847 12.931787
109.53059 12.935811
109.54267 12.939823
109.55471 12.943824
109.56673 12.947814
109.57871 12.951793
109.59065 12.955761
109.60257 12.959719
109.61445 12.963665
109.6263 12.967601
109.63811 12.971526
109.6499 12.97544
109.66165 12.979344
109.67337 12.983237
109.68506 12.987119
109.69672 12.990992
109.70835 12.994854
109.71994 12.998705
109.73151 13.002547
109.74304 13.006378
109.75455 13.010199
109.76602 13.01401
109.77746 13.017811
109.78888 13.021601
109.80026 13.025382
109.81161 13.029153
109.82294 13.032915
109.83423 13.036666
109.8455 13.040408
109.85673 13.04414
109.86794 13.047862
109.87912 13.051575
109.89027 13.055278
109.90139 13.058972
109.91248 13.062657
109.92355 13.066332
109.93458 13.069997
109.94559 13.073654
109.95657 13.077301
109.96752 13.080939
109.97845 13.084567
109.98935 13.088187


==> Rate_multi/reduced_rate5.dat <==
66.9897	1.0960524
77.403627	3.7101688
80.211893	4.585117
81.903317	5.1257679
83.117539	5.5181072
84.065402	5.8262357
84.842998	6.0799933
85.502284	6.2957211
86.07455	6.4833465
86.580114	6.6493547
87.032914	6.7982163
87.44293	6.9331442
87.817554	7.0565251
88.162413	7.1701804
88.481891	7.2755321
88.77947	7.3737113
89.057959	7.4656327
89.319661	7.5520465
89.566486	7.6335754
89.800034	7.7107424
90.021661	7.7839906
94.778445	9.3593872
96.994041	10.094432
98.48497	10.589288
99.568885	10.94913
100.43559	11.236898
101.17437	11.482214
101.79121	11.68705
102.34391	11.870596
102.82282	12.029644
103.25413	12.172885
103.65582	12.306292
104.01487	12.425542
104.35446	12.538331
104.662	12.640475
104.9492	12.735863
105.22509	12.827501
105.47836	12.911622
105.71767	12.991108
105.95	13.068276
106.16528	13.139782
106.3754	13.209573
106.57104	13.274555
106.75824	13.336737
106.9421	13.397807
107.11428	13.454997
107.28394	13.511354
107.44332	13.564293
107.59706	13.615358
107.74918	13.665889
107.89263	13.713538
108.03491	13.760799
108.16937	13.805461
108.29979	13.848782
108.42952	13.891876
108.55247	13.932713
108.67202	13.972426
108.79125	14.012029
108.90449	14.049645
109.01758	14.08721
109.12514	14.12294
109.23011	14.157807
109.33513	14.192691
109.43519	14.22593
109.53542	14.259224
109.63103	14.290982
109.72457	14.322055
109.81841	14.353226
109.90805	14.383001
109.99805	14.412896


==> Rate_multi/reduced_rateb1.dat <==
66.9897	0.14894196
77.403627	1.0587963
80.211893	1.585555
81.903317	1.9649778
83.117539	2.2631102
84.065402	2.5091605
84.842998	2.7188309
85.502284	2.9015932
86.07455	3.0636205
86.580114	3.2091678
87.032914	3.3412958
87.44293	3.4622812
87.817554	3.5738645
88.162413	3.6774066
88.481891	3.7739922
88.77947	3.8644995
89.057959	3.9496502
89.319661	4.0300442
89.566486	4.1061858
89.800034	4.1785032
90.021661	4.2473626
94.778445	5.7650848
96.994041	6.4881016
98.48497	6.9776572
99.568885	7.3346281
100.43559	7.6205591
101.17437	7.8645717
101.79121	8.0684758
102.34391	8.2512913
102.82282	8.409777
103.25413	8.5525628
103.65582	8.6855835
104.01487	8.8045167
104.35446	8.91703
104.662	9.018942
104.9492	9.1141275
105.22509	9.2055827
105.47836	9.2895466
105.71767	9.3688914
105.95	9.4459299
106.16528	9.517322
106.3754	9.5870074
106.57104	9.6518959
106.75824	9.7139911
106.9421	9.7749809
107.11428	9.8320972
107.28394	9.8883853
107.44332	9.941262
107.59706	9.992269
107.74918	10.042744
107.89263	10.090343
108.03491	10.137555
108.16937	10.182173
108.29979	10.225452
108.42952	10.268505
108.55247	10.309306
108.67202	10.348984
108.79125	10.388552
108.90449	10.426137
109.01758	10.463672
109.12514	10.499373
109.23011	10.534212
109.33513	10.56907
109.43519	10.602285
109.53542	10.635554
109.63103	10.66729
109.72457	10.698342
109.81841	10.729491
109.90805	10.759247
109.99805	10.789122


==> Rate_multi/reduced_rateb2.dat <==
66.9897	0.27957378
77.403627	1.6287309
80.211893	2.2894182
81.903317	2.7375921
83.117539	3.0780686
84.065402	3.3529454
84.842998	3.5835495
85.502284	3.7822212
86.07455	3.9567566
86.580114	4.1124002
87.032914	4.2528509
87.44293	4.3808163
87.817554	4.4983385
88.162413	4.6069955
88.481891	4.7080327
88.77947	4.8024497
89.057959	4.8910615
89.319661	4.9745412
89.566486	5.0534512
89.800034	5.1282661
90.021661	5.1993902
94.778445	6.7472764
96.994041	7.4766793
98.48497	7.96906
99.568885	8.3275639
100.43559	8.6144767
101.17437	8.8591864
101.79121	9.063589
102.34391	9.2467954
102.82282	9.4055821
103.25413	9.5486122
103.65582	9.6818397
104.01487	9.8009424
104.35446	9.9136036
104.662	10.01564
104.9492	10.110934
105.22509	10.202487
105.47836	10.286535
105.71767	10.365955
105.95	10.443063
106.16528	10.514516
106.3754	10.584259
106.57104	10.649197
106.75824	10.711339
106.9421	10.772372
107.11428	10.829528
107.28394	10.885853
107.44332	10.938763
107.59706	10.989801
107.74918	11.040306
107.89263	11.087932
108.03491	11.13517
108.16937	11.179811
108.29979	11.223113
108.42952	11.266188
108.55247	11.307008
108.67202	11.346705
108.79125	11.386292
108.90449	11.423894
109.01758	11.461445
109.12514	11.497161
109.23011	11.532015
109.33513	11.566887
109.43519	11.600115
109.53542	11.633398
109.63103	11.665145
109.72457	11.696209
109.81841	11.72737
109.90805	11.757136
109.99805	11.787021


==> Rate_multi/reduced_rateb5.dat <==
66.9897	0.60285655
77.403627	2.6061061
80.211893	3.4004589
81.903317	3.9087582
83.117539	4.2836233
84.065402	4.5808063
84.842998	4.8270629
85.502284	5.0373289
86.07455	5.2207996
86.580114	5.3835408
87.032914	5.5297663
87.44293	5.6625221
87.817554	5.7840823
88.162413	5.8961895
88.481891	6.0002087
88.77947	6.0972289
89.057959	6.1881329
89.319661	6.2736465
89.566486	6.3543734
89.800034	6.4308211
90.021661	6.5034207
94.778445	8.0704949
96.994041	8.8038507
98.48497	9.2979679
99.568885	9.6574111
100.43559	9.9449243
101.17437	10.19006
101.79121	10.394767
102.34391	10.578211
102.82282	10.737181
103.25413	10.88036
103.65582	11.013714
104.01487	11.13292
104.35446	11.245671
104.662	11.347783
104.9492	11.443143
105.22509	11.534755
105.47836	11.618855
105.71767	11.698321
105.95	11.775471
106.16528	11.846961
106.3754	11.916738
106.57104	11.981708
106.75824	12.043877
106.9421	12.104937
107.11428	12.162116
107.28394	12.218463
107.44332	12.271394
107.59706	12.322451
107.74918	12.372974
107.89263	12.420617
108.03491	12.46787
108.16937	12.512526
108.29979	12.555842
108.42952	12.59893
108.55247	12.639762
108.67202	12.679471
108.79125	12.719069
108.90449	12.756681
109.01758	12.794242
109.12514	12.829967
109.23011	12.86483
109.33513	12.899711
109.43519	12.932947
109.53542	12.966237
109.63103	12.997992
109.72457	13.029062
109.81841	13.06023
109.90805	13.090003
109.99805	13.119895

